Regularizing linear inverse problems with convolutional neural networks

Deep convolutional neural networks trained on large datsets have emerged as an intriguing alternative for compressing images and solving inverse problems such as denoising and compressive sensing. However, it has only recently been realized that even without training, convolutional networks can function as concise image models, and thus regularize inverse problems. In this paper, we provide further evidence for this finding by studying variations of convolutional neural networks that map few weight parameters to an image. The networks we consider only consist of convolutional operations, with either fixed or parameterized filters followed by ReLU non-linearities. We demonstrate that with both fixed and parameterized convolutional filters those networks enable representing images with few coefficients. What is more, the underparameterization enables regularization of inverse problems, in particular recovering an image from few observations. We show that, similar to standard compressive sensing guarantees, on the order of the number of model parameters many measurements suffice for recovering an image from compressive measurements. Finally, we demonstrate that signal recovery with a un-trained convolutional network outperforms standard l1 and total variation minimization for magnetic resonance imaging (MRI).

==> dat/comparison_vary_closeness_linsep.dat <==
0.000000000000000000e+00	9.901960784313725839e-01	1.643588109075092143e+04	8.371710000000000582e+04	2.169395992183077760e+04	1.000000000000000000e+00	2.332800000000000000e+04	6.187854216123711922e+03	1.000000000000000000e+00	2.625929999999999927e+04	8.055750207770843190e+03	1.000000000000000000e+00
1.000000000000000000e+00	9.098360655737705027e-01	1.691203620695495192e+04	8.142600000000000000e+04	1.692659951673696196e+04	1.000000000000000000e+00	3.069720000000000073e+04	7.463942159475782319e+03	1.000000000000000000e+00	3.481040000000000146e+04	9.018898216522902658e+03	1.000000000000000000e+00
2.000000000000000000e+00	8.521126760563380031e-01	1.835805185798809907e+04	8.797969999999999709e+04	3.511230830648990377e+04	1.000000000000000000e+00	3.747550000000000000e+04	6.474871570154886285e+03	1.000000000000000000e+00	3.922419999999999709e+04	1.035481589213444204e+04	1.000000000000000000e+00
3.000000000000000000e+00	8.086419753086419027e-01	2.034582071693814578e+04	1.161536000000000058e+05	1.825929361284274637e+04	1.000000000000000000e+00	3.946780000000000291e+04	4.380645153399211267e+03	1.000000000000000000e+00	5.068419999999999709e+04	1.279606980131008822e+04	1.000000000000000000e+00
4.000000000000000000e+00	7.747252747252747485e-01	2.271707384075855589e+04	9.646560000000000582e+04	2.758343922428818405e+04	1.000000000000000000e+00	5.944350000000000000e+04	1.212250886780455221e+04	1.000000000000000000e+00	5.480400000000000000e+04	1.927276417642264278e+04	1.000000000000000000e+00
5.000000000000000000e+00	7.475247524752475226e-01	2.540013159260951215e+04	1.342438999999999942e+05	2.802885303557746374e+04	1.000000000000000000e+00	6.062180000000000291e+04	1.690817089338761070e+04	1.000000000000000000e+00	6.271969999999999709e+04	2.894281273494337074e+04	1.000000000000000000e+00
6.000000000000000000e+00	7.252252252252251452e-01	2.835792188274559157e+04	1.483731000000000058e+05	1.416511282305933491e+04	1.000000000000000000e+00	7.714900000000000000e+04	1.542597241667441813e+04	1.000000000000000000e+00	8.854489999999999418e+04	3.863887334912859660e+04	1.000000000000000000e+00
7.000000000000000000e+00	7.066115702479338623e-01	3.156937961921310853e+04	1.556606000000000058e+05	4.019166645761283144e+04	1.000000000000000000e+00	8.346000000000000000e+04	1.213313529142405969e+04	1.000000000000000000e+00	7.890889999999999418e+04	2.798428241870782585e+04	1.000000000000000000e+00
8.000000000000000000e+00	6.908396946564885344e-01	3.502166269008847303e+04	1.584128999999999942e+05	3.231860240929363135e+04	1.000000000000000000e+00	9.129000000000000000e+04	1.872731073058809488e+04	1.000000000000000000e+00	1.125035000000000000e+05	2.489159927063747455e+04	1.000000000000000000e+00
9.000000000000000000e+00	6.773049645390070150e-01	3.870650208428351471e+04	1.944373999999999942e+05	5.317141695347228961e+04	1.000000000000000000e+00	1.052351999999999971e+05	1.658269190933727805e+04	1.000000000000000000e+00	9.342200000000000000e+04	4.478996440721961699e+04	1.000000000000000000e+00
1.000000000000000000e+01	6.655629139072848366e-01	4.261833535000887787e+04	2.695072000000000116e+05	5.826335619203548413e+04	1.000000000000000000e+00	1.251835000000000000e+05	1.403186323515163167e+04	1.000000000000000000e+00	1.086838000000000029e+05	3.707436987138149561e+04	1.000000000000000000e+00
1.100000000000000000e+01	6.552795031055900221e-01	4.675328430674236006e+04	2.690457999999999884e+05	4.426849820538302447e+04	1.000000000000000000e+00	1.511317000000000116e+05	2.214062014510885274e+04	1.000000000000000000e+00	1.525177999999999884e+05	4.666819280366447492e+04	1.000000000000000000e+00
1.200000000000000000e+01	6.461988304093566615e-01	5.110856311569098762e+04	2.584418999999999942e+05	7.177352250161615666e+04	1.000000000000000000e+00	1.610912999999999884e+05	4.627063791877090989e+04	1.000000000000000000e+00	1.543927000000000116e+05	4.556197022309285239e+04	1.000000000000000000e+00


==> dat/csf16img.csv <==
1.000000000000000000e+02	7.508576840162277388e-02	5.564876884222030168e-02	5.076843515038490656e-02	4.953524902462960039e-02	5.126618996262551076e-02	5.383765414357185447e-02
1.980000000000000000e+02	6.864154100418091986e-02	4.248139500617981873e-02	3.822141468524933167e-02	3.576730601489543776e-02	3.675765037536620622e-02	3.813519977033137665e-02
3.950000000000000000e+02	6.428739175200462452e-02	3.156701087951660489e-02	2.696723863482474934e-02	2.437445715069770993e-02	2.354651734232902222e-02	2.302460700273513752e-02
7.860000000000000000e+02	3.764122843742370716e-02	2.228902176022529852e-02	1.749202303588389892e-02	1.545430537313222802e-02	1.416763506829738298e-02	1.396165471523999960e-02
1.564000000000000000e+03	2.226930744946003030e-02	1.398041922599077211e-02	1.122274901717901056e-02	8.858558237552646708e-03	7.664552628993989529e-03	7.731731235980987722e-03
3.110000000000000000e+03	1.589595805853605270e-02	7.286638449877500499e-03	5.825012307614087052e-03	4.879920389503239822e-03	3.443584237247705824e-03	3.052168563008308445e-03
6.186000000000000000e+03	1.333977039903402537e-02	4.868349991738796234e-03	3.316447632387280273e-03	2.174654030241072924e-03	1.249700384214520515e-03	1.037308955565094956e-03
1.230300000000000000e+04	1.089393798261881208e-02	3.703504120931028903e-03	2.276810742914676597e-03	1.154572225641459270e-03	4.773935046978295370e-04	3.889364039059727864e-04


==> dat/csf16img_poster.csv <==
1.000000000000000000e+02	6.542408376932142833e-01	4.790018409490585660e-01	4.169971793889998835e-01	4.620890647172928301e-01	5.022283911705015536e-01	5.782701313495635098e-01
1.980000000000000000e+02	6.404260993003844105e-01	3.542450934648513350e-01	3.216682702302932073e-01	2.507523164153099282e-01	2.846091181039809848e-01	3.512309819459915050e-01
3.950000000000000000e+02	5.240208685398102251e-01	1.750931546092033553e-01	1.305412612855434418e-01	1.159550294280052157e-01	1.196133635938167739e-01	1.256647050380706732e-01
7.860000000000000000e+02	2.421032443642616439e-01	9.967188686132431863e-02	6.330365985631943027e-02	4.038593973964452882e-02	3.216685913503170013e-02	2.757255416363477499e-02
1.564000000000000000e+03	1.211384586989879691e-01	2.762802783399820328e-02	2.269160822033881864e-02	1.750360913574695518e-02	1.349865579977631465e-02	1.065700128674507141e-02
3.110000000000000000e+03	5.701993517577649134e-02	1.289189923554658751e-02	8.917959779500961651e-03	8.109140908345580101e-03	4.583193711005150751e-03	3.742367844097316265e-03
6.186000000000000000e+03	3.849941529333591322e-02	6.902237236499786203e-03	5.258918832987546574e-03	3.337050066329538475e-03	2.330198278650641528e-03	3.223117021843790835e-03
1.230300000000000000e+04	3.448679298162460327e-02	5.986212939023972598e-03	4.062938364222646280e-03	2.190556901041418314e-03	1.418239029590040662e-03	8.951099734986203097e-04


==> dat/csrandimg.csv <==
1.000000000000000000e+02	2.976745646446942936e-02	7.435915116220712107e-02	1.225488539785146713e-01	1.770144239068031644e-01	3.292199417948723505e-01	3.670902729034424272e-01
1.980000000000000000e+02	3.208385119214653830e-02	7.850787118077277860e-02	1.219199463725089833e-01	1.744312040507793593e-01	3.109166830778122281e-01	3.543944671750068331e-01
3.950000000000000000e+02	3.876094063743947687e-02	7.910302430391309703e-02	1.232641682028770280e-01	1.742594525218010282e-01	3.017358869314193948e-01	3.433325037360191456e-01
7.860000000000000000e+02	2.793541485443711350e-02	7.805697359144689318e-02	1.090383268892765184e-01	1.624138966202735845e-01	3.016622439026832581e-01	3.303506836295128091e-01
1.564000000000000000e+03	1.908780084922909528e-02	7.102626934647560120e-02	1.008731365203857366e-01	1.399438623338938037e-01	2.781412839889526034e-01	3.228240966796874223e-01
3.110000000000000000e+03	1.386185530573129723e-02	4.256612397730349939e-02	7.183551769703624967e-02	1.063201326876878627e-01	2.390802539885044375e-01	2.797274172306061235e-01
6.186000000000000000e+03	1.191040519624948432e-02	2.639879612252116203e-02	3.997650574892759601e-02	6.201176401227713464e-02	1.506749302148819025e-01	1.869582034647464808e-01
1.230300000000000000e+04	1.090616360306739634e-02	2.063756100833416193e-02	2.635083487257360718e-02	3.216330176219344555e-02	5.311393886804580827e-02	5.733097828924656886e-02


==> dat/early_stopping_0.008_few.dat <==
2.000000000000000000e+01	2.915000000000012026e-01	3.985471299793985622e-02	2.280000000000000000e+03	0.000000000000000000e+00
3.000000000000000000e+01	2.448333333333343742e-01	3.590973766625513847e-02	3.479639999999999873e+03	9.257789512981317026e-01
4.000000000000000000e+01	2.207777777777789052e-01	3.543050927737734224e-02	4.674666666666666970e+03	5.981824322246703574e+00
5.000000000000000000e+01	1.971111111111121528e-01	3.402050942782006843e-02	5.860693333333333612e+03	1.519207980787650847e+01
6.000000000000000000e+01	1.782222222222231423e-01	3.271349628985218555e-02	7.034899999999999636e+03	2.538050432911056475e+01
7.000000000000000000e+01	1.633888888888899438e-01	3.313687476416270206e-02	8.197626666666667006e+03	3.761144270328142625e+01
8.000000000000000000e+01	1.561111111111120886e-01	2.849084756657351003e-02	9.347113333333332776e+03	4.974019657737147071e+01
9.000000000000000000e+01	1.454444444444455142e-01	2.983886768447084267e-02	1.048504666666666708e+04	6.057043686669449301e+01
1.000000000000000000e+02	1.387777777777788046e-01	2.795476946430552889e-02	1.161431333333333350e+04	7.105482734402278311e+01
1.100000000000000000e+02	1.326666666666677374e-01	2.842338630228439383e-02	1.273614666666666744e+04	8.125953373126256452e+01
1.200000000000000000e+02	1.284444444444455269e-01	2.907822570028204684e-02	1.385179333333333307e+04	9.204819727850306776e+01
1.300000000000000000e+02	1.220000000000011631e-01	2.550018155345682921e-02	1.496072666666666737e+04	1.022778501055933447e+02
1.400000000000000000e+02	1.167222222222232819e-01	2.868243537019531456e-02	1.606310666666666657e+04	1.126363556859961221e+02
1.500000000000000000e+02	1.102222222222232761e-01	2.642506292551227015e-02	1.715976666666666642e+04	1.231631122626504293e+02
1.600000000000000000e+02	1.079444444444455087e-01	2.642839148611221545e-02	1.825035333333333256e+04	1.330071745767455411e+02
1.700000000000000000e+02	1.045555555555566646e-01	2.255829211642309054e-02	1.933509999999999854e+04	1.430393302557027653e+02
1.800000000000000000e+02	1.018888888888899447e-01	2.549776073440832014e-02	2.041363333333333503e+04	1.542138954684549788e+02
1.900000000000000000e+02	9.961111111111219107e-02	2.434962671146425131e-02	2.148700666666666802e+04	1.663276884813696483e+02
2.000000000000000000e+02	9.661111111111217453e-02	2.407735732597055672e-02	2.255591333333333387e+04	1.787008650106527909e+02
2.100000000000000000e+02	9.427777777777886226e-02	2.252851416798906312e-02	2.362023333333333358e+04	1.912343907936598555e+02
2.200000000000000000e+02	9.127777777777885959e-02	2.318078440070779969e-02	2.467975333333333401e+04	2.037027552314618504e+02
2.400000000000000000e+02	8.916666666666778207e-02	2.278624503868425383e-02	2.678508666666666613e+04	2.293332636627801264e+02
2.500000000000000000e+02	8.394444444444545961e-02	2.267109161601462211e-02	2.783236000000000058e+04	2.425003169757378316e+02
2.700000000000000000e+02	7.838888888888990991e-02	2.234196903244906052e-02	2.991740666666666584e+04	2.690839050473950920e+02
2.800000000000000000e+02	7.822222222222328936e-02	2.278699000702476968e-02	3.095476666666666642e+04	2.818917384781295823e+02
3.000000000000000000e+02	7.627777777777886015e-02	2.200035072672172284e-02	3.301995333333333110e+04	3.060839827382166050e+02
3.200000000000000000e+02	7.150000000000106271e-02	2.211648455087038279e-02	3.507233333333333576e+04	3.292575216385429258e+02
3.300000000000000000e+02	6.977777777777886825e-02	2.165697789069435247e-02	3.609445999999999913e+04	3.412500672527406209e+02
3.500000000000000000e+02	6.661111111111207850e-02	1.947212315714218558e-02	3.813002666666666482e+04	3.650145923414873437e+02
3.800000000000000000e+02	6.688888888888989970e-02	1.990595171249660844e-02	4.116872000000000116e+04	4.014544576910312799e+02
4.000000000000000000e+02	6.394444444444545572e-02	1.996517028956570558e-02	4.318145333333333110e+04	4.261914685000419354e+02
4.200000000000000000e+02	6.411111111111214567e-02	1.943523591474330750e-02	4.518664666666666744e+04	4.511443543799355211e+02
4.500000000000000000e+02	6.327777777777880697e-02	1.851167466128959133e-02	4.818027999999999884e+04	4.939324531417901767e+02
4.700000000000000000e+02	6.133333333333435000e-02	1.811179276154177911e-02	5.016769999999999709e+04	5.233118477542811888e+02
5.000000000000000000e+02	5.838888888888987827e-02	1.793756318008402420e-02	5.313459333333333052e+04	5.648992960008200725e+02
5.300000000000000000e+02	5.644444444444544212e-02	1.732442791174173408e-02	5.608551333333333605e+04	6.065694435282923678e+02
5.600000000000000000e+02	5.416666666666768853e-02	1.626601774661928096e-02	5.902152666666666482e+04	6.490045166423900582e+02
6.000000000000000000e+02	5.288888888888990114e-02	1.699636853006773751e-02	6.291313999999999942e+04	7.040505193047821422e+02
6.300000000000000000e+02	5.116666666666769975e-02	1.802852677779795409e-02	6.581539999999999418e+04	7.469591421222449981e+02
6.700000000000000000e+02	5.088888888888994100e-02	1.732442791174171326e-02	6.966725999999999476e+04	8.044616206300129306e+02
7.100000000000000000e+02	4.900000000000102190e-02	1.702177254990621530e-02	7.349935333333333256e+04	8.626403664460773371e+02
7.500000000000000000e+02	4.666666666666769575e-02	1.652719420071501258e-02	7.731376666666666279e+04	9.149857661309393961e+02
8.000000000000000000e+02	4.716666666666770313e-02	1.635344566705086711e-02	8.206070666666666511e+04	9.785719019514552883e+02
8.400000000000000000e+02	4.583333333333437093e-02	1.565691185671326882e-02	8.584079333333333489e+04	1.031377061968878024e+03
8.900000000000000000e+02	4.555555555555659136e-02	1.597644871616489201e-02	9.054500666666666802e+04	1.099832123533203458e+03
9.500000000000000000e+02	4.272222222222326476e-02	1.466593011618558262e-02	9.615708666666666977e+04	1.185001895563415928e+03
1.000000000000000000e+03	4.133333333333438081e-02	1.533212555629760547e-02	1.008130800000000017e+05	1.252717752302302415e+03
1.060000000000000000e+03	4.038888888888995249e-02	1.541814307244777395e-02	1.063744933333333320e+05	1.334231228069391136e+03
1.130000000000000000e+03	3.833333333333439896e-02	1.506160190191772712e-02	1.128344400000000023e+05	1.434572430981905200e+03
1.190000000000000000e+03	3.750000000000104639e-02	1.480584219026268890e-02	1.183517866666666669e+05	1.526192559221221472e+03
1.270000000000000000e+03	3.516666666666774105e-02	1.518009173836525928e-02	1.256765066666666680e+05	1.654081790588227250e+03
1.340000000000000000e+03	3.422222222222329885e-02	1.534017560702357480e-02	1.320537066666666651e+05	1.768968552751071684e+03
1.420000000000000000e+03	3.355555555555662928e-02	1.433548648771662722e-02	1.393131866666666756e+05	1.896228162736635340e+03
1.510000000000000000e+03	3.177777777777885532e-02	1.428501761969728015e-02	1.474504066666666768e+05	2.032908278293822150e+03
1.600000000000000000e+03	3.061111111111218530e-02	1.444967853886524115e-02	1.555603933333333407e+05	2.166538175359227353e+03
1.690000000000000000e+03	2.966666666666775698e-02	1.405939780597541960e-02	1.636404800000000105e+05	2.297291575515248496e+03
1.790000000000000000e+03	2.955555555555663960e-02	1.349165265480937667e-02	1.725913066666666709e+05	2.444017015616343997e+03
1.900000000000000000e+03	2.944444444444552569e-02	1.406554322352462569e-02	1.824013533333333326e+05	2.606718312710873306e+03
2.010000000000000000e+03	2.883333333333442869e-02	1.379848354523597991e-02	1.921789066666666768e+05	2.770868305174791203e+03
2.130000000000000000e+03	2.794444444444553130e-02	1.337274268478910212e-02	2.028083200000000070e+05	2.951119467411194364e+03
2.260000000000000000e+03	2.833333333333442131e-02	1.384437310486345135e-02	2.142890133333333360e+05	3.147278794952166209e+03
2.400000000000000000e+03	2.627777777777885737e-02	1.400187377231356008e-02	2.266054533333333384e+05	3.353992960808885073e+03
2.540000000000000000e+03	2.650000000000105743e-02	1.323120609826687437e-02	2.388686266666666779e+05	3.550228722296948035e+03
2.690000000000000000e+03	2.500000000000106651e-02	1.329856578176202841e-02	2.519593266666666605e+05	3.751306416875178911e+03
2.850000000000000000e+03	2.516666666666772870e-02	1.412477466224715955e-02	2.658740800000000163e+05	3.960009263490849207e+03
3.020000000000000000e+03	2.411111111111217259e-02	1.351085526073547358e-02	2.806089133333333302e+05	4.187065333359656506e+03
3.210000000000000000e+03	2.327777777777883042e-02	1.281263361869501051e-02	2.970283666666666395e+05	4.447108291038371135e+03
3.400000000000000000e+03	2.261111111111217126e-02	1.266873764746302353e-02	3.133877533333333558e+05	4.707753141271911772e+03
3.600000000000000000e+03	2.194444444444550169e-02	1.278079674480814623e-02	3.305566599999999744e+05	4.971701937740568610e+03
3.820000000000000000e+03	2.255555555555661604e-02	1.238078957971922023e-02	3.493849600000000210e+05	5.244422850838783233e+03
4.050000000000000000e+03	2.105555555555660430e-02	1.260866349228689613e-02	3.690028466666666791e+05	5.522285598960714196e+03
4.290000000000000000e+03	2.111111111111216992e-02	1.293382969646980109e-02	3.894108933333333116e+05	5.797457937345376195e+03
4.550000000000000000e+03	2.122222222222328383e-02	1.256784059749130669e-02	4.114387533333333558e+05	6.077210075834324016e+03
4.820000000000000000e+03	2.033333333333437951e-02	1.260070544762386009e-02	4.342416466666666674e+05	6.363493263019052392e+03
5.110000000000000000e+03	2.016666666666771385e-02	1.206732656268031875e-02	4.586383466666666791e+05	6.668772692669084790e+03
5.410000000000000000e+03	1.955555555555660643e-02	1.235983139443113180e-02	4.837926933333333582e+05	6.986793088818041724e+03
5.740000000000000000e+03	1.905555555555659905e-02	1.206988395824218699e-02	5.113544333333333489e+05	7.354993077192903911e+03
6.080000000000000000e+03	1.877777777777882295e-02	1.167407172400803696e-02	5.396405666666666511e+05	7.729374372626949480e+03
6.450000000000000000e+03	1.855555555555659861e-02	1.163275494688686962e-02	5.702991800000000512e+05	8.139314942565293677e+03
6.830000000000000000e+03	1.788888888888992904e-02	1.156249791458105816e-02	6.016475133333333069e+05	8.584290425916919048e+03
7.240000000000000000e+03	1.738888888888993206e-02	1.084130760643215938e-02	6.353464866666666931e+05	9.067400691662169265e+03
7.680000000000000000e+03	1.627777777777881379e-02	1.094331635472109432e-02	6.713648533333333908e+05	9.565545310391642488e+03
8.140000000000000000e+03	1.711111111111213515e-02	1.074910274751074597e-02	7.088388399999999674e+05	1.008445510812227076e+04
8.620000000000000000e+03	1.616666666666771723e-02	1.110680472103076251e-02	7.477723466666666791e+05	1.061693862591702418e+04
9.140000000000000000e+03	1.644444444444548639e-02	1.075599172669313743e-02	7.897712466666667024e+05	1.117213446328955433e+04
9.690000000000000000e+03	1.572222222222326507e-02	1.107786693377697113e-02	8.338428866666667163e+05	1.192691180847563737e+04
1.027000000000000000e+04	1.511111111111215592e-02	1.140121284429808715e-02	8.799699466666666558e+05	1.314199123156338464e+04
1.089000000000000000e+04	1.505555555555660070e-02	1.074522575580475273e-02	9.290781333333333023e+05	1.485843490800950713e+04
1.154000000000000000e+04	1.438888888888992940e-02	1.026936592702830039e-02	9.803591733333333395e+05	1.697245120138186758e+04
1.223000000000000000e+04	1.338888888888994239e-02	1.075383939476478277e-02	1.034613373333333293e+06	1.945152563392622324e+04
1.297000000000000000e+04	1.322222222222327326e-02	1.005478818434772659e-02	1.092642906666666735e+06	2.235382936690315910e+04
1.374000000000000000e+04	1.222222222222327410e-02	1.016833623206840273e-02	1.152885206666666782e+06	2.551303278229819625e+04
1.500000000000000000e+04	1.261111111111216238e-02	9.657882343351706020e-03	1.251229719999999972e+06	3.085216533127402727e+04


==> dat/imagenet_fit_psnrs.dat <==
3.892337413037179772e+01
4.058281542703763733e+01
3.950636865547483012e+01
3.318697001781175970e+01
4.181506515725052253e+01
3.733267402948855107e+01
3.635106446418863158e+01
3.869921503481376135e+01
3.790254694334461050e+01
3.486650816783414086e+01
3.445827464662396267e+01
3.545026475830810853e+01
3.099604508656036828e+01
3.318328896562860564e+01
3.635068177213003082e+01
3.864002491523642391e+01
2.975394298580354402e+01
3.977188101944734200e+01
2.995312803536508284e+01
3.374643899309905493e+01
4.252501006565757535e+01
4.173509509111448068e+01
3.335560199636507406e+01
3.433025410021316759e+01
3.591525821379117644e+01
3.800720031011801581e+01
3.595676076396034659e+01
3.719725410361373008e+01
3.562233906062328259e+01
4.116298869150856632e+01
3.656539521460891251e+01
3.226229782367741450e+01
4.114295137144296177e+01
3.753482313150809091e+01
3.974694971456843717e+01
3.655240913220399790e+01
3.764800565294594747e+01
3.696098294716922084e+01
2.836979099269447246e+01
2.936210207785461535e+01
3.021956150665585739e+01
2.908109464271632660e+01
3.848685584525201619e+01
3.472772046499902387e+01
3.870987787903894883e+01
3.704766639522092220e+01
3.192538690326852446e+01
4.291398479874250427e+01
3.992714424828199071e+01
3.555628254686314449e+01
3.927182530219624823e+01
3.408358176729839073e+01
4.001818294573367751e+01
3.625274986910672936e+01
3.837847616504866721e+01
3.147030314238651272e+01
4.005412905002009438e+01
3.025622032929109650e+01
3.899523639374542938e+01
4.046896156148450530e+01
3.885836723976550644e+01
2.991537760125830658e+01
3.854629230006725038e+01
3.444866580643905962e+01
3.213238166416487473e+01
2.912141427001673577e+01
3.587936492474086947e+01
3.559907435464855041e+01
3.692672038757295638e+01
3.413611176693950000e+01
3.659179670050046695e+01
3.689381048208840497e+01
3.987802996693012858e+01
3.787631861155886526e+01
3.802581614943553490e+01
3.388548884543248363e+01
3.589307773639206545e+01
3.872114175242687395e+01
3.090589250508623920e+01
4.016049515739125297e+01
3.544734839915792435e+01
2.903946169116265708e+01
2.698235988881437564e+01
4.212114710086193270e+01
3.794712078640730368e+01
3.626522835331565631e+01
3.296644048815963401e+01
3.490988385627576918e+01
4.276208285504549877e+01
3.497659012989212357e+01
3.497871794953459812e+01
3.357518468226273001e+01
3.315299714649569296e+01
3.674149279020021908e+01
3.925398227422729036e+01
3.367141688084110029e+01
3.553127526056443486e+01
3.315872984910721044e+01
3.774080874011184505e+01
3.364534363786111015e+01


==> dat/imagenet_fit_psnrs_3_k21.dat <==
2.861673183840745338e+01
3.438038333759880771e+01
2.943919743907341413e+01
2.733871904697982913e+01
3.484256625555244113e+01
2.834788654222132820e+01
2.574514855803002789e+01
2.820620419622764175e+01
2.818955958423859443e+01
2.520174510806912949e+01
2.648975417624671280e+01
2.931562994295304847e+01
2.315668418617037716e+01
2.380230633970572995e+01
2.737079365010931653e+01
2.946131999578398819e+01
2.275202234930282685e+01
3.172113415550324689e+01
2.264079245209637037e+01
2.257362996620390305e+01
3.337022202350196665e+01
3.263603159365384698e+01
2.375427771495078133e+01
2.478622116472885750e+01
2.819640161716655768e+01
2.952404354979225332e+01
2.800781393496959737e+01
2.874037225111858618e+01
2.563130543016680463e+01
3.223018795638279954e+01
2.875138136454297566e+01
2.301606066935493189e+01
2.988343601915412151e+01
2.837915082603383254e+01
2.648308307949257667e+01
2.696916960128022112e+01
2.771906337747477167e+01
2.528631883825748261e+01
2.131356113267385055e+01
2.246255907147157060e+01
2.353409261660566543e+01
2.258762337234409756e+01
2.524210977755169338e+01
2.639722217064829124e+01
2.934398807360031469e+01
3.006115419699855451e+01
2.443686692919142089e+01
3.532860533257626656e+01
2.933324983531950636e+01
2.655990800558564402e+01
3.049844637471551323e+01
2.526326392840241297e+01
3.064949415590201198e+01
2.689248005172413869e+01
3.207532393474971855e+01
2.330847087176531574e+01
3.153260304772690858e+01
2.285792937048472595e+01
2.924349391731107417e+01
3.050376934877029456e+01
2.779330235702995822e+01
2.327047066980120249e+01
3.063273483247991891e+01
2.616166243484759590e+01
2.529250019599064458e+01
2.076224102516072278e+01
2.502964105363274072e+01
2.557616335994926970e+01
2.650501921719629905e+01
2.367712723819743204e+01
2.659683633647614798e+01
2.931381170057876062e+01
3.018503778217880296e+01
2.721655017001952004e+01
2.976108481034344777e+01
2.525353812482208582e+01
2.584693636723045174e+01
2.961682068997669859e+01
2.395931097425388501e+01
2.876945786985172049e+01
2.511486424980756027e+01
2.003063472780467791e+01
1.951110892246504847e+01
3.774182011220180755e+01
2.957219636542282615e+01
2.662967028143208026e+01
2.499344542930608881e+01
2.538833824576143527e+01
3.368128732272450065e+01
2.780278839458785001e+01
2.413934174081997242e+01
2.412393755645157256e+01
2.296049535538923436e+01
3.192933639916443411e+01
3.018439548637117298e+01
2.052847057073553927e+01
2.836501713882157460e+01
2.485352906020640873e+01
2.695097228131136191e+01
2.589552898391604785e+01


==> dat/imagenet_fit_psnrs_3_k43.dat <==
3.892337413037179772e+01
4.058281542703763733e+01
3.950636865547483012e+01
3.318697001781175970e+01
4.181506515725052253e+01
3.733267402948855107e+01
3.635106446418863158e+01
3.869921503481376135e+01
3.790254694334461050e+01
3.486650816783414086e+01
3.445827464662396267e+01
3.545026475830810853e+01
3.099604508656036828e+01
3.318328896562860564e+01
3.635068177213003082e+01
3.864002491523642391e+01
2.975394298580354402e+01
3.977188101944734200e+01
2.995312803536508284e+01
3.374643899309905493e+01
4.252501006565757535e+01
4.173509509111448068e+01
3.335560199636507406e+01
3.433025410021316759e+01
3.591525821379117644e+01
3.800720031011801581e+01
3.595676076396034659e+01
3.719725410361373008e+01
3.562233906062328259e+01
4.116298869150856632e+01
3.656539521460891251e+01
3.226229782367741450e+01
4.114295137144296177e+01
3.753482313150809091e+01
3.974694971456843717e+01
3.655240913220399790e+01
3.764800565294594747e+01
3.696098294716922084e+01
2.836979099269447246e+01
2.936210207785461535e+01
3.021956150665585739e+01
2.908109464271632660e+01
3.848685584525201619e+01
3.472772046499902387e+01
3.870987787903894883e+01
3.704766639522092220e+01
3.192538690326852446e+01
4.291398479874250427e+01
3.992714424828199071e+01
3.555628254686314449e+01
3.927182530219624823e+01
3.408358176729839073e+01
4.001818294573367751e+01
3.625274986910672936e+01
3.837847616504866721e+01
3.147030314238651272e+01
4.005412905002009438e+01
3.025622032929109650e+01
3.899523639374542938e+01
4.046896156148450530e+01
3.885836723976550644e+01
2.991537760125830658e+01
3.854629230006725038e+01
3.444866580643905962e+01
3.213238166416487473e+01
2.912141427001673577e+01
3.587936492474086947e+01
3.559907435464855041e+01
3.692672038757295638e+01
3.413611176693950000e+01
3.659179670050046695e+01
3.689381048208840497e+01
3.987802996693012858e+01
3.787631861155886526e+01
3.802581614943553490e+01
3.388548884543248363e+01
3.589307773639206545e+01
3.872114175242687395e+01
3.090589250508623920e+01
4.016049515739125297e+01
3.544734839915792435e+01
2.903946169116265708e+01
2.698235988881437564e+01
4.212114710086193270e+01
3.794712078640730368e+01
3.626522835331565631e+01
3.296644048815963401e+01
3.490988385627576918e+01
4.276208285504549877e+01
3.497659012989212357e+01
3.497871794953459812e+01
3.357518468226273001e+01
3.315299714649569296e+01
3.674149279020021908e+01
3.925398227422729036e+01
3.367141688084110029e+01
3.553127526056443486e+01
3.315872984910721044e+01
3.774080874011184505e+01
3.364534363786111015e+01


==> dat/imagenet_fit_psnrs_5_k13.dat <==
3.363855486060926836e+01
3.565038972112178328e+01
3.650331839028493164e+01
2.813896975758948216e+01
4.029457255470718025e+01
3.064748981879718315e+01
2.995919618886232172e+01
3.520539583056012845e+01
3.283706672440776941e+01
3.038150980089814368e+01


==> dat/imagenet_fit_psnrs_deconv14.dat <==
3.365124052891597017e+01
3.388287477303255457e+01
3.707978000336345303e+01
2.672981166402063025e+01
3.955891006202929816e+01
2.901294517115951521e+01
2.809538226627973145e+01
3.638219263451263430e+01
3.243719377089163913e+01
2.970023439082184069e+01


==> dat/imagenet_fit_psnrs_deconv15.dat <==
3.394028029671284230e+01
3.419060968955113822e+01
3.769569779923441644e+01
2.719083226071645498e+01
4.140557327801416676e+01
2.978201119623367887e+01
2.899482722937657186e+01
3.677171484585372241e+01
3.238169982726638807e+01
3.045860059687494825e+01


==> dat/imagenet_fit_psnrs_deconv16.dat <==
3.458699387770088407e+01
3.416617471940041639e+01
3.838976809850846905e+01
2.767706693865141787e+01
3.972210321207362682e+01
3.048395464122949861e+01
2.940706383842872995e+01
3.696567904173814156e+01
3.279467124867031913e+01
3.041849182474497937e+01
3.043863190516723094e+01
3.264774633610059595e+01
2.414090807350157064e+01
2.729025883535126695e+01
3.215189205657522820e+01
3.398941442306404781e+01
2.374712613114296644e+01
3.617521617137939671e+01
2.432078925321314600e+01
2.680009948432901368e+01
3.985155761263649765e+01
3.900299524433299325e+01
3.187954275967589979e+01
2.631248858653983191e+01
3.153541339957884659e+01
3.043204144786221477e+01
3.231080008485901089e+01
3.255981914401696997e+01
3.175966376810850278e+01
3.971300364857704324e+01
2.963531677922616936e+01
2.589389682579529151e+01
4.022957592188389953e+01
3.171089889446753673e+01
3.764751736197591470e+01
3.242823327463768379e+01
3.371725787728571788e+01
3.252785219435867958e+01
2.206470689280023123e+01
2.259479084288512496e+01
2.451569690488688380e+01
2.355161844372296542e+01
3.801231663498126778e+01
2.908710828597065401e+01
3.735239564695802272e+01
3.197867963360156196e+01
2.616690005854804113e+01
3.646727300098191193e+01
3.590728268600329187e+01
2.895981356234514337e+01
3.517864735172548052e+01
2.914077397492750521e+01
3.547001538032604628e+01
3.176473161128261324e+01
3.476908396925466604e+01
2.507259291549030777e+01
3.956251394433864732e+01
2.484543394584852649e+01
3.660093673807769221e+01
3.793758010210773080e+01
3.761207429605608610e+01
2.610386295829188086e+01
3.484346141017971377e+01
2.897777573077561541e+01
2.558831232335950645e+01
2.140577123458782793e+01
3.232859322166881810e+01
3.316852194495501038e+01
3.289519213557564825e+01
2.837718761280258306e+01
3.264282380008421569e+01
3.017419769858396350e+01
3.807487776587925055e+01
3.381918962995361966e+01
3.407870464444307856e+01
2.698690383945865889e+01
3.198398421713755013e+01
3.591747445707695618e+01
2.414768278003900548e+01
3.601090582417489827e+01
3.124947530106833327e+01
2.203265351096618474e+01
2.151158221072155641e+01
3.891485223334301224e+01
3.380322484323205146e+01
3.257197559364738737e+01
2.825257945990037811e+01
2.935821311221601349e+01
4.038539305030004556e+01
2.889661533371553404e+01
3.053882137912614780e+01
2.705427361070235293e+01
2.794022787584387046e+01
3.499352022082135960e+01
3.368501807827427541e+01
2.578209761300659864e+01
3.379638457339044066e+01
2.641615965922937548e+01
3.380343694521472031e+01
2.625144597933213220e+01


==> dat/imagenet_fit_psnrs_deconv33.dat <==
3.933009160911216640e+01
4.306429910732862254e+01
4.337961048557531285e+01
3.358189321050846843e+01
4.410831149804845808e+01
3.781474140907285886e+01
3.801877959941114682e+01
4.175012475346667173e+01
3.987745454491394526e+01
3.615629533729163825e+01
3.749508279341540629e+01
3.615255059317679098e+01
2.999515292521210696e+01
3.414184332880075345e+01
3.870290954866462130e+01
3.970895565968694285e+01
2.882665387892338771e+01
3.870989994847404603e+01
3.039149937908308985e+01
3.483027674518033479e+01
4.538035550888589853e+01
4.584423138988086066e+01
3.700217155736775254e+01
3.388031539725422903e+01
3.661515645840263744e+01
3.736682138996006586e+01
3.812487585999260631e+01
3.854170711922093773e+01
3.732881163010103620e+01
4.437704737632391527e+01
3.583483858984808990e+01
3.303140503820953455e+01
4.481280759104645739e+01
3.747446657675430259e+01
4.452822467320784483e+01
3.994935254590146911e+01
3.999208196629617618e+01
3.931514416542071899e+01
2.781609769863776549e+01
2.842735833568551840e+01
3.057882105442326548e+01
2.914971948423934123e+01
4.353620037137441301e+01
3.465888548657436985e+01
4.264408684663449378e+01
3.768368951800437827e+01
3.195606249000283938e+01
3.986692149069482127e+01
4.397814707859943439e+01
3.636432510776288751e+01
4.383874526879505140e+01
3.524543094559241752e+01
4.161461689310774403e+01
3.754020954212832351e+01
4.127207420520391423e+01
3.215861589283237265e+01
4.290992564643009644e+01
3.049667860043508938e+01
4.152917866963048255e+01
4.552191818839386173e+01
4.364485846715150785e+01
2.993534386670635428e+01
4.018888800849719445e+01
3.481544155049819977e+01
3.156218744326901771e+01
2.919932378364257275e+01
3.854429989735635331e+01
3.775001858403817323e+01
3.835254047933673149e+01
3.520082045288665995e+01
3.971358342412683839e+01
3.538529482380660340e+01
4.438007153548007011e+01
3.951747266763604216e+01
4.107869074906059836e+01
3.387874295113475398e+01
3.900217649556753230e+01
4.234837242998993645e+01
3.047338275167195221e+01
4.009200283916749896e+01
3.621315764042059016e+01
2.898175828107921959e+01
2.665001464817938626e+01
4.716203122549359961e+01
3.954918916498085224e+01
3.762955645395236104e+01
3.362500352616014965e+01
3.507624564165803349e+01
4.591107462148000451e+01
3.518650978505222326e+01
3.787362011096922032e+01
3.438741891167619968e+01
3.438137598598744660e+01
3.804270285177918254e+01
4.166844384325781903e+01
3.467190721154879895e+01
3.992510817443299942e+01
3.275676515816518020e+01
3.957331578662357430e+01
3.357960804121945131e+01


==> dat/imagenet_fit_psnrs_gaussian_128.dat <==
3.752380908504663637e+01
4.121233835236949972e+01
3.979545115877671435e+01
3.350298358943840071e+01
4.168246815490334711e+01
3.645275975805508040e+01
3.596974551614772508e+01
3.929735029881469899e+01
3.806366443135437549e+01
3.508219805517056500e+01
3.406192746196549592e+01
3.311677714170610187e+01
2.990400330931713313e+01
3.215542894257535522e+01
3.691092573468485227e+01
3.833100149152953406e+01
2.871623193229959625e+01
3.974489446801006665e+01
2.872356308744901554e+01
3.299693143666980433e+01
4.120046482085027151e+01
4.099438145456111471e+01
3.434568207944889195e+01
3.380044996230473231e+01
3.495160327975698067e+01
3.590467386526555060e+01
3.536691340432416553e+01
3.601359339909319601e+01
3.519519036081292285e+01
4.134378948526305919e+01
3.346097889416511606e+01
3.183690752940266933e+01
4.206512905031888039e+01
3.506355802915248887e+01
4.131066163486229215e+01
3.557809237506199196e+01
3.646541834818229688e+01
3.738028073024423747e+01
2.654327337944789278e+01
2.850556185011214794e+01
3.037449723482762565e+01
2.829832654710499895e+01
4.006476421003390698e+01
3.489031855329544385e+01
3.932103502793749783e+01
3.512907396362238188e+01
3.177806228603507677e+01
4.143149246314487755e+01
3.906301763912367875e+01
3.590559056553802719e+01
3.890315382303881364e+01
3.376783517145847213e+01
4.032002340292833509e+01
3.516243889154675628e+01
3.525823481908855683e+01
3.122353430863697454e+01
3.981031286851715123e+01
2.953898953114990178e+01
3.900403120782272737e+01
3.955727146903933544e+01
3.977032702356241600e+01
2.963435415209262658e+01
3.818812607791023339e+01
3.463609983746542298e+01
3.164331401396903942e+01
2.792248467246370680e+01
3.675943097648863755e+01
3.553511922668800338e+01
3.430970185981887965e+01
3.374686308777489785e+01
3.817933257797430002e+01
3.493926544526274824e+01
3.926996242802987069e+01
3.720022333416861215e+01
3.870731389247235654e+01
3.247544907013921289e+01
3.469239163007313209e+01
3.954724189971250325e+01
3.026744586407354731e+01
3.896674387198552836e+01
3.477170139582915454e+01
2.659299630323430819e+01
2.547870132662666265e+01
4.135991099041296337e+01
3.776839953531040095e+01
3.666243274350343029e+01
3.239468717448406210e+01
3.478753584480280381e+01
4.183964478191894898e+01
3.482499202967983365e+01
3.360099323395970572e+01
3.304482756389967335e+01
3.305966859123941504e+01
3.623847433743640067e+01
3.912549618482749736e+01
3.087083802090158358e+01
3.583935423888380001e+01
3.173134501178913069e+01
3.685993005564527891e+01
3.220240074558316934e+01


==> dat/imagenet_fit_psnrs_gaussian_64.dat <==
2.985503487874924033e+01
3.463723946549097832e+01
3.084735192980896912e+01
2.762207050990646806e+01
3.679833383237725286e+01
2.916099340169901666e+01
2.731077451624113550e+01
3.144850819731819769e+01
2.951438729860402788e+01
2.708343300732563108e+01
2.725465546324916843e+01
3.023993578941411897e+01
2.383246625825518095e+01
2.463933414638141528e+01
2.906767130592671222e+01
3.024674762125077265e+01
2.352720773676297839e+01
3.357129621783673912e+01
2.288306735503135769e+01
2.287793661267959422e+01
3.513150525047336714e+01
3.413926246860921054e+01
2.391021049336273663e+01
2.545550130019774215e+01
2.899624382443571946e+01
2.991811494582754349e+01
2.863010389479133977e+01
2.986809580088598892e+01
2.801291610537170840e+01
3.361885828160686174e+01
2.815710709706109327e+01
2.345727161072557010e+01
3.118706751812399602e+01
2.975633997526567853e+01
2.846709728143171958e+01
2.822364898979480330e+01
2.854166583165211790e+01
2.708779646988102385e+01
2.162447762542412377e+01
2.261536762050146976e+01
2.419597681256762911e+01
2.292804181974656785e+01
2.729261853505460778e+01
2.747213601793979620e+01
3.092005427251914895e+01
2.991129240205643924e+01
2.538416449379032613e+01
3.487310860554356395e+01
3.077172274410735398e+01
2.714938231419846204e+01
3.136272219959951713e+01
2.655448106182297252e+01
3.166297727092976189e+01
2.794736353145426477e+01
3.339317702074828276e+01
2.383007929196461205e+01
3.310045218265683076e+01
2.322541313790140904e+01
3.058938119149780022e+01
3.174607116257637074e+01
2.961409050533886145e+01
2.420421792087940815e+01
3.193693974942953417e+01
2.677775327874660505e+01
2.526202709934749180e+01
2.079026614625821523e+01
2.715194168045321987e+01
2.632576244689762390e+01
2.736315716852361390e+01
2.516036140225554973e+01
2.750000307583511017e+01
2.928142279401957992e+01
3.194116221371507436e+01
2.978409515180898381e+01
3.002979224447819107e+01
2.621526451352908538e+01
2.775054594603086144e+01
3.095293771781261682e+01
2.419430868520848321e+01
2.961517635796498382e+01
2.717433740164272038e+01
2.098676556330559251e+01
2.002005659654914993e+01
3.838822598470122927e+01
3.120280800376052710e+01
2.857105250398490881e+01
2.595785048116385596e+01
2.663971510653038877e+01
3.406578575875791870e+01
2.846441438134631241e+01
2.566117376859091337e+01
2.479967918377535696e+01
2.436818371391785476e+01
3.284379950995942465e+01
3.093106211998812327e+01
2.163270509369714745e+01
3.062864872556943041e+01
2.527209501412203352e+01
2.839682519267724103e+01
2.607401604939608575e+01


==> dat/imagenet_fit_psnrs_up128.dat <==
3.674651422112010835e+01
3.755350553798943025e+01
4.091385141225232047e+01
3.159365060856669061e+01
4.084537580489702435e+01
3.656157565363251649e+01
3.467424754631939265e+01
4.087036385214778278e+01
3.715509922099870010e+01
3.513947918602323028e+01
3.341673975404772534e+01
3.249960370874588733e+01
2.726735293006588634e+01
3.078949749276754133e+01
3.628821354260884391e+01
3.829549182082691772e+01
2.661679047846477175e+01
3.677705539496940901e+01
2.563031450641118170e+01
3.139110912059829062e+01
4.144955837849233404e+01
4.092730210564796778e+01
3.564936472728614092e+01
3.268516843235154568e+01
3.280094734646938548e+01
3.207247492657000265e+01
3.408163731354911619e+01
3.503740440995596117e+01
3.510600361776508294e+01
4.205244321157510257e+01
2.988998124891043418e+01
2.934851787338018525e+01
4.393203525993049396e+01
3.496224514064960687e+01
4.172300457505095039e+01
3.743532686776857332e+01
3.616176757043322709e+01
3.653848476144185042e+01
2.461706007415666164e+01
2.541561194116855660e+01
2.911046700365743689e+01
2.586821331568281934e+01
4.087111644540880917e+01
3.261410984006086977e+01
4.005385133893440752e+01
3.549538007275582174e+01
3.060062393748756548e+01
3.494136401012929127e+01
3.955826122971440384e+01
3.504556674525990445e+01
3.809026759780214633e+01
3.264510773935965915e+01
4.117670448953580831e+01
3.411039730342067600e+01
3.652812468753607789e+01
3.004429629652674194e+01
4.342722243788904990e+01
2.737794072390839162e+01
4.065695375160920833e+01
4.140806258641015347e+01
4.128137720839874447e+01
2.892163883112045397e+01
3.691377625501911552e+01
3.308223280871221306e+01
2.876568997059645838e+01
2.481851003233470010e+01
3.695409247928174068e+01
3.616109569708090277e+01
3.470644072844254424e+01
3.197020185406396919e+01
3.942186149485426228e+01
3.312516112581698025e+01
4.216665466207652457e+01
3.735071859352108703e+01
3.730228043422118844e+01
2.963347119556426179e+01
3.574908073970083677e+01
4.116704274340100511e+01
2.742613606779768887e+01
3.922449835079960678e+01
3.496794920222332337e+01
2.392227449210002632e+01
2.421898004456942743e+01
4.202112782469578889e+01
3.733823747506502855e+01
3.716524173190259006e+01
3.182546922369041198e+01
3.246165684724130784e+01
4.226167160906648235e+01
3.262221402246881752e+01
3.442501850786537432e+01
3.297531950981503002e+01
3.144638761091340839e+01
3.626168113332118992e+01
3.597810253275278569e+01
2.836221553859661881e+01
3.669889714023612015e+01
2.907777426923692587e+01
3.699814848013703994e+01
2.980089803016951677e+01


==> dat/imagenet_fit_psnrs_up64.dat <==
3.340619570409551642e+01
3.267085535519419182e+01
3.790708703373348953e+01
2.796193319803080257e+01
3.833960763535206695e+01
3.167660344329225452e+01
2.940732098589548471e+01
3.800927297025457818e+01
3.351660229200345498e+01
3.204254013376014854e+01
3.078005431697503269e+01
3.180220749965906535e+01
2.414367775399419713e+01
2.658666752386037757e+01
3.319579676814915814e+01
3.557382108007897159e+01
2.389987333928109692e+01
3.708686165470407303e+01
2.346802740158899780e+01
2.684786557154848552e+01
3.975920898612884002e+01
3.860750685852654840e+01
3.313456739444772836e+01
2.841321134218900468e+01
3.081912626322845483e+01
2.943655176344380209e+01
3.208140393586137407e+01
3.234222612095053506e+01
3.283110743285615740e+01
3.911782039998724514e+01
2.844883026960629024e+01
2.610714526216748865e+01
4.231716177351849950e+01
3.167167894881016110e+01
3.752312125409017796e+01
3.371642471097537452e+01
3.324240031152560704e+01
3.268349353805091795e+01
2.193791725131598369e+01
2.244874119698338077e+01
2.571642177623065706e+01
2.344786409005403982e+01
3.895958557064719940e+01
2.914840361868519025e+01
3.796426206277659787e+01
3.213243742627268773e+01
2.686302975802117032e+01
3.263344043233993830e+01
3.580295395800735037e+01
3.022066886121177021e+01
3.432755507934420791e+01
2.971007117037456879e+01
3.677562368804841952e+01
3.192726940030430782e+01
3.460320484978451105e+01
2.620483081839645223e+01
4.034909796952579342e+01
2.476758163310448069e+01
3.735050673257969578e+01
3.875001398227942673e+01
3.827136672674446771e+01
2.675076714838389336e+01
3.464336033793318137e+01
2.985189280266526168e+01
2.522110964598740779e+01
2.120642369390978033e+01
3.341237596516801034e+01
3.298351470487451564e+01
3.241365912143093198e+01
2.859795216682090668e+01
3.476416956350836074e+01
2.919759098468758296e+01
3.959752390489585139e+01
3.474052430331586550e+01
3.371049098105511632e+01
2.651875510568945771e+01
3.226241997051997856e+01
3.701031717199573023e+01
2.450297942517265426e+01
3.704801194437087730e+01
3.222631870039130320e+01
2.136311987410990909e+01
2.163983318949836487e+01
3.953412277576769185e+01
3.483347597482598701e+01
3.377301036088063313e+01
2.886941543892792339e+01
2.893799500838571248e+01
4.056707618229653889e+01
2.879274636446754343e+01
3.040118481223503721e+01
2.836838234929081182e+01
2.844627316802063532e+01
3.524601717837276738e+01
3.233621203465492044e+01
2.400708785525973354e+01
3.283445091147258665e+01
2.629858804852137055e+01
3.410082152450153359e+01
2.647148665817722701e+01


==> dat/imagenet_fit_psnrs_wavelet_1_128.dat <==
4.080968607893288436e+01
3.779656770346883832e+01
4.192354075278402092e+01
3.056085387492623795e+01
5.366082452831456351e+01
3.465498908876777762e+01
3.249800283847886107e+01
4.386853029434358575e+01
3.693835876085421432e+01
3.647889802206822907e+01
3.589665143380713630e+01
3.848978736708622961e+01
2.674219273550950859e+01
3.215997223771394431e+01
3.740921976036581498e+01
4.198005425205515451e+01
2.644343564403958524e+01
4.244961720773400060e+01
2.819818153345927314e+01
3.622837844516782724e+01
4.513417823604735446e+01
4.525035297498951792e+01
3.580969337249416640e+01
3.279879266825237494e+01
3.608875802785034637e+01
3.679082029214972493e+01
3.730248179672310016e+01
4.013121897750301059e+01
3.847509198936124619e+01
4.765452423681755079e+01
3.778089960970658012e+01
3.024344199659130439e+01
4.750523428150994931e+01
3.519980410176174246e+01
4.437476911496122511e+01
3.697002461562614428e+01
4.250323809777118811e+01
3.727651849929041106e+01
2.539524349445812845e+01
2.559618467963077393e+01
2.900333628392826313e+01
2.741392032976067128e+01
4.700206485080317975e+01
3.245373627339901645e+01
4.247458949431042896e+01
3.747634494579056508e+01
3.000680445683095598e+01
3.798148055517966526e+01
4.083564952566730710e+01
3.306728341600616261e+01
4.842839059529105583e+01
3.457209945710202703e+01
4.251629595308843790e+01
3.627011028011395410e+01
4.107844078839998048e+01
3.016698219357636290e+01
4.464928317808860925e+01
2.901499850111812506e+01
4.375003757416487105e+01
4.423390437163033084e+01
4.265204162228926066e+01
3.077222812624601289e+01
3.914572381655693789e+01
3.422153744050719837e+01
2.848114049244109580e+01
2.644108397367367758e+01
3.803495593424938903e+01
4.004975157815313480e+01
3.637843490885069997e+01
3.520088059798116831e+01
4.199514597170309571e+01
3.389785659523112571e+01
4.896413561236912670e+01
3.965408420306828674e+01
4.128351527972731105e+01
2.942013183258230313e+01
3.626568243950639925e+01
3.848738873797721283e+01
2.696600145361039580e+01
4.100761963192383774e+01
3.565806042595824721e+01
2.711124658326022541e+01
2.616118582364250500e+01
4.539285963036169846e+01
3.844305908460245291e+01
3.551959046051676694e+01
3.387585706390246543e+01
3.350761622156829844e+01
4.917851027786535667e+01
3.221400833293540700e+01
3.631690470311035313e+01
3.433412869554781821e+01
3.432482309533348541e+01
3.971987393018407886e+01
3.610708511683378674e+01
3.331485007890342587e+01
4.082573434472518414e+01
3.085703263026056575e+01
4.011565624675645836e+01
3.012899067309826862e+01


==> dat/imagenet_fit_psnrs_wavelet_1_64.dat <==
3.227799845992102235e+01
3.031954800325344124e+01
3.399161122486869147e+01
2.612754210986071257e+01
4.315432099831675572e+01
2.780999748393125159e+01
2.607041336807273169e+01
3.637907579507154310e+01
3.098075272593935736e+01
3.045242793376417012e+01
2.950084314016461917e+01
3.177091951408132786e+01
2.187382092223608510e+01
2.611880619726493791e+01
3.092339732238221117e+01
3.489029100029211605e+01
2.261231309609447848e+01
3.795661817989760323e+01
2.347422544416239276e+01
2.564573985895093600e+01
3.857559151912257533e+01
3.812996756405257770e+01
2.862501207383093416e+01
2.532942509235105533e+01
3.135321221729360275e+01
2.946113243317413577e+01
3.139728752784359500e+01
3.216213540385316350e+01
3.175947147892494726e+01
3.960937540213794250e+01
2.973057248832355270e+01
2.433878881594059962e+01
3.866741692485257431e+01
2.994269818551090978e+01
3.473191886961496522e+01
2.969715811227072422e+01
3.359396224645275453e+01
2.992596052053583477e+01
2.121942894872390539e+01
2.133366938367925414e+01
2.398180885584282507e+01
2.295302773330783808e+01
3.830493047581285992e+01
2.707932927463653527e+01
3.652069539199879245e+01
2.812598231329121390e+01
2.494498877220590671e+01
3.296948939484835961e+01
3.300222498348782807e+01
2.575957655405959557e+01
3.643490535688491860e+01
2.861077236373659005e+01
3.316597225538016147e+01
3.068589429284496717e+01
3.388757047918055321e+01
2.402944569325919488e+01
3.796805277487414543e+01
2.431391876522273776e+01
3.414962280736676803e+01
3.467324357776126220e+01
3.529446679492867389e+01
2.609372602270522989e+01
3.363795950600621865e+01
2.746737635596127447e+01
2.363094507435612357e+01
1.999168832579729838e+01
3.003354856563840158e+01
3.201746766750950002e+01
3.089727152791584786e+01
2.607519431310121050e+01
3.308082947968618015e+01
2.844619376624072160e+01
3.863335928762352722e+01
3.291665702196340249e+01
3.315991197132077417e+01
2.393619451892180550e+01
2.971667602539329067e+01
3.184116869422222607e+01
2.276339399954740728e+01
3.392051148891123802e+01
3.006985347066601122e+01
2.126675531791591212e+01
2.119266014850678914e+01
3.823866552535863406e+01
3.317599347561859702e+01
2.721517305216702454e+01
2.777481992624175788e+01
2.722635943084516441e+01
4.176715046156039080e+01
2.682762163415192447e+01
2.875331857981734274e+01
2.619125558277487897e+01
2.676362140889177610e+01
3.582827294248424010e+01
3.057661677548766832e+01
2.394956619077186843e+01
3.275908794564224280e+01
2.519238644859832377e+01
3.274095136671636652e+01
2.519087442152875056e+01


==> dat/imgnetcurve.dat <==
1.000000000000000000e+00 6.842433698475361425e-02 1.834336477409624286e-02
2.000000000000000000e+00 6.012442503124475202e-02 1.678549151833208519e-02
3.000000000000000000e+00 5.300581660121679584e-02 1.577679025822957548e-02
4.000000000000000000e+00 4.758205581456422667e-02 1.524671941741311161e-02
5.000000000000000000e+00 4.333886560052633424e-02 1.501592823857188057e-02
6.000000000000000000e+00 4.000215614214539667e-02 1.496948448825194053e-02
7.000000000000000000e+00 3.736309623345732828e-02 1.498980970438497373e-02
8.000000000000000000e+00 3.530387608334421834e-02 1.502318728471108145e-02
9.000000000000000000e+00 3.370496677234768867e-02 1.505615837445570780e-02
1.000000000000000000e+01 3.243442140519618710e-02 1.507991014288705481e-02
1.100000000000000000e+01 3.138265395537018915e-02 1.509625983131278847e-02
1.200000000000000000e+01 3.046854929998516967e-02 1.511525594960408739e-02
1.300000000000000000e+01 2.964199800044298172e-02 1.514994492007278384e-02
1.400000000000000000e+01 2.886922881007194380e-02 1.520566592748302803e-02
1.500000000000000000e+01 2.814281722530722479e-02 1.527943183073091765e-02
1.600000000000000000e+01 2.746134614571928839e-02 1.535920789899706401e-02
1.700000000000000000e+01 2.682661395519971709e-02 1.543680058217555308e-02
1.800000000000000000e+01 2.623633798211812834e-02 1.551070980898958812e-02
1.900000000000000000e+01 2.568253166973590712e-02 1.558576789901081061e-02
2.000000000000000000e+01 2.516231369227171083e-02 1.566412801960065035e-02
2.100000000000000000e+01 2.467526681721210480e-02 1.574491265136934715e-02
2.200000000000000000e+01 2.422179039567708830e-02 1.582696447813230697e-02
2.300000000000000000e+01 2.380230994895100524e-02 1.590873746145923112e-02
2.400000000000000000e+01 2.341328384354710718e-02 1.599055345372978401e-02
2.500000000000000000e+01 2.305076215416192870e-02 1.607095638308224383e-02
2.600000000000000000e+01 2.271136268973350525e-02 1.614935196002612386e-02
2.700000000000000000e+01 2.239384381100535323e-02 1.622589235928922208e-02
2.800000000000000000e+01 2.210007053799927304e-02 1.629942365624826445e-02
2.900000000000000000e+01 2.183011984452605178e-02 1.636784744953144119e-02
3.000000000000000000e+01 2.158212983049452235e-02 1.643065292628653057e-02
3.100000000000000000e+01 2.135443710722029209e-02 1.648954539573461303e-02
3.200000000000000000e+01 2.114628488197922707e-02 1.654556675485477010e-02
3.300000000000000000e+01 2.095501283183693816e-02 1.659717131004299906e-02
3.400000000000000000e+01 2.078052470460534096e-02 1.664321047144642213e-02
3.500000000000000000e+01 2.062221611849963596e-02 1.668352727724438725e-02
3.600000000000000000e+01 2.047715010121464729e-02 1.671822074961054616e-02
3.700000000000000000e+01 2.034460417926311354e-02 1.674796632347445857e-02
3.800000000000000000e+01 2.022337978705763747e-02 1.677384471318432019e-02
3.900000000000000000e+01 2.011201363056898048e-02 1.679692110244180442e-02
4.000000000000000000e+01 2.000957769341766765e-02 1.681797242919603336e-02
4.100000000000000000e+01 1.991374590434134145e-02 1.683703315473515302e-02
4.200000000000000000e+01 1.982563603669405122e-02 1.685397271216214354e-02
4.300000000000000000e+01 1.974323620088398387e-02 1.686921813184396809e-02
4.400000000000000000e+01 1.966538392007350852e-02 1.688333557045451627e-02
4.500000000000000000e+01 1.959194089286029478e-02 1.689635033798445388e-02
4.600000000000000000e+01 1.952164140529930730e-02 1.690806626839305715e-02
4.700000000000000000e+01 1.945564779452979565e-02 1.691850540900127417e-02
4.800000000000000000e+01 1.939223031513392925e-02 1.692805634862783876e-02
4.900000000000000000e+01 1.933256499469280382e-02 1.693676046342759353e-02
5.000000000000000000e+01 1.927560451440513134e-02 1.694493414369023510e-02
5.100000000000000000e+01 1.922195861116051535e-02 1.695280724700511457e-02
5.200000000000000000e+01 1.917010475881397724e-02 1.696053245291549369e-02
5.300000000000000000e+01 1.912119919434189866e-02 1.696792864972406292e-02
5.400000000000000000e+01 1.907399343326687813e-02 1.697511552881844632e-02
5.500000000000000000e+01 1.902864170260727336e-02 1.698222648134767310e-02
5.600000000000000000e+01 1.898475494235753874e-02 1.698926297043523367e-02
5.700000000000000000e+01 1.894240207038819929e-02 1.699611649706605360e-02
5.800000000000000000e+01 1.890104943886399338e-02 1.700278658586717312e-02
5.900000000000000000e+01 1.886119805276393821e-02 1.700923283920586365e-02
6.000000000000000000e+01 1.882248455658554892e-02 1.701548497290193696e-02
6.100000000000000000e+01 1.878531589172780653e-02 1.702151165081538728e-02
6.200000000000000000e+01 1.874894318170845439e-02 1.702740532578222651e-02
6.300000000000000000e+01 1.871355967596173217e-02 1.703316093875139811e-02
6.400000000000000000e+01 1.867881692014634540e-02 1.703881372642520806e-02
6.500000000000000000e+01 1.864472692832350870e-02 1.704436791523544770e-02
6.600000000000000000e+01 1.861120224930346012e-02 1.704983919513038820e-02
6.700000000000000000e+01 1.857806793414056371e-02 1.705528524293269815e-02
6.800000000000000000e+01 1.854561381042003562e-02 1.706065284753175218e-02
6.900000000000000000e+01 1.851429482921957900e-02 1.706586772083116751e-02
7.000000000000000000e+01 1.848428621888160636e-02 1.707088699301472293e-02
7.100000000000000000e+01 1.845515854656696458e-02 1.707579033893516854e-02
7.200000000000000000e+01 1.842695586383342674e-02 1.708057184621755709e-02
7.300000000000000000e+01 1.839943234808743069e-02 1.708528439901293647e-02
7.400000000000000000e+01 1.837245705537498067e-02 1.708994114357235625e-02
7.500000000000000000e+01 1.834591054357588222e-02 1.709455404499951939e-02
7.600000000000000000e+01 1.831944561563432147e-02 1.709918779876742900e-02
7.700000000000000000e+01 1.829317472875118325e-02 1.710381755092195769e-02
7.800000000000000000e+01 1.826704158447682927e-02 1.710844715938638141e-02
7.900000000000000000e+01 1.824118443764746050e-02 1.711306235790959612e-02
8.000000000000000000e+01 1.821576193906366756e-02 1.711765550509541239e-02
8.100000000000000000e+01 1.819094805978238583e-02 1.712218101148356084e-02
8.200000000000000000e+01 1.816692333668470244e-02 1.712659886954186195e-02
8.300000000000000000e+01 1.814392036758363108e-02 1.713086617842165052e-02
8.400000000000000000e+01 1.812180085107684135e-02 1.713499909354480183e-02
8.500000000000000000e+01 1.810058457776904037e-02 1.713897568146207501e-02
8.700000000000000000e+01 1.806070995517074923e-02 1.714646507283553584e-02
8.800000000000000000e+01 1.804177598096430232e-02 1.715004139443437534e-02
8.900000000000000000e+01 1.802334459498524527e-02 1.715353632282521842e-02
9.000000000000000000e+01 1.800523418933153152e-02 1.715699232966149193e-02
9.100000000000000000e+01 1.798730371519923280e-02 1.716043408400384773e-02
9.300000000000000000e+01 1.795219136402010848e-02 1.716725294421158829e-02
9.400000000000000000e+01 1.793493693694472174e-02 1.717063716145865102e-02
9.500000000000000000e+01 1.791794435121119022e-02 1.717399370081341275e-02
9.600000000000000000e+01 1.790128760039806297e-02 1.717730109477471484e-02
9.800000000000000000e+01 1.786905676126480241e-02 1.718372961380644146e-02
9.900000000000000000e+01 1.785340704955160757e-02 1.718686863035401649e-02
1.000000000000000000e+02 1.783797158859670023e-02 1.718997605125270611e-02
1.010000000000000000e+02 1.782269794493913581e-02 1.719306583542591638e-02
1.030000000000000000e+02 1.779267960228025913e-02 1.719917232243589958e-02
1.040000000000000000e+02 1.777793122455477784e-02 1.720219734569921818e-02
1.060000000000000000e+02 1.774882692843675683e-02 1.720820115180803772e-02
1.070000000000000000e+02 1.773441182449459960e-02 1.721119640126783992e-02
1.080000000000000000e+02 1.771999872289597988e-02 1.721421500591682058e-02
1.100000000000000000e+02 1.769095794297754695e-02 1.722036742125034048e-02
1.110000000000000000e+02 1.767628872767090797e-02 1.722351136342455818e-02
1.130000000000000000e+02 1.764736473560333391e-02 1.722975341223061466e-02
1.140000000000000000e+02 1.763393473811447620e-02 1.723262335158694952e-02
1.160000000000000000e+02 1.761163608171045780e-02 1.723718141119759059e-02
1.170000000000000000e+02 1.760127819143235753e-02 1.723927058853713321e-02
1.190000000000000000e+02 1.757855359464883735e-02 1.724402533752491043e-02
1.210000000000000000e+02 1.755388756282627583e-02 1.724938268821466295e-02
1.220000000000000000e+02 1.754131135530769686e-02 1.725215843696903742e-02
1.240000000000000000e+02 1.751702921465039114e-02 1.725752286433027485e-02
1.250000000000000000e+02 1.750557087361812730e-02 1.726003225040192296e-02
1.270000000000000000e+02 1.748422984965145727e-02 1.726465412842463631e-02
1.290000000000000000e+02 1.746530374512076517e-02 1.726864207092255674e-02
1.310000000000000000e+02 1.744871996343135695e-02 1.727200677280467736e-02
1.320000000000000000e+02 1.744044423103332381e-02 1.727370066710573124e-02
1.340000000000000000e+02 1.741916639730334282e-02 1.727849022581362873e-02
1.360000000000000000e+02 1.739482362754642825e-02 1.728423949299271248e-02
1.380000000000000000e+02 1.737487963400781085e-02 1.728876843428857682e-02
1.390000000000000000e+02 1.736662266775965829e-02 1.729054810220816835e-02
1.410000000000000000e+02 1.735154013149440427e-02 1.729371750895227974e-02
1.430000000000000000e+02 1.733490768820047240e-02 1.729738209996382198e-02
1.450000000000000000e+02 1.731539801694452832e-02 1.730194241041812381e-02
1.470000000000000000e+02 1.729586482979357173e-02 1.730655717366218899e-02
1.490000000000000000e+02 1.727928654290735583e-02 1.731032600430260429e-02
1.510000000000000000e+02 1.726433997973799567e-02 1.731364085269987071e-02
1.530000000000000000e+02 1.724913259968161722e-02 1.731707072166860720e-02
1.550000000000000000e+02 1.723355753347277641e-02 1.732064502475690049e-02
1.570000000000000000e+02 1.721745277754962306e-02 1.732441290158585542e-02
1.590000000000000000e+02 1.720106028951704641e-02 1.732830184760735318e-02
1.610000000000000000e+02 1.718545863404869964e-02 1.733198940205432290e-02
1.630000000000000000e+02 1.717134211212396552e-02 1.733524740005537926e-02
1.660000000000000000e+02 1.715666260570287635e-02 1.733817902227596103e-02
1.680000000000000000e+02 1.715108766220509867e-02 1.733888788892564911e-02
1.700000000000000000e+02 1.713601779192686081e-02 1.734253104235627951e-02
1.720000000000000000e+02 1.711572464555501799e-02 1.734781598845492809e-02
1.750000000000000000e+02 1.709892610087990900e-02 1.735158235802104418e-02
1.770000000000000000e+02 1.707904343493282795e-02 1.735683408851687592e-02
1.790000000000000000e+02 1.706718406639993330e-02 1.735959918831311496e-02
1.820000000000000000e+02 1.704800003208219866e-02 1.736423784774999632e-02
1.840000000000000000e+02 1.703339726664125989e-02 1.736793787268524347e-02
1.860000000000000000e+02 1.701995413750410219e-02 1.737129679529981346e-02
1.890000000000000000e+02 1.700352979823947092e-02 1.737518153687949568e-02
1.910000000000000000e+02 1.699329093098640373e-02 1.737757314607415310e-02
1.940000000000000000e+02 1.698063514195382456e-02 1.738034282749214426e-02
1.970000000000000000e+02 1.696175183169543882e-02 1.738514095596839157e-02
1.990000000000000000e+02 1.694520991295576234e-02 1.738964115886167464e-02
2.020000000000000000e+02 1.692702798172831397e-02 1.739430316926002598e-02
2.050000000000000000e+02 1.691377018578350475e-02 1.739742045646714558e-02
2.070000000000000000e+02 1.690365429967641969e-02 1.739993514368003147e-02
2.100000000000000000e+02 1.689975322224199911e-02 1.740012876758719948e-02
2.130000000000000000e+02 1.688423627056181292e-02 1.740409073636083742e-02
2.160000000000000000e+02 1.685959100723266602e-02 1.741102595593377322e-02
2.190000000000000000e+02 1.684549041092395921e-02 1.741461497722286006e-02
2.210000000000000000e+02 1.682981578633189340e-02 1.741906331468183119e-02
2.240000000000000000e+02 1.681513381190597942e-02 1.742287760384467546e-02
2.270000000000000000e+02 1.679699504747986932e-02 1.742785177589029066e-02
2.300000000000000000e+02 1.678276369348168442e-02 1.743155436395859778e-02
2.330000000000000000e+02 1.676754551008343558e-02 1.743559667748673797e-02
2.370000000000000000e+02 1.675065658055245946e-02 1.743987603338283468e-02
2.400000000000000000e+02 1.674598571844398975e-02 1.744047840817432651e-02
2.430000000000000000e+02 1.673893225379288058e-02 1.744190186067027387e-02
2.460000000000000000e+02 1.672499408014118533e-02 1.744557832258625957e-02
2.490000000000000000e+02 1.670183870010077953e-02 1.745229673181874705e-02
2.530000000000000000e+02 1.668060394003987451e-02 1.745814135705444151e-02
2.560000000000000000e+02 1.667039170861244271e-02 1.746065265728155916e-02
2.590000000000000000e+02 1.665280731394886901e-02 1.746563080207714364e-02
2.630000000000000000e+02 1.664106105454266071e-02 1.746840651622988752e-02
2.660000000000000000e+02 1.663793213665485521e-02 1.746864338161156424e-02
2.700000000000000000e+02 1.661530574783682754e-02 1.747508642071580326e-02
2.730000000000000000e+02 1.659920099191367765e-02 1.747967194773668645e-02
2.770000000000000000e+02 1.658618585206568172e-02 1.748299920239812510e-02
2.810000000000000000e+02 1.656513456255197594e-02 1.748906132297305127e-02
2.850000000000000000e+02 1.656281901523470879e-02 1.748891927407063979e-02
2.880000000000000000e+02 1.654631821438670020e-02 1.749375145157660086e-02
2.920000000000000000e+02 1.652732579968869617e-02 1.749924664352063911e-02
2.960000000000000000e+02 1.651110234670340876e-02 1.750388170592497711e-02
3.000000000000000000e+02 1.651460463181137969e-02 1.750200965978195716e-02
3.040000000000000000e+02 1.649036011658609052e-02 1.750940468489581986e-02
3.080000000000000000e+02 1.647464022971689701e-02 1.751407300816534840e-02
3.120000000000000000e+02 1.646065036766231060e-02 1.751824259219295077e-02
3.160000000000000000e+02 1.644676309078931670e-02 1.752249728257836148e-02
3.200000000000000000e+02 1.642158096656203339e-02 1.753077668322337163e-02
3.250000000000000000e+02 1.639718327205628295e-02 1.753971975095813818e-02
3.290000000000000000e+02 1.637513686437159707e-02 1.755051805589426944e-02
3.330000000000000000e+02 1.636644783429801533e-02 1.755383249183298591e-02
3.380000000000000000e+02 1.633792098145931890e-02 1.756275911471799622e-02
3.420000000000000000e+02 1.633394272066652705e-02 1.756373240158200580e-02
3.470000000000000000e+02 1.632224214263260434e-02 1.756717268523603007e-02
3.510000000000000000e+02 1.631783160846680264e-02 1.756828921020920503e-02
3.560000000000000000e+02 1.630085997749119997e-02 1.757341302294444102e-02
3.610000000000000000e+02 1.627488182857632706e-02 1.758148976221964033e-02
3.660000000000000000e+02 1.625305225607007881e-02 1.758812990740315704e-02
3.700000000000000000e+02 1.624058028683066437e-02 1.759185239859510294e-02
3.750000000000000000e+02 1.622221169527620147e-02 1.759740948752309270e-02
3.800000000000000000e+02 1.620998552534729312e-02 1.760089410473657939e-02
3.850000000000000000e+02 1.620317033957690070e-02 1.760245334725745597e-02
3.910000000000000000e+02 1.620294223539531231e-02 1.760181171639072992e-02
3.960000000000000000e+02 1.619947128929197927e-02 1.760242736403328304e-02
4.010000000000000000e+02 1.616741367615759373e-02 1.761239512737985610e-02
4.060000000000000000e+02 1.614617535378783802e-02 1.761892316386065582e-02
4.120000000000000000e+02 1.611986437346786191e-02 1.762707124134885173e-02
4.170000000000000000e+02 1.610570501070469548e-02 1.763112995577897218e-02
4.230000000000000000e+02 1.610125524457544158e-02 1.763191221972001954e-02
4.280000000000000000e+02 1.609036868903785875e-02 1.763498594835554573e-02
4.340000000000000000e+02 1.608408989850431542e-02 1.763631694962643562e-02
4.400000000000000000e+02 1.606629802845418314e-02 1.764169581085986080e-02
4.460000000000000000e+02 1.604356183670461317e-02 1.764858969950350298e-02
4.520000000000000000e+02 1.603391102980822325e-02 1.765128796269316638e-02
4.580000000000000000e+02 1.601069616153836389e-02 1.765847661219150516e-02
4.640000000000000000e+02 1.600293775554746320e-02 1.766049592950023894e-02
4.700000000000000000e+02 1.601638474967330764e-02 1.765513314896063890e-02
4.760000000000000000e+02 1.598107286263257196e-02 1.766670788748398585e-02
4.820000000000000000e+02 1.596004478633403917e-02 1.767308512934090761e-02
4.890000000000000000e+02 1.593708638101816108e-02 1.768054334427472327e-02
4.950000000000000000e+02 1.597258050460368534e-02 1.766716972068995903e-02
5.020000000000000000e+02 1.595640154555439880e-02 1.767282136151906990e-02
5.080000000000000000e+02 1.590890372171998093e-02 1.768808613837897017e-02
5.150000000000000000e+02 1.589068134780973265e-02 1.769345949675300150e-02
5.220000000000000000e+02 1.588275977410376003e-02 1.769611370394866962e-02
5.290000000000000000e+02 1.585776414722204347e-02 1.770333767101553088e-02
5.360000000000000000e+02 1.584448937792331050e-02 1.770765003334964088e-02
5.430000000000000000e+02 1.590392973739653687e-02 1.768791573107768994e-02
5.500000000000000000e+02 1.583964610472321510e-02 1.770843493427537788e-02
5.580000000000000000e+02 1.580516647081822018e-02 1.771969325845891563e-02
5.650000000000000000e+02 1.577999300789088150e-02 1.772787664012949807e-02
5.730000000000000000e+02 1.577607339713722398e-02 1.772782038223365275e-02
5.800000000000000000e+02 1.581396143883466790e-02 1.771482530861225035e-02
5.880000000000000000e+02 1.576179522089660168e-02 1.773166057023196213e-02
5.960000000000000000e+02 1.573004543315619300e-02 1.774289799682757587e-02
6.040000000000000000e+02 1.574304588139057229e-02 1.773268399257988195e-02
6.120000000000000000e+02 1.573591178748756647e-02 1.773823450546530012e-02
6.200000000000000000e+02 1.569520032498985390e-02 1.775223825702398894e-02
6.280000000000000000e+02 1.567758580204099347e-02 1.775726359136058433e-02
6.360000000000000000e+02 1.568581114988774200e-02 1.775360081262338657e-02
6.450000000000000000e+02 1.565699309576302697e-02 1.776415194128760575e-02
6.530000000000000000e+02 1.565888680052012275e-02 1.776207941464323647e-02
6.620000000000000000e+02 1.564214671961963038e-02 1.776865644796740001e-02
6.710000000000000000e+02 1.563255705405026605e-02 1.776590910589975411e-02
6.800000000000000000e+02 1.560582153033465182e-02 1.777841272004467704e-02
6.890000000000000000e+02 1.562809385359287262e-02 1.777030446323391369e-02
6.980000000000000000e+02 1.557234195061027969e-02 1.779058163160932363e-02
7.070000000000000000e+02 1.555494337808340823e-02 1.779525289425136839e-02
7.160000000000000000e+02 1.559427154716104200e-02 1.777276646084445869e-02
7.260000000000000000e+02 1.561348557006567682e-02 1.776626168973206854e-02
7.360000000000000000e+02 1.553560283500701224e-02 1.779937269572049938e-02
7.450000000000000000e+02 1.549055932555347750e-02 1.781678927568381213e-02
7.550000000000000000e+02 1.549240869935602019e-02 1.781318732560885007e-02
7.650000000000000000e+02 1.549980647396296228e-02 1.780966815310392609e-02
7.750000000000000000e+02 1.548786910716444185e-02 1.781031318393962171e-02
7.860000000000000000e+02 1.547623795922845567e-02 1.781784498991545104e-02
7.960000000000000000e+02 1.545608274172991480e-02 1.782710920315034100e-02
8.070000000000000000e+02 1.545566169079393148e-02 1.781662325475857900e-02
8.170000000000000000e+02 1.545015086885541747e-02 1.781628784556439291e-02
8.280000000000000000e+02 1.542476525064557721e-02 1.783197332377099709e-02
8.390000000000000000e+02 1.538185917306691443e-02 1.784793016995345205e-02
8.500000000000000000e+02 1.549367925617843936e-02 1.780100987685952554e-02
8.620000000000000000e+02 1.536455843597650528e-02 1.785173226876144575e-02
8.730000000000000000e+02 1.535278996452689101e-02 1.785782272027330170e-02
8.850000000000000000e+02 1.538723765406757593e-02 1.783947602315020392e-02
8.960000000000000000e+02 1.539951576851308380e-02 1.783436775792592716e-02
9.080000000000000000e+02 1.534473102074116434e-02 1.785041175192332574e-02
9.200000000000000000e+02 1.531313988380134106e-02 1.786646658114982023e-02
9.330000000000000000e+02 1.528419747482985189e-02 1.787746532340514852e-02
9.450000000000000000e+02 1.534500170964747667e-02 1.785226334967052533e-02
9.580000000000000000e+02 1.527308507356792654e-02 1.787615703117186039e-02
9.700000000000000000e+02 1.523166450206190313e-02 1.789619729767673653e-02
9.830000000000000000e+02 1.529942669440060785e-02 1.786149224082742709e-02
9.960000000000000000e+02 1.522048481274396181e-02 1.789486352594420876e-02
1.009000000000000000e+03 1.527783831115812029e-02 1.787795810697758239e-02
1.023000000000000000e+03 1.521794546861201559e-02 1.789566209079451395e-02
1.036000000000000000e+03 1.522368395235389540e-02 1.789055628556867825e-02
1.050000000000000000e+03 1.524497121572494437e-02 1.788065851813014709e-02
1.064000000000000000e+03 1.522371561732143233e-02 1.788501761796662537e-02
1.078000000000000000e+03 1.520886796060949564e-02 1.788953300586633086e-02
1.092000000000000000e+03 1.522218903992325102e-02 1.788690597784956676e-02
1.107000000000000000e+03 1.523979499470442568e-02 1.787707457485092008e-02
1.122000000000000000e+03 1.511548955459147622e-02 1.793002630424203256e-02
1.137000000000000000e+03 1.514460328035056522e-02 1.791203665355924415e-02
1.152000000000000000e+03 1.516610586550086806e-02 1.790033881886464798e-02
1.167000000000000000e+03 1.508870271500200103e-02 1.793438934760819420e-02
1.182000000000000000e+03 1.520185386762023041e-02 1.788468717224095048e-02
1.198000000000000000e+03 1.529742905404418707e-02 1.783342391249410561e-02
1.214000000000000000e+03 1.510346243157982896e-02 1.792063299312580613e-02
1.230000000000000000e+03 1.510596435982733930e-02 1.792213991967936404e-02
1.246000000000000000e+03 1.503595225512981484e-02 1.795089063893827441e-02
1.263000000000000000e+03 1.512991932686418364e-02 1.790689987474945385e-02
1.280000000000000000e+03 1.514021616894751718e-02 1.790929700586364401e-02
1.297000000000000000e+03 1.504319806117564509e-02 1.794440223554322200e-02
1.314000000000000000e+03 1.506182597950100899e-02 1.793351344577109874e-02
1.331000000000000000e+03 1.506547210738062859e-02 1.792090061072587268e-02
1.349000000000000000e+03 1.514166626147925819e-02 1.788424365272665156e-02
1.367000000000000000e+03 1.496211651246994769e-02 1.798959698982874333e-02
1.385000000000000000e+03 1.514206202700734208e-02 1.787443268563023227e-02
1.403000000000000000e+03 1.504090104717761313e-02 1.795017038552428751e-02
1.422000000000000000e+03 1.500021589454263518e-02 1.795578051482184939e-02
1.441000000000000000e+03 1.497683308552950551e-02 1.796516204526988139e-02
1.460000000000000000e+03 1.500760712660849025e-02 1.793633449066565216e-02
1.479000000000000000e+03 1.490651927888393333e-02 1.801153423260457367e-02
1.499000000000000000e+03 1.496531881857663358e-02 1.800365554857178904e-02
1.519000000000000000e+03 1.501169458497315576e-02 1.794088639785102954e-02
1.539000000000000000e+03 1.493653489742428030e-02 1.799768985539609151e-02
1.559000000000000000e+03 1.495197347830981051e-02 1.796561667597866216e-02
1.580000000000000000e+03 1.492021887097507750e-02 1.799165066328564308e-02
1.601000000000000000e+03 1.486131029669195483e-02 1.799607785200591989e-02
1.622000000000000000e+03 1.496450670529156889e-02 1.795642031334504507e-02
1.644000000000000000e+03 1.483647353015840088e-02 1.800191782825790246e-02
1.666000000000000000e+03 1.499250766355544363e-02 1.793515671900314246e-02
1.688000000000000000e+03 1.483718452509492566e-02 1.800375710129515847e-02
1.710000000000000000e+03 1.488498114049434731e-02 1.797171293837157222e-02
1.733000000000000000e+03 1.481671796645969187e-02 1.802054658356950709e-02
1.756000000000000000e+03 1.494238001760095358e-02 1.795721506845646132e-02
1.779000000000000000e+03 1.495168590918183327e-02 1.795151944275275718e-02
1.803000000000000000e+03 1.475656398106366465e-02 1.803255399607977053e-02
1.827000000000000000e+03 1.481159278191626107e-02 1.802349945396120381e-02
1.851000000000000000e+03 1.475616693496704067e-02 1.802834613149778206e-02
1.875000000000000000e+03 1.485936495009809732e-02 1.800580845122744592e-02
1.900000000000000000e+03 1.482020760886371136e-02 1.799396276614110765e-02
1.926000000000000000e+03 1.477741894777864252e-02 1.803958022346181453e-02
1.951000000000000000e+03 1.479594488628208603e-02 1.799524748207877861e-02
1.977000000000000000e+03 1.493974656332284177e-02 1.796536261211799032e-02
2.003000000000000000e+03 1.473036126699298586e-02 1.810808793162838742e-02
2.030000000000000000e+03 1.473986345808953047e-02 1.801612698757023429e-02
2.057000000000000000e+03 1.475706063210964133e-02 1.801159681604995455e-02
2.084000000000000000e+03 1.478126591537147830e-02 1.801085007198199514e-02
2.112000000000000000e+03 1.477428949438035558e-02 1.802699528861339065e-02
2.140000000000000000e+03 1.478528094012290274e-02 1.798348079973895522e-02
2.168000000000000000e+03 1.473272326402366196e-02 1.802834587930171942e-02
2.197000000000000000e+03 1.477696474175900151e-02 1.804147856838421438e-02
2.226000000000000000e+03 1.467157898005098070e-02 1.804038251531975973e-02
2.255000000000000000e+03 1.468102324288338492e-02 1.805293022064513586e-02
2.285000000000000000e+03 1.463973675854504143e-02 1.806137361181920850e-02
2.316000000000000000e+03 1.469433887396007742e-02 1.806737099378476208e-02
2.346000000000000000e+03 1.466107517480850185e-02 1.803805243756109733e-02
2.378000000000000000e+03 1.465146276168525184e-02 1.804343906544132042e-02
2.409000000000000000e+03 1.472190858330577577e-02 1.801059890402117655e-02
2.441000000000000000e+03 1.473019770346581901e-02 1.801163835486610174e-02
2.473000000000000000e+03 1.463132174685597385e-02 1.804740557628406114e-02
2.506000000000000000e+03 1.463359438348561456e-02 1.805256845074608429e-02
2.539000000000000000e+03 1.460746594239026308e-02 1.806838775575078312e-02
2.573000000000000000e+03 1.460362537764012779e-02 1.807060737531473657e-02
2.607000000000000000e+03 1.467677426990121603e-02 1.802392804611824620e-02
2.642000000000000000e+03 1.463394563179463113e-02 1.806025125130150330e-02
2.677000000000000000e+03 1.468464962672442163e-02 1.806505857471398663e-02
2.712000000000000000e+03 1.463972742203623056e-02 1.805117379457410118e-02
2.748000000000000000e+03 1.456045741215348209e-02 1.809118221527286977e-02
2.785000000000000000e+03 1.459713305812329089e-02 1.805002129140675579e-02
2.822000000000000000e+03 1.460643787868320942e-02 1.806969820591301790e-02
2.859000000000000000e+03 1.458770968019962311e-02 1.805636823728975007e-02
2.897000000000000000e+03 1.453050689306110109e-02 1.807984647216404755e-02
2.936000000000000000e+03 1.449250262230634620e-02 1.810376065001443463e-02
2.975000000000000000e+03 1.453315371181815828e-02 1.810934201475197444e-02
3.014000000000000000e+03 1.457501344848424231e-02 1.813203891194577200e-02
3.054000000000000000e+03 1.458309357985854149e-02 1.808413968073084230e-02
3.095000000000000000e+03 1.454110743943601812e-02 1.808928289756857322e-02
3.136000000000000000e+03 1.453216737136244809e-02 1.807936234747008555e-02
3.177000000000000000e+03 1.462115570902824437e-02 1.803189435218965908e-02
3.219000000000000000e+03 1.449543146882206236e-02 1.808998907177859425e-02
3.262000000000000000e+03 1.447797508444637060e-02 1.808867327746487702e-02
3.305000000000000000e+03 1.444217755924910238e-02 1.810864221134339536e-02
3.349000000000000000e+03 1.440080034080892801e-02 1.813579844702960589e-02
3.394000000000000000e+03 1.460109406616538763e-02 1.804576222065521277e-02
3.439000000000000000e+03 1.455338741652667522e-02 1.804567473561186422e-02
3.484000000000000000e+03 1.443180060014128720e-02 1.811596860356326846e-02
3.530000000000000000e+03 1.447933032177388737e-02 1.811016213198721192e-02
3.577000000000000000e+03 1.447301092557609116e-02 1.808237264466731539e-02
3.625000000000000000e+03 1.448151627555489471e-02 1.808240369115170568e-02
3.673000000000000000e+03 1.439664184581488336e-02 1.811773936035648153e-02
3.722000000000000000e+03 1.438993392512202298e-02 1.811626705213099930e-02
3.771000000000000000e+03 1.436427801381796529e-02 1.812810141419816251e-02
3.821000000000000000e+03 1.442785705439746449e-02 1.810053473357334589e-02
3.872000000000000000e+03 1.437399440910667146e-02 1.812767251799508872e-02
3.923000000000000000e+03 1.448653936386108329e-02 1.818635088759911617e-02
3.975000000000000000e+03 1.438851407729089225e-02 1.813277234482853217e-02
4.028000000000000000e+03 1.438231675419956480e-02 1.816846331345581267e-02
4.081000000000000000e+03 1.437279926612973144e-02 1.814638012014470336e-02
4.135000000000000000e+03 1.432525634299963713e-02 1.814016365900665562e-02
4.190000000000000000e+03 1.436796360649168422e-02 1.821793310020589085e-02
4.246000000000000000e+03 1.436808989383280347e-02 1.811737868685518033e-02
4.302000000000000000e+03 1.428712282795458963e-02 1.816417663325263498e-02
4.359000000000000000e+03 1.437202584929764271e-02 1.815125219023700290e-02
4.417000000000000000e+03 1.434696041978895595e-02 1.815211194900479344e-02
4.476000000000000000e+03 1.432950419839471544e-02 1.814778598847811147e-02
4.535000000000000000e+03 1.431966919917613233e-02 1.816485123649767830e-02
4.595000000000000000e+03 1.432317723520100047e-02 1.816032860640782315e-02
4.656000000000000000e+03 1.436406290158629383e-02 1.816113728265397742e-02
4.718000000000000000e+03 1.432505177799612249e-02 1.813250117357713756e-02
4.780000000000000000e+03 1.430681331548839738e-02 1.816159684704907878e-02
4.844000000000000000e+03 1.424610011745244299e-02 1.817579497854721060e-02
4.908000000000000000e+03 1.428563536610454390e-02 1.814596290058390765e-02
4.973000000000000000e+03 1.439741007052361930e-02 1.810566504563546758e-02
5.039000000000000000e+03 1.428530020639300416e-02 1.815640853362155555e-02
5.106000000000000000e+03 1.425179794896394049e-02 1.817302240304353306e-02
5.174000000000000000e+03 1.425360175780951942e-02 1.816552703261655952e-02
5.242000000000000000e+03 1.429009209387004445e-02 1.815719809201626206e-02
5.312000000000000000e+03 1.427589096128940513e-02 1.816236791321760788e-02
5.382000000000000000e+03 1.431897880975157092e-02 1.818302924108862115e-02
5.454000000000000000e+03 1.431890302337706158e-02 1.818646636835803687e-02
5.526000000000000000e+03 1.420413923915475607e-02 1.818924906149079965e-02
5.599000000000000000e+03 1.422902219928801060e-02 1.819217487699087421e-02
5.674000000000000000e+03 1.424031232018023799e-02 1.815369508758218203e-02
5.749000000000000000e+03 1.425703712739050458e-02 1.817156859948633463e-02
5.825000000000000000e+03 1.432503662072122028e-02 1.822347719028648977e-02
5.902000000000000000e+03 1.435432801954448188e-02 1.811443978649315834e-02
5.981000000000000000e+03 1.424544800538569619e-02 1.815551786113457286e-02
6.060000000000000000e+03 1.420433612074703013e-02 1.818104480451884081e-02
6.140000000000000000e+03 1.416680577676743269e-02 1.819904739998397247e-02
6.222000000000000000e+03 1.421204565558582475e-02 1.819322925153152304e-02
6.304000000000000000e+03 1.418268827255815198e-02 1.823135422025157215e-02
6.388000000000000000e+03 1.420771896373480489e-02 1.817957996379064578e-02
6.473000000000000000e+03 1.421798346564173698e-02 1.817692366917901883e-02
6.559000000000000000e+03 1.414349279366433620e-02 1.821132180636866188e-02
6.646000000000000000e+03 1.421539676375687192e-02 1.818504382536625247e-02
6.734000000000000000e+03 1.420804338995367358e-02 1.816487248541845401e-02
6.823000000000000000e+03 1.417789668776094948e-02 1.823000668219044301e-02
6.914000000000000000e+03 1.408530219923704793e-02 1.823469421236019114e-02
7.005000000000000000e+03 1.420582346618175576e-02 1.825294828823266491e-02
7.098000000000000000e+03 1.413367353379726445e-02 1.819111883949668662e-02
7.192000000000000000e+03 1.411908571608364547e-02 1.819995421201526034e-02
7.288000000000000000e+03 1.411591712385415996e-02 1.822160880875722810e-02
7.384000000000000000e+03 1.414842377416789497e-02 1.820059753580103440e-02
7.482000000000000000e+03 1.418521883897483349e-02 1.818278348002587072e-02
7.582000000000000000e+03 1.420760320033878123e-02 1.820453122781334407e-02
7.682000000000000000e+03 1.406509017106145551e-02 1.821961171583100225e-02
7.784000000000000000e+03 1.411135005764663219e-02 1.823263591678047843e-02
7.887000000000000000e+03 1.413688918109983275e-02 1.818030836179625187e-02
7.992000000000000000e+03 1.413150031585246394e-02 1.822278206253298560e-02
8.098000000000000000e+03 1.412847931496799027e-02 1.820990228528052146e-02
8.205000000000000000e+03 1.411273211706429685e-02 1.820452122937777847e-02
8.314000000000000000e+03 1.414174223318695987e-02 1.827713905679901815e-02
8.424000000000000000e+03 1.414103372953832115e-02 1.819743325816202198e-02
8.536000000000000000e+03 1.406355404760688613e-02 1.825131350859411639e-02
8.649000000000000000e+03 1.407790596131235430e-02 1.826829615015686595e-02
8.764000000000000000e+03 1.408819798380136525e-02 1.825048423238630202e-02
8.880000000000000000e+03 1.414584584999829461e-02 1.819444195733798883e-02
8.998000000000000000e+03 1.412016011308878626e-02 1.822048287787231269e-02
9.118000000000000000e+03 1.406794497743248974e-02 1.825751010385957482e-02
9.238000000000000000e+03 1.412618653848767350e-02 1.822031218235418276e-02
9.361000000000000000e+03 1.409858628176152706e-02 1.822375272249963929e-02
9.485000000000000000e+03 1.406566349323839019e-02 1.823469435970392905e-02
9.611000000000000000e+03 1.401453190483152936e-02 1.824409334878587460e-02
9.738000000000000000e+03 1.400308092124760186e-02 1.825381931936585073e-02
9.868000000000000000e+03 1.401401225011795690e-02 1.822976384265249244e-02
9.998000000000000000e+03 1.404108519200235675e-02 1.823006931897517766e-02


==> dat/imgnetcurve_av.dat <==
1.000000000000000000e+00 7.532823473215102816e-02 2.982389556333347666e-02
2.000000000000000000e+00 7.149845778942108543e-02 2.906657220347637002e-02
3.000000000000000000e+00 6.710736617445946239e-02 2.830095313678399060e-02
4.000000000000000000e+00 6.276472419500350730e-02 2.759549962229539133e-02
5.000000000000000000e+00 5.867424800992011857e-02 2.695437724102002150e-02
6.000000000000000000e+00 5.483340166509151348e-02 2.637335088225305907e-02
7.000000000000000000e+00 5.118894867599010218e-02 2.585016819453390957e-02
8.000000000000000000e+00 4.775217019021511106e-02 2.538240580738647043e-02
9.000000000000000000e+00 4.457549016922712076e-02 2.495701683097945045e-02
1.000000000000000000e+01 4.169089257717132485e-02 2.454750840750713481e-02
1.100000000000000000e+01 3.910950116813182581e-02 2.411919964537901848e-02
1.200000000000000000e+01 3.683601234108209443e-02 2.363995643991546186e-02
1.300000000000000000e+01 3.485159981995820944e-02 2.308767733605444211e-02
1.400000000000000000e+01 3.311885204166174074e-02 2.245655287891060517e-02
1.500000000000000000e+01 3.159196488559246063e-02 2.175406154709890252e-02
1.600000000000000000e+01 3.022516932338476306e-02 2.098959457974746909e-02
1.700000000000000000e+01 2.897463599219918251e-02 2.017275407219313449e-02
1.800000000000000000e+01 2.780567031353712096e-02 1.931349402026645914e-02
1.900000000000000000e+01 2.669565742835402350e-02 1.841434948108362085e-02
2.000000000000000000e+01 2.562506884336471571e-02 1.747987170955429825e-02
2.100000000000000000e+01 2.458124177530407808e-02 1.651592806975962779e-02
2.200000000000000000e+01 2.355778651311993613e-02 1.552789577312998701e-02
2.300000000000000000e+01 2.255608091130852783e-02 1.452013633306201319e-02
2.400000000000000000e+01 2.157807642593979891e-02 1.349689435809855141e-02
2.500000000000000000e+01 2.062346672639250866e-02 1.246379444735341499e-02
2.600000000000000000e+01 1.969262113794684535e-02 1.143165755895973572e-02
2.700000000000000000e+01 1.879039259627461600e-02 1.041595682262961425e-02
2.800000000000000000e+01 1.792131846770644160e-02 9.434625688356176182e-03
2.900000000000000000e+01 1.708891665562987244e-02 8.509487630478212647e-03
3.000000000000000000e+01 1.629544530063867583e-02 7.664502020057032544e-03
3.100000000000000000e+01 1.554287394508719472e-02 6.919087520343616265e-03
3.200000000000000000e+01 1.483277214691042928e-02 6.280660889896947340e-03
3.300000000000000000e+01 1.416605290025472683e-02 5.746708805410271140e-03
3.400000000000000000e+01 1.354272808879613925e-02 5.309275636663812400e-03
3.500000000000000000e+01 1.296241581439971924e-02 4.957192510437058962e-03
3.600000000000000000e+01 1.242463832721114186e-02 4.678072300344407464e-03
3.700000000000000000e+01 1.192799860611558002e-02 4.459267702713742496e-03
3.800000000000000000e+01 1.147184522822499234e-02 4.288611822478508376e-03
3.900000000000000000e+01 1.105367261916398967e-02 4.154239665779794685e-03
4.000000000000000000e+01 1.067090732976794243e-02 4.046778387170138838e-03
4.100000000000000000e+01 1.032008745707571444e-02 3.958385892696830548e-03
4.200000000000000000e+01 9.997800225391983986e-03 3.881679438187255870e-03
4.300000000000000000e+01 9.700950831174851019e-03 3.811985960978791273e-03
4.400000000000000000e+01 9.427723344415425699e-03 3.747896903501676379e-03
4.500000000000000000e+01 9.177298741415143221e-03 3.688492399556318833e-03
4.600000000000000000e+01 8.948384989053011565e-03 3.632544607561869875e-03
4.700000000000000000e+01 8.738493374548851958e-03 3.579028473219568723e-03
4.800000000000000000e+01 8.544808463193475853e-03 3.526784387483332135e-03
4.900000000000000000e+01 8.365594120696186187e-03 3.475353034551703548e-03
5.000000000000000000e+01 8.199022151529788971e-03 3.424060339814254898e-03
5.100000000000000000e+01 8.043256290256976804e-03 3.372639971196959418e-03
5.200000000000000000e+01 7.897645290941000470e-03 3.321776395795732369e-03
5.300000000000000000e+01 7.761845933273434951e-03 3.272722915067082482e-03
5.400000000000000000e+01 7.634928319603205039e-03 3.225994570161704132e-03
5.500000000000000000e+01 7.515707788988947903e-03 3.181625419223826651e-03
5.600000000000000000e+01 7.403277223929762528e-03 3.139389570298342213e-03
5.700000000000000000e+01 7.297148965299129521e-03 3.099259208768944448e-03
5.800000000000000000e+01 7.196599813178181614e-03 3.061240124528116779e-03
5.900000000000000000e+01 7.100838925689459055e-03 3.025280885381329866e-03
6.000000000000000000e+01 7.009486714377999132e-03 2.991462337601107080e-03
6.100000000000000000e+01 6.922279326245188782e-03 2.959852454270721096e-03
6.200000000000000000e+01 6.838805144652724578e-03 2.930292568346573069e-03
6.300000000000000000e+01 6.758857071399688304e-03 2.902747371071294578e-03
6.400000000000000000e+01 6.682142699137329916e-03 2.877027235899107423e-03
6.500000000000000000e+01 6.608573365956544980e-03 2.853103399384876362e-03
6.600000000000000000e+01 6.538003617897629460e-03 2.830892548655165788e-03
6.700000000000000000e+01 6.470248838886618649e-03 2.810304545858552817e-03
6.800000000000000000e+01 6.405081627890467887e-03 2.791184025830159999e-03
6.900000000000000000e+01 6.342216515913605586e-03 2.773353791815644405e-03
7.000000000000000000e+01 6.281494693830609599e-03 2.756626483456818717e-03
7.100000000000000000e+01 6.222779443487524813e-03 2.740745573577618721e-03
7.200000000000000000e+01 6.166145261377095795e-03 2.725840833903221856e-03
7.300000000000000000e+01 6.111646108329296147e-03 2.711966173716467542e-03
7.400000000000000000e+01 6.059168530628085067e-03 2.698941833462108631e-03
7.500000000000000000e+01 6.008443180471658915e-03 2.686544269579519643e-03
7.600000000000000000e+01 5.959403440356254335e-03 2.674791154681168195e-03
7.700000000000000000e+01 5.911997305229305805e-03 2.663650846416669438e-03
7.800000000000000000e+01 5.866127125918865239e-03 2.652962249512098077e-03
7.900000000000000000e+01 5.821693707257508815e-03 2.642638680580713419e-03
8.000000000000000000e+01 5.778665076941251651e-03 2.632655061613208263e-03
8.100000000000000000e+01 5.736944526433944945e-03 2.622945433190583889e-03
8.200000000000000000e+01 5.696442578919231475e-03 2.613482808693842231e-03
8.300000000000000000e+01 5.657102619297802067e-03 2.604248779485241090e-03
8.400000000000000000e+01 5.618845927529036999e-03 2.595169057573995085e-03
8.500000000000000000e+01 5.581638445146381439e-03 2.586222022217146092e-03
8.700000000000000000e+01 5.510145160369575405e-03 2.568709989314501597e-03
8.800000000000000000e+01 5.475803776644170423e-03 2.560141281569327902e-03
8.900000000000000000e+01 5.442368262447416609e-03 2.551682079564236705e-03
9.000000000000000000e+01 5.409855227917433063e-03 2.543357212418034981e-03
9.100000000000000000e+01 5.378229185007512778e-03 2.535160944303960825e-03
9.300000000000000000e+01 5.317468750290572400e-03 2.519219556681108821e-03
9.400000000000000000e+01 5.288241016678511819e-03 2.511435205139632941e-03
9.500000000000000000e+01 5.259706261567771192e-03 2.503728537653237673e-03
9.600000000000000000e+01 5.231854780577123096e-03 2.496124381305229751e-03
9.800000000000000000e+01 5.178040824830532074e-03 2.481170885207961176e-03
9.900000000000000000e+01 5.152053404599427934e-03 2.473808492431065192e-03
1.000000000000000000e+02 5.126660936512052701e-03 2.466544679006330530e-03
1.010000000000000000e+02 5.101855900138616180e-03 2.459388853105646741e-03
1.030000000000000000e+02 5.053955856710672621e-03 2.445457286355534610e-03
1.040000000000000000e+02 5.030845082364976753e-03 2.438704705111438727e-03
1.060000000000000000e+02 4.986201007850468540e-03 2.425606546880090114e-03
1.070000000000000000e+02 4.964603260159492631e-03 2.419235171017512700e-03
1.080000000000000000e+02 4.943438377231359517e-03 2.412947560054205191e-03
1.100000000000000000e+02 4.902328243479132756e-03 2.400598300348161587e-03
1.110000000000000000e+02 4.882350838743150165e-03 2.394533505618688749e-03
1.130000000000000000e+02 4.843495697714388613e-03 2.382613818896690914e-03
1.140000000000000000e+02 4.824593127705156630e-03 2.376762416005734346e-03
1.160000000000000000e+02 4.787794360890984362e-03 2.365293968602267486e-03
1.170000000000000000e+02 4.769895737990736788e-03 2.359708622985150304e-03
1.190000000000000000e+02 4.735073670744895623e-03 2.348854914002808381e-03
1.210000000000000000e+02 4.701497885398566758e-03 2.338450993249185320e-03
1.220000000000000000e+02 4.685140862129628936e-03 2.333399076116389123e-03
1.240000000000000000e+02 4.653228190727531563e-03 2.323585442210204625e-03
1.250000000000000000e+02 4.637671741656959265e-03 2.318815285107799894e-03
1.270000000000000000e+02 4.607285666279495144e-03 2.309530483280022514e-03
1.290000000000000000e+02 4.577809912152588229e-03 2.300558274785046570e-03
1.310000000000000000e+02 4.549211408011614999e-03 2.291888779659690713e-03
1.320000000000000000e+02 4.535228810273111283e-03 2.287652581492200573e-03
1.340000000000000000e+02 4.507866110652685061e-03 2.279412300385945476e-03
1.360000000000000000e+02 4.481301195919513286e-03 2.271475161102653583e-03
1.380000000000000000e+02 4.455550569109618768e-03 2.263877081727540177e-03
1.390000000000000000e+02 4.442989057861268347e-03 2.260236079888562448e-03
1.410000000000000000e+02 4.418175290338694806e-03 2.252866832295246681e-03
1.430000000000000000e+02 4.393593976274133041e-03 2.245200775061191156e-03
1.450000000000000000e+02 4.369519753381610229e-03 2.237591769231521074e-03
1.470000000000000000e+02 4.346228335052728341e-03 2.230367946278232014e-03
1.490000000000000000e+02 4.323674188926815605e-03 2.223482034867856148e-03
1.510000000000000000e+02 4.301814022473990709e-03 2.216889947675475519e-03
1.530000000000000000e+02 4.280777457170188358e-03 2.210746560019977852e-03
1.550000000000000000e+02 4.260109215974808121e-03 2.204550784507897879e-03
1.570000000000000000e+02 4.238732676021754464e-03 2.197101886358558513e-03
1.590000000000000000e+02 4.216955644078552307e-03 2.188800827380055821e-03
1.610000000000000000e+02 4.196606860496103486e-03 2.181756805909299771e-03
1.630000000000000000e+02 4.177427985705434860e-03 2.175687631069306120e-03
1.660000000000000000e+02 4.148786873556673839e-03 2.166223453125684217e-03
1.680000000000000000e+02 4.129818668588996176e-03 2.159727074960487211e-03
1.700000000000000000e+02 4.111182712949812586e-03 2.153337947632508013e-03
1.720000000000000000e+02 4.093299210071563339e-03 2.147504189296124081e-03
1.750000000000000000e+02 4.067667229101061543e-03 2.139570718588584396e-03
1.770000000000000000e+02 4.052006844431161638e-03 2.135499527788466047e-03
1.790000000000000000e+02 4.036593255586922065e-03 2.131470009441950152e-03
1.820000000000000000e+02 4.009479884989559755e-03 2.120827707250417127e-03
1.840000000000000000e+02 3.992547299712895931e-03 2.114713435674720095e-03
1.860000000000000000e+02 3.977324971929192474e-03 2.110153877770339515e-03
1.890000000000000000e+02 3.954107081517577518e-03 2.102572330527383276e-03
1.910000000000000000e+02 3.938109106384217808e-03 2.096799857626147935e-03
1.940000000000000000e+02 3.915693694725632529e-03 2.089408135462029678e-03
1.970000000000000000e+02 3.893836475908756325e-03 2.082229469701183441e-03
1.990000000000000000e+02 3.879746487364172779e-03 2.077738608852651436e-03
2.020000000000000000e+02 3.858047868125140650e-03 2.070160388986092177e-03
2.050000000000000000e+02 3.835821659304201620e-03 2.061765649586893949e-03
2.070000000000000000e+02 3.822931228205561551e-03 2.057742441136955949e-03
2.100000000000000000e+02 3.804266289807856256e-03 2.051819602150973480e-03
2.130000000000000000e+02 3.783333185128867800e-03 2.043412296306307708e-03
2.160000000000000000e+02 3.762384564615786110e-03 2.035073220922565054e-03
2.190000000000000000e+02 3.743882523849606514e-03 2.028743471517294346e-03
2.210000000000000000e+02 3.732452243566513131e-03 2.025300142227454483e-03
2.240000000000000000e+02 3.715618504211306780e-03 2.020357323872519050e-03
2.270000000000000000e+02 3.702923455275595327e-03 2.019203410126534093e-03
2.300000000000000000e+02 3.682123101316392595e-03 2.010191986105080986e-03
2.330000000000000000e+02 3.665594416670501371e-03 2.005230169797990111e-03
2.370000000000000000e+02 3.640903672203421419e-03 1.996396427412424138e-03
2.400000000000000000e+02 3.624106277711689351e-03 1.991334241741704331e-03
2.430000000000000000e+02 3.607121026143431629e-03 1.985748964528628695e-03
2.460000000000000000e+02 3.592538502998650265e-03 1.981186711872108801e-03
2.490000000000000000e+02 3.575644544325769138e-03 1.975252704489632253e-03
2.530000000000000000e+02 3.555614384822547436e-03 1.968580216535323248e-03
2.560000000000000000e+02 3.540756651200353995e-03 1.963442009919997254e-03
2.590000000000000000e+02 3.528483840636908835e-03 1.960569021741319796e-03
2.630000000000000000e+02 3.510127919726073551e-03 1.954316440962269950e-03
2.660000000000000000e+02 3.502884819172322802e-03 1.955372218941929616e-03
2.700000000000000000e+02 3.489682343788444788e-03 1.954099886714460044e-03
2.730000000000000000e+02 3.473815945908427429e-03 1.947319345292570884e-03
2.770000000000000000e+02 3.455052268691360950e-03 1.940132573896852361e-03
2.810000000000000000e+02 3.433928620070218849e-03 1.931622072791902090e-03
2.850000000000000000e+02 3.414945858530700051e-03 1.924025345186031232e-03
2.880000000000000000e+02 3.405495374463498540e-03 1.920893336100608188e-03
2.920000000000000000e+02 3.384579191915690777e-03 1.912700336023008931e-03
2.960000000000000000e+02 3.370685614645481214e-03 1.908177750214031356e-03
3.000000000000000000e+02 3.356053964234888450e-03 1.902882835391039385e-03
3.040000000000000000e+02 3.341926075518131083e-03 1.900175306630919048e-03
3.080000000000000000e+02 3.327244678512215632e-03 1.895106654961977149e-03
3.120000000000000000e+02 3.310931087471544795e-03 1.889797473913416891e-03
3.160000000000000000e+02 3.293421724811196240e-03 1.879936203783483598e-03
3.200000000000000000e+02 3.288707672618329612e-03 1.884329930643733209e-03
3.250000000000000000e+02 3.281447291374206716e-03 1.887514458439940599e-03
3.290000000000000000e+02 3.271334141027182427e-03 1.885066450383967229e-03
3.330000000000000000e+02 3.264344234485179290e-03 1.885603101346499787e-03
3.380000000000000000e+02 3.233231906779110605e-03 1.867256709355090156e-03
3.420000000000000000e+02 3.217495121061801980e-03 1.860655107455074040e-03
3.470000000000000000e+02 3.196542717050760915e-03 1.850455571142127064e-03
3.510000000000000000e+02 3.183541588950902172e-03 1.845096856246388958e-03
3.560000000000000000e+02 3.163877334445714881e-03 1.836788766449784721e-03
3.610000000000000000e+02 3.148069966118782932e-03 1.831199153080702996e-03
3.660000000000000000e+02 3.132889594417065295e-03 1.826451138231875151e-03
3.700000000000000000e+02 3.132851414848118830e-03 1.828979572134864767e-03
3.750000000000000000e+02 3.110583662055432710e-03 1.819699311572591004e-03
3.800000000000000000e+02 3.096601923462003522e-03 1.813262520259736931e-03
3.850000000000000000e+02 3.092161312233656853e-03 1.805845420750311695e-03
3.910000000000000000e+02 3.065534280613064870e-03 1.800130528397888424e-03
3.960000000000000000e+02 3.049726360477507218e-03 1.795598195511804475e-03
4.010000000000000000e+02 3.040773281827569181e-03 1.794621590090606737e-03
4.060000000000000000e+02 3.036245785187929782e-03 1.794126151270665753e-03
4.120000000000000000e+02 3.020867761224508338e-03 1.788381154727576149e-03
4.170000000000000000e+02 3.005649806000292110e-03 1.780197048427870944e-03
4.230000000000000000e+02 2.982468088157475081e-03 1.771839377569452796e-03
4.280000000000000000e+02 2.971089005004614453e-03 1.768581595125134692e-03
4.340000000000000000e+02 2.960048692766577023e-03 1.762364505581580712e-03
4.400000000000000000e+02 2.970822949428111349e-03 1.763586269480183974e-03
4.460000000000000000e+02 2.941921507008373772e-03 1.756380155587036404e-03
4.520000000000000000e+02 2.921991739422083109e-03 1.748645971315001798e-03
4.580000000000000000e+02 2.902769416105002373e-03 1.742354348455793511e-03
4.640000000000000000e+02 2.891285440418869292e-03 1.736604908202760492e-03
4.700000000000000000e+02 2.879977878183126623e-03 1.735979432907700263e-03
4.760000000000000000e+02 2.865772284567356162e-03 1.726722871300823570e-03
4.820000000000000000e+02 2.850900127086788537e-03 1.724072616280359531e-03
4.890000000000000000e+02 2.845411340240389195e-03 1.720614933569070007e-03
4.950000000000000000e+02 2.836184827610850352e-03 1.714774962668263103e-03
5.020000000000000000e+02 2.822983097285032290e-03 1.713109599368019395e-03
5.080000000000000000e+02 2.809213178697973594e-03 1.706945132464562616e-03
5.150000000000000000e+02 2.785975765436887915e-03 1.696201592862696264e-03
5.220000000000000000e+02 2.778635572176426684e-03 1.692688846044844778e-03
5.290000000000000000e+02 2.766942046582698735e-03 1.690718704844530523e-03
5.360000000000000000e+02 2.764706546440720385e-03 1.685918895727494355e-03
5.430000000000000000e+02 2.747937380336224963e-03 1.677335152820904436e-03
5.500000000000000000e+02 2.727752560749649793e-03 1.671593405216679302e-03
5.580000000000000000e+02 2.710748899262398291e-03 1.667233939571316752e-03
5.650000000000000000e+02 2.702853232622146658e-03 1.663185294933800223e-03
5.730000000000000000e+02 2.689287029206752742e-03 1.660163839942782301e-03
5.800000000000000000e+02 2.687570631969720281e-03 1.658078377924209184e-03
5.880000000000000000e+02 2.680450528860092024e-03 1.654209600126618773e-03
5.960000000000000000e+02 2.652174967806786299e-03 1.642339352845999202e-03
6.040000000000000000e+02 2.638818912673741510e-03 1.640514397546019576e-03
6.120000000000000000e+02 2.633588437456637829e-03 1.631279866266746505e-03
6.200000000000000000e+02 2.635236845817416976e-03 1.633165559536994653e-03
6.280000000000000000e+02 2.618758215103298564e-03 1.631181569972244309e-03
6.360000000000000000e+02 2.598176274914294672e-03 1.628029594013825345e-03
6.450000000000000000e+02 2.578105253633111715e-03 1.613466122742510415e-03
6.530000000000000000e+02 2.599320318549871393e-03 1.626618269185801068e-03
6.620000000000000000e+02 2.575332776177674705e-03 1.613838555844117513e-03
6.710000000000000000e+02 2.551953783258795530e-03 1.603779631684845979e-03
6.800000000000000000e+02 2.535834470763802338e-03 1.602267740910343161e-03
6.890000000000000000e+02 2.531543914228677819e-03 1.600216738666886346e-03
6.980000000000000000e+02 2.533241799101233413e-03 1.586199285586641734e-03
7.070000000000000000e+02 2.519621951505541992e-03 1.586424025452866501e-03
7.160000000000000000e+02 2.493750082794577057e-03 1.575818800114235380e-03
7.260000000000000000e+02 2.469214829616248486e-03 1.559240790218681871e-03
7.360000000000000000e+02 2.472060688305646303e-03 1.558633625460140518e-03
7.450000000000000000e+02 2.459255228750407540e-03 1.550274300297675972e-03
7.550000000000000000e+02 2.451546764932572772e-03 1.569168216825672993e-03
7.650000000000000000e+02 2.430403779726475477e-03 1.541720864823006073e-03
7.750000000000000000e+02 2.415643385611474479e-03 1.542040353009693906e-03
7.860000000000000000e+02 2.433813200332224282e-03 1.539217145243788843e-03
7.960000000000000000e+02 2.408898135181516617e-03 1.536809327374243691e-03
8.070000000000000000e+02 2.383773340843617708e-03 1.531919768379466900e-03
8.170000000000000000e+02 2.393864239566027927e-03 1.538411319137716416e-03
8.280000000000000000e+02 2.377933764364570379e-03 1.524226386198715422e-03
8.390000000000000000e+02 2.372398632578551561e-03 1.525106033917171620e-03
8.500000000000000000e+02 2.326793009415269089e-03 1.495458787089905045e-03
8.620000000000000000e+02 2.351865412201732241e-03 1.556508319681703268e-03
8.730000000000000000e+02 2.348452464211731993e-03 1.506033127655149410e-03
8.850000000000000000e+02 2.323564346879720879e-03 1.509488913161553987e-03
8.960000000000000000e+02 2.298281337134540012e-03 1.489765659757593492e-03
9.080000000000000000e+02 2.329354989342391491e-03 1.503571873539358891e-03
9.200000000000000000e+02 2.278734755236655474e-03 1.484525165398275582e-03
9.330000000000000000e+02 2.262574741616845027e-03 1.466014711779834801e-03
9.450000000000000000e+02 2.243509360123425739e-03 1.463586920347641858e-03
9.580000000000000000e+02 2.272717554587870906e-03 1.489204641963326079e-03
9.700000000000000000e+02 2.235982720740139519e-03 1.465187114811737331e-03
9.830000000000000000e+02 2.227021794533357111e-03 1.454903585356892961e-03
9.960000000000000000e+02 2.232179591665044583e-03 1.459972668758484056e-03
1.009000000000000000e+03 2.179111152654513665e-03 1.418331193358190459e-03
1.023000000000000000e+03 2.211990327341482095e-03 1.502032003517472488e-03
1.036000000000000000e+03 2.215628182748332828e-03 1.446454657542231396e-03
1.050000000000000000e+03 2.161202688002958946e-03 1.423897948962180677e-03
1.064000000000000000e+03 2.174490689067169920e-03 1.435035509145429246e-03
1.078000000000000000e+03 2.149543929845094872e-03 1.403583682491573587e-03
1.092000000000000000e+03 2.169006699696183170e-03 1.436156453431849857e-03
1.107000000000000000e+03 2.138878669356927397e-03 1.428720266453424505e-03
1.122000000000000000e+03 2.125696354778483337e-03 1.393807173914786814e-03
1.137000000000000000e+03 2.124576586065813916e-03 1.426075035699748018e-03
1.152000000000000000e+03 2.103249611100181920e-03 1.399769721907781093e-03
1.167000000000000000e+03 2.124463968211785098e-03 1.423835470804413281e-03
1.182000000000000000e+03 2.086931478697806423e-03 1.400303724166332246e-03
1.198000000000000000e+03 2.067169226938858542e-03 1.391452171689190045e-03
1.214000000000000000e+03 2.087213692720979626e-03 1.393191525348714838e-03
1.230000000000000000e+03 2.058885127771645576e-03 1.389018174027379423e-03
1.246000000000000000e+03 2.050958455074578576e-03 1.402364292270567685e-03
1.263000000000000000e+03 2.065344210714101757e-03 1.343891846572643203e-03
1.280000000000000000e+03 2.012054914375767042e-03 1.362398986201413193e-03
1.297000000000000000e+03 2.006848200690001388e-03 1.365654002883968455e-03
1.314000000000000000e+03 1.991203909274190647e-03 1.346437753262167076e-03
1.331000000000000000e+03 2.003211500123143387e-03 1.351461459576436784e-03
1.349000000000000000e+03 2.011755955172702705e-03 1.382780259252907890e-03
1.367000000000000000e+03 1.976218748604878679e-03 1.357843290816779800e-03
1.385000000000000000e+03 2.009450672194361669e-03 1.359639328854562231e-03
1.403000000000000000e+03 1.941156312823295567e-03 1.308955901579025296e-03
1.422000000000000000e+03 1.979050686350092205e-03 1.369878814201573071e-03
1.441000000000000000e+03 1.927909459918737429e-03 1.292396601547394705e-03
1.460000000000000000e+03 1.914025258738547485e-03 1.300898959887197056e-03
1.479000000000000000e+03 1.923564752796664851e-03 1.317939189453287436e-03
1.499000000000000000e+03 1.928180999821051947e-03 1.342723889027282224e-03
1.519000000000000000e+03 1.897600151132792200e-03 1.309606232798395196e-03
1.539000000000000000e+03 1.944691165117546933e-03 1.366351576047769405e-03
1.559000000000000000e+03 1.885697604157030591e-03 1.293505250235015567e-03
1.580000000000000000e+03 1.877597877755761251e-03 1.277562618364736250e-03
1.601000000000000000e+03 1.925882019568234691e-03 1.329546758679092232e-03
1.622000000000000000e+03 1.862238063476979750e-03 1.301879618642727467e-03
1.644000000000000000e+03 1.857007052749395275e-03 1.261794669936685447e-03
1.666000000000000000e+03 1.842369717778637910e-03 1.293282633897200771e-03
1.688000000000000000e+03 1.834146177861839446e-03 1.280156068446374612e-03
1.710000000000000000e+03 1.838334115454927148e-03 1.275152425161741633e-03
1.733000000000000000e+03 1.810969754587858941e-03 1.271068719116268467e-03
1.756000000000000000e+03 1.818976727081462672e-03 1.272104425329589070e-03
1.779000000000000000e+03 1.797466269927099286e-03 1.295454281127267435e-03
1.803000000000000000e+03 1.791382732335478067e-03 1.235066477902122114e-03
1.827000000000000000e+03 1.806277955183759358e-03 1.243967059779086965e-03
1.851000000000000000e+03 1.751394929597154329e-03 1.220593077121527115e-03
1.875000000000000000e+03 1.790228484896942956e-03 1.268499278010107312e-03
1.900000000000000000e+03 1.775153337512165369e-03 1.271113827056354105e-03
1.926000000000000000e+03 1.769947428256273339e-03 1.255200212571476849e-03
1.951000000000000000e+03 1.768932677805423737e-03 1.244567172452326750e-03
1.977000000000000000e+03 1.749762102263048265e-03 1.242400052390684297e-03
2.003000000000000000e+03 1.754295001737773453e-03 1.219082709631579432e-03
2.030000000000000000e+03 1.748457885114475989e-03 1.299082670283664307e-03
2.057000000000000000e+03 1.694858182454481686e-03 1.206073390623630011e-03
2.084000000000000000e+03 1.721100026043131991e-03 1.255893464069754309e-03
2.112000000000000000e+03 1.711148128379136324e-03 1.228527990307157333e-03
2.140000000000000000e+03 1.739854323677718622e-03 1.269811637692084497e-03
2.168000000000000000e+03 1.741242903517559214e-03 1.285555462307893431e-03
2.197000000000000000e+03 1.681436373619362790e-03 1.207429824918988467e-03
2.226000000000000000e+03 1.649211713811382651e-03 1.186562354854956347e-03
2.255000000000000000e+03 1.637413218850269827e-03 1.203870751225857242e-03
2.285000000000000000e+03 1.697994325077161132e-03 1.231076518512659460e-03
2.316000000000000000e+03 1.646831328980624719e-03 1.201920617786541960e-03
2.346000000000000000e+03 1.675908140605315627e-03 1.263610392874946415e-03
2.378000000000000000e+03 1.641570754582062381e-03 1.188946287079003768e-03
2.409000000000000000e+03 1.607044335687533073e-03 1.183758971896965500e-03
2.441000000000000000e+03 1.596737112849950721e-03 1.167342698503231416e-03
2.473000000000000000e+03 1.653600487625226300e-03 1.196857959995164698e-03
2.506000000000000000e+03 1.648116693831980185e-03 1.269089070873247963e-03
2.539000000000000000e+03 1.606891372939571634e-03 1.197332383188376165e-03
2.573000000000000000e+03 1.616152857895940525e-03 1.189659632497874417e-03
2.607000000000000000e+03 1.615135022439062509e-03 1.175971545084925811e-03
2.642000000000000000e+03 1.561628658091649335e-03 1.150294124846698140e-03
2.677000000000000000e+03 1.553074284456670232e-03 1.179557504375211216e-03
2.712000000000000000e+03 1.604323998326435789e-03 1.180961890371445746e-03
2.748000000000000000e+03 1.542550346348434695e-03 1.148908215060187024e-03
2.785000000000000000e+03 1.533380085602402756e-03 1.151017489116659123e-03
2.822000000000000000e+03 1.605428995680995225e-03 1.193050561710733235e-03
2.859000000000000000e+03 1.549609710928052725e-03 1.151887570966234238e-03
2.897000000000000000e+03 1.525059113628231006e-03 1.153618851848735782e-03
2.936000000000000000e+03 1.509884200640954121e-03 1.118161059626866707e-03
2.975000000000000000e+03 1.525537797133438237e-03 1.150313835392188398e-03
3.014000000000000000e+03 1.526586029212921927e-03 1.166477083164961211e-03
3.054000000000000000e+03 1.517358172568492600e-03 1.153372358199118101e-03
3.095000000000000000e+03 1.533153323689475604e-03 1.172573675670219749e-03
3.136000000000000000e+03 1.466617700643837357e-03 1.102684764767316791e-03
3.177000000000000000e+03 1.494407859281636844e-03 1.154405821646914843e-03
3.219000000000000000e+03 1.476816121721640299e-03 1.154754436509849340e-03
3.262000000000000000e+03 1.500571768265217525e-03 1.146939120261393540e-03
3.305000000000000000e+03 1.458170316764153488e-03 1.124389791873181338e-03
3.349000000000000000e+03 1.461996648577042028e-03 1.135857969859444807e-03
3.394000000000000000e+03 1.438167455489747226e-03 1.110957679737375418e-03
3.439000000000000000e+03 1.509999144473113094e-03 1.133744175018867352e-03
3.484000000000000000e+03 1.446000320720486430e-03 1.121381108695781829e-03
3.530000000000000000e+03 1.463609000784345075e-03 1.164295089381599865e-03
3.577000000000000000e+03 1.452581214252859259e-03 1.128056127971426318e-03
3.625000000000000000e+03 1.486041089519858334e-03 1.183980564351847864e-03
3.673000000000000000e+03 1.409286939306184745e-03 1.088995114454722763e-03
3.722000000000000000e+03 1.406548667582683231e-03 1.086283054165345340e-03
3.771000000000000000e+03 1.432069639558903890e-03 1.124787165574182759e-03
3.821000000000000000e+03 1.406646742252632950e-03 1.099387155355170198e-03
3.872000000000000000e+03 1.393175420816987779e-03 1.085051915996671163e-03
3.923000000000000000e+03 1.365021651727147409e-03 1.073201934343265924e-03
3.975000000000000000e+03 1.400509992963634362e-03 1.088319451155104946e-03
4.028000000000000000e+03 1.364367422647774211e-03 1.075557023004329767e-03
4.081000000000000000e+03 1.381158571457490221e-03 1.076504695804030975e-03
4.135000000000000000e+03 1.371955053764395503e-03 1.083130392815166102e-03
4.190000000000000000e+03 1.338892414933070488e-03 1.070129938576879153e-03
4.246000000000000000e+03 1.342328120954334710e-03 1.122021509656880240e-03
4.302000000000000000e+03 1.348051690729334907e-03 1.086041992846621370e-03
4.359000000000000000e+03 1.375990784727036936e-03 1.082196659564046721e-03
4.417000000000000000e+03 1.348616631585173231e-03 1.087699841777779773e-03
4.476000000000000000e+03 1.337322583422064729e-03 1.085016456947176773e-03
4.535000000000000000e+03 1.362864435068331711e-03 1.117579365908772304e-03
4.595000000000000000e+03 1.377380591584369479e-03 1.126497185079549952e-03
4.656000000000000000e+03 1.324902349151670881e-03 1.061267889778450425e-03
4.718000000000000000e+03 1.342947649536654431e-03 1.134005980975418297e-03
4.780000000000000000e+03 1.316698432783596114e-03 1.056901891661517906e-03
4.844000000000000000e+03 1.362721353652887038e-03 1.152335673468339247e-03
4.908000000000000000e+03 1.298974099336192099e-03 1.047492270662995833e-03
4.973000000000000000e+03 1.275185763952322270e-03 1.058015916840429572e-03
5.039000000000000000e+03 1.294474913738667948e-03 1.063796742271078252e-03
5.106000000000000000e+03 1.272299836273305118e-03 1.019577607668472859e-03
5.174000000000000000e+03 1.280100226867944080e-03 1.039173425954537273e-03
5.242000000000000000e+03 1.250341991544701246e-03 1.019599399441711851e-03
5.312000000000000000e+03 1.273438573116436687e-03 1.044479338600689871e-03
5.382000000000000000e+03 1.241580051719211103e-03 9.861316812170193256e-04
5.454000000000000000e+03 1.267749829567037549e-03 1.054971577234957349e-03
5.526000000000000000e+03 1.222279777866788287e-03 1.003525879504647616e-03
5.599000000000000000e+03 1.261106697493232778e-03 1.045719524774474168e-03
5.674000000000000000e+03 1.232167016714811334e-03 1.002683591884784547e-03
5.749000000000000000e+03 1.240151320816949062e-03 1.044724250423701654e-03
5.825000000000000000e+03 1.248095235787331997e-03 1.048580649560331216e-03
5.902000000000000000e+03 1.236916863708756873e-03 1.047078302208308189e-03
5.981000000000000000e+03 1.210030047222972020e-03 1.009536432484171419e-03
6.060000000000000000e+03 1.246816531056538137e-03 1.026494154948042435e-03
6.140000000000000000e+03 1.205603608977980860e-03 1.004320536542193439e-03
6.222000000000000000e+03 1.234996038838289713e-03 1.088365500829886453e-03
6.304000000000000000e+03 1.222990927635691973e-03 1.067695771454904531e-03
6.388000000000000000e+03 1.184526531724259223e-03 9.797880192579802930e-04
6.473000000000000000e+03 1.200072324136272021e-03 1.002119240430421115e-03
6.559000000000000000e+03 1.186937345191836374e-03 9.843700606625884874e-04
6.646000000000000000e+03 1.177599435904994702e-03 9.683600653254381251e-04
6.734000000000000000e+03 1.178331808769144014e-03 9.837697744072791944e-04
6.823000000000000000e+03 1.173205823288299161e-03 9.780130485048906582e-04
6.914000000000000000e+03 1.143944219220429607e-03 9.636595439699523723e-04
7.005000000000000000e+03 1.173068582429550536e-03 1.003454144392991465e-03
7.098000000000000000e+03 1.134422546601854221e-03 9.331757216894723522e-04
7.192000000000000000e+03 1.146773507352918378e-03 9.632189510601605904e-04
7.288000000000000000e+03 1.142670873668976067e-03 9.724441595696483361e-04
7.384000000000000000e+03 1.120840408839285460e-03 9.616674722584017980e-04
7.482000000000000000e+03 1.100728021701797947e-03 9.259519207178116152e-04
7.582000000000000000e+03 1.153543029795400885e-03 1.000303579539622151e-03
7.682000000000000000e+03 1.137712188065051954e-03 9.572110601630002538e-04
7.784000000000000000e+03 1.183771581272594639e-03 1.019509192700563879e-03
7.887000000000000000e+03 1.149499666062183713e-03 9.630677874503670247e-04
7.992000000000000000e+03 1.118432108196429830e-03 9.572942091853027871e-04
8.098000000000000000e+03 1.144960466772317834e-03 9.926406935804078790e-04
8.205000000000000000e+03 1.087814210331998661e-03 8.990823260239183068e-04
8.314000000000000000e+03 1.106738633243367154e-03 9.586000926300643080e-04
8.424000000000000000e+03 1.108383859973400762e-03 9.568694565021936341e-04
8.536000000000000000e+03 1.076731450157240085e-03 9.258990055377506979e-04
8.649000000000000000e+03 1.082910480326972937e-03 9.484934489636629188e-04
8.764000000000000000e+03 1.077197767444886293e-03 9.152508066956742839e-04
8.880000000000000000e+03 1.081400226685218496e-03 9.139561131245638095e-04
8.998000000000000000e+03 1.077318504685536053e-03 9.322132132912802410e-04
9.118000000000000000e+03 1.103327963501214877e-03 9.723086599861763485e-04
9.238000000000000000e+03 1.070072997827082933e-03 9.029479866196446795e-04
9.361000000000000000e+03 1.057508012745529431e-03 9.269601569439382075e-04
9.485000000000000000e+03 1.050064644659869399e-03 9.012892290902578280e-04
9.611000000000000000e+03 1.047307525877840765e-03 8.933686621674922406e-04
9.738000000000000000e+03 1.034389568958431508e-03 9.000705570455842406e-04
9.868000000000000000e+03 1.041434667422436264e-03 8.707474380989977834e-04
9.998000000000000000e+03 1.057193375891074451e-03 9.081940972391449847e-04


==> dat/imgnetcurve_noise.dat <==
1.000000000000000000e+00 7.594858109951019287e-02 7.530011236667633057e-02 7.564366608858108521e-02 7.717158645391464233e-02 7.571239024400711060e-02 7.735329121351242065e-02 7.623065263032913208e-02 7.630523294210433960e-02 7.704173773527145386e-02 7.674200832843780518e-02 7.667335122823715210e-02 7.606732100248336792e-02 7.574331015348434448e-02 7.638815790414810181e-02 7.666108757257461548e-02 7.608135044574737549e-02 7.726407796144485474e-02 7.795376330614089966e-02 7.634241133928298950e-02 7.541614770889282227e-02 7.626423984766006470e-02 7.542707771062850952e-02 7.466983050107955933e-02 7.665207982063293457e-02 7.653036713600158691e-02
2.000000000000000000e+00 7.541469484567642212e-02 7.483787089586257935e-02 7.517128437757492065e-02 7.643276453018188477e-02 7.523939013481140137e-02 7.669786363840103149e-02 7.570215314626693726e-02 7.573305070400238037e-02 7.638781517744064331e-02 7.606466859579086304e-02 7.605024427175521851e-02 7.555935531854629517e-02 7.525596022605895996e-02 7.577563822269439697e-02 7.601778954267501831e-02 7.553721219301223755e-02 7.656759768724441528e-02 7.717310637235641479e-02 7.573448121547698975e-02 7.495855540037155151e-02 7.573673874139785767e-02 7.497716695070266724e-02 7.431825995445251465e-02 7.604207843542098999e-02 7.595144957304000854e-02
3.000000000000000000e+00 7.475427538156509399e-02 7.425335794687271118e-02 7.457476109266281128e-02 7.553715258836746216e-02 7.464277744293212891e-02 7.587445527315139771e-02 7.502938061952590942e-02 7.501286268234252930e-02 7.557526230812072754e-02 7.524358481168746948e-02 7.526813447475433350e-02 7.491310685873031616e-02 7.464063167572021484e-02 7.503551989793777466e-02 7.521424442529678345e-02 7.485815882682800293e-02 7.570483535528182983e-02 7.619309425354003906e-02 7.499125599861145020e-02 7.438027858734130859e-02 7.506848126649856567e-02 7.440983504056930542e-02 7.387492805719375610e-02 7.527936249971389771e-02 7.521715760231018066e-02
4.000000000000000000e+00 7.408016175031661987e-02 7.363719493150711060e-02 7.394512742757797241e-02 7.462874054908752441e-02 7.401478290557861328e-02 7.500513643026351929e-02 7.431334257125854492e-02 7.425232976675033569e-02 7.471830397844314575e-02 7.441065460443496704e-02 7.445388287305831909e-02 7.421312481164932251e-02 7.398665696382522583e-02 7.427643239498138428e-02 7.438228279352188110e-02 7.413208484649658203e-02 7.480186969041824341e-02 7.517204433679580688e-02 7.422385364770889282e-02 7.376428693532943726e-02 7.434856146574020386e-02 7.380684465169906616e-02 7.339742779731750488e-02 7.447209209203720093e-02 7.444201409816741943e-02
5.000000000000000000e+00 7.345831394195556641e-02 7.305765151977539062e-02 7.334103435277938843e-02 7.380213588476181030e-02 7.342017441987991333e-02 7.418087869882583618e-02 7.364175468683242798e-02 7.353655248880386353e-02 7.390557974576950073e-02 7.365126907825469971e-02 7.370528578758239746e-02 7.353847473859786987e-02 7.335951179265975952e-02 7.357811927795410156e-02 7.361101359128952026e-02 7.344365864992141724e-02 7.396398484706878662e-02 7.422543317079544067e-02 7.352323085069656372e-02 7.316986471414566040e-02 7.365565001964569092e-02 7.322987169027328491e-02 7.293424010276794434e-02 7.370839267969131470e-02 7.370574027299880981e-02
6.000000000000000000e+00 7.291573286056518555e-02 7.254206389188766479e-02 7.280129939317703247e-02 7.311353832483291626e-02 7.290344685316085815e-02 7.345694303512573242e-02 7.305094599723815918e-02 7.290536910295486450e-02 7.319492101669311523e-02 7.300678640604019165e-02 7.306996732950210571e-02 7.293435931205749512e-02 7.279557734727859497e-02 7.297531515359878540e-02 7.294113934040069580e-02 7.284811884164810181e-02 7.323766499757766724e-02 7.341080158948898315e-02 7.293468713760375977e-02 7.263472676277160645e-02 7.304012775421142578e-02 7.271092385053634644e-02 7.250827550888061523e-02 7.303645461797714233e-02 7.305499166250228882e-02
7.000000000000000000e+00 7.245752215385437012e-02 7.210493832826614380e-02 7.233858853578567505e-02 7.257100939750671387e-02 7.246247678995132446e-02 7.284658402204513550e-02 7.255146652460098267e-02 7.237821817398071289e-02 7.261302322149276733e-02 7.248462736606597900e-02 7.254629582166671753e-02 7.242254167795181274e-02 7.232063263654708862e-02 7.247688621282577515e-02 7.238817960023880005e-02 7.235548645257949829e-02 7.263170927762985229e-02 7.274535298347473145e-02 7.245909422636032104e-02 7.218282669782638550e-02 7.252778857946395874e-02 7.226279377937316895e-02 7.213258743286132812e-02 7.247754186391830444e-02 7.250647246837615967e-02
8.000000000000000000e+00 7.207665592432022095e-02 7.174520939588546753e-02 7.195376604795455933e-02 7.215552777051925659e-02 7.209209352731704712e-02 7.235087454319000244e-02 7.213845103979110718e-02 7.195373624563217163e-02 7.215450704097747803e-02 7.207363843917846680e-02 7.212194055318832397e-02 7.200139760971069336e-02 7.193367928266525269e-02 7.206454128026962280e-02 7.194764167070388794e-02 7.195689529180526733e-02 7.214640080928802490e-02 7.222809642553329468e-02 7.208362966775894165e-02 7.181173563003540039e-02 7.211603969335556030e-02 7.189285010099411011e-02 7.180459052324295044e-02 7.202946394681930542e-02 7.206212729215621948e-02
9.000000000000000000e+00 7.176405191421508789e-02 7.144751399755477905e-02 7.164058089256286621e-02 7.183983922004699707e-02 7.178194075822830200e-02 7.195500284433364868e-02 7.179787009954452515e-02 7.161789387464523315e-02 7.180035114288330078e-02 7.175289839506149292e-02 7.178297638893127441e-02 7.165697962045669556e-02 7.162453979253768921e-02 7.172419875860214233e-02 7.160488516092300415e-02 7.164037972688674927e-02 7.176857441663742065e-02 7.183732092380523682e-02 7.178217917680740356e-02 7.151409238576889038e-02 7.179034501314163208e-02 7.159284502267837524e-02 7.151788473129272461e-02 7.167690247297286987e-02 7.171056419610977173e-02
1.000000000000000000e+01 7.150430977344512939e-02 7.120066136121749878e-02 7.138603925704956055e-02 7.159382849931716919e-02 7.152228802442550659e-02 7.164067029953002930e-02 7.151446491479873657e-02 7.135107368230819702e-02 7.152616232633590698e-02 7.150038331747055054e-02 7.151159644126892090e-02 7.137653976678848267e-02 7.137694209814071655e-02 7.144033908843994141e-02 7.133476436138153076e-02 7.138568907976150513e-02 7.147735357284545898e-02 7.154106348752975464e-02 7.153784483671188354e-02 7.127586752176284790e-02 7.152894139289855957e-02 7.134580612182617188e-02 7.126807421445846558e-02 7.139822840690612793e-02 7.143201678991317749e-02
1.100000000000000000e+01 7.128421217203140259e-02 7.099488377571105957e-02 7.117643952369689941e-02 7.139223814010620117e-02 7.130271941423416138e-02 7.138697803020477295e-02 7.127650827169418335e-02 7.113344967365264893e-02 7.130724191665649414e-02 7.129555940628051758e-02 7.128841429948806763e-02 7.114601880311965942e-02 7.117573171854019165e-02 7.120154798030853271e-02 7.111583650112152100e-02 7.117605209350585938e-02 7.125112414360046387e-02 7.131261378526687622e-02 7.133387774229049683e-02 7.108061760663986206e-02 7.131176441907882690e-02 7.113801687955856323e-02 7.105007022619247437e-02 7.117574661970138550e-02 7.120935618877410889e-02
1.200000000000000000e+01 7.109465450048446655e-02 7.082045078277587891e-02 7.100100815296173096e-02 7.121615856885910034e-02 7.111286371946334839e-02 7.117705792188644409e-02 7.107404619455337524e-02 7.095036655664443970e-02 7.112436741590499878e-02 7.111992686986923218e-02 7.109869271516799927e-02 7.095029205083847046e-02 7.100643962621688843e-02 7.099808007478713989e-02 7.093163579702377319e-02 7.099930197000503540e-02 7.106939703226089478e-02 7.112839818000793457e-02 7.115729898214340210e-02 7.091359049081802368e-02 7.112485170364379883e-02 7.095903158187866211e-02 7.085856795310974121e-02 7.099360227584838867e-02 7.102560997009277344e-02
1.300000000000000000e+01 7.092650979757308960e-02 7.066941261291503906e-02 7.084848731756210327e-02 7.105307281017303467e-02 7.094581425189971924e-02 7.099762558937072754e-02 7.089919596910476685e-02 7.079132646322250366e-02 7.096435874700546265e-02 7.095930725336074829e-02 7.093124836683273315e-02 7.078010588884353638e-02 7.085725665092468262e-02 7.082100212574005127e-02 7.077061384916305542e-02 7.084529101848602295e-02 7.091590762138366699e-02 7.097002863883972168e-02 7.100062817335128784e-02 7.076570391654968262e-02 7.095889002084732056e-02 7.080131769180297852e-02 7.068961858749389648e-02 7.083956152200698853e-02 7.087095826864242554e-02
1.400000000000000000e+01 7.077486068010330200e-02 7.053368538618087769e-02 7.071287184953689575e-02 7.089554518461227417e-02 7.079513370990753174e-02 7.083973288536071777e-02 7.074503600597381592e-02 7.064875960350036621e-02 7.081816345453262329e-02 7.080566138029098511e-02 7.077861577272415161e-02 7.062808424234390259e-02 7.072096318006515503e-02 7.066291570663452148e-02 7.062303274869918823e-02 7.070537656545639038e-02 7.077936083078384399e-02 7.082483917474746704e-02 7.085911184549331665e-02 7.062999159097671509e-02 7.080758363008499146e-02 7.065820693969726562e-02 7.053872197866439819e-02 7.070299983024597168e-02 7.073619216680526733e-02
1.500000000000000000e+01 7.063540071249008179e-02 7.040858268737792969e-02 7.058966159820556641e-02 7.074166089296340942e-02 7.065857201814651489e-02 7.069712132215499878e-02 7.060683518648147583e-02 7.051975280046463013e-02 7.067968696355819702e-02 7.065832614898681641e-02 7.063762098550796509e-02 7.048944383859634399e-02 7.059391587972640991e-02 7.051914185285568237e-02 7.048296183347702026e-02 7.057500630617141724e-02 7.065268605947494507e-02 7.068727910518646240e-02 7.072874903678894043e-02 7.050263136625289917e-02 7.066727429628372192e-02 7.052656263113021851e-02 7.040188461542129517e-02 7.057762891054153442e-02 7.061181217432022095e-02
1.600000000000000000e+01 7.050429284572601318e-02 7.029115408658981323e-02 7.047588378190994263e-02 7.059251517057418823e-02 7.053157687187194824e-02 7.056408375501632690e-02 7.048074901103973389e-02 7.039945572614669800e-02 7.054664194583892822e-02 7.051776349544525146e-02 7.050657272338867188e-02 7.036122679710388184e-02 7.047379761934280396e-02 7.038547843694686890e-02 7.034834474325180054e-02 7.045089453458786011e-02 7.053050398826599121e-02 7.055614143610000610e-02 7.060590386390686035e-02 7.038166373968124390e-02 7.053527981042861938e-02 7.040392607450485229e-02 7.027699798345565796e-02 7.045891135931015015e-02 7.049217075109481812e-02
1.700000000000000000e+01 7.038081437349319458e-02 7.017998397350311279e-02 7.037034630775451660e-02 7.044821977615356445e-02 7.041209936141967773e-02 7.043703645467758179e-02 7.036418467760086060e-02 7.028540968894958496e-02 7.041839510202407837e-02 7.038637250661849976e-02 7.038301974534988403e-02 7.024257630109786987e-02 7.035887241363525391e-02 7.026083022356033325e-02 7.021761685609817505e-02 7.033225893974304199e-02 7.041127234697341919e-02 7.043112069368362427e-02 7.048901915550231934e-02 7.026588916778564453e-02 7.041073590517044067e-02 7.028781622648239136e-02 7.016199082136154175e-02 7.034483551979064941e-02 7.037521153688430786e-02
1.800000000000000000e+01 7.026433199644088745e-02 7.007469981908798218e-02 7.027068734169006348e-02 7.030839473009109497e-02 7.029975950717926025e-02 7.031454890966415405e-02 7.025594264268875122e-02 7.017618417739868164e-02 7.029537856578826904e-02 7.026475667953491211e-02 7.026643306016921997e-02 7.013174146413803101e-02 7.024689763784408569e-02 7.014298439025878906e-02 7.008966058492660522e-02 7.021886110305786133e-02 7.029329240322113037e-02 7.031120359897613525e-02 7.037705183029174805e-02 7.015502452850341797e-02 7.029346376657485962e-02 7.017654925584793091e-02 7.005519419908523560e-02 7.023447006940841675e-02 7.026129215955734253e-02
1.900000000000000000e+01 7.015400379896163940e-02 6.997450441122055054e-02 7.017630338668823242e-02 7.017545402050018311e-02 7.019431889057159424e-02 7.019638270139694214e-02 7.015405595302581787e-02 7.007075101137161255e-02 7.017841190099716187e-02 7.015257328748703003e-02 7.015681266784667969e-02 7.002706080675125122e-02 7.013864070177078247e-02 7.003209739923477173e-02 6.996627897024154663e-02 7.011041790246963501e-02 7.017685472965240479e-02 7.019712775945663452e-02 7.026975601911544800e-02 7.004895061254501343e-02 7.018353790044784546e-02 7.006963342428207397e-02 6.995473802089691162e-02 7.012758404016494751e-02 7.015159726142883301e-02
2.000000000000000000e+01 7.004965096712112427e-02 6.987819820642471313e-02 7.008585333824157715e-02 7.005026191473007202e-02 7.009406387805938721e-02 7.008222490549087524e-02 7.005756348371505737e-02 6.996969133615493774e-02 7.006799429655075073e-02 7.004881650209426880e-02 7.005313783884048462e-02 6.992713361978530884e-02 7.003345340490341187e-02 6.992661207914352417e-02 6.984891742467880249e-02 7.000689208507537842e-02 7.006353884935379028e-02 7.008893042802810669e-02 7.016602158546447754e-02 6.994784623384475708e-02 7.008069008588790894e-02 6.996691226959228516e-02 6.985951215028762817e-02 7.002408057451248169e-02 7.004693895578384399e-02
2.100000000000000000e+01 6.995038688182830811e-02 6.978575140237808228e-02 6.999897211790084839e-02 6.993297487497329712e-02 6.999861449003219604e-02 6.997229903936386108e-02 6.996531784534454346e-02 6.987334042787551880e-02 6.996393948793411255e-02 6.995131075382232666e-02 6.995514780282974243e-02 6.983209401369094849e-02 6.993177533149719238e-02 6.982596963644027710e-02 6.973824650049209595e-02 6.990804523229598999e-02 6.995456665754318237e-02 6.998653709888458252e-02 7.006596028804779053e-02 6.985196471214294434e-02 6.998438388109207153e-02 6.986847519874572754e-02 6.976870447397232056e-02 6.992464512586593628e-02 6.994775682687759399e-02
2.200000000000000000e+01 6.985643506050109863e-02 6.969696283340454102e-02 6.991552561521530151e-02 6.982409954071044922e-02 6.990722566843032837e-02 6.986711919307708740e-02 6.987661123275756836e-02 6.978120654821395874e-02 6.986620277166366577e-02 6.985910981893539429e-02 6.986217945814132690e-02 6.974127143621444702e-02 6.983402371406555176e-02 6.972974538803100586e-02 6.963462382555007935e-02 6.981356441974639893e-02 6.985040754079818726e-02 6.988985836505889893e-02 6.997027248144149780e-02 6.976062804460525513e-02 6.989356875419616699e-02 6.977472454309463501e-02 6.968236714601516724e-02 6.982965767383575439e-02 6.985371559858322144e-02
2.300000000000000000e+01 6.976713985204696655e-02 6.961226463317871094e-02 6.983533501625061035e-02 6.972370296716690063e-02 6.981980055570602417e-02 6.976672261953353882e-02 6.979084014892578125e-02 6.969345360994338989e-02 6.977412849664688110e-02 6.977105140686035156e-02 6.977374106645584106e-02 6.965380162000656128e-02 6.974054127931594849e-02 6.963811069726943970e-02 6.953784078359603882e-02 6.972289085388183594e-02 6.975140422582626343e-02 6.979844719171524048e-02 6.987929344177246094e-02 6.967373937368392944e-02 6.980761885643005371e-02 6.968607008457183838e-02 6.960009038448333740e-02 6.973894685506820679e-02 6.976364552974700928e-02
2.400000000000000000e+01 6.968180090188980103e-02 6.953188031911849976e-02 6.975816935300827026e-02 6.963106244802474976e-02 6.973566859960556030e-02 6.967144459486007690e-02 6.970777362585067749e-02 6.961009651422500610e-02 6.968750059604644775e-02 6.968643516302108765e-02 6.968998908996582031e-02 6.956916302442550659e-02 6.965181976556777954e-02 6.955098360776901245e-02 6.944771856069564819e-02 6.963611394166946411e-02 6.965780258178710938e-02 6.971141695976257324e-02 6.979311257600784302e-02 6.959108263254165649e-02 6.972572952508926392e-02 6.960207968950271606e-02 6.952144950628280640e-02 6.965228170156478882e-02 6.967747211456298828e-02
2.500000000000000000e+01 6.960017234086990356e-02 6.945560127496719360e-02 6.968406587839126587e-02 6.954551488161087036e-02 6.965466588735580444e-02 6.958157569169998169e-02 6.962728500366210938e-02 6.953039020299911499e-02 6.960567086935043335e-02 6.960486620664596558e-02 6.961021572351455688e-02 6.948765367269515991e-02 6.956800818443298340e-02 6.946796178817749023e-02 6.936354190111160278e-02 6.955307722091674805e-02 6.957004219293594360e-02 6.962817162275314331e-02 6.971167773008346558e-02 6.951239705085754395e-02 6.964766234159469604e-02 6.952249258756637573e-02 6.944593787193298340e-02 6.956963986158370972e-02 6.959514319896697998e-02
2.600000000000000000e+01 6.952219456434249878e-02 6.938306987285614014e-02 6.961283832788467407e-02 6.946512311697006226e-02 6.957659870386123657e-02 6.949680298566818237e-02 6.954965740442276001e-02 6.945412606000900269e-02 6.952807307243347168e-02 6.952631473541259766e-02 6.953403353691101074e-02 6.940958648920059204e-02 6.948915123939514160e-02 6.938870251178741455e-02 6.928434967994689941e-02 6.947401911020278931e-02 6.948789209127426147e-02 6.954845041036605835e-02 6.963492184877395630e-02 6.943761557340621948e-02 6.957288831472396851e-02 6.944672018289566040e-02 6.937324255704879761e-02 6.949078291654586792e-02 6.951713562011718750e-02
2.700000000000000000e+01 6.944762915372848511e-02 6.931363791227340698e-02 6.954430788755416870e-02 6.938892602920532227e-02 6.950158625841140747e-02 6.941690295934677124e-02 6.947546452283859253e-02 6.938131898641586304e-02 6.945457309484481812e-02 6.945060193538665771e-02 6.946149468421936035e-02 6.933475285768508911e-02 6.941472738981246948e-02 6.931340694427490234e-02 6.920918077230453491e-02 6.939903646707534790e-02 6.941080838441848755e-02 6.947211921215057373e-02 6.956187635660171509e-02 6.936643272638320923e-02 6.950084865093231201e-02 6.937405467033386230e-02 6.930325180292129517e-02 6.941544264554977417e-02 6.944292038679122925e-02
2.800000000000000000e+01 6.937646120786666870e-02 6.924698501825332642e-02 6.947853416204452515e-02 6.931561231613159180e-02 6.942983716726303101e-02 6.934151798486709595e-02 6.940466910600662231e-02 6.931112706661224365e-02 6.938491016626358032e-02 6.937751173973083496e-02 6.939246505498886108e-02 6.926286965608596802e-02 6.934431195259094238e-02 6.924156099557876587e-02 6.913720816373825073e-02 6.932838261127471924e-02 6.933843344449996948e-02 6.939858198165893555e-02 6.949215382337570190e-02 6.929831951856613159e-02 6.943143159151077271e-02 6.930422782897949219e-02 6.923586875200271606e-02 6.934330612421035767e-02 6.937221437692642212e-02
2.900000000000000000e+01 6.930834800004959106e-02 6.918311119079589844e-02 6.941538304090499878e-02 6.924432516098022461e-02 6.936129927635192871e-02 6.927009671926498413e-02 6.933709979057312012e-02 6.924336403608322144e-02 6.931862235069274902e-02 6.930693238973617554e-02 6.932625919580459595e-02 6.919372081756591797e-02 6.927733868360519409e-02 6.917249411344528198e-02 6.906796246767044067e-02 6.926163285970687866e-02 6.927014142274856567e-02 6.932773441076278687e-02 6.942557543516159058e-02 6.923306733369827271e-02 6.936425715684890747e-02 6.923696398735046387e-02 6.917088478803634644e-02 6.927404552698135376e-02 6.930458545684814453e-02
3.000000000000000000e+01 6.924323737621307373e-02 6.912177056074142456e-02 6.935479491949081421e-02 6.917486339807510376e-02 6.929562240839004517e-02 6.920202821493148804e-02 6.927239894866943359e-02 6.917762756347656250e-02 6.925521045923233032e-02 6.923847645521163940e-02 6.926264613866806030e-02 6.912726163864135742e-02 6.921317428350448608e-02 6.910639256238937378e-02 6.900078803300857544e-02 6.919819116592407227e-02 6.920508295297622681e-02 6.925976276397705078e-02 6.936139613389968872e-02 6.917065382003784180e-02 6.929907947778701782e-02 6.917218118906021118e-02 6.910803169012069702e-02 6.920754909515380859e-02 6.923964619636535645e-02
3.100000000000000000e+01 6.918089836835861206e-02 6.906253099441528320e-02 6.929636001586914062e-02 6.910736113786697388e-02 6.923235952854156494e-02 6.913688778877258301e-02 6.921008974313735962e-02 6.911387294530868530e-02 6.919411569833755493e-02 6.917210668325424194e-02 6.920138746500015259e-02 6.906376034021377563e-02 6.915130466222763062e-02 6.904283165931701660e-02 6.893523037433624268e-02 6.913741677999496460e-02 6.914252787828445435e-02 6.919492036104202271e-02 6.929939985275268555e-02 6.911063194274902344e-02 6.923578679561614990e-02 6.910976022481918335e-02 6.904722005128860474e-02 6.914342194795608521e-02 6.917732208967208862e-02
3.200000000000000000e+01 6.912114471197128296e-02 6.900504976511001587e-02 6.923967599868774414e-02 6.904199719429016113e-02 6.917125731706619263e-02 6.907416135072708130e-02 6.914974004030227661e-02 6.905210018157958984e-02 6.913495808839797974e-02 6.910816580057144165e-02 6.914209574460983276e-02 6.900305300951004028e-02 6.909129768610000610e-02 6.898132711648941040e-02 6.887130439281463623e-02 6.907874345779418945e-02 6.908203661441802979e-02 6.913310289382934570e-02 6.923934072256088257e-02 6.905255466699600220e-02 6.917435675859451294e-02 6.904975324869155884e-02 6.898834556341171265e-02 6.908145546913146973e-02 6.911742687225341797e-02
3.300000000000000000e+01 6.906353682279586792e-02 6.894943863153457642e-02 6.918475031852722168e-02 6.897934526205062866e-02 6.911197304725646973e-02 6.901359558105468750e-02 6.909102946519851685e-02 6.899235397577285767e-02 6.907743215560913086e-02 6.904689967632293701e-02 6.908457726240158081e-02 6.894477456808090210e-02 6.903292983770370483e-02 6.892184168100357056e-02 6.880915910005569458e-02 6.902179121971130371e-02 6.902324408292770386e-02 6.907396763563156128e-02 6.918108463287353516e-02 6.899628788232803345e-02 6.911490112543106079e-02 6.899189203977584839e-02 6.893124431371688843e-02 6.902158260345458984e-02 6.905958801507949829e-02
3.400000000000000000e+01 6.900778412818908691e-02 6.889569759368896484e-02 6.913143396377563477e-02 6.891932338476181030e-02 6.905450671911239624e-02 6.895491480827331543e-02 6.903372704982757568e-02 6.893468648195266724e-02 6.902124732732772827e-02 6.898826360702514648e-02 6.902882456779479980e-02 6.888858228921890259e-02 6.897607445716857910e-02 6.886421889066696167e-02 6.874883919954299927e-02 6.896642595529556274e-02 6.896618008613586426e-02 6.901739537715911865e-02 6.912464648485183716e-02 6.894173473119735718e-02 6.905737519264221191e-02 6.893589347600936890e-02 6.887588649988174438e-02 6.896374374628067017e-02 6.900378316640853882e-02
3.500000000000000000e+01 6.895359605550765991e-02 6.884367018938064575e-02 6.907965987920761108e-02 6.886163353919982910e-02 6.899873912334442139e-02 6.889786571264266968e-02 6.897797435522079468e-02 6.887897104024887085e-02 6.896641105413436890e-02 6.893219798803329468e-02 6.897472590208053589e-02 6.883426755666732788e-02 6.892067193984985352e-02 6.880845129489898682e-02 6.869059056043624878e-02 6.891259551048278809e-02 6.891072541475296021e-02 6.896307319402694702e-02 6.906997412443161011e-02 6.888900697231292725e-02 6.900186836719512939e-02 6.888151913881301880e-02 6.882204860448837280e-02 6.890787929296493530e-02 6.894984841346740723e-02
3.600000000000000000e+01 6.890086084604263306e-02 6.879327446222305298e-02 6.902938336133956909e-02 6.880601495504379272e-02 6.894469261169433594e-02 6.884247064590454102e-02 6.892375648021697998e-02 6.882514804601669312e-02 6.891282647848129272e-02 6.887853145599365234e-02 6.892221421003341675e-02 6.878168135881423950e-02 6.886685639619827271e-02 6.875435262918472290e-02 6.863445788621902466e-02 6.886013597249984741e-02 6.885687261819839478e-02 6.891062855720520020e-02 6.901691108942031860e-02 6.883786618709564209e-02 6.894835829734802246e-02 6.882876902818679810e-02 6.876971572637557983e-02 6.885389238595962524e-02 6.889750808477401733e-02
3.700000000000000000e+01 6.884962320327758789e-02 6.874433159828186035e-02 6.898067146539688110e-02 6.875238567590713501e-02 6.889241933822631836e-02 6.878873705863952637e-02 6.887104362249374390e-02 6.877318769693374634e-02 6.886053085327148438e-02 6.882704049348831177e-02 6.887114793062210083e-02 6.873060017824172974e-02 6.881464272737503052e-02 6.870188564062118530e-02 6.858035922050476074e-02 6.880898028612136841e-02 6.880465894937515259e-02 6.885978579521179199e-02 6.896545737981796265e-02 6.878825277090072632e-02 6.889672577381134033e-02 6.877756863832473755e-02 6.871873140335083008e-02 6.880165636539459229e-02 6.884645670652389526e-02
3.800000000000000000e+01 6.879991292953491211e-02 6.869672983884811401e-02 6.893336772918701172e-02 6.870049983263015747e-02 6.884200125932693481e-02 6.873687356710433960e-02 6.881986558437347412e-02 6.872300803661346436e-02 6.880971789360046387e-02 6.877733021974563599e-02 6.882151216268539429e-02 6.868080049753189087e-02 6.876409798860549927e-02 6.865105777978897095e-02 6.852822750806808472e-02 6.875925511121749878e-02 6.875403970479965210e-02 6.881032884120941162e-02 6.891545653343200684e-02 6.873992085456848145e-02 6.884676963090896606e-02 6.872788816690444946e-02 6.866899877786636353e-02 6.875099986791610718e-02 6.879672408103942871e-02
3.900000000000000000e+01 6.875178217887878418e-02 6.865041702985763550e-02 6.888746470212936401e-02 6.865008920431137085e-02 6.879331916570663452e-02 6.868674606084823608e-02 6.877028942108154297e-02 6.867442280054092407e-02 6.876040995121002197e-02 6.872911006212234497e-02 6.877321004867553711e-02 6.863212585449218750e-02 6.871517747640609741e-02 6.860180944204330444e-02 6.847796589136123657e-02 6.871087104082107544e-02 6.870502978563308716e-02 6.876218318939208984e-02 6.886689364910125732e-02 6.869282573461532593e-02 6.879831850528717041e-02 6.867972761392593384e-02 6.862064450979232788e-02 6.870174407958984375e-02 6.874836236238479614e-02
4.000000000000000000e+01 6.870514899492263794e-02 6.860516220331192017e-02 6.884273886680603027e-02 6.860100477933883667e-02 6.874608993530273438e-02 6.863834708929061890e-02 6.872216612100601196e-02 6.862727552652359009e-02 6.871262937784194946e-02 6.868216395378112793e-02 6.872622668743133545e-02 6.858450174331665039e-02 6.866779923439025879e-02 6.855390220880508423e-02 6.842935830354690552e-02 6.866370141506195068e-02 6.865759938955307007e-02 6.871525198221206665e-02 6.881970912218093872e-02 6.864690035581588745e-02 6.875114887952804565e-02 6.863304227590560913e-02 6.857365369796752930e-02 6.865373998880386353e-02 6.870148330926895142e-02
4.100000000000000000e+01 6.865986436605453491e-02 6.856087595224380493e-02 6.879902631044387817e-02 6.855335831642150879e-02 6.870005279779434204e-02 6.859148293733596802e-02 6.867542117834091187e-02 6.858145445585250854e-02 6.866631656885147095e-02 6.863640993833541870e-02 6.868050247430801392e-02 6.853803992271423340e-02 6.862185895442962646e-02 6.850731372833251953e-02 6.838237494230270386e-02 6.861773878335952759e-02 6.861159950494766235e-02 6.866947561502456665e-02 6.877377629280090332e-02 6.860203295946121216e-02 6.870522350072860718e-02 6.858772039413452148e-02 6.852802634239196777e-02 6.860699504613876343e-02 6.865601986646652222e-02
4.200000000000000000e+01 6.861567497253417969e-02 6.851749867200851440e-02 6.875623017549514771e-02 6.850706785917282104e-02 6.865521520376205444e-02 6.854601949453353882e-02 6.863006949424743652e-02 6.853687018156051636e-02 6.862143427133560181e-02 6.859172135591506958e-02 6.863602995872497559e-02 6.849276274442672729e-02 6.857722997665405273e-02 6.846199184656143188e-02 6.833693385124206543e-02 6.857296079397201538e-02 6.856688857078552246e-02 6.862477213144302368e-02 6.872898340225219727e-02 6.855820864439010620e-02 6.866040080785751343e-02 6.854365766048431396e-02 6.848356872797012329e-02 6.856133788824081421e-02 6.861185282468795776e-02
4.300000000000000000e+01 6.857245415449142456e-02 6.847506761550903320e-02 6.871429085731506348e-02 6.846199184656143188e-02 6.861145794391632080e-02 6.850189715623855591e-02 6.858594715595245361e-02 6.849353760480880737e-02 6.857783347368240356e-02 6.854806840419769287e-02 6.859280914068222046e-02 6.844867020845413208e-02 6.853371858596801758e-02 6.841784715652465820e-02 6.829293817281723022e-02 6.852933764457702637e-02 6.852339953184127808e-02 6.858109682798385620e-02 6.868531554937362671e-02 6.851536780595779419e-02 6.861672550439834595e-02 6.850074231624603271e-02 6.844025105237960815e-02 6.851685792207717896e-02 6.856876611709594727e-02
4.400000000000000000e+01 6.853009015321731567e-02 6.843359023332595825e-02 6.867314875125885010e-02 6.841817498207092285e-02 6.856871396303176880e-02 6.845903396606445312e-02 6.854297965764999390e-02 6.845137476921081543e-02 6.853545457124710083e-02 6.850542873144149780e-02 6.855069845914840698e-02 6.840576231479644775e-02 6.849116832017898560e-02 6.837484985589981079e-02 6.825026124715805054e-02 6.848677992820739746e-02 6.848102062940597534e-02 6.853842735290527344e-02 6.864267587661743164e-02 6.847349554300308228e-02 6.857407838106155396e-02 6.845886260271072388e-02 6.839790940284729004e-02 6.847351044416427612e-02 6.852666288614273071e-02
4.500000000000000000e+01 6.848859041929244995e-02 6.839317083358764648e-02 6.863284111022949219e-02 6.837555021047592163e-02 6.852707266807556152e-02 6.841739267110824585e-02 6.850106269121170044e-02 6.841027736663818359e-02 6.849410384893417358e-02 6.846377998590469360e-02 6.850969046354293823e-02 6.836392730474472046e-02 6.844957917928695679e-02 6.833299249410629272e-02 6.820884346961975098e-02 6.844528764486312866e-02 6.843971461057662964e-02 6.849678605794906616e-02 6.860099732875823975e-02 6.843262910842895508e-02 6.853240728378295898e-02 6.841800361871719360e-02 6.835645437240600586e-02 6.843129545450210571e-02 6.848555803298950195e-02
4.600000000000000000e+01 6.844791769981384277e-02 6.835373491048812866e-02 6.859339028596878052e-02 6.833413988351821899e-02 6.848651915788650513e-02 6.837698817253112793e-02 6.846023350954055786e-02 6.837011873722076416e-02 6.845373660326004028e-02 6.842312961816787720e-02 6.846974045038223267e-02 6.832305341958999634e-02 6.840891391038894653e-02 6.829231232404708862e-02 6.816860288381576538e-02 6.840481609106063843e-02 6.839942187070846558e-02 6.845616549253463745e-02 6.856026500463485718e-02 6.839280575513839722e-02 6.849169731140136719e-02 6.837815046310424805e-02 6.831587851047515869e-02 6.839022785425186157e-02 6.844542175531387329e-02
4.700000000000000000e+01 6.840818375349044800e-02 6.831531971693038940e-02 6.855479627847671509e-02 6.829378753900527954e-02 6.844697147607803345e-02 6.833779066801071167e-02 6.842049211263656616e-02 6.833087652921676636e-02 6.841429322957992554e-02 6.838347762823104858e-02 6.843078881502151489e-02 6.828305125236511230e-02 6.836923956871032715e-02 6.825271993875503540e-02 6.812940537929534912e-02 6.836540251970291138e-02 6.836020946502685547e-02 6.841652840375900269e-02 6.852046400308609009e-02 6.835392117500305176e-02 6.845195591449737549e-02 6.833928078413009644e-02 6.827621906995773315e-02 6.835029274225234985e-02 6.840646266937255859e-02
4.800000000000000000e+01 6.836938112974166870e-02 6.827783584594726562e-02 6.851702183485031128e-02 6.825443357229232788e-02 6.840839982032775879e-02 6.829970329999923706e-02 6.838179379701614380e-02 6.829253584146499634e-02 6.837572157382965088e-02 6.834483146667480469e-02 6.839284300804138184e-02 6.824393570423126221e-02 6.833059340715408325e-02 6.821411848068237305e-02 6.809122115373611450e-02 6.832701712846755981e-02 6.832206994295120239e-02 6.837783008813858032e-02 6.848162412643432617e-02 6.831592321395874023e-02 6.841313838958740234e-02 6.830131262540817261e-02 6.823742389678955078e-02 6.831138581037521362e-02 6.836853921413421631e-02
4.900000000000000000e+01 6.833151727914810181e-02 6.824124604463577271e-02 6.847998499870300293e-02 6.821601092815399170e-02 6.837069988250732422e-02 6.826271116733551025e-02 6.834416836500167847e-02 6.825501471757888794e-02 6.833799183368682861e-02 6.830719858407974243e-02 6.835582107305526733e-02 6.820564717054367065e-02 6.829290837049484253e-02 6.817647069692611694e-02 6.805406510829925537e-02 6.828962266445159912e-02 6.828494369983673096e-02 6.834001094102859497e-02 6.844377517700195312e-02 6.827887892723083496e-02 6.837520003318786621e-02 6.826426833868026733e-02 6.819947808980941772e-02 6.827349215745925903e-02 6.833160668611526489e-02
5.000000000000000000e+01 6.829453259706497192e-02 6.820548325777053833e-02 6.844370067119598389e-02 6.817851215600967407e-02 6.833387166261672974e-02 6.822673231363296509e-02 6.830745935440063477e-02 6.821838021278381348e-02 6.830111891031265259e-02 6.827055662870407104e-02 6.831974536180496216e-02 6.816827505826950073e-02 6.825611740350723267e-02 6.813978403806686401e-02 6.801790744066238403e-02 6.825310736894607544e-02 6.824874132871627808e-02 6.830299645662307739e-02 6.840691715478897095e-02 6.824269145727157593e-02 6.833801418542861938e-02 6.822810322046279907e-02 6.816237419843673706e-02 6.823647022247314453e-02 6.829556077718734741e-02
5.100000000000000000e+01 6.825832277536392212e-02 6.817051768302917480e-02 6.840806454420089722e-02 6.814192235469818115e-02 6.829787045717239380e-02 6.819169968366622925e-02 6.827164441347122192e-02 6.818269938230514526e-02 6.826507300138473511e-02 6.823489814996719360e-02 6.828456372022628784e-02 6.813177466392517090e-02 6.822013854980468750e-02 6.810405105352401733e-02 6.798281520605087280e-02 6.821742653846740723e-02 6.821333616971969604e-02 6.826674193143844604e-02 6.837093085050582886e-02 6.820733100175857544e-02 6.830158084630966187e-02 6.819285452365875244e-02 6.812609732151031494e-02 6.820026785135269165e-02 6.826037168502807617e-02
5.200000000000000000e+01 6.822289526462554932e-02 6.813632696866989136e-02 6.837306916713714600e-02 6.810632348060607910e-02 6.826267391443252563e-02 6.815755367279052734e-02 6.823670119047164917e-02 6.814793497323989868e-02 6.822986155748367310e-02 6.820010393857955933e-02 6.825023889541625977e-02 6.809607893228530884e-02 6.818497925996780396e-02 6.806933879852294922e-02 6.794875860214233398e-02 6.818260252475738525e-02 6.817869096994400024e-02 6.823124736547470093e-02 6.833580136299133301e-02 6.817276030778884888e-02 6.826594471931457520e-02 6.815849989652633667e-02 6.809064745903015137e-02 6.816490739583969116e-02 6.822609156370162964e-02
5.300000000000000000e+01 6.818819791078567505e-02 6.810291856527328491e-02 6.833871454000473022e-02 6.807164847850799561e-02 6.822831183671951294e-02 6.812429428100585938e-02 6.820254772901535034e-02 6.811400502920150757e-02 6.819548457860946655e-02 6.816610693931579590e-02 6.821674108505249023e-02 6.806107610464096069e-02 6.815063208341598511e-02 6.803556531667709351e-02 6.791570037603378296e-02 6.814866513013839722e-02 6.814480572938919067e-02 6.819645315408706665e-02 6.830146163702011108e-02 6.813899427652359009e-02 6.823112815618515015e-02 6.812501698732376099e-02 6.805600970983505249e-02 6.813038140535354614e-02 6.819269806146621704e-02
5.400000000000000000e+01 6.815419346094131470e-02 6.807032227516174316e-02 6.830504536628723145e-02 6.803783774375915527e-02 6.819472461938858032e-02 6.809195131063461304e-02 6.816919893026351929e-02 6.808086484670639038e-02 6.816193461418151855e-02 6.813287734985351562e-02 6.818407028913497925e-02 6.802666932344436646e-02 6.811711937189102173e-02 6.800265610218048096e-02 6.788363307714462280e-02 6.811553984880447388e-02 6.811174005270004272e-02 6.816229969263076782e-02 6.826788187026977539e-02 6.810602545738220215e-02 6.819713860750198364e-02 6.809236854314804077e-02 6.802215427160263062e-02 6.809663772583007812e-02 6.816014647483825684e-02
5.500000000000000000e+01 6.812093406915664673e-02 6.803850084543228149e-02 6.827206164598464966e-02 6.800484657287597656e-02 6.816189736127853394e-02 6.806050986051559448e-02 6.813658028841018677e-02 6.804849952459335327e-02 6.812914460897445679e-02 6.810043752193450928e-02 6.815216690301895142e-02 6.799294799566268921e-02 6.808444112539291382e-02 6.797057390213012695e-02 6.785248219966888428e-02 6.808320432901382446e-02 6.807953864336013794e-02 6.812876462936401367e-02 6.823505461215972900e-02 6.807384639978408813e-02 6.816395372152328491e-02 6.806056201457977295e-02 6.798905134201049805e-02 6.806364655494689941e-02 6.812838464975357056e-02
5.600000000000000000e+01 6.808841973543167114e-02 6.800744682550430298e-02 6.823972612619400024e-02 6.797271966934204102e-02 6.812981516122817993e-02 6.802996248006820679e-02 6.810473650693893433e-02 6.801692396402359009e-02 6.809706985950469971e-02 6.806875020265579224e-02 6.812099367380142212e-02 6.795994192361831665e-02 6.805255264043807983e-02 6.793930381536483765e-02 6.782223284244537354e-02 6.805157661437988281e-02 6.804815679788589478e-02 6.809583306312561035e-02 6.820300221443176270e-02 6.804243475198745728e-02 6.813155859708786011e-02 6.802955269813537598e-02 6.795672327280044556e-02 6.803140789270401001e-02 6.809741258621215820e-02
5.700000000000000000e+01 6.805664300918579102e-02 6.797709316015243530e-02 6.820798665285110474e-02 6.794144213199615479e-02 6.809850782155990601e-02 6.800026446580886841e-02 6.807365268468856812e-02 6.798611581325531006e-02 6.806564331054687500e-02 6.803777068853378296e-02 6.809058040380477905e-02 6.792768090963363647e-02 6.802144646644592285e-02 6.790883094072341919e-02 6.779286265373229980e-02 6.802063435316085815e-02 6.801753491163253784e-02 6.806353479623794556e-02 6.817168742418289185e-02 6.801179051399230957e-02 6.809992343187332153e-02 6.799931079149246216e-02 6.792514026165008545e-02 6.799989938735961914e-02 6.806726753711700439e-02
5.800000000000000000e+01 6.802556663751602173e-02 6.794739514589309692e-02 6.817678362131118774e-02 6.791097670793533325e-02 6.806796789169311523e-02 6.797140091657638550e-02 6.804333627223968506e-02 6.795608252286911011e-02 6.803489476442337036e-02 6.800748407840728760e-02 6.806086003780364990e-02 6.789612770080566406e-02 6.799107789993286133e-02 6.787914037704467773e-02 6.776431947946548462e-02 6.799032539129257202e-02 6.798764318227767944e-02 6.803188472986221313e-02 6.814110279083251953e-02 6.798189133405685425e-02 6.806903332471847534e-02 6.796980649232864380e-02 6.789430975914001465e-02 6.796912103891372681e-02 6.803792715072631836e-02
5.900000000000000000e+01 6.799519807100296021e-02 6.791838258504867554e-02 6.814610958099365234e-02 6.788129359483718872e-02 6.803818047046661377e-02 6.794334203004837036e-02 6.801377981901168823e-02 6.792681664228439331e-02 6.800482422113418579e-02 6.797786802053451538e-02 6.803181022405624390e-02 6.786531209945678711e-02 6.796146184206008911e-02 6.785020232200622559e-02 6.773661822080612183e-02 6.796071678400039673e-02 6.795842200517654419e-02 6.800085306167602539e-02 6.811115890741348267e-02 6.795265525579452515e-02 6.803888082504272461e-02 6.794105470180511475e-02 6.786418706178665161e-02 6.793907284736633301e-02 6.800932437181472778e-02
6.000000000000000000e+01 6.796551495790481567e-02 6.789007037878036499e-02 6.811597943305969238e-02 6.785232573747634888e-02 6.800913065671920776e-02 6.791604310274124146e-02 6.798496097326278687e-02 6.789826601743698120e-02 6.797544658184051514e-02 6.794890016317367554e-02 6.800345331430435181e-02 6.783516705036163330e-02 6.793261319398880005e-02 6.782202422618865967e-02 6.770975142717361450e-02 6.793180108070373535e-02 6.792990118265151978e-02 6.797051429748535156e-02 6.808184832334518433e-02 6.792408972978591919e-02 6.800942122936248779e-02 6.791300326585769653e-02 6.783476471900939941e-02 6.790973246097564697e-02 6.798142194747924805e-02
6.100000000000000000e+01 6.793653219938278198e-02 6.786242872476577759e-02 6.808643043041229248e-02 6.782413274049758911e-02 6.798080354928970337e-02 6.788953393697738647e-02 6.795685738325119019e-02 6.787046790122985840e-02 6.794673204421997070e-02 6.792062520980834961e-02 6.797582656145095825e-02 6.780572980642318726e-02 6.790452450513839722e-02 6.779456883668899536e-02 6.768368929624557495e-02 6.790357083082199097e-02 6.790205091238021851e-02 6.794085353612899780e-02 6.805317848920822144e-02 6.789620965719223022e-02 6.798063218593597412e-02 6.788565963506698608e-02 6.780606508255004883e-02 6.788111478090286255e-02 6.795419007539749146e-02
6.200000000000000000e+01 6.790820509195327759e-02 6.783542782068252563e-02 6.805742532014846802e-02 6.779668480157852173e-02 6.795322149991989136e-02 6.786379218101501465e-02 6.792945414781570435e-02 6.784339994192123413e-02 6.791865825653076172e-02 6.789304316043853760e-02 6.794892251491546631e-02 6.777697801589965820e-02 6.787715107202529907e-02 6.776785850524902344e-02 6.765840947628021240e-02 6.787603348493576050e-02 6.787485629320144653e-02 6.791185587644577026e-02 6.802517175674438477e-02 6.786901503801345825e-02 6.795251369476318359e-02 6.785905361175537109e-02 6.777804344892501831e-02 6.785321980714797974e-02 6.792768090963363647e-02
6.300000000000000000e+01 6.788053363561630249e-02 6.780905276536941528e-02 6.802900880575180054e-02 6.776992231607437134e-02 6.792633235454559326e-02 6.783878803253173828e-02 6.790271401405334473e-02 6.781704723834991455e-02 6.789123266935348511e-02 6.786614656448364258e-02 6.792275607585906982e-02 6.774887442588806152e-02 6.785046309232711792e-02 6.774183362722396851e-02 6.763387471437454224e-02 6.784914433956146240e-02 6.784825772047042847e-02 6.788351386785507202e-02 6.799783557653427124e-02 6.784250587224960327e-02 6.792507320642471313e-02 6.783315539360046387e-02 6.775068491697311401e-02 6.782602518796920776e-02 6.790188699960708618e-02
6.400000000000000000e+01 6.785349547863006592e-02 6.778333336114883423e-02 6.800115853548049927e-02 6.774388253688812256e-02 6.790011376142501831e-02 6.781450659036636353e-02 6.787665933370590210e-02 6.779141724109649658e-02 6.786443293094635010e-02 6.783990561962127686e-02 6.789726763963699341e-02 6.772140413522720337e-02 6.782445311546325684e-02 6.771651655435562134e-02 6.761007010936737061e-02 6.782291829586029053e-02 6.782227754592895508e-02 6.785577535629272461e-02 6.797114014625549316e-02 6.781667470932006836e-02 6.789831072092056274e-02 6.780794262886047363e-02 6.772401183843612671e-02 6.779953837394714355e-02 6.787675619125366211e-02
6.500000000000000000e+01 6.782708317041397095e-02 6.775825470685958862e-02 6.797385215759277344e-02 6.771853566169738770e-02 6.787457317113876343e-02 6.779094040393829346e-02 6.785124540328979492e-02 6.776649504899978638e-02 6.783825159072875977e-02 6.781429797410964966e-02 6.787244230508804321e-02 6.769452244043350220e-02 6.779911369085311890e-02 6.769189238548278809e-02 6.758698821067810059e-02 6.779734045267105103e-02 6.779692322015762329e-02 6.782864779233932495e-02 6.794514507055282593e-02 6.779146939516067505e-02 6.787215173244476318e-02 6.778343766927719116e-02 6.769794970750808716e-02 6.777372956275939941e-02 6.785225123167037964e-02
6.600000000000000000e+01 6.780130416154861450e-02 6.773380190134048462e-02 6.794707477092742920e-02 6.769388914108276367e-02 6.784968823194503784e-02 6.776808947324752808e-02 6.782653182744979858e-02 6.774226576089859009e-02 6.781267374753952026e-02 6.778934597969055176e-02 6.784828752279281616e-02 6.766823679208755493e-02 6.777443736791610718e-02 6.766796857118606567e-02 6.756461411714553833e-02 6.777241080999374390e-02 6.777220964431762695e-02 6.780210882425308228e-02 6.791976839303970337e-02 6.776689738035202026e-02 6.784661859273910522e-02 6.775959581136703491e-02 6.767257302999496460e-02 6.774855405092239380e-02 6.782834976911544800e-02
6.700000000000000000e+01 6.777616590261459351e-02 6.770998239517211914e-02 6.792079657316207886e-02 6.766989827156066895e-02 6.782546639442443848e-02 6.774591654539108276e-02 6.780249625444412231e-02 6.771870702505111694e-02 6.778767704963684082e-02 6.776502728462219238e-02 6.782477349042892456e-02 6.764256954193115234e-02 6.775038689374923706e-02 6.764472275972366333e-02 6.754293292760848999e-02 6.774810701608657837e-02 6.774812191724777222e-02 6.777618080377578735e-02 6.789503246545791626e-02 6.774296611547470093e-02 6.782173365354537964e-02 6.773642450571060181e-02 6.764782220125198364e-02 6.772401928901672363e-02 6.780510395765304565e-02
6.800000000000000000e+01 6.775164604187011719e-02 6.768674403429031372e-02 6.789506226778030396e-02 6.764654815196990967e-02 6.780188530683517456e-02 6.772439926862716675e-02 6.777912378311157227e-02 6.769578903913497925e-02 6.776327639818191528e-02 6.774130463600158691e-02 6.780188530683517456e-02 6.761750578880310059e-02 6.772697716951370239e-02 6.762216985225677490e-02 6.752195209264755249e-02 6.772442907094955444e-02 6.772465258836746216e-02 6.775085628032684326e-02 6.787090003490447998e-02 6.771966069936752319e-02 6.779748201370239258e-02 6.771387904882431030e-02 6.762370467185974121e-02 6.770011782646179199e-02 6.778249144554138184e-02
6.900000000000000000e+01 6.772772222757339478e-02 6.766410917043685913e-02 6.786987185478210449e-02 6.762382388114929199e-02 6.777893751859664917e-02 6.770350784063339233e-02 6.775639206171035767e-02 6.767349690198898315e-02 6.773946434259414673e-02 6.771817803382873535e-02 6.777962297201156616e-02 6.759306788444519043e-02 6.770420819520950317e-02 6.760028749704360962e-02 6.750167161226272583e-02 6.770137697458267212e-02 6.770176440477371216e-02 6.772613525390625000e-02 6.784737110137939453e-02 6.769697368144989014e-02 6.777387112379074097e-02 6.769195944070816040e-02 6.760019063949584961e-02 6.767687946557998657e-02 6.776049733161926270e-02
7.000000000000000000e+01 6.770438700914382935e-02 6.764204800128936768e-02 6.784524768590927124e-02 6.760171055793762207e-02 6.775663048028945923e-02 6.768326461315155029e-02 6.773429363965988159e-02 6.765182316303253174e-02 6.771626323461532593e-02 6.769566237926483154e-02 6.775798648595809937e-02 6.756921857595443726e-02 6.768203526735305786e-02 6.757902354001998901e-02 6.748203188180923462e-02 6.767894327640533447e-02 6.767949461936950684e-02 6.770199537277221680e-02 6.782445311546325684e-02 6.767491251230239868e-02 6.775086373090744019e-02 6.767068058252334595e-02 6.757728010416030884e-02 6.765428930521011353e-02 6.773909926414489746e-02
7.100000000000000000e+01 6.768166273832321167e-02 6.762054562568664551e-02 6.782115250825881958e-02 6.758022308349609375e-02 6.773492693901062012e-02 6.766361743211746216e-02 6.771279126405715942e-02 6.763076037168502808e-02 6.769367307424545288e-02 6.767375022172927856e-02 6.773695349693298340e-02 6.754595041275024414e-02 6.766048818826675415e-02 6.755839288234710693e-02 6.746303290128707886e-02 6.765711307525634766e-02 6.765785068273544312e-02 6.767842173576354980e-02 6.780212372541427612e-02 6.765348464250564575e-02 6.772845983505249023e-02 6.765001267194747925e-02 6.755497306585311890e-02 6.763231754302978516e-02 6.771827489137649536e-02
7.200000000000000000e+01 6.765951961278915405e-02 6.759960204362869263e-02 6.779758632183074951e-02 6.755937635898590088e-02 6.771383434534072876e-02 6.764457374811172485e-02 6.769192218780517578e-02 6.761032342910766602e-02 6.767165660858154297e-02 6.765244156122207642e-02 6.771651655435562134e-02 6.752324849367141724e-02 6.763952225446701050e-02 6.753835827112197876e-02 6.744467467069625854e-02 6.763587892055511475e-02 6.763679534196853638e-02 6.765537708997726440e-02 6.778041273355484009e-02 6.763265281915664673e-02 6.770664453506469727e-02 6.762993335723876953e-02 6.753326207399368286e-02 6.761094182729721069e-02 6.769805401563644409e-02
7.300000000000000000e+01 6.763797998428344727e-02 6.757923960685729980e-02 6.777455657720565796e-02 6.753914803266525269e-02 6.769336760044097900e-02 6.762615591287612915e-02 6.767166405916213989e-02 6.759050488471984863e-02 6.765019893646240234e-02 6.763169914484024048e-02 6.769666075706481934e-02 6.750113517045974731e-02 6.761916726827621460e-02 6.751894950866699219e-02 6.742694228887557983e-02 6.761521846055984497e-02 6.761633604764938354e-02 6.763288378715515137e-02 6.775928288698196411e-02 6.761241704225540161e-02 6.768540292978286743e-02 6.761044263839721680e-02 6.751213222742080688e-02 6.759015470743179321e-02 6.767839938402175903e-02
7.400000000000000000e+01 6.761699169874191284e-02 6.755942106246948242e-02 6.775203347206115723e-02 6.751948595046997070e-02 6.767348200082778931e-02 6.760831922292709351e-02 6.765200942754745483e-02 6.757127493619918823e-02 6.762930005788803101e-02 6.761151552200317383e-02 6.767738610506057739e-02 6.747960299253463745e-02 6.759940832853317261e-02 6.750012189149856567e-02 6.740979105234146118e-02 6.759511679410934448e-02 6.759644299745559692e-02 6.761095672845840454e-02 6.773875653743743896e-02 6.759276241064071655e-02 6.766472756862640381e-02 6.759154796600341797e-02 6.749159842729568481e-02 6.756994128227233887e-02 6.765930354595184326e-02
7.500000000000000000e+01 6.759655475616455078e-02 6.754016131162643433e-02 6.773006170988082886e-02 6.750040501356124878e-02 6.765414774417877197e-02 6.759102642536163330e-02 6.763292104005813599e-02 6.755262613296508789e-02 6.760898232460021973e-02 6.759187579154968262e-02 6.765867024660110474e-02 6.745862215757369995e-02 6.758023053407669067e-02 6.748188287019729614e-02 6.739322096109390259e-02 6.757556647062301636e-02 6.757710129022598267e-02 6.758956611156463623e-02 6.771880388259887695e-02 6.757368147373199463e-02 6.764463335275650024e-02 6.757321953773498535e-02 6.747164577245712280e-02 6.755031645298004150e-02 6.764075905084609985e-02
7.600000000000000000e+01 6.757668405771255493e-02 6.752142310142517090e-02 6.770858913660049438e-02 6.748189777135848999e-02 6.763538718223571777e-02 6.757429242134094238e-02 6.761442124843597412e-02 6.753453612327575684e-02 6.758921593427658081e-02 6.757277995347976685e-02 6.764050573110580444e-02 6.743821501731872559e-02 6.756161898374557495e-02 6.746421009302139282e-02 6.737720966339111328e-02 6.755656003952026367e-02 6.755831092596054077e-02 6.756872683763504028e-02 6.769941002130508423e-02 6.755515187978744507e-02 6.762511283159255981e-02 6.755544990301132202e-02 6.745226681232452393e-02 6.753126531839370728e-02 6.762274354696273804e-02
7.700000000000000000e+01 6.755736470222473145e-02 6.750320643186569214e-02 6.768763065338134766e-02 6.746392697095870972e-02 6.761717051267623901e-02 6.755810976028442383e-02 6.759647279977798462e-02 6.751700490713119507e-02 6.756999343633651733e-02 6.755424290895462036e-02 6.762287765741348267e-02 6.741834431886672974e-02 6.754355877637863159e-02 6.744710355997085571e-02 6.736174225807189941e-02 6.753810495138168335e-02 6.754005700349807739e-02 6.754841655492782593e-02 6.768056005239486694e-02 6.753718852996826172e-02 6.760615110397338867e-02 6.753825396299362183e-02 6.743344664573669434e-02 6.751275807619094849e-02 6.760530173778533936e-02
7.800000000000000000e+01 6.753858178853988647e-02 6.748548895120620728e-02 6.766718626022338867e-02 6.744650751352310181e-02 6.759949773550033569e-02 6.754244118928909302e-02 6.757909059524536133e-02 6.750002503395080566e-02 6.755129247903823853e-02 6.753622740507125854e-02 6.760578602552413940e-02 6.739900261163711548e-02 6.752604246139526367e-02 6.743054091930389404e-02 6.734681874513626099e-02 6.752017885446548462e-02 6.752231717109680176e-02 6.752861291170120239e-02 6.766224652528762817e-02 6.751976162195205688e-02 6.758772581815719604e-02 6.752157956361770630e-02 6.741518527269363403e-02 6.749480217695236206e-02 6.758838891983032227e-02
7.900000000000000000e+01 6.752033531665802002e-02 6.746829301118850708e-02 6.764724105596542358e-02 6.742963939905166626e-02 6.758236140012741089e-02 6.752730160951614380e-02 6.756224483251571655e-02 6.748354434967041016e-02 6.753310561180114746e-02 6.751874089241027832e-02 6.758923083543777466e-02 6.738020479679107666e-02 6.750905513763427734e-02 6.741451472043991089e-02 6.733241677284240723e-02 6.750277429819107056e-02 6.750509887933731079e-02 6.750935316085815430e-02 6.764446943998336792e-02 6.750285625457763672e-02 6.756983697414398193e-02 6.750544160604476929e-02 6.739746779203414917e-02 6.747738271951675415e-02 6.757199764251708984e-02
8.000000000000000000e+01 6.750262528657913208e-02 6.745162606239318848e-02 6.762780994176864624e-02 6.741327792406082153e-02 6.756575405597686768e-02 6.751263886690139771e-02 6.754594296216964722e-02 6.746759265661239624e-02 6.751544028520584106e-02 6.750178337097167969e-02 6.757317483425140381e-02 6.736194342374801636e-02 6.749258190393447876e-02 6.739898025989532471e-02 6.731849163770675659e-02 6.748587638139724731e-02 6.748837977647781372e-02 6.749060750007629395e-02 6.762720644474029541e-02 6.748646497726440430e-02 6.755247712135314941e-02 6.748982518911361694e-02 6.738028675317764282e-02 6.746049970388412476e-02 6.755609810352325439e-02
8.100000000000000000e+01 6.748542189598083496e-02 6.743542104959487915e-02 6.760890036821365356e-02 6.739742308855056763e-02 6.754963845014572144e-02 6.749847531318664551e-02 6.753015518188476562e-02 6.745213270187377930e-02 6.749828904867172241e-02 6.748533993959426880e-02 6.755764782428741455e-02 6.734421104192733765e-02 6.747663021087646484e-02 6.738396733999252319e-02 6.730505079030990601e-02 6.746948510408401489e-02 6.747219711542129517e-02 6.747237592935562134e-02 6.761046499013900757e-02 6.747058779001235962e-02 6.753563135862350464e-02 6.747470796108245850e-02 6.736361980438232422e-02 6.744413822889328003e-02 6.754069775342941284e-02
8.200000000000000000e+01 6.746874004602432251e-02 6.741970777511596680e-02 6.759048998355865479e-02 6.738204509019851685e-02 6.753402203321456909e-02 6.748475879430770874e-02 6.751486659049987793e-02 6.743717938661575317e-02 6.748163700103759766e-02 6.746938079595565796e-02 6.754259020090103149e-02 6.732697784900665283e-02 6.746119260787963867e-02 6.736943125724792480e-02 6.729206442832946777e-02 6.745358556509017944e-02 6.745648384094238281e-02 6.745462864637374878e-02 6.759423762559890747e-02 6.745520234107971191e-02 6.751930713653564453e-02 6.746008247137069702e-02 6.734745949506759644e-02 6.742829829454421997e-02 6.752579659223556519e-02
8.300000000000000000e+01 6.745254248380661011e-02 6.740445643663406372e-02 6.757257878780364990e-02 6.736715137958526611e-02 6.751889735460281372e-02 6.747151166200637817e-02 6.750009208917617798e-02 6.742271035909652710e-02 6.746545433998107910e-02 6.745391339063644409e-02 6.752803176641464233e-02 6.731027364730834961e-02 6.744620949029922485e-02 6.735538691282272339e-02 6.727952510118484497e-02 6.743815541267395020e-02 6.744124740362167358e-02 6.743738055229187012e-02 6.757850199937820435e-02 6.744029372930526733e-02 6.750347465276718140e-02 6.744594126939773560e-02 6.733178347349166870e-02 6.741293519735336304e-02 6.751137971878051758e-02
8.400000000000000000e+01 6.743683665990829468e-02 6.738967448472976685e-02 6.755513697862625122e-02 6.735273450613021851e-02 6.750425696372985840e-02 6.745871156454086304e-02 6.748580187559127808e-02 6.740871071815490723e-02 6.744975596666336060e-02 6.743892282247543335e-02 6.751392781734466553e-02 6.729405373334884644e-02 6.743171066045761108e-02 6.734181195497512817e-02 6.726745516061782837e-02 6.742318719625473022e-02 6.742646545171737671e-02 6.742062419652938843e-02 6.756324321031570435e-02 6.742586195468902588e-02 6.748814135789871216e-02 6.743227690458297729e-02 6.731659173965454102e-02 6.739807128906250000e-02 6.749742478132247925e-02
8.500000000000000000e+01 6.742161512374877930e-02 6.737533956766128540e-02 6.753817945718765259e-02 6.733876466751098633e-02 6.749007850885391235e-02 6.744634360074996948e-02 6.747198104858398438e-02 6.739518791437149048e-02 6.743454188108444214e-02 6.742439419031143188e-02 6.750028580427169800e-02 6.727831810712814331e-02 6.741768121719360352e-02 6.732868403196334839e-02 6.725581735372543335e-02 6.740870326757431030e-02 6.741213053464889526e-02 6.740433722734451294e-02 6.754846125841140747e-02 6.741187721490859985e-02 6.747327744960784912e-02 6.741908192634582520e-02 6.730189174413681030e-02 6.738366931676864624e-02 6.748393923044204712e-02
8.700000000000000000e+01 6.739259511232376099e-02 6.734801083803176880e-02 6.750566512346267700e-02 6.731218844652175903e-02 6.746309250593185425e-02 6.742288917303085327e-02 6.744571775197982788e-02 6.736949831247329712e-02 6.740551441907882690e-02 6.739667803049087524e-02 6.747435033321380615e-02 6.724828481674194336e-02 6.739094108343124390e-02 6.730375438928604126e-02 6.723372638225555420e-02 6.738107651472091675e-02 6.738483160734176636e-02 6.737313419580459595e-02 6.752026081085205078e-02 6.738532334566116333e-02 6.744495779275894165e-02 6.739400327205657959e-02 6.727389246225357056e-02 6.735624372959136963e-02 6.745827198028564453e-02
8.800000000000000000e+01 6.737875938415527344e-02 6.733499467372894287e-02 6.749009341001510620e-02 6.729952991008758545e-02 6.745027750730514526e-02 6.741177290678024292e-02 6.743326038122177124e-02 6.735730916261672974e-02 6.739167124032974243e-02 6.738346815109252930e-02 6.746200472116470337e-02 6.723395735025405884e-02 6.737823039293289185e-02 6.729192286729812622e-02 6.722327321767807007e-02 6.736791133880615234e-02 6.737181544303894043e-02 6.735824048519134521e-02 6.750682741403579712e-02 6.737270206212997437e-02 6.743147969245910645e-02 6.738210469484329224e-02 6.726055592298507690e-02 6.734320521354675293e-02 6.744606792926788330e-02
8.900000000000000000e+01 6.736535578966140747e-02 6.732240319252014160e-02 6.747496128082275391e-02 6.728728860616683960e-02 6.743787974119186401e-02 6.740103662014007568e-02 6.742123514413833618e-02 6.734552979469299316e-02 6.737827509641647339e-02 6.737068295478820801e-02 6.745008379220962524e-02 6.722008436918258667e-02 6.736592203378677368e-02 6.728052347898483276e-02 6.721318513154983521e-02 6.735517829656600952e-02 6.735920906066894531e-02 6.734378635883331299e-02 6.749383360147476196e-02 6.736049056053161621e-02 6.741844117641448975e-02 6.737060844898223877e-02 6.724765151739120483e-02 6.733058393001556396e-02 6.743426620960235596e-02
9.000000000000000000e+01 6.735239177942276001e-02 6.731022149324417114e-02 6.746027618646621704e-02 6.727544218301773071e-02 6.742589920759201050e-02 6.739067286252975464e-02 6.740962713956832886e-02 6.733415275812149048e-02 6.736528873443603516e-02 6.735829263925552368e-02 6.743855029344558716e-02 6.720664352178573608e-02 6.735403090715408325e-02 6.726949661970138550e-02 6.720346212387084961e-02 6.734285503625869751e-02 6.734699755907058716e-02 6.732976436614990234e-02 6.748127192258834839e-02 6.734870374202728271e-02 6.740582734346389771e-02 6.735949963331222534e-02 6.723516434431076050e-02 6.731838732957839966e-02 6.742286682128906250e-02
9.100000000000000000e+01 6.733983010053634644e-02 6.729841977357864380e-02 6.744603067636489868e-02 6.726399809122085571e-02 6.741432100534439087e-02 6.738066673278808594e-02 6.739842146635055542e-02 6.732318550348281860e-02 6.735271215438842773e-02 6.734629720449447632e-02 6.742740422487258911e-02 6.719361990690231323e-02 6.734252721071243286e-02 6.725885719060897827e-02 6.719408184289932251e-02 6.733091920614242554e-02 6.733518838882446289e-02 6.731617450714111328e-02 6.746913492679595947e-02 6.733730435371398926e-02 6.739363819360733032e-02 6.734877079725265503e-02 6.722311675548553467e-02 6.730660051107406616e-02 6.741183996200561523e-02
9.300000000000000000e+01 6.731595844030380249e-02 6.727599352598190308e-02 6.741882115602493286e-02 6.724219769239425659e-02 6.739234179258346558e-02 6.736169755458831787e-02 6.737717241048812866e-02 6.730236113071441650e-02 6.732877343893051147e-02 6.732344627380371094e-02 6.740621477365493774e-02 6.716882437467575073e-02 6.732066720724105835e-02 6.723868101835250854e-02 6.717631220817565918e-02 6.730822473764419556e-02 6.731268018484115601e-02 6.729028373956680298e-02 6.744601577520370483e-02 6.731567531824111938e-02 6.737042218446731567e-02 6.732842326164245605e-02 6.720019131898880005e-02 6.728418916463851929e-02 6.739091128110885620e-02
9.400000000000000000e+01 6.730460375547409058e-02 6.726533174514770508e-02 6.740583479404449463e-02 6.723183393478393555e-02 6.738191097974777222e-02 6.735269725322723389e-02 6.736711412668228149e-02 6.729248166084289551e-02 6.731738895177841187e-02 6.731257587671279907e-02 6.739615648984909058e-02 6.715702265501022339e-02 6.731026619672775269e-02 6.722909212112426758e-02 6.716790050268173218e-02 6.729742139577865601e-02 6.730198115110397339e-02 6.727796047925949097e-02 6.743501871824264526e-02 6.730542331933975220e-02 6.735939532518386841e-02 6.731877475976943970e-02 6.718930602073669434e-02 6.727354228496551514e-02 6.738095730543136597e-02
9.500000000000000000e+01 6.729363650083541870e-02 6.725502759218215942e-02 6.739326566457748413e-02 6.722182780504226685e-02 6.737182289361953735e-02 6.734400242567062378e-02 6.735739856958389282e-02 6.728295236825942993e-02 6.730638444423675537e-02 6.730207055807113647e-02 6.738644093275070190e-02 6.714561581611633301e-02 6.730022281408309937e-02 6.721983850002288818e-02 6.715977191925048828e-02 6.728699058294296265e-02 6.729162484407424927e-02 6.726601719856262207e-02 6.742441654205322266e-02 6.729552894830703735e-02 6.734874099493026733e-02 6.730946153402328491e-02 6.717879325151443481e-02 6.726325303316116333e-02 6.737133860588073730e-02
9.600000000000000000e+01 6.728302687406539917e-02 6.724505126476287842e-02 6.738107651472091675e-02 6.721214950084686279e-02 6.736207753419876099e-02 6.733560562133789062e-02 6.734804064035415649e-02 6.727375090122222900e-02 6.729573756456375122e-02 6.729190796613693237e-02 6.737705320119857788e-02 6.713458150625228882e-02 6.729051470756530762e-02 6.721090525388717651e-02 6.715192645788192749e-02 6.727689504623413086e-02 6.728160381317138672e-02 6.725445389747619629e-02 6.741415709257125854e-02 6.728595495223999023e-02 6.733845174312591553e-02 6.730047613382339478e-02 6.716863811016082764e-02 6.725331395864486694e-02 6.736203283071517944e-02
9.800000000000000000e+01 6.726282835006713867e-02 6.722610443830490112e-02 6.735783815383911133e-02 6.719372421503067017e-02 6.734360754489898682e-02 6.731963902711868286e-02 6.733030825853347778e-02 6.725630164146423340e-02 6.727548688650131226e-02 6.727257370948791504e-02 6.735923886299133301e-02 6.711358577013015747e-02 6.727207452058792114e-02 6.719396263360977173e-02 6.713703274726867676e-02 6.725770980119705200e-02 6.726253777742385864e-02 6.723245233297348022e-02 6.739465147256851196e-02 6.726781278848648071e-02 6.731890887022018433e-02 6.728341430425643921e-02 6.714933365583419800e-02 6.723446398973464966e-02 6.734434515237808228e-02
9.900000000000000000e+01 6.725323200225830078e-02 6.721707433462142944e-02 6.734677404165267944e-02 6.718496978282928467e-02 6.733482331037521362e-02 6.731206923723220825e-02 6.732190400362014771e-02 6.724803894758224487e-02 6.726586073637008667e-02 6.726338714361190796e-02 6.735078245401382446e-02 6.710362434387207031e-02 6.726331263780593872e-02 6.718593090772628784e-02 6.712996959686279297e-02 6.724859029054641724e-02 6.725347042083740234e-02 6.722197681665420532e-02 6.738539785146713257e-02 6.725921481847763062e-02 6.730964034795761108e-02 6.727531552314758301e-02 6.714016199111938477e-02 6.722550839185714722e-02 6.733594834804534912e-02
1.000000000000000000e+02 6.724394857883453369e-02 6.720836460590362549e-02 6.733606010675430298e-02 6.717649847269058228e-02 6.732632964849472046e-02 6.730473786592483521e-02 6.731379032135009766e-02 6.724005192518234253e-02 6.725654751062393188e-02 6.725450605154037476e-02 6.734260171651840210e-02 6.709399819374084473e-02 6.725484877824783325e-02 6.717816740274429321e-02 6.712314486503601074e-02 6.723978370428085327e-02 6.724470108747482300e-02 6.721185147762298584e-02 6.737645715475082397e-02 6.725090742111206055e-02 6.730069220066070557e-02 6.726750731468200684e-02 6.713131815195083618e-02 6.721687316894531250e-02 6.732781976461410522e-02
1.010000000000000000e+02 6.723499298095703125e-02 6.719994544982910156e-02 6.732571125030517578e-02 6.716831773519515991e-02 6.731813400983810425e-02 6.729765981435775757e-02 6.730597466230392456e-02 6.723234802484512329e-02 6.724756211042404175e-02 6.724590808153152466e-02 6.733471155166625977e-02 6.708467751741409302e-02 6.724666804075241089e-02 6.717067211866378784e-02 6.711655110120773315e-02 6.723126024007797241e-02 6.723620742559432983e-02 6.720205396413803101e-02 6.736781448125839233e-02 6.724288314580917358e-02 6.729204207658767700e-02 6.725995987653732300e-02 6.712277978658676147e-02 6.720852106809616089e-02 6.731996685266494751e-02
1.030000000000000000e+02 6.721798330545425415e-02 6.718394160270690918e-02 6.730599701404571533e-02 6.715268641710281372e-02 6.730259209871292114e-02 6.728417426347732544e-02 6.729113310575485229e-02 6.721772998571395874e-02 6.723045557737350464e-02 6.722954660654067993e-02 6.731969863176345825e-02 6.706699728965759277e-02 6.723109632730484009e-02 6.715643405914306641e-02 6.710398942232131958e-02 6.721509248018264771e-02 6.722007691860198975e-02 6.718340516090393066e-02 6.735140085220336914e-02 6.722765415906906128e-02 6.727560609579086304e-02 6.724562495946884155e-02 6.710655242204666138e-02 6.719265133142471313e-02 6.730502098798751831e-02
1.040000000000000000e+02 6.720990687608718872e-02 6.717632710933685303e-02 6.729661673307418823e-02 6.714523583650588989e-02 6.729520112276077271e-02 6.727775186300277710e-02 6.728408485651016235e-02 6.721078604459762573e-02 6.722231954336166382e-02 6.722176820039749146e-02 6.731256842613220215e-02 6.705860048532485962e-02 6.722370535135269165e-02 6.714966893196105957e-02 6.709801405668258667e-02 6.720740348100662231e-02 6.721241027116775513e-02 6.717454642057418823e-02 6.734360754489898682e-02 6.722041219472885132e-02 6.726779788732528687e-02 6.723881512880325317e-02 6.709884852170944214e-02 6.718511134386062622e-02 6.729791313409805298e-02
1.060000000000000000e+02 6.719455868005752563e-02 6.716185063123703003e-02 6.727875024080276489e-02 6.713102012872695923e-02 6.728116422891616821e-02 6.726552546024322510e-02 6.727071851491928101e-02 6.719758361577987671e-02 6.720685213804244995e-02 6.720691919326782227e-02 6.729903817176818848e-02 6.704264879226684570e-02 6.720962375402450562e-02 6.713679432868957520e-02 6.708661466836929321e-02 6.719277799129486084e-02 6.719780713319778442e-02 6.715766340494155884e-02 6.732878088951110840e-02 6.720667332410812378e-02 6.725297868251800537e-02 6.722585856914520264e-02 6.708418577909469604e-02 6.717078387737274170e-02 6.728438287973403931e-02
1.070000000000000000e+02 6.718727201223373413e-02 6.715496629476547241e-02 6.727025657892227173e-02 6.712424755096435547e-02 6.727448850870132446e-02 6.725969165563583374e-02 6.726435571908950806e-02 6.719131022691726685e-02 6.719949096441268921e-02 6.719984859228134155e-02 6.729260087013244629e-02 6.703506410121917725e-02 6.720292568206787109e-02 6.713066250085830688e-02 6.708117574453353882e-02 6.718582659959793091e-02 6.719084829092025757e-02 6.714963912963867188e-02 6.732172518968582153e-02 6.720014661550521851e-02 6.724593788385391235e-02 6.721968203783035278e-02 6.707722693681716919e-02 6.716398149728775024e-02 6.727793067693710327e-02
1.080000000000000000e+02 6.718022376298904419e-02 6.714830547571182251e-02 6.726204603910446167e-02 6.711768358945846558e-02 6.726802885532379150e-02 6.725403666496276855e-02 6.725821644067764282e-02 6.718524545431137085e-02 6.719237565994262695e-02 6.719297915697097778e-02 6.728636473417282104e-02 6.702774763107299805e-02 6.719642132520675659e-02 6.712472438812255859e-02 6.707588583230972290e-02 6.717909127473831177e-02 6.718412041664123535e-02 6.714188307523727417e-02 6.731490045785903931e-02 6.719382852315902710e-02 6.723913550376892090e-02 6.721370667219161987e-02 6.707049906253814697e-02 6.715739518404006958e-02 6.727167963981628418e-02
1.100000000000000000e+02 6.716681271791458130e-02 6.713560223579406738e-02 6.724641472101211548e-02 6.710514426231384277e-02 6.725574284791946411e-02 6.724321097135543823e-02 6.724649667739868164e-02 6.717371195554733276e-02 6.717881560325622559e-02 6.717988103628158569e-02 6.727446615695953369e-02 6.701382249593734741e-02 6.718405336141586304e-02 6.711340695619583130e-02 6.706576049327850342e-02 6.716626137495040894e-02 6.717128306627273560e-02 6.712713092565536499e-02 6.730190664529800415e-02 6.718178838491439819e-02 6.722615659236907959e-02 6.720231473445892334e-02 6.705767661333084106e-02 6.714487075805664062e-02 6.725978851318359375e-02
1.110000000000000000e+02 6.716043502092361450e-02 6.712954491376876831e-02 6.723897904157638550e-02 6.709915399551391602e-02 6.724988669157028198e-02 6.723804026842117310e-02 6.724090874195098877e-02 6.716819852590560913e-02 6.717235594987869263e-02 6.717362254858016968e-02 6.726879626512527466e-02 6.700719892978668213e-02 6.717815995216369629e-02 6.710800528526306152e-02 6.706091761589050293e-02 6.716013699769973755e-02 6.716517359018325806e-02 6.712010502815246582e-02 6.729573011398315430e-02 6.717605888843536377e-02 6.721998751163482666e-02 6.719686836004257202e-02 6.705158203840255737e-02 6.713890284299850464e-02 6.725411862134933472e-02
1.130000000000000000e+02 6.714823842048645020e-02 6.711802631616592407e-02 6.722481548786163330e-02 6.708766520023345947e-02 6.723872572183609009e-02 6.722810119390487671e-02 6.723026931285858154e-02 6.715770810842514038e-02 6.716006994247436523e-02 6.716167181730270386e-02 6.725797057151794434e-02 6.699459999799728394e-02 6.716689467430114746e-02 6.709769368171691895e-02 6.705159693956375122e-02 6.714849919080734253e-02 6.715348362922668457e-02 6.710671633481979370e-02 6.728395074605941772e-02 6.716512888669967651e-02 6.720820814371109009e-02 6.718646734952926636e-02 6.703995168209075928e-02 6.712752580642700195e-02 6.724331527948379517e-02
1.140000000000000000e+02 6.714241951704025269e-02 6.711253523826599121e-02 6.721807271242141724e-02 6.708215922117233276e-02 6.723340600728988647e-02 6.722333282232284546e-02 6.722518801689147949e-02 6.715270131826400757e-02 6.715419888496398926e-02 6.715594232082366943e-02 6.725280731916427612e-02 6.698860973119735718e-02 6.716150790452957153e-02 6.709275394678115845e-02 6.704711914062500000e-02 6.714294105768203735e-02 6.714789569377899170e-02 6.710034608840942383e-02 6.727833300828933716e-02 6.715991348028182983e-02 6.720259785652160645e-02 6.718149036169052124e-02 6.703440099954605103e-02 6.712208688259124756e-02 6.723813712596893311e-02
1.160000000000000000e+02 6.713131815195083618e-02 6.710202246904373169e-02 6.720522791147232056e-02 6.707160919904708862e-02 6.722324341535568237e-02 6.721416115760803223e-02 6.721547991037368774e-02 6.714311987161636353e-02 6.714303046464920044e-02 6.714497506618499756e-02 6.724292784929275513e-02 6.697718799114227295e-02 6.715118139982223511e-02 6.708330661058425903e-02 6.703850626945495605e-02 6.713232398033142090e-02 6.713720411062240601e-02 6.708816438913345337e-02 6.726758927106857300e-02 6.714995950460433960e-02 6.719187647104263306e-02 6.717195361852645874e-02 6.702380627393722534e-02 6.711170077323913574e-02 6.722823530435562134e-02
1.170000000000000000e+02 6.712600588798522949e-02 6.709698587656021118e-02 6.719911843538284302e-02 6.706652790307998657e-02 6.721837073564529419e-02 6.720975041389465332e-02 6.721083074808120728e-02 6.713853031396865845e-02 6.713769584894180298e-02 6.713971495628356934e-02 6.723818928003311157e-02 6.697173416614532471e-02 6.714624166488647461e-02 6.707875430583953857e-02 6.703435629606246948e-02 6.712725013494491577e-02 6.713208556175231934e-02 6.708236038684844971e-02 6.726244091987609863e-02 6.714519858360290527e-02 6.718676537275314331e-02 6.716737151145935059e-02 6.701872497797012329e-02 6.710673123598098755e-02 6.722349673509597778e-02
1.190000000000000000e+02 6.711583584547042847e-02 6.708738952875137329e-02 6.718744337558746338e-02 6.705679744482040405e-02 6.720903515815734863e-02 6.720124185085296631e-02 6.720193475484848022e-02 6.712972372770309448e-02 6.712748110294342041e-02 6.712961941957473755e-02 6.722912937402725220e-02 6.696129590272903442e-02 6.713674217462539673e-02 6.707002967596054077e-02 6.702636927366256714e-02 6.711753457784652710e-02 6.712225824594497681e-02 6.707125902175903320e-02 6.725259870290756226e-02 6.713607907295227051e-02 6.717696040868759155e-02 6.715855747461318970e-02 6.700903177261352539e-02 6.709721684455871582e-02 6.721439212560653687e-02
1.210000000000000000e+02 6.710623204708099365e-02 6.707832962274551392e-02 6.717646867036819458e-02 6.704752892255783081e-02 6.720021367073059082e-02 6.719314306974411011e-02 6.719348579645156860e-02 6.712137907743453979e-02 6.711784750223159790e-02 6.712005287408828735e-02 6.722054630517959595e-02 6.695144623517990112e-02 6.712771207094192505e-02 6.706172972917556763e-02 6.701871752738952637e-02 6.710834056138992310e-02 6.711295992136001587e-02 6.706079095602035522e-02 6.724328547716140747e-02 6.712745875120162964e-02 6.716769933700561523e-02 6.715018302202224731e-02 6.699985265731811523e-02 6.708820909261703491e-02 6.720575690269470215e-02
1.220000000000000000e+02 6.710162758827209473e-02 6.707397848367691040e-02 6.717122346162796021e-02 6.704305857419967651e-02 6.719597429037094116e-02 6.718923896551132202e-02 6.718943268060684204e-02 6.711735576391220093e-02 6.711321324110031128e-02 6.711544841527938843e-02 6.721641868352890015e-02 6.694673001766204834e-02 6.712336093187332153e-02 6.705772131681442261e-02 6.701500713825225830e-02 6.710392236709594727e-02 6.710848957300186157e-02 6.705576926469802856e-02 6.723881512880325317e-02 6.712331622838973999e-02 6.716325134038925171e-02 6.714615225791931152e-02 6.699543446302413940e-02 6.708388030529022217e-02 6.720161437988281250e-02
1.240000000000000000e+02 6.709276884794235229e-02 6.706561893224716187e-02 6.716119498014450073e-02 6.703440845012664795e-02 6.718781590461730957e-02 6.718166917562484741e-02 6.718163937330245972e-02 6.710962951183319092e-02 6.710434705018997192e-02 6.710658222436904907e-02 6.720845401287078857e-02 6.693767756223678589e-02 6.711495667695999146e-02 6.704998016357421875e-02 6.700781732797622681e-02 6.709541380405426025e-02 6.709987670183181763e-02 6.704612821340560913e-02 6.723022460937500000e-02 6.711534410715103149e-02 6.715469807386398315e-02 6.713835150003433228e-02 6.698692589998245239e-02 6.707555055618286133e-02 6.719361990690231323e-02
1.250000000000000000e+02 6.708849221467971802e-02 6.706159561872482300e-02 6.715639680624008179e-02 6.703022867441177368e-02 6.718388944864273071e-02 6.717798858880996704e-02 6.717786192893981934e-02 6.710589677095413208e-02 6.710007041692733765e-02 6.710230559110641479e-02 6.720461696386337280e-02 6.693332642316818237e-02 6.711089611053466797e-02 6.704624742269515991e-02 6.700433045625686646e-02 6.709131598472595215e-02 6.709573417901992798e-02 6.704150885343551636e-02 6.722608953714370728e-02 6.711150705814361572e-02 6.715057045221328735e-02 6.713458150625228882e-02 6.698283553123474121e-02 6.707153469324111938e-02 6.718977540731430054e-02
1.270000000000000000e+02 6.708027422428131104e-02 6.705382466316223145e-02 6.714719533920288086e-02 6.702212244272232056e-02 6.717630475759506226e-02 6.717085093259811401e-02 6.717056781053543091e-02 6.709866970777511597e-02 6.709184497594833374e-02 6.709407269954681396e-02 6.719719618558883667e-02 6.692495942115783691e-02 6.710302829742431641e-02 6.703899800777435303e-02 6.699754297733306885e-02 6.708338111639022827e-02 6.708774715662002563e-02 6.703261286020278931e-02 6.721813231706619263e-02 6.710409373044967651e-02 6.714265048503875732e-02 6.712728738784790039e-02 6.697493046522140503e-02 6.706378608942031860e-02 6.718234717845916748e-02
1.290000000000000000e+02 6.707242131233215332e-02 6.704641133546829224e-02 6.713850051164627075e-02 6.701433658599853516e-02 6.716906279325485229e-02 6.716395914554595947e-02 6.716357916593551636e-02 6.709175556898117065e-02 6.708401441574096680e-02 6.708618253469467163e-02 6.719011068344116211e-02 6.691699475049972534e-02 6.709549576044082642e-02 6.703203171491622925e-02 6.699097156524658203e-02 6.707579642534255981e-02 6.708011031150817871e-02 6.702417135238647461e-02 6.721051037311553955e-02 6.709703058004379272e-02 6.713509559631347656e-02 6.712026149034500122e-02 6.696738302707672119e-02 6.705640256404876709e-02 6.717523932456970215e-02
1.310000000000000000e+02 6.706491857767105103e-02 6.703931838274002075e-02 6.713024526834487915e-02 6.700684875249862671e-02 6.716211140155792236e-02 6.715729087591171265e-02 6.715685874223709106e-02 6.708509474992752075e-02 6.707651168107986450e-02 6.707861274480819702e-02 6.718329340219497681e-02 6.690939515829086304e-02 6.708826869726181030e-02 6.702533364295959473e-02 6.698461621999740601e-02 6.706851720809936523e-02 6.707280874252319336e-02 6.701613962650299072e-02 6.720321625471115112e-02 6.709025055170059204e-02 6.712787598371505737e-02 6.711351871490478516e-02 6.696013361215591431e-02 6.704930216073989868e-02 6.716840714216232300e-02
1.320000000000000000e+02 6.706128269433975220e-02 6.703588366508483887e-02 6.712626665830612183e-02 6.700320541858673096e-02 6.715873628854751587e-02 6.715404242277145386e-02 6.715358793735504150e-02 6.708186119794845581e-02 6.707289069890975952e-02 6.707492470741271973e-02 6.717998534440994263e-02 6.690571457147598267e-02 6.708475202322006226e-02 6.702206283807754517e-02 6.698150187730789185e-02 6.706499308347702026e-02 6.706926226615905762e-02 6.701226532459259033e-02 6.719968467950820923e-02 6.708695739507675171e-02 6.712436676025390625e-02 6.711024045944213867e-02 6.695663183927536011e-02 6.704584509134292603e-02 6.716508418321609497e-02
1.340000000000000000e+02 6.705423444509506226e-02 6.702921539545059204e-02 6.711860746145248413e-02 6.699610501527786255e-02 6.715219467878341675e-02 6.714769452810287476e-02 6.714723259210586548e-02 6.707555800676345825e-02 6.706584990024566650e-02 6.706777215003967285e-02 6.717354059219360352e-02 6.689859181642532349e-02 6.707791239023208618e-02 6.701570749282836914e-02 6.697541475296020508e-02 6.705814599990844727e-02 6.706238538026809692e-02 6.700477004051208496e-02 6.719283014535903931e-02 6.708057969808578491e-02 6.711756438016891479e-02 6.710384041070938110e-02 6.694981455802917480e-02 6.703913956880569458e-02 6.715863198041915894e-02
1.360000000000000000e+02 6.704742461442947388e-02 6.702277809381484985e-02 6.711130589246749878e-02 6.698924303054809570e-02 6.714587658643722534e-02 6.714154034852981567e-02 6.714108586311340332e-02 6.706949323415756226e-02 6.705909967422485352e-02 6.706086546182632446e-02 6.716731935739517212e-02 6.689172983169555664e-02 6.707130372524261475e-02 6.700953841209411621e-02 6.696948409080505371e-02 6.705153733491897583e-02 6.705576181411743164e-02 6.699758023023605347e-02 6.718624383211135864e-02 6.707442551851272583e-02 6.711100041866302490e-02 6.709766387939453125e-02 6.694323569536209106e-02 6.703267246484756470e-02 6.715241819620132446e-02
1.380000000000000000e+02 6.704085320234298706e-02 6.701657176017761230e-02 6.710430234670639038e-02 6.698258966207504272e-02 6.713974475860595703e-02 6.713554263114929199e-02 6.713514029979705811e-02 6.706359237432479858e-02 6.705261021852493286e-02 6.705417484045028687e-02 6.716131418943405151e-02 6.688512861728668213e-02 6.706490367650985718e-02 6.700354814529418945e-02 6.696370989084243774e-02 6.704517453908920288e-02 6.704937666654586792e-02 6.699067354202270508e-02 6.717986613512039185e-02 6.706846505403518677e-02 6.710467487573623657e-02 6.709166616201400757e-02 6.693688780069351196e-02 6.702641397714614868e-02 6.714639067649841309e-02
1.390000000000000000e+02 6.703764945268630981e-02 6.701353937387466431e-02 6.710090488195419312e-02 6.697934120893478394e-02 6.713675707578659058e-02 6.713260710239410400e-02 6.713222712278366089e-02 6.706070154905319214e-02 6.704944372177124023e-02 6.705091148614883423e-02 6.715837121009826660e-02 6.688191741704940796e-02 6.706175953149795532e-02 6.700062006711959839e-02 6.696087867021560669e-02 6.704206019639968872e-02 6.704626232385635376e-02 6.698731333017349243e-02 6.717676669359207153e-02 6.706556677818298340e-02 6.710159778594970703e-02 6.708872318267822266e-02 6.693378835916519165e-02 6.702335923910140991e-02 6.714344769716262817e-02
1.410000000000000000e+02 6.703141331672668457e-02 6.700762361288070679e-02 6.709430366754531860e-02 6.697296351194381714e-02 6.713092327117919922e-02 6.712684035301208496e-02 6.712652742862701416e-02 6.705503165721893311e-02 6.704328209161758423e-02 6.704453378915786743e-02 6.715264171361923218e-02 6.687563657760620117e-02 6.705562025308609009e-02 6.699484586715698242e-02 6.695532053709030151e-02 6.703600287437438965e-02 6.704018265008926392e-02 6.698078662157058716e-02 6.717072427272796631e-02 6.705988943576812744e-02 6.709558516740798950e-02 6.708297133445739746e-02 6.692771613597869873e-02 6.701738387346267700e-02 6.713769584894180298e-02
1.430000000000000000e+02 6.702537089586257935e-02 6.700188666582107544e-02 6.708793342113494873e-02 6.696677953004837036e-02 6.712526082992553711e-02 6.712120026350021362e-02 6.712097674608230591e-02 6.704952567815780640e-02 6.703729927539825439e-02 6.703835725784301758e-02 6.714706867933273315e-02 6.686957925558090210e-02 6.704964488744735718e-02 6.698920577764511108e-02 6.694987416267395020e-02 6.703010201454162598e-02 6.703429669141769409e-02 6.697446852922439575e-02 6.716484576463699341e-02 6.705438345670700073e-02 6.708974391222000122e-02 6.707736104726791382e-02 6.692183017730712891e-02 6.701157242059707642e-02 6.713211536407470703e-02
1.450000000000000000e+02 6.701949238777160645e-02 6.699630618095397949e-02 6.708178669214248657e-02 6.696075201034545898e-02 6.711975485086441040e-02 6.711568683385848999e-02 6.711558252573013306e-02 6.704413145780563354e-02 6.703149527311325073e-02 6.703236699104309082e-02 6.714162975549697876e-02 6.686368584632873535e-02 6.704382598400115967e-02 6.698369979858398438e-02 6.694453209638595581e-02 6.702437251806259155e-02 6.702857464551925659e-02 6.696835905313491821e-02 6.715913861989974976e-02 6.704901903867721558e-02 6.708405911922454834e-02 6.707189232110977173e-02 6.691610068082809448e-02 6.700592488050460815e-02 6.712668389081954956e-02
1.470000000000000000e+02 6.701380014419555664e-02 6.699086725711822510e-02 6.707584857940673828e-02 6.695488840341567993e-02 6.711439043283462524e-02 6.711029261350631714e-02 6.711030751466751099e-02 6.703887134790420532e-02 6.702583283185958862e-02 6.702652573585510254e-02 6.713632494211196899e-02 6.685796380043029785e-02 6.703814119100570679e-02 6.697831302881240845e-02 6.693930178880691528e-02 6.701878458261489868e-02 6.702298671007156372e-02 6.696242839097976685e-02 6.715358048677444458e-02 6.704378128051757812e-02 6.707850843667984009e-02 6.706654280424118042e-02 6.691053509712219238e-02 6.700042635202407837e-02 6.712140887975692749e-02
1.490000000000000000e+02 6.700823456048965454e-02 6.698556989431381226e-02 6.707008928060531616e-02 6.694916635751724243e-02 6.710916012525558472e-02 6.710498780012130737e-02 6.710515171289443970e-02 6.703373044729232788e-02 6.702031195163726807e-02 6.702081859111785889e-02 6.713112443685531616e-02 6.685239821672439575e-02 6.703258305788040161e-02 6.697300821542739868e-02 6.693417578935623169e-02 6.701333075761795044e-02 6.701754778623580933e-02 6.695666909217834473e-02 6.714815646409988403e-02 6.703867018222808838e-02 6.707308441400527954e-02 6.706129759550094604e-02 6.690508872270584106e-02 6.699502468109130859e-02 6.711624562740325928e-02
1.510000000000000000e+02 6.700281798839569092e-02 6.698038429021835327e-02 6.706449389457702637e-02 6.694359332323074341e-02 6.710402667522430420e-02 6.709978729486465454e-02 6.710011512041091919e-02 6.702867895364761353e-02 6.701491028070449829e-02 6.701523810625076294e-02 6.712603569030761719e-02 6.684695184230804443e-02 6.702717393636703491e-02 6.696780771017074585e-02 6.692913919687271118e-02 6.700799614191055298e-02 6.701222062110900879e-02 6.695104390382766724e-02 6.714285165071487427e-02 6.703367829322814941e-02 6.706779450178146362e-02 6.705615669488906860e-02 6.689975410699844360e-02 6.698974221944808960e-02 6.711119413375854492e-02
1.530000000000000000e+02 6.699752807617187500e-02 6.697532534599304199e-02 6.705904006958007812e-02 6.693813949823379517e-02 6.709900498390197754e-02 6.709469109773635864e-02 6.709518283605575562e-02 6.702371686697006226e-02 6.700963526964187622e-02 6.700979173183441162e-02 6.712103635072708130e-02 6.684163212776184082e-02 6.702186912298202515e-02 6.696271151304244995e-02 6.692418456077575684e-02 6.700277328491210938e-02 6.700700521469116211e-02 6.694557517766952515e-02 6.713767349720001221e-02 6.702879071235656738e-02 6.706261634826660156e-02 6.705111265182495117e-02 6.689453870058059692e-02 6.698457151651382446e-02 6.710624694824218750e-02
1.550000000000000000e+02 6.699234247207641602e-02 6.697036325931549072e-02 6.705370545387268066e-02 6.693278998136520386e-02 6.709408015012741089e-02 6.708967685699462891e-02 6.709033995866775513e-02 6.701884418725967407e-02 6.700444966554641724e-02 6.700443476438522339e-02 6.711613386869430542e-02 6.683642417192459106e-02 6.701666861772537231e-02 6.695769727230072021e-02 6.691929697990417480e-02 6.699764728546142578e-02 6.700190156698226929e-02 6.694021821022033691e-02 6.713262945413589478e-02 6.702401489019393921e-02 6.705752760171890259e-02 6.704615801572799683e-02 6.688944250345230103e-02 6.697949767112731934e-02 6.710138916969299316e-02
1.570000000000000000e+02 6.698726117610931396e-02 6.696549803018569946e-02 6.704848259687423706e-02 6.692753732204437256e-02 6.708923727273941040e-02 6.708472222089767456e-02 6.708558648824691772e-02 6.701403111219406128e-02 6.699935346841812134e-02 6.699917465448379517e-02 6.711133569478988647e-02 6.683132797479629517e-02 6.701157242059707642e-02 6.695277243852615356e-02 6.691449880599975586e-02 6.699261814355850220e-02 6.699687242507934570e-02 6.693498045206069946e-02 6.712766736745834351e-02 6.701932847499847412e-02 6.705253571271896362e-02 6.704128533601760864e-02 6.688443571329116821e-02 6.697452813386917114e-02 6.709662824869155884e-02
1.590000000000000000e+02 6.698227673768997192e-02 6.696072220802307129e-02 6.704337149858474731e-02 6.692238152027130127e-02 6.708448380231857300e-02 6.707985699176788330e-02 6.708090752363204956e-02 6.700930744409561157e-02 6.699436157941818237e-02 6.699400395154953003e-02 6.710661202669143677e-02 6.682633608579635620e-02 6.700656563043594360e-02 6.694791465997695923e-02 6.690976023674011230e-02 6.698767095804214478e-02 6.699194014072418213e-02 6.692984700202941895e-02 6.712280958890914917e-02 6.701473146677017212e-02 6.704763323068618774e-02 6.703648716211318970e-02 6.687951833009719849e-02 6.696963310241699219e-02 6.709194928407669067e-02
1.610000000000000000e+02 6.697737425565719604e-02 6.695605069398880005e-02 6.703837960958480835e-02 6.691730767488479614e-02 6.707980483770370483e-02 6.707506626844406128e-02 6.707629561424255371e-02 6.700465083122253418e-02 6.698945164680480957e-02 6.698890030384063721e-02 6.710195541381835938e-02 6.682142615318298340e-02 6.700165569782257080e-02 6.694313883781433105e-02 6.690511107444763184e-02 6.698279827833175659e-02 6.698710471391677856e-02 6.692480295896530151e-02 6.711803376674652100e-02 6.701020151376724243e-02 6.704281270503997803e-02 6.703174859285354614e-02 6.687469035387039185e-02 6.696482747793197632e-02 6.708732992410659790e-02
1.630000000000000000e+02 6.697255373001098633e-02 6.695145368576049805e-02 6.703346222639083862e-02 6.691231578588485718e-02 6.707518547773361206e-02 6.707032024860382080e-02 6.707175076007843018e-02 6.700006127357482910e-02 6.698462367057800293e-02 6.698387861251831055e-02 6.709737330675125122e-02 6.681659072637557983e-02 6.699682027101516724e-02 6.693843007087707520e-02 6.690049916505813599e-02 6.697800010442733765e-02 6.698233634233474731e-02 6.691986322402954102e-02 6.711331754922866821e-02 6.700574606657028198e-02 6.703808158636093140e-02 6.702709197998046875e-02 6.686993688344955444e-02 6.696009635925292969e-02 6.708278506994247437e-02
1.660000000000000000e+02 6.696546822786331177e-02 6.694471091032028198e-02 6.702623516321182251e-02 6.690493971109390259e-02 6.706839054822921753e-02 6.706332415342330933e-02 6.706506013870239258e-02 6.699328869581222534e-02 6.697750836610794067e-02 6.697648018598556519e-02 6.709063798189163208e-02 6.680947542190551758e-02 6.698969751596450806e-02 6.693147867918014526e-02 6.689371913671493530e-02 6.697092950344085693e-02 6.697531789541244507e-02 6.691261380910873413e-02 6.710638105869293213e-02 6.699915975332260132e-02 6.703114509582519531e-02 6.702021509408950806e-02 6.686294078826904297e-02 6.695312261581420898e-02 6.707608699798583984e-02
1.680000000000000000e+02 6.696082651615142822e-02 6.694029271602630615e-02 6.702154874801635742e-02 6.690010428428649902e-02 6.706394255161285400e-02 6.705873459577560425e-02 6.706067174673080444e-02 6.698884814977645874e-02 6.697285175323486328e-02 6.697162985801696777e-02 6.708621978759765625e-02 6.680480390787124634e-02 6.698503345251083374e-02 6.692691892385482788e-02 6.688926368951797485e-02 6.696629524230957031e-02 6.697072833776473999e-02 6.690786033868789673e-02 6.710184365510940552e-02 6.699483841657638550e-02 6.702662259340286255e-02 6.701570749282836914e-02 6.685837358236312866e-02 6.694855540990829468e-02 6.707169115543365479e-02
1.700000000000000000e+02 6.695625931024551392e-02 6.693593412637710571e-02 6.701691448688507080e-02 6.689532846212387085e-02 6.705953925848007202e-02 6.705420464277267456e-02 6.705632805824279785e-02 6.698447465896606445e-02 6.696826964616775513e-02 6.696685403585433960e-02 6.708186119794845581e-02 6.680019944906234741e-02 6.698044389486312866e-02 6.692240387201309204e-02 6.688485294580459595e-02 6.696172803640365601e-02 6.696619838476181030e-02 6.690318137407302856e-02 6.709737330675125122e-02 6.699058413505554199e-02 6.702218204736709595e-02 6.701126694679260254e-02 6.685385107994079590e-02 6.694403290748596191e-02 6.706734746694564819e-02
1.720000000000000000e+02 6.695175915956497192e-02 6.693163514137268066e-02 6.701236218214035034e-02 6.689060479402542114e-02 6.705518811941146851e-02 6.704971939325332642e-02 6.705204397439956665e-02 6.698015332221984863e-02 6.696373969316482544e-02 6.696212291717529297e-02 6.707757711410522461e-02 6.679564714431762695e-02 6.697592139244079590e-02 6.691796332597732544e-02 6.688050180673599243e-02 6.695721298456192017e-02 6.696172803640365601e-02 6.689856201410293579e-02 6.709297001361846924e-02 6.698638200759887695e-02 6.701780110597610474e-02 6.700689345598220825e-02 6.684939563274383545e-02 6.693955510854721069e-02 6.706305593252182007e-02
1.750000000000000000e+02 6.694514304399490356e-02 6.692530959844589233e-02 6.700564920902252197e-02 6.688365340232849121e-02 6.704874336719512939e-02 6.704308837652206421e-02 6.704569607973098755e-02 6.697376817464828491e-02 6.695706397294998169e-02 6.695515662431716919e-02 6.707125157117843628e-02 6.678894907236099243e-02 6.696921586990356445e-02 6.691139191389083862e-02 6.687407940626144409e-02 6.695055216550827026e-02 6.695511937141418457e-02 6.689175218343734741e-02 6.708644330501556396e-02 6.698017567396163940e-02 6.701134890317916870e-02 6.700042635202407837e-02 6.684281677007675171e-02 6.693293899297714233e-02 6.705673038959503174e-02
1.770000000000000000e+02 6.694079935550689697e-02 6.692115217447280884e-02 6.700125336647033691e-02 6.687908619642257690e-02 6.704451888799667358e-02 6.703873723745346069e-02 6.704153865575790405e-02 6.696956604719161987e-02 6.695268303155899048e-02 6.695058196783065796e-02 6.706709414720535278e-02 6.678453087806701660e-02 6.696479767560958862e-02 6.690705567598342896e-02 6.686984002590179443e-02 6.694617122411727905e-02 6.695079058408737183e-02 6.688728183507919312e-02 6.708215922117233276e-02 6.697607785463333130e-02 6.700711697340011597e-02 6.699616461992263794e-02 6.683849543333053589e-02 6.692858040332794189e-02 6.705257296562194824e-02
1.790000000000000000e+02 6.693651527166366577e-02 6.691705435514450073e-02 6.699690967798233032e-02 6.687456369400024414e-02 6.704034656286239624e-02 6.703441590070724487e-02 6.703741103410720825e-02 6.696540117263793945e-02 6.694836914539337158e-02 6.694605946540832520e-02 6.706301122903823853e-02 6.678016483783721924e-02 6.696043163537979126e-02 6.690276414155960083e-02 6.686565279960632324e-02 6.694184988737106323e-02 6.694650650024414062e-02 6.688285619020462036e-02 6.707791239023208618e-02 6.697203963994979858e-02 6.700295954942703247e-02 6.699195504188537598e-02 6.683420389890670776e-02 6.692428141832351685e-02 6.704845279455184937e-02
1.820000000000000000e+02 6.693018227815628052e-02 6.691098213195800781e-02 6.699053198099136353e-02 6.686788797378540039e-02 6.703419238328933716e-02 6.702801585197448730e-02 6.703131645917892456e-02 6.695923954248428345e-02 6.694196909666061401e-02 6.693936139345169067e-02 6.705696135759353638e-02 6.677370518445968628e-02 6.695399433374404907e-02 6.689643859863281250e-02 6.685944646596908569e-02 6.693544238805770874e-02 6.694016605615615845e-02 6.687632948160171509e-02 6.707165390253067017e-02 6.696604192256927490e-02 6.699679046869277954e-02 6.698571890592575073e-02 6.682785600423812866e-02 6.691792607307434082e-02 6.704235076904296875e-02
1.840000000000000000e+02 6.692600995302200317e-02 6.690698862075805664e-02 6.698632985353469849e-02 6.686348468065261841e-02 6.703014671802520752e-02 6.702381372451782227e-02 6.702730804681777954e-02 6.695518642663955688e-02 6.693775951862335205e-02 6.693495064973831177e-02 6.705298274755477905e-02 6.676946580410003662e-02 6.694976240396499634e-02 6.689226627349853516e-02 6.685537099838256836e-02 6.693123281002044678e-02 6.693600863218307495e-02 6.687205284833908081e-02 6.706753373146057129e-02 6.696209311485290527e-02 6.699274480342864990e-02 6.698162108659744263e-02 6.682366132736206055e-02 6.691374629735946655e-02 6.703834235668182373e-02
1.860000000000000000e+02 6.692188233137130737e-02 6.690303236246109009e-02 6.698220223188400269e-02 6.685913354158401489e-02 6.702616065740585327e-02 6.701964139938354492e-02 6.702332943677902222e-02 6.695117801427841187e-02 6.693359464406967163e-02 6.693057715892791748e-02 6.704903393983840942e-02 6.676526367664337158e-02 6.694557517766952515e-02 6.688813120126724243e-02 6.685132533311843872e-02 6.692706793546676636e-02 6.693188101053237915e-02 6.686782091856002808e-02 6.706345081329345703e-02 6.695820391178131104e-02 6.698874384164810181e-02 6.697753816843032837e-02 6.681951880455017090e-02 6.690960377454757690e-02 6.703437119722366333e-02
1.890000000000000000e+02 6.691576540470123291e-02 6.689717620611190796e-02 6.697606295347213745e-02 6.685268878936767578e-02 6.702025234699249268e-02 6.701344996690750122e-02 6.701744347810745239e-02 6.694522500038146973e-02 6.692744046449661255e-02 6.692409515380859375e-02 6.704320758581161499e-02 6.675905734300613403e-02 6.693936139345169067e-02 6.688199192285537720e-02 6.684533506631851196e-02 6.692089885473251343e-02 6.692578643560409546e-02 6.686154752969741821e-02 6.705740839242935181e-02 6.695244461297988892e-02 6.698282808065414429e-02 6.697148829698562622e-02 6.681338697671890259e-02 6.690347194671630859e-02 6.702848523855209351e-02
1.910000000000000000e+02 6.691173464059829712e-02 6.689333170652389526e-02 6.697203963994979858e-02 6.684844940900802612e-02 6.701637059450149536e-02 6.700936704874038696e-02 6.701356917619705200e-02 6.694129854440689087e-02 6.692338734865188599e-02 6.691983342170715332e-02 6.703935563564300537e-02 6.675496697425842285e-02 6.693527102470397949e-02 6.687793880701065063e-02 6.684139370918273926e-02 6.691683083772659302e-02 6.692177057266235352e-02 6.685743480920791626e-02 6.705343723297119141e-02 6.694865226745605469e-02 6.697893887758255005e-02 6.696751713752746582e-02 6.680935621261596680e-02 6.689944118261337280e-02 6.702461093664169312e-02
1.940000000000000000e+02 6.690574437379837036e-02 6.688762456178665161e-02 6.696606427431106567e-02 6.684215366840362549e-02 6.701063364744186401e-02 6.700333207845687866e-02 6.700785458087921143e-02 6.693547964096069336e-02 6.691738218069076538e-02 6.691350787878036499e-02 6.703365594148635864e-02 6.674888730049133301e-02 6.692921370267868042e-02 6.687194108963012695e-02 6.683553010225296021e-02 6.691080331802368164e-02 6.691581755876541138e-02 6.685134768486022949e-02 6.704753637313842773e-02 6.694304198026657104e-02 6.697317957878112793e-02 6.696157902479171753e-02 6.680338084697723389e-02 6.689343601465225220e-02 6.701886653900146484e-02
1.970000000000000000e+02 6.689983606338500977e-02 6.688199937343597412e-02 6.696017831563949585e-02 6.683594733476638794e-02 6.700495630502700806e-02 6.699737161397933960e-02 6.700219959020614624e-02 6.692975014448165894e-02 6.691145896911621094e-02 6.690726429224014282e-02 6.702803075313568115e-02 6.674290448427200317e-02 6.692323833703994751e-02 6.686598807573318481e-02 6.682974100112915039e-02 6.690486520528793335e-02 6.690994650125503540e-02 6.684534251689910889e-02 6.704172492027282715e-02 6.693750619888305664e-02 6.696749478578567505e-02 6.695573776960372925e-02 6.679749488830566406e-02 6.688752025365829468e-02 6.701322644948959351e-02
1.990000000000000000e+02 6.689594686031341553e-02 6.687828898429870605e-02 6.695628911256790161e-02 6.683185696601867676e-02 6.700122356414794922e-02 6.699343770742416382e-02 6.699847429990768433e-02 6.692598015069961548e-02 6.690754741430282593e-02 6.690313667058944702e-02 6.702432781457901001e-02 6.673896312713623047e-02 6.691930443048477173e-02 6.686205416917800903e-02 6.682591885328292847e-02 6.690095365047454834e-02 6.690608710050582886e-02 6.684139370918273926e-02 6.703790277242660522e-02 6.693384796380996704e-02 6.696373969316482544e-02 6.695187836885452271e-02 6.679359823465347290e-02 6.688362360000610352e-02 6.700950115919113159e-02
2.020000000000000000e+02 6.689017266035079956e-02 6.687278300523757935e-02 6.695052236318588257e-02 6.682577729225158691e-02 6.699567288160324097e-02 6.698758155107498169e-02 6.699294596910476685e-02 6.692039221525192261e-02 6.690174341201782227e-02 6.689699739217758179e-02 6.701882928609848022e-02 6.673309952020645142e-02 6.691347062587738037e-02 6.685623526573181152e-02 6.682024151086807251e-02 6.689514219760894775e-02 6.690035760402679443e-02 6.683553010225296021e-02 6.703222543001174927e-02 6.692842394113540649e-02 6.695817410945892334e-02 6.694615632295608521e-02 6.678784638643264771e-02 6.687784940004348755e-02 6.700398772954940796e-02
2.050000000000000000e+02 6.688447296619415283e-02 6.686734408140182495e-02 6.694483011960983276e-02 6.681975722312927246e-02 6.699020415544509888e-02 6.698180735111236572e-02 6.698749214410781860e-02 6.691488623619079590e-02 6.689601391553878784e-02 6.689092516899108887e-02 6.701340526342391968e-02 6.672731786966323853e-02 6.690769642591476440e-02 6.685047596693038940e-02 6.681461632251739502e-02 6.688941270112991333e-02 6.689471006393432617e-02 6.682975590229034424e-02 6.702664494514465332e-02 6.692307442426681519e-02 6.695267558097839355e-02 6.694051623344421387e-02 6.678218394517898560e-02 6.687215715646743774e-02 6.699853390455245972e-02
2.070000000000000000e+02 6.688072532415390015e-02 6.686375290155410767e-02 6.694107502698898315e-02 6.681579351425170898e-02 6.698659807443618774e-02 6.697799265384674072e-02 6.698390096426010132e-02 6.691125780344009399e-02 6.689223647117614746e-02 6.688692420721054077e-02 6.700981408357620239e-02 6.672348827123641968e-02 6.690388917922973633e-02 6.684667617082595825e-02 6.681089848279953003e-02 6.688562780618667603e-02 6.689098477363586426e-02 6.682594865560531616e-02 6.702297180891036987e-02 6.691954284906387329e-02 6.694903969764709473e-02 6.693678349256515503e-02 6.677844375371932983e-02 6.686840206384658813e-02 6.699493527412414551e-02
2.100000000000000000e+02 6.687515228986740112e-02 6.685841828584671021e-02 6.693548709154129028e-02 6.680990010499954224e-02 6.698123365640640259e-02 6.697232276201248169e-02 6.697855144739151001e-02 6.690585613250732422e-02 6.688662618398666382e-02 6.688097119331359863e-02 6.700450927019119263e-02 6.671781837940216064e-02 6.689823418855667114e-02 6.684103608131408691e-02 6.680538505315780640e-02 6.688001006841659546e-02 6.688545644283294678e-02 6.682030111551284790e-02 6.701752543449401855e-02 6.691431254148483276e-02 6.694364547729492188e-02 6.693124771118164062e-02 6.677288562059402466e-02 6.686282902956008911e-02 6.698960065841674805e-02
2.130000000000000000e+02 6.686964631080627441e-02 6.685315072536468506e-02 6.692995876073837280e-02 6.680408865213394165e-02 6.697592139244079590e-02 6.696673482656478882e-02 6.697328388690948486e-02 6.690052896738052368e-02 6.688107550144195557e-02 6.687509268522262573e-02 6.699927151203155518e-02 6.671221554279327393e-02 6.689264625310897827e-02 6.683547049760818481e-02 6.679993122816085815e-02 6.687446683645248413e-02 6.687999516725540161e-02 6.681472063064575195e-02 6.701213866472244263e-02 6.690913438796997070e-02 6.693831831216812134e-02 6.692577898502349854e-02 6.676741689443588257e-02 6.685734540224075317e-02 6.698431074619293213e-02
2.160000000000000000e+02 6.686419993638992310e-02 6.684794276952743530e-02 6.692449003458023071e-02 6.679835915565490723e-02 6.697068363428115845e-02 6.696119159460067749e-02 6.696805357933044434e-02 6.689524650573730469e-02 6.687557697296142578e-02 6.686928123235702515e-02 6.699407845735549927e-02 6.670669466257095337e-02 6.688713282346725464e-02 6.682995706796646118e-02 6.679451465606689453e-02 6.686899065971374512e-02 6.687461584806442261e-02 6.680919975042343140e-02 6.700681895017623901e-02 6.690403074026107788e-02 6.693304330110549927e-02 6.692036241292953491e-02 6.676200777292251587e-02 6.685191392898559570e-02 6.697907298803329468e-02
2.190000000000000000e+02 6.685882061719894409e-02 6.684278696775436401e-02 6.691908091306686401e-02 6.679268181324005127e-02 6.696551293134689331e-02 6.695570796728134155e-02 6.696289032697677612e-02 6.689002364873886108e-02 6.687013804912567139e-02 6.686354428529739380e-02 6.698895245790481567e-02 6.670121848583221436e-02 6.688169389963150024e-02 6.682451814413070679e-02 6.678914278745651245e-02 6.686355918645858765e-02 6.686929613351821899e-02 6.680374592542648315e-02 6.700155884027481079e-02 6.689897179603576660e-02 6.692784279584884644e-02 6.691498309373855591e-02 6.675666570663452148e-02 6.684652715921401978e-02 6.697390228509902954e-02
2.210000000000000000e+02 6.685527414083480835e-02 6.683938205242156982e-02 6.691550463438034058e-02 6.678891927003860474e-02 6.696209311485290527e-02 6.695210188627243042e-02 6.695946305990219116e-02 6.688656657934188843e-02 6.686653941869735718e-02 6.685974448919296265e-02 6.698557734489440918e-02 6.669760495424270630e-02 6.687811762094497681e-02 6.682092696428298950e-02 6.678559631109237671e-02 6.685997545719146729e-02 6.686579436063766479e-02 6.680013984441757202e-02 6.699807941913604736e-02 6.689563393592834473e-02 6.692438572645187378e-02 6.691142171621322632e-02 6.675312668085098267e-02 6.684296578168869019e-02 6.697047501802444458e-02
2.240000000000000000e+02 6.684997677803039551e-02 6.683430820703506470e-02 6.691018491983413696e-02 6.678334623575210571e-02 6.695700436830520630e-02 6.694672256708145142e-02 6.695437431335449219e-02 6.688144057989120483e-02 6.686117500066757202e-02 6.685408204793930054e-02 6.698054075241088867e-02 6.669224053621292114e-02 6.687278300523757935e-02 6.681556254625320435e-02 6.678029149770736694e-02 6.685464084148406982e-02 6.686059385538101196e-02 6.679477542638778687e-02 6.699290126562118530e-02 6.689066439867019653e-02 6.691926717758178711e-02 6.690612435340881348e-02 6.674787402153015137e-02 6.683766096830368042e-02 6.696537882089614868e-02
2.270000000000000000e+02 6.684473901987075806e-02 6.682929396629333496e-02 6.690493971109390259e-02 6.677781790494918823e-02 6.695199012756347656e-02 6.694137305021286011e-02 6.694933027029037476e-02 6.687637418508529663e-02 6.685587018728256226e-02 6.684848666191101074e-02 6.697555631399154663e-02 6.668691337108612061e-02 6.686750799417495728e-02 6.681025773286819458e-02 6.677505373954772949e-02 6.684934347867965698e-02 6.685545295476913452e-02 6.678944826126098633e-02 6.698779761791229248e-02 6.688576191663742065e-02 6.691418588161468506e-02 6.690087169408798218e-02 6.674266606569290161e-02 6.683242321014404297e-02 6.696031242609024048e-02
2.300000000000000000e+02 6.683956831693649292e-02 6.682433933019638062e-02 6.689972430467605591e-02 6.677233427762985229e-02 6.694702059030532837e-02 6.693606823682785034e-02 6.694433093070983887e-02 6.687134504318237305e-02 6.685061007738113403e-02 6.684293597936630249e-02 6.697062402963638306e-02 6.668166071176528931e-02 6.686228513717651367e-02 6.680499762296676636e-02 6.676986068487167358e-02 6.684408336877822876e-02 6.685034930706024170e-02 6.678417325019836426e-02 6.698272377252578735e-02 6.688090413808822632e-02 6.690916419029235840e-02 6.689567118883132935e-02 6.673749536275863647e-02 6.682721525430679321e-02 6.695529073476791382e-02
2.330000000000000000e+02 6.683444231748580933e-02 6.681942939758300781e-02 6.689456850290298462e-02 6.676689535379409790e-02 6.694211065769195557e-02 6.693079322576522827e-02 6.693937629461288452e-02 6.686636060476303101e-02 6.684541702270507812e-02 6.683744490146636963e-02 6.696572899818420410e-02 6.667646020650863647e-02 6.685712188482284546e-02 6.679978221654891968e-02 6.676471233367919922e-02 6.683888286352157593e-02 6.684529781341552734e-02 6.677898764610290527e-02 6.697768718004226685e-02 6.687609106302261353e-02 6.690419465303421021e-02 6.689051538705825806e-02 6.673239916563034058e-02 6.682205945253372192e-02 6.695032119750976562e-02
2.370000000000000000e+02 6.682767719030380249e-02 6.681294739246368408e-02 6.688776612281799316e-02 6.675970554351806641e-02 6.693562120199203491e-02 6.692384928464889526e-02 6.693281978368759155e-02 6.685981154441833496e-02 6.683857738971710205e-02 6.683021038770675659e-02 6.695926189422607422e-02 6.666963547468185425e-02 6.685031950473785400e-02 6.679289042949676514e-02 6.675791740417480469e-02 6.683199852705001831e-02 6.683862954378128052e-02 6.677212566137313843e-02 6.697103381156921387e-02 6.686975806951522827e-02 6.689767539501190186e-02 6.688371300697326660e-02 6.672567129135131836e-02 6.681526452302932739e-02 6.694377213716506958e-02
2.400000000000000000e+02 6.682267040014266968e-02 6.680814176797866821e-02 6.688272207975387573e-02 6.675437092781066895e-02 6.693079322576522827e-02 6.691870838403701782e-02 6.692795455455780029e-02 6.685495376586914062e-02 6.683351099491119385e-02 6.682483851909637451e-02 6.695444881916046143e-02 6.666457653045654297e-02 6.684526056051254272e-02 6.678777188062667847e-02 6.675285845994949341e-02 6.682688742876052856e-02 6.683369725942611694e-02 6.676704436540603638e-02 6.696610152721405029e-02 6.686505675315856934e-02 6.689283996820449829e-02 6.687866896390914917e-02 6.672069430351257324e-02 6.681021302938461304e-02 6.693891435861587524e-02
2.430000000000000000e+02 6.681770086288452148e-02 6.680337339639663696e-02 6.687770783901214600e-02 6.674906611442565918e-02 6.692600250244140625e-02 6.691361218690872192e-02 6.692313402891159058e-02 6.685012578964233398e-02 6.682849675416946411e-02 6.681951880455017090e-02 6.694966554641723633e-02 6.665956228971481323e-02 6.684025377035140991e-02 6.678269058465957642e-02 6.674785912036895752e-02 6.682182103395462036e-02 6.682879477739334106e-02 6.676201522350311279e-02 6.696120649576187134e-02 6.686040014028549194e-02 6.688804179430007935e-02 6.687366962432861328e-02 6.671575456857681274e-02 6.680520623922348022e-02 6.693409383296966553e-02
2.460000000000000000e+02 6.681277602910995483e-02 6.679864972829818726e-02 6.687273830175399780e-02 6.674382090568542480e-02 6.692127883434295654e-02 6.690854579210281372e-02 6.691835075616836548e-02 6.684535741806030273e-02 6.682354211807250977e-02 6.681425124406814575e-02 6.694493442773818970e-02 6.665460020303726196e-02 6.683526933193206787e-02 6.677764654159545898e-02 6.674290448427200317e-02 6.681680679321289062e-02 6.682393699884414673e-02 6.675703078508377075e-02 6.695636361837387085e-02 6.685577332973480225e-02 6.688328832387924194e-02 6.686870008707046509e-02 6.671085953712463379e-02 6.680024415254592896e-02 6.692930310964584351e-02
2.490000000000000000e+02 6.680787354707717896e-02 6.679394841194152832e-02 6.686782091856002808e-02 6.673860549926757812e-02 6.691659241914749146e-02 6.690352410078048706e-02 6.691359728574752808e-02 6.684062629938125610e-02 6.681860983371734619e-02 6.680902838706970215e-02 6.694021821022033691e-02 6.664967536926269531e-02 6.683033704757690430e-02 6.677263230085372925e-02 6.673798710107803345e-02 6.681183725595474243e-02 6.681912392377853394e-02 6.675209850072860718e-02 6.695154309272766113e-02 6.685119122266769409e-02 6.687857955694198608e-02 6.686378270387649536e-02 6.670600175857543945e-02 6.679531931877136230e-02 6.692455708980560303e-02
2.530000000000000000e+02 6.680140644311904907e-02 6.678774207830429077e-02 6.686130911111831665e-02 6.673172861337661743e-02 6.691040098667144775e-02 6.689688563346862793e-02 6.690731644630432129e-02 6.683436781167984009e-02 6.681210547685623169e-02 6.680212169885635376e-02 6.693399697542190552e-02 6.664317101240158081e-02 6.682381778955459595e-02 6.676598638296127319e-02 6.673148274421691895e-02 6.680528074502944946e-02 6.681276112794876099e-02 6.674558669328689575e-02 6.694517284631729126e-02 6.684511899948120117e-02 6.687237322330474854e-02 6.685730069875717163e-02 6.669957190752029419e-02 6.678881496191024780e-02 6.691828370094299316e-02
2.560000000000000000e+02 6.679660826921463013e-02 6.678313761949539185e-02 6.685649603605270386e-02 6.672663241624832153e-02 6.690580397844314575e-02 6.689194589853286743e-02 6.690263003110885620e-02 6.682971864938735962e-02 6.680726259946823120e-02 6.679699569940567017e-02 6.692937761545181274e-02 6.663833558559417725e-02 6.681897491216659546e-02 6.676102429628372192e-02 6.672663241624832153e-02 6.680041551589965820e-02 6.680803745985031128e-02 6.674075871706008911e-02 6.694041192531585693e-02 6.684061139822006226e-02 6.686776131391525269e-02 6.685248017311096191e-02 6.669479608535766602e-02 6.678398698568344116e-02 6.691362708806991577e-02
2.590000000000000000e+02 6.679183989763259888e-02 6.677856296300888062e-02 6.685169786214828491e-02 6.672156602144241333e-02 6.690123677253723145e-02 6.688704341650009155e-02 6.689798086881637573e-02 6.682511419057846069e-02 6.680247187614440918e-02 6.679192185401916504e-02 6.692480295896530151e-02 6.663354486227035522e-02 6.681417673826217651e-02 6.675610691308975220e-02 6.672183424234390259e-02 6.679558008909225464e-02 6.680335849523544312e-02 6.673598289489746094e-02 6.693570315837860107e-02 6.683614850044250488e-02 6.686317920684814453e-02 6.684770435094833374e-02 6.669005006551742554e-02 6.677921116352081299e-02 6.690902262926101685e-02
2.630000000000000000e+02 6.678553670644760132e-02 6.677250564098358154e-02 6.684537231922149658e-02 6.671488285064697266e-02 6.689520925283432007e-02 6.688054651021957397e-02 6.689183413982391357e-02 6.681901961565017700e-02 6.679611653089523315e-02 6.678520888090133667e-02 6.691875308752059937e-02 6.662721186876296997e-02 6.680785864591598511e-02 6.674961000680923462e-02 6.671548634767532349e-02 6.678918004035949707e-02 6.679716706275939941e-02 6.672965735197067261e-02 6.692947447299957275e-02 6.683024764060974121e-02 6.685713678598403931e-02 6.684139370918273926e-02 6.668377667665481567e-02 6.677288562059402466e-02 6.690292805433273315e-02
2.660000000000000000e+02 6.678082793951034546e-02 6.676799058914184570e-02 6.684067100286483765e-02 6.670989841222763062e-02 6.689071655273437500e-02 6.687572598457336426e-02 6.688725203275680542e-02 6.681450456380844116e-02 6.679139286279678345e-02 6.678020209074020386e-02 6.691423803567886353e-02 6.662250310182571411e-02 6.680313497781753540e-02 6.674476712942123413e-02 6.671076267957687378e-02 6.678443402051925659e-02 6.679256260395050049e-02 6.672497093677520752e-02 6.692482531070709229e-02 6.682587414979934692e-02 6.685263663530349731e-02 6.683669984340667725e-02 6.667911261320114136e-02 6.676819920539855957e-02 6.689840555191040039e-02
2.700000000000000000e+02 6.677462905645370483e-02 6.676203012466430664e-02 6.683445721864700317e-02 6.670331209897994995e-02 6.688479334115982056e-02 6.686934083700180054e-02 6.688118726015090942e-02 6.680854409933090210e-02 6.678513437509536743e-02 6.677358597517013550e-02 6.690827012062072754e-02 6.661627441644668579e-02 6.679690629243850708e-02 6.673837453126907349e-02 6.670453399419784546e-02 6.677815318107604980e-02 6.678647547960281372e-02 6.671876460313796997e-02 6.691864877939224243e-02 6.682008504867553711e-02 6.684670597314834595e-02 6.683048605918884277e-02 6.667295843362808228e-02 6.676199287176132202e-02 6.689245253801345825e-02
2.730000000000000000e+02 6.677000224590301514e-02 6.675758957862854004e-02 6.682985275983810425e-02 6.669843196868896484e-02 6.688038259744644165e-02 6.686458736658096313e-02 6.687667220830917358e-02 6.680408865213394165e-02 6.678047031164169312e-02 6.676867604255676270e-02 6.690382957458496094e-02 6.661164760589599609e-02 6.679226458072662354e-02 6.673362106084823608e-02 6.669986993074417114e-02 6.677348166704177856e-02 6.678194552659988403e-02 6.671414524316787720e-02 6.691405922174453735e-02 6.681580096483230591e-02 6.684229522943496704e-02 6.682587414979934692e-02 6.666836887598037720e-02 6.675737351179122925e-02 6.688801199197769165e-02
2.770000000000000000e+02 6.676390767097473145e-02 6.675169616937637329e-02 6.682374328374862671e-02 6.669197976589202881e-02 6.687457114458084106e-02 6.685829907655715942e-02 6.687069684267044067e-02 6.679821759462356567e-02 6.677430868148803711e-02 6.676215678453445435e-02 6.689798086881637573e-02 6.660553067922592163e-02 6.678614765405654907e-02 6.672733277082443237e-02 6.669372320175170898e-02 6.676731258630752563e-02 6.677597016096115112e-02 6.670802831649780273e-02 6.690799444913864136e-02 6.681010872125625610e-02 6.683644652366638184e-02 6.681976467370986938e-02 6.666231900453567505e-02 6.675127148628234863e-02 6.688217073678970337e-02
2.810000000000000000e+02 6.675786525011062622e-02 6.674585491418838501e-02 6.681767106056213379e-02 6.668559461832046509e-02 6.686881929636001587e-02 6.685207039117813110e-02 6.686476618051528931e-02 6.679239869117736816e-02 6.676819175481796265e-02 6.675571203231811523e-02 6.689218431711196899e-02 6.659947335720062256e-02 6.678006052970886230e-02 6.672108918428421021e-02 6.668763607740402222e-02 6.676118820905685425e-02 6.677005439996719360e-02 6.670197099447250366e-02 6.690198928117752075e-02 6.680447608232498169e-02 6.683064997196197510e-02 6.681372970342636108e-02 6.665629893541336060e-02 6.674522906541824341e-02 6.687637418508529663e-02
2.850000000000000000e+02 6.675188243389129639e-02 6.674003601074218750e-02 6.681165844202041626e-02 6.667924672365188599e-02 6.686310470104217529e-02 6.684589385986328125e-02 6.685889512300491333e-02 6.678662449121475220e-02 6.676211953163146973e-02 6.674930453300476074e-02 6.688643991947174072e-02 6.659348309040069580e-02 6.677404046058654785e-02 6.671492010354995728e-02 6.668158620595932007e-02 6.675513833761215210e-02 6.676417589187622070e-02 6.669599562883377075e-02 6.689601391553878784e-02 6.679887324571609497e-02 6.682489067316055298e-02 6.680773943662643433e-02 6.665032356977462769e-02 6.673923879861831665e-02 6.687063723802566528e-02
2.880000000000000000e+02 6.674740463495254517e-02 6.673570722341537476e-02 6.680715829133987427e-02 6.667450815439224243e-02 6.685885041952133179e-02 6.684128195047378540e-02 6.685452908277511597e-02 6.678233295679092407e-02 6.675761193037033081e-02 6.674454361200332642e-02 6.688215583562850952e-02 6.658902764320373535e-02 6.676954776048660278e-02 6.671034544706344604e-02 6.667707860469818115e-02 6.675063818693161011e-02 6.675980240106582642e-02 6.669154763221740723e-02 6.689157336950302124e-02 6.679471582174301147e-02 6.682061403989791870e-02 6.680326908826828003e-02 6.664587557315826416e-02 6.673479080200195312e-02 6.686636060476303101e-02
2.920000000000000000e+02 6.674149632453918457e-02 6.672995537519454956e-02 6.680122762918472290e-02 6.666823476552963257e-02 6.685321033000946045e-02 6.683518737554550171e-02 6.684870272874832153e-02 6.677665561437606812e-02 6.675163656473159790e-02 6.673822551965713501e-02 6.687647849321365356e-02 6.658314913511276245e-02 6.676360964775085449e-02 6.670426577329635620e-02 6.667110323905944824e-02 6.674464792013168335e-02 6.675400584936141968e-02 6.668564677238464355e-02 6.688568741083145142e-02 6.678920239210128784e-02 6.681495904922485352e-02 6.679735332727432251e-02 6.663998961448669434e-02 6.672889739274978638e-02 6.686069071292877197e-02
2.960000000000000000e+02 6.673564761877059937e-02 6.672424077987670898e-02 6.679531931877136230e-02 6.666199862957000732e-02 6.684761494398117065e-02 6.682912260293960571e-02 6.684293597936630249e-02 6.677100062370300293e-02 6.674572080373764038e-02 6.673196703195571899e-02 6.687086075544357300e-02 6.657732278108596802e-02 6.675771623849868774e-02 6.669823080301284790e-02 6.666517257690429688e-02 6.673868000507354736e-02 6.674824655055999756e-02 6.667981296777725220e-02 6.687984615564346313e-02 6.678371876478195190e-02 6.680934876203536987e-02 6.679146736860275269e-02 6.663415580987930298e-02 6.672304868698120117e-02 6.685505062341690063e-02
3.000000000000000000e+02 6.672983616590499878e-02 6.671854108572006226e-02 6.678947061300277710e-02 6.665580719709396362e-02 6.684207171201705933e-02 6.682308763265609741e-02 6.683719903230667114e-02 6.676539033651351929e-02 6.673985719680786133e-02 6.672573834657669067e-02 6.686527281999588013e-02 6.657153367996215820e-02 6.675186008214950562e-02 6.669224053621292114e-02 6.665929406881332397e-02 6.673275679349899292e-02 6.674251705408096313e-02 6.667403131723403931e-02 6.687403470277786255e-02 6.677827984094619751e-02 6.680378317832946777e-02 6.678562611341476440e-02 6.662836670875549316e-02 6.671724468469619751e-02 6.684947013854980469e-02
3.040000000000000000e+02 6.672406941652297974e-02 6.671287864446640015e-02 6.678364425897598267e-02 6.664966791868209839e-02 6.683655083179473877e-02 6.681710481643676758e-02 6.683152168989181519e-02 6.675981730222702026e-02 6.673404574394226074e-02 6.671956926584243774e-02 6.685971468687057495e-02 6.656578928232192993e-02 6.674604862928390503e-02 6.668628752231597900e-02 6.665345281362533569e-02 6.672686338424682617e-02 6.673685461282730103e-02 6.666829437017440796e-02 6.686827540397644043e-02 6.677285581827163696e-02 6.679826229810714722e-02 6.677982211112976074e-02 6.662264466285705566e-02 6.671147793531417847e-02 6.684391945600509644e-02
3.080000000000000000e+02 6.671832501888275146e-02 6.670725345611572266e-02 6.677784770727157593e-02 6.664356589317321777e-02 6.683107465505599976e-02 6.681116670370101929e-02 6.682586669921875000e-02 6.675428897142410278e-02 6.672827154397964478e-02 6.671345978975296021e-02 6.685418635606765747e-02 6.656010448932647705e-02 6.674028187990188599e-02 6.668036431074142456e-02 6.664764881134033203e-02 6.672100722789764404e-02 6.673122197389602661e-02 6.666259467601776123e-02 6.686254590749740601e-02 6.676746159791946411e-02 6.679276376962661743e-02 6.677404791116714478e-02 6.661693006753921509e-02 6.670574098825454712e-02 6.683841347694396973e-02
3.120000000000000000e+02 6.671261042356491089e-02 6.670164316892623901e-02 6.677208095788955688e-02 6.663751602172851562e-02 6.682565063238143921e-02 6.680528819561004639e-02 6.682025641202926636e-02 6.674879044294357300e-02 6.672254204750061035e-02 6.670739501714706421e-02 6.684869527816772461e-02 6.655446439981460571e-02 6.673455983400344849e-02 6.667447090148925781e-02 6.664187461137771606e-02 6.671518832445144653e-02 6.672562658786773682e-02 6.665694713592529297e-02 6.685684621334075928e-02 6.676208972930908203e-02 6.678730994462966919e-02 6.676832586526870728e-02 6.661126762628555298e-02 6.670007109642028809e-02 6.683292984962463379e-02
3.160000000000000000e+02 6.670691817998886108e-02 6.669606268405914307e-02 6.676635146141052246e-02 6.663151830434799194e-02 6.682025641202926636e-02 6.679945439100265503e-02 6.681468337774276733e-02 6.674330681562423706e-02 6.671685725450515747e-02 6.670137494802474976e-02 6.684323400259017944e-02 6.654884666204452515e-02 6.672888249158859253e-02 6.666860729455947876e-02 6.663614511489868164e-02 6.670939177274703979e-02 6.672007590532302856e-02 6.665132939815521240e-02 6.685119867324829102e-02 6.675674766302108765e-02 6.678188592195510864e-02 6.676263362169265747e-02 6.660563498735427856e-02 6.669443845748901367e-02 6.682749837636947632e-02
3.200000000000000000e+02 6.670127063989639282e-02 6.669052690267562866e-02 6.676065921783447266e-02 6.662554293870925903e-02 6.681489199399948120e-02 6.679367274045944214e-02 6.680912524461746216e-02 6.673783808946609497e-02 6.671123951673507690e-02 6.669536978006362915e-02 6.683780997991561890e-02 6.654325872659683228e-02 6.672323495149612427e-02 6.666281074285507202e-02 6.663045287132263184e-02 6.670363992452621460e-02 6.671455502510070801e-02 6.664576381444931030e-02 6.684558093547821045e-02 6.675142049789428711e-02 6.677651405334472656e-02 6.675698608160018921e-02 6.660004705190658569e-02 6.668885797262191772e-02 6.682211160659790039e-02
3.250000000000000000e+02 6.669425964355468750e-02 6.668367236852645874e-02 6.675360351800918579e-02 6.661814451217651367e-02 6.680824607610702515e-02 6.678649038076400757e-02 6.680224090814590454e-02 6.673107296228408813e-02 6.670425087213516235e-02 6.668794900178909302e-02 6.683108955621719360e-02 6.653632968664169312e-02 6.671623140573501587e-02 6.665558367967605591e-02 6.662339717149734497e-02 6.669648736715316772e-02 6.670770049095153809e-02 6.663887947797775269e-02 6.683861464262008667e-02 6.674480438232421875e-02 6.676983833312988281e-02 6.674998253583908081e-02 6.659313291311264038e-02 6.668192893266677856e-02 6.681542843580245972e-02
3.290000000000000000e+02 6.668870896100997925e-02 6.667823344469070435e-02 6.674799323081970215e-02 6.661224365234375000e-02 6.680294126272201538e-02 6.678078323602676392e-02 6.679675728082656860e-02 6.672567874193191528e-02 6.669870764017105103e-02 6.668203324079513550e-02 6.682574748992919922e-02 6.653081625699996948e-02 6.671065837144851685e-02 6.664985418319702148e-02 6.661778688430786133e-02 6.669082492589950562e-02 6.670224666595458984e-02 6.663340330123901367e-02 6.683307141065597534e-02 6.673956662416458130e-02 6.676453351974487305e-02 6.674441695213317871e-02 6.658761948347091675e-02 6.667644530534744263e-02 6.681012362241744995e-02
3.330000000000000000e+02 6.668320298194885254e-02 6.667282432317733765e-02 6.674242764711380005e-02 6.660639494657516479e-02 6.679768115282058716e-02 6.677509099245071411e-02 6.679130345582962036e-02 6.672030687332153320e-02 6.669319421052932739e-02 6.667614728212356567e-02 6.682042032480239868e-02 6.652533262968063354e-02 6.670513004064559937e-02 6.664415448904037476e-02 6.661222130060195923e-02 6.668516248464584351e-02 6.669683009386062622e-02 6.662797182798385620e-02 6.682757288217544556e-02 6.673434376716613770e-02 6.675926595926284790e-02 6.673888117074966431e-02 6.658216565847396851e-02 6.667098402976989746e-02 6.680484861135482788e-02
3.380000000000000000e+02 6.667635589838027954e-02 6.666609644889831543e-02 6.673549860715866089e-02 6.659912317991256714e-02 6.679114699363708496e-02 6.676804274320602417e-02 6.678453832864761353e-02 6.671362370252609253e-02 6.668636947870254517e-02 6.666886061429977417e-02 6.681380420923233032e-02 6.651853770017623901e-02 6.669827550649642944e-02 6.663707643747329712e-02 6.660530716180801392e-02 6.667812168598175049e-02 6.669010221958160400e-02 6.662121415138244629e-02 6.682073324918746948e-02 6.672785431146621704e-02 6.675270944833755493e-02 6.673201918601989746e-02 6.657537072896957397e-02 6.666421145200729370e-02 6.679829955101013184e-02
3.420000000000000000e+02 6.667090952396392822e-02 6.666073948144912720e-02 6.673000007867813110e-02 6.659333407878875732e-02 6.678596884012222290e-02 6.676243990659713745e-02 6.677915155887603760e-02 6.670830398797988892e-02 6.668093055486679077e-02 6.666305661201477051e-02 6.680854409933090210e-02 6.651312857866287231e-02 6.669283658266067505e-02 6.663145124912261963e-02 6.659982353448867798e-02 6.667253375053405762e-02 6.668477505445480347e-02 6.661584228277206421e-02 6.681527942419052124e-02 6.672270596027374268e-02 6.674750894308090210e-02 6.672654300928115845e-02 6.656999140977859497e-02 6.665882468223571777e-02 6.679308414459228516e-02
3.470000000000000000e+02 6.666413694620132446e-02 6.665407866239547729e-02 6.672318279743194580e-02 6.658615916967391968e-02 6.677953153848648071e-02 6.675548106431961060e-02 6.677246838808059692e-02 6.670171022415161133e-02 6.667417287826538086e-02 6.665582954883575439e-02 6.680200994014739990e-02 6.650639325380325317e-02 6.668607145547866821e-02 6.662447005510330200e-02 6.659299880266189575e-02 6.666558980941772461e-02 6.667814403772354126e-02 6.660916656255722046e-02 6.680849194526672363e-02 6.671628355979919434e-02 6.674101203680038452e-02 6.671974807977676392e-02 6.656327843666076660e-02 6.665214151144027710e-02 6.678659468889236450e-02
3.510000000000000000e+02 6.665876507759094238e-02 6.664877384901046753e-02 6.671777367591857910e-02 6.658045947551727295e-02 6.677439808845520020e-02 6.674993038177490234e-02 6.676715612411499023e-02 6.669645756483078003e-02 6.666879355907440186e-02 6.665007025003433228e-02 6.679681688547134399e-02 6.650105863809585571e-02 6.668069213628768921e-02 6.661891937255859375e-02 6.658757477998733521e-02 6.666007637977600098e-02 6.667288392782211304e-02 6.660384684801101685e-02 6.680310517549514771e-02 6.671117246150970459e-02 6.673584133386611938e-02 6.671434640884399414e-02 6.655795872211456299e-02 6.664682924747467041e-02 6.678143143653869629e-02
3.560000000000000000e+02 6.665209680795669556e-02 6.664219498634338379e-02 6.671104580163955688e-02 6.657338142395019531e-02 6.676802784204483032e-02 6.674303859472274780e-02 6.676054745912551880e-02 6.668991595506668091e-02 6.666212528944015503e-02 6.664293259382247925e-02 6.679037958383560181e-02 6.649442762136459351e-02 6.667398661375045776e-02 6.661200523376464844e-02 6.658084690570831299e-02 6.665325164794921875e-02 6.666634231805801392e-02 6.659723818302154541e-02 6.679642200469970703e-02 6.670481711626052856e-02 6.672942638397216797e-02 6.670762598514556885e-02 6.655132770538330078e-02 6.664025038480758667e-02 6.677500903606414795e-02
3.610000000000000000e+02 6.664546579122543335e-02 6.663566827774047852e-02 6.670433282852172852e-02 6.656634807586669922e-02 6.676170974969863892e-02 6.673619896173477173e-02 6.675397604703903198e-02 6.668341904878616333e-02 6.665550917387008667e-02 6.663584709167480469e-02 6.678397208452224731e-02 6.648781150579452515e-02 6.666734814643859863e-02 6.660514324903488159e-02 6.657413393259048462e-02 6.664647907018661499e-02 6.665986031293869019e-02 6.659067422151565552e-02 6.678979843854904175e-02 6.669851392507553101e-02 6.672302633523941040e-02 6.670094281435012817e-02 6.654473394155502319e-02 6.663371622562408447e-02 6.676861643791198730e-02
3.660000000000000000e+02 6.663887202739715576e-02 6.662919372320175171e-02 6.669767200946807861e-02 6.655935198068618774e-02 6.675544381141662598e-02 6.672935932874679565e-02 6.674747169017791748e-02 6.667695939540863037e-02 6.664891541004180908e-02 6.662881374359130859e-02 6.677760928869247437e-02 6.648124754428863525e-02 6.666072458028793335e-02 6.659830361604690552e-02 6.656746566295623779e-02 6.663975864648818970e-02 6.665343791246414185e-02 6.658414006233215332e-02 6.678322702646255493e-02 6.669224053621292114e-02 6.671666353940963745e-02 6.669432669878005981e-02 6.653819233179092407e-02 6.662721186876296997e-02 6.676225364208221436e-02
3.700000000000000000e+02 6.663361936807632446e-02 6.662403047084808350e-02 6.669235229492187500e-02 6.655377894639968872e-02 6.675042957067489624e-02 6.672393530607223511e-02 6.674230843782424927e-02 6.667181104421615601e-02 6.664367765188217163e-02 6.662320345640182495e-02 6.677253544330596924e-02 6.647600978612899780e-02 6.665547937154769897e-02 6.659287959337234497e-02 6.656215339899063110e-02 6.663441658020019531e-02 6.664832681417465210e-02 6.657893955707550049e-02 6.677800416946411133e-02 6.668726354837417603e-02 6.671159714460372925e-02 6.668904423713684082e-02 6.653296947479248047e-02 6.662204861640930176e-02 6.675719469785690308e-02
3.750000000000000000e+02 6.662707775831222534e-02 6.661761552095413208e-02 6.668573617935180664e-02 6.654685735702514648e-02 6.674419343471527100e-02 6.671719998121261597e-02 6.673590093851089478e-02 6.666540354490280151e-02 6.663718819618225098e-02 6.661623716354370117e-02 6.676623970270156860e-02 6.646949052810668945e-02 6.664896011352539062e-02 6.658612936735153198e-02 6.655553728342056274e-02 6.662777811288833618e-02 6.664197891950607300e-02 6.657247245311737061e-02 6.677151471376419067e-02 6.668106466531753540e-02 6.670529395341873169e-02 6.668245792388916016e-02 6.652646511793136597e-02 6.661561131477355957e-02 6.675091385841369629e-02
3.800000000000000000e+02 6.662057340145111084e-02 6.661125272512435913e-02 6.667915731668472290e-02 6.653998047113418579e-02 6.673800200223922729e-02 6.671049445867538452e-02 6.672953814268112183e-02 6.665900349617004395e-02 6.663072854280471802e-02 6.660932302474975586e-02 6.675996631383895874e-02 6.646301597356796265e-02 6.664247065782546997e-02 6.657943129539489746e-02 6.654896587133407593e-02 6.662116944789886475e-02 6.663566827774047852e-02 6.656605005264282227e-02 6.676506251096725464e-02 6.667490303516387939e-02 6.669903546571731567e-02 6.667592376470565796e-02 6.652000546455383301e-02 6.660921126604080200e-02 6.674465537071228027e-02
3.850000000000000000e+02 6.661408394575119019e-02 6.660491228103637695e-02 6.667259335517883301e-02 6.653312593698501587e-02 6.673186272382736206e-02 6.670381873846054077e-02 6.672322005033493042e-02 6.665264815092086792e-02 6.662431359291076660e-02 6.660240888595581055e-02 6.675376743078231812e-02 6.645656377077102661e-02 6.663601845502853394e-02 6.657276302576065063e-02 6.654242426156997681e-02 6.661459058523178101e-02 6.662937998771667480e-02 6.655969470739364624e-02 6.675865501165390015e-02 6.666875630617141724e-02 6.669280678033828735e-02 6.666942685842514038e-02 6.651355326175689697e-02 6.660286337137222290e-02 6.673842668533325195e-02
3.910000000000000000e+02 6.660635024309158325e-02 6.659732013940811157e-02 6.666477024555206299e-02 6.652496755123138428e-02 6.672452390193939209e-02 6.669586151838302612e-02 6.671568006277084351e-02 6.664507836103439331e-02 6.661667674779891968e-02 6.659418344497680664e-02 6.674637645483016968e-02 6.644885987043380737e-02 6.662830710411071777e-02 6.656479090452194214e-02 6.653466075658798218e-02 6.660673767328262329e-02 6.662189215421676636e-02 6.655211746692657471e-02 6.675100326538085938e-02 6.666143238544464111e-02 6.668538600206375122e-02 6.666164845228195190e-02 6.650587171316146851e-02 6.659527868032455444e-02 6.673098355531692505e-02
3.960000000000000000e+02 6.659995019435882568e-02 6.659101694822311401e-02 6.665828078985214233e-02 6.651820987462997437e-02 6.671843677759170532e-02 6.668925285339355469e-02 6.670942902565002441e-02 6.663880497217178345e-02 6.661036610603332520e-02 6.658738106489181519e-02 6.674025207757949829e-02 6.644248217344284058e-02 6.662192195653915405e-02 6.655818223953247070e-02 6.652822345495223999e-02 6.660022586584091187e-02 6.661567091941833496e-02 6.654584407806396484e-02 6.674465537071228027e-02 6.665534526109695435e-02 6.667922437191009521e-02 6.665518134832382202e-02 6.649951636791229248e-02 6.658899784088134766e-02 6.672482937574386597e-02
4.010000000000000000e+02 6.659357249736785889e-02 6.658472865819931030e-02 6.665181368589401245e-02 6.651148945093154907e-02 6.671238690614700317e-02 6.668267399072647095e-02 6.670320779085159302e-02 6.663259863853454590e-02 6.660407781600952148e-02 6.658058613538742065e-02 6.673417240381240845e-02 6.643610447645187378e-02 6.661558151245117188e-02 6.655161827802658081e-02 6.652181595563888550e-02 6.659373641014099121e-02 6.660947948694229126e-02 6.653959304094314575e-02 6.673834472894668579e-02 6.664928793907165527e-02 6.667309254407882690e-02 6.664875149726867676e-02 6.649320572614669800e-02 6.658276170492172241e-02 6.671869009733200073e-02
4.060000000000000000e+02 6.658722460269927979e-02 6.657847017049789429e-02 6.664541363716125488e-02 6.650477647781372070e-02 6.670636683702468872e-02 6.667614728212356567e-02 6.669702380895614624e-02 6.662640720605850220e-02 6.659781187772750854e-02 6.657381355762481689e-02 6.672811508178710938e-02 6.642977893352508545e-02 6.660928577184677124e-02 6.654507666826248169e-02 6.651542335748672485e-02 6.658726930618286133e-02 6.660331040620803833e-02 6.653337925672531128e-02 6.673206388950347900e-02 6.664323806762695312e-02 6.666698306798934937e-02 6.664235144853591919e-02 6.648691743612289429e-02 6.657657027244567871e-02 6.671260297298431396e-02
4.120000000000000000e+02 6.657966226339340210e-02 6.657101213932037354e-02 6.663778424263000488e-02 6.649676710367202759e-02 6.669918447732925415e-02 6.666833907365798950e-02 6.668966263532638550e-02 6.661901623010635376e-02 6.659033149480819702e-02 6.656573712825775146e-02 6.672091037034988403e-02 6.642221659421920776e-02 6.660175323486328125e-02 6.653726100921630859e-02 6.650780886411666870e-02 6.657957285642623901e-02 6.659594923257827759e-02 6.652593612670898438e-02 6.672455370426177979e-02 6.663603335618972778e-02 6.665968149900436401e-02 6.663471460342407227e-02 6.647940725088119507e-02 6.656917184591293335e-02 6.670535355806350708e-02
4.170000000000000000e+02 6.657341122627258301e-02 6.656485050916671753e-02 6.663148105144500732e-02 6.649010628461837769e-02 6.669322401285171509e-02 6.666184216737747192e-02 6.668356060981750488e-02 6.661286950111389160e-02 6.658411771059036255e-02 6.655906885862350464e-02 6.671492010354995728e-02 6.641593575477600098e-02 6.659551709890365601e-02 6.653077900409698486e-02 6.650149077177047729e-02 6.657321006059646606e-02 6.658983975648880005e-02 6.651975959539413452e-02 6.671831756830215454e-02 6.663005799055099487e-02 6.665363162755966187e-02 6.662838906049728394e-02 6.647317856550216675e-02 6.656304746866226196e-02 6.669934839010238647e-02
4.230000000000000000e+02 6.656593829393386841e-02 6.655747443437576294e-02 6.662397831678390503e-02 6.648217886686325073e-02 6.668610870838165283e-02 6.665410846471786499e-02 6.667625159025192261e-02 6.660551577806472778e-02 6.657668948173522949e-02 6.655105203390121460e-02 6.670775264501571655e-02 6.640843302011489868e-02 6.658805161714553833e-02 6.652303040027618408e-02 6.649391353130340576e-02 6.656559556722640991e-02 6.658253073692321777e-02 6.651240587234497070e-02 6.671088188886642456e-02 6.662292033433914185e-02 6.664640456438064575e-02 6.662081927061080933e-02 6.646571308374404907e-02 6.655573844909667969e-02 6.669216603040695190e-02
4.280000000000000000e+02 6.655973941087722778e-02 6.655135005712509155e-02 6.661775708198547363e-02 6.647553294897079468e-02 6.668021529912948608e-02 6.664767116308212280e-02 6.667018681764602661e-02 6.659940630197525024e-02 6.657051295042037964e-02 6.654442846775054932e-02 6.670179963111877441e-02 6.640219688415527344e-02 6.658186763525009155e-02 6.651660054922103882e-02 6.648761779069900513e-02 6.655927747488021851e-02 6.657645851373672485e-02 6.650631874799728394e-02 6.670471280813217163e-02 6.661700457334518433e-02 6.664039939641952515e-02 6.661454588174819946e-02 6.645953655242919922e-02 6.654969602823257446e-02 6.668619066476821899e-02
4.340000000000000000e+02 6.655234843492507935e-02 6.654406338930130005e-02 6.661034375429153442e-02 6.646768003702163696e-02 6.667318195104598999e-02 6.663995981216430664e-02 6.666292250156402588e-02 6.659208983182907104e-02 6.656313687562942505e-02 6.653648614883422852e-02 6.669466942548751831e-02 6.639474630355834961e-02 6.657446175813674927e-02 6.650888919830322266e-02 6.648012995719909668e-02 6.655175238847732544e-02 6.656923145055770874e-02 6.649901717901229858e-02 6.669732928276062012e-02 6.660992652177810669e-02 6.663321703672409058e-02 6.660705804824829102e-02 6.645213812589645386e-02 6.654248386621475220e-02 6.667907536029815674e-02
4.400000000000000000e+02 6.654497236013412476e-02 6.653681397438049316e-02 6.660297513008117676e-02 6.645981222391128540e-02 6.666618585586547852e-02 6.663227826356887817e-02 6.665569543838500977e-02 6.658480316400527954e-02 6.655579805374145508e-02 6.652864068746566772e-02 6.668757647275924683e-02 6.638734787702560425e-02 6.656712293624877930e-02 6.650120764970779419e-02 6.647266447544097900e-02 6.654425710439682007e-02 6.656204909086227417e-02 6.649175286293029785e-02 6.668998301029205322e-02 6.660289317369461060e-02 6.662607938051223755e-02 6.659958511590957642e-02 6.644475460052490234e-02 6.653531640768051147e-02 6.667198240756988525e-02
4.460000000000000000e+02 6.653762608766555786e-02 6.652960926294326782e-02 6.659563630819320679e-02 6.645197421312332153e-02 6.665922701358795166e-02 6.662461906671524048e-02 6.664850562810897827e-02 6.657753139734268188e-02 6.654849648475646973e-02 6.652074307203292847e-02 6.668052822351455688e-02 6.637996435165405273e-02 6.655979901552200317e-02 6.649353355169296265e-02 6.646522134542465210e-02 6.653677672147750854e-02 6.655488163232803345e-02 6.648453325033187866e-02 6.668267399072647095e-02 6.659590452909469604e-02 6.661897152662277222e-02 6.659215688705444336e-02 6.643741577863693237e-02 6.652817875146865845e-02 6.666493415832519531e-02
4.520000000000000000e+02 6.653030961751937866e-02 6.652243435382843018e-02 6.658831983804702759e-02 6.644422560930252075e-02 6.665229052305221558e-02 6.661698222160339355e-02 6.664135307073593140e-02 6.657029688358306885e-02 6.654122471809387207e-02 6.651289016008377075e-02 6.667352467775344849e-02 6.637261062860488892e-02 6.655250489711761475e-02 6.648591160774230957e-02 6.645778566598892212e-02 6.652935594320297241e-02 6.654775887727737427e-02 6.647735834121704102e-02 6.667539477348327637e-02 6.658893823623657227e-02 6.661189347505569458e-02 6.658477336168289185e-02 6.643012911081314087e-02 6.652107089757919312e-02 6.665792316198348999e-02
4.580000000000000000e+02 6.652303785085678101e-02 6.651528924703598022e-02 6.658101826906204224e-02 6.643643975257873535e-02 6.664538383483886719e-02 6.660939007997512817e-02 6.663424521684646606e-02 6.656307727098464966e-02 6.653399765491485596e-02 6.650509685277938843e-02 6.666654348373413086e-02 6.636530905961990356e-02 6.654524058103561401e-02 6.647831946611404419e-02 6.645039469003677368e-02 6.652195006608963013e-02 6.654068082571029663e-02 6.647020578384399414e-02 6.666815280914306641e-02 6.658200174570083618e-02 6.660484522581100464e-02 6.657739728689193726e-02 6.642290949821472168e-02 6.651399284601211548e-02 6.665096431970596313e-02
4.640000000000000000e+02 6.651578098535537720e-02 6.650818884372711182e-02 6.657377630472183228e-02 6.642872840166091919e-02 6.663850694894790649e-02 6.660183519124984741e-02 6.662717461585998535e-02 6.655589491128921509e-02 6.652680784463882446e-02 6.649736315011978149e-02 6.665958464145660400e-02 6.635802984237670898e-02 6.653800606727600098e-02 6.647072732448577881e-02 6.644304841756820679e-02 6.651455163955688477e-02 6.653362512588500977e-02 6.646309047937393188e-02 6.666097044944763184e-02 6.657508760690689087e-02 6.659782677888870239e-02 6.657004356384277344e-02 6.641570478677749634e-02 6.650692969560623169e-02 6.664402037858963013e-02
4.700000000000000000e+02 6.650853902101516724e-02 6.650111824274063110e-02 6.656653434038162231e-02 6.642109900712966919e-02 6.663165241479873657e-02 6.659431010484695435e-02 6.662011891603469849e-02 6.654874980449676514e-02 6.651964038610458374e-02 6.648963689804077148e-02 6.665266305208206177e-02 6.635078042745590210e-02 6.653079390525817871e-02 6.646319478750228882e-02 6.643573194742202759e-02 6.650719046592712402e-02 6.652659922838211060e-02 6.645599752664566040e-02 6.665381789207458496e-02 6.656818836927413940e-02 6.659082323312759399e-02 6.656275689601898193e-02 6.640851497650146484e-02 6.649991124868392944e-02 6.663712859153747559e-02
4.760000000000000000e+02 6.650131940841674805e-02 6.649408489465713501e-02 6.655933707952499390e-02 6.641343235969543457e-02 6.662483513355255127e-02 6.658681482076644897e-02 6.661313027143478394e-02 6.654164940118789673e-02 6.651248782873153687e-02 6.648198515176773071e-02 6.664576381444931030e-02 6.634359806776046753e-02 6.652361899614334106e-02 6.645568460226058960e-02 6.642845273017883301e-02 6.649982929229736328e-02 6.651961058378219604e-02 6.644893437623977661e-02 6.664668768644332886e-02 6.656129658222198486e-02 6.658383458852767944e-02 6.655550003051757812e-02 6.640136986970901489e-02 6.649289280176162720e-02 6.663025170564651489e-02
4.820000000000000000e+02 6.649411469697952271e-02 6.648708134889602661e-02 6.655214726924896240e-02 6.640581041574478149e-02 6.661802530288696289e-02 6.657934933900833130e-02 6.660612672567367554e-02 6.653455644845962524e-02 6.650539487600326538e-02 6.647434085607528687e-02 6.663887202739715576e-02 6.633644551038742065e-02 6.651646643877029419e-02 6.644821166992187500e-02 6.642120331525802612e-02 6.649250537157058716e-02 6.651263684034347534e-02 6.644192337989807129e-02 6.663959473371505737e-02 6.655441969633102417e-02 6.657689064741134644e-02 6.654828786849975586e-02 6.639426201581954956e-02 6.648589670658111572e-02 6.662338227033615112e-02
4.890000000000000000e+02 6.648572534322738647e-02 6.647894531488418579e-02 6.654379516839981079e-02 6.639698892831802368e-02 6.661012023687362671e-02 6.657066941261291504e-02 6.659799814224243164e-02 6.652630865573883057e-02 6.649713218212127686e-02 6.646541506052017212e-02 6.663087755441665649e-02 6.632812321186065674e-02 6.650815904140472412e-02 6.643953174352645874e-02 6.641278415918350220e-02 6.648399680852890015e-02 6.650454550981521606e-02 6.643375009298324585e-02 6.663132458925247192e-02 6.654640287160873413e-02 6.656879931688308716e-02 6.653989851474761963e-02 6.638598442077636719e-02 6.647775322198867798e-02 6.661542505025863647e-02
4.950000000000000000e+02 6.647852808237075806e-02 6.647199392318725586e-02 6.653665751218795776e-02 6.638930737972259521e-02 6.660337001085281372e-02 6.656327098608016968e-02 6.659106165170669556e-02 6.651926040649414062e-02 6.649007648229598999e-02 6.645782291889190674e-02 6.662404537200927734e-02 6.632103770971298218e-02 6.650105863809585571e-02 6.643210351467132568e-02 6.640560179948806763e-02 6.647672504186630249e-02 6.649764627218246460e-02 6.642680615186691284e-02 6.662424653768539429e-02 6.653955578804016113e-02 6.656191498041152954e-02 6.653272360563278198e-02 6.637894362211227417e-02 6.647080928087234497e-02 6.660861521959304810e-02
5.020000000000000000e+02 6.647015362977981567e-02 6.646391004323959351e-02 6.652834266424179077e-02 6.638058274984359741e-02 6.659553200006484985e-02 6.655465811491012573e-02 6.658302247524261475e-02 6.651108711957931519e-02 6.648188084363937378e-02 6.644912809133529663e-02 6.661609560251235962e-02 6.631276756525039673e-02 6.649281829595565796e-02 6.642346829175949097e-02 6.639724969863891602e-02 6.646829098463058472e-02 6.648963689804077148e-02 6.641872972249984741e-02 6.661601364612579346e-02 6.653159856796264648e-02 6.655391305685043335e-02 6.652437895536422729e-02 6.637073308229446411e-02 6.646272540092468262e-02 6.660071015357971191e-02
5.080000000000000000e+02 6.646301597356796265e-02 6.645700335502624512e-02 6.652122735977172852e-02 6.637299060821533203e-02 6.658884137868881226e-02 6.654729694128036499e-02 6.657618284225463867e-02 6.650406867265701294e-02 6.647487729787826538e-02 6.644158810377120972e-02 6.660930067300796509e-02 6.630571931600570679e-02 6.648578494787216187e-02 6.641609221696853638e-02 6.639011949300765991e-02 6.646110862493515015e-02 6.648281216621398926e-02 6.641180068254470825e-02 6.660896539688110352e-02 6.652478128671646118e-02 6.654707342386245728e-02 6.651725620031356812e-02 6.636371463537216187e-02 6.645581871271133423e-02 6.659393757581710815e-02
5.150000000000000000e+02 6.645470112562179565e-02 6.644897162914276123e-02 6.651297956705093384e-02 6.636416167020797729e-02 6.658104807138442993e-02 6.653872877359390259e-02 6.656815856695175171e-02 6.649591773748397827e-02 6.646671146154403687e-02 6.643278151750564575e-02 6.660141050815582275e-02 6.629753112792968750e-02 6.647761911153793335e-02 6.640749424695968628e-02 6.638181954622268677e-02 6.645276397466659546e-02 6.647486239671707153e-02 6.640376895666122437e-02 6.660078465938568115e-02 6.651682406663894653e-02 6.653913855552673340e-02 6.650897115468978882e-02 6.635552644729614258e-02 6.644779443740844727e-02 6.658606976270675659e-02
5.220000000000000000e+02 6.644643098115921021e-02 6.644096970558166504e-02 6.650473922491073608e-02 6.635539978742599487e-02 6.657331436872482300e-02 6.653022021055221558e-02 6.656022369861602783e-02 6.648779660463333130e-02 6.645856797695159912e-02 6.642412394285202026e-02 6.659353524446487427e-02 6.628935784101486206e-02 6.646949797868728638e-02 6.639891117811203003e-02 6.637355685234069824e-02 6.644444912672042847e-02 6.646696478128433228e-02 6.639575958251953125e-02 6.659262627363204956e-02 6.650891155004501343e-02 6.653124094009399414e-02 6.650073826313018799e-02 6.634736806154251099e-02 6.643979996442794800e-02 6.657822430133819580e-02
5.290000000000000000e+02 6.643816083669662476e-02 6.643300503492355347e-02 6.649652123451232910e-02 6.634669750928878784e-02 6.656561046838760376e-02 6.652169674634933472e-02 6.655231118202209473e-02 6.647968292236328125e-02 6.645044684410095215e-02 6.641564518213272095e-02 6.658568233251571655e-02 6.628123670816421509e-02 6.646138429641723633e-02 6.639036536216735840e-02 6.636533141136169434e-02 6.643616408109664917e-02 6.645908206701278687e-02 6.638776510953903198e-02 6.658449769020080566e-02 6.650102138519287109e-02 6.652337312698364258e-02 6.649249047040939331e-02 6.633923202753067017e-02 6.643181294202804565e-02 6.657049804925918579e-02
5.360000000000000000e+02 6.642994284629821777e-02 6.642506271600723267e-02 6.648834794759750366e-02 6.633792072534561157e-02 6.655793637037277222e-02 6.651316583156585693e-02 6.654440611600875854e-02 6.647156924009323120e-02 6.644234806299209595e-02 6.640689820051193237e-02 6.657785922288894653e-02 6.627314537763595581e-02 6.645330041646957397e-02 6.638183444738388062e-02 6.635714322328567505e-02 6.642793864011764526e-02 6.645121425390243530e-02 6.637981534004211426e-02 6.657635420560836792e-02 6.649314612150192261e-02 6.651554256677627563e-02 6.648430973291397095e-02 6.633110344409942627e-02 6.642385572195053101e-02 6.656264513731002808e-02
5.430000000000000000e+02 6.642175465822219849e-02 6.641718000173568726e-02 6.648019701242446899e-02 6.632932275533676147e-02 6.655031442642211914e-02 6.650466471910476685e-02 6.653648614883422852e-02 6.646344065666198730e-02 6.643428653478622437e-02 6.639828532934188843e-02 6.657005101442337036e-02 6.626508384943008423e-02 6.644526124000549316e-02 6.637331098318099976e-02 6.634899973869323730e-02 6.641973555088043213e-02 6.644334644079208374e-02 6.637191027402877808e-02 6.656827777624130249e-02 6.648527830839157104e-02 6.650770455598831177e-02 6.647614389657974243e-02 6.632301211357116699e-02 6.641592085361480713e-02 6.655486673116683960e-02
5.500000000000000000e+02 6.641357392072677612e-02 6.640929728746414185e-02 6.647209078073501587e-02 6.632051616907119751e-02 6.654272228479385376e-02 6.649623066186904907e-02 6.652867048978805542e-02 6.645535677671432495e-02 6.642621755599975586e-02 6.638991087675094604e-02 6.656228750944137573e-02 6.625700742006301880e-02 6.643725186586380005e-02 6.636483222246170044e-02 6.634086370468139648e-02 6.641156226396560669e-02 6.643548607826232910e-02 6.636399775743484497e-02 6.656026095151901245e-02 6.647748500108718872e-02 6.649990379810333252e-02 6.646799296140670776e-02 6.631495803594589233e-02 6.640798598527908325e-02 6.654707342386245728e-02
5.580000000000000000e+02 6.640423089265823364e-02 6.640028953552246094e-02 6.646282970905303955e-02 6.631067395210266113e-02 6.653404235839843750e-02 6.648657470941543579e-02 6.651973724365234375e-02 6.644617021083831787e-02 6.641703099012374878e-02 6.637993454933166504e-02 6.655342131853103638e-02 6.624780595302581787e-02 6.642813235521316528e-02 6.635519117116928101e-02 6.633163243532180786e-02 6.640224903821945190e-02 6.642652302980422974e-02 6.635499745607376099e-02 6.655108183622360229e-02 6.646859645843505859e-02 6.649103760719299316e-02 6.645872443914413452e-02 6.630577892065048218e-02 6.639895588159561157e-02 6.653825938701629639e-02
5.650000000000000000e+02 6.639611721038818359e-02 6.639240682125091553e-02 6.645477563142776489e-02 6.630200147628784180e-02 6.652645021677017212e-02 6.647814810276031494e-02 6.651186943054199219e-02 6.643813103437423706e-02 6.640899926424026489e-02 6.637152284383773804e-02 6.654571741819381714e-02 6.623975187540054321e-02 6.642019003629684448e-02 6.634678691625595093e-02 6.632352620363235474e-02 6.639415025711059570e-02 6.641871482133865356e-02 6.634721159934997559e-02 6.654307246208190918e-02 6.646084040403366089e-02 6.648333370685577393e-02 6.645061820745468140e-02 6.629778444766998291e-02 6.639108061790466309e-02 6.653059273958206177e-02
5.730000000000000000e+02 6.638684868812561035e-02 6.638341397047042847e-02 6.644555926322937012e-02 6.629236787557601929e-02 6.651779264211654663e-02 6.646852195262908936e-02 6.650295108556747437e-02 6.642899662256240845e-02 6.639983505010604858e-02 6.636182963848114014e-02 6.653691083192825317e-02 6.623060256242752075e-02 6.641112267971038818e-02 6.633722037076950073e-02 6.631431728601455688e-02 6.638487428426742554e-02 6.640981882810592651e-02 6.633827090263366699e-02 6.653399020433425903e-02 6.645195931196212769e-02 6.647451221942901611e-02 6.644140183925628662e-02 6.628868728876113892e-02 6.638210266828536987e-02 6.652177870273590088e-02
5.800000000000000000e+02 6.637874245643615723e-02 6.637559086084365845e-02 6.643755733966827393e-02 6.628365814685821533e-02 6.651023775339126587e-02 6.646021455526351929e-02 6.649515032768249512e-02 6.642105430364608765e-02 6.639180332422256470e-02 6.635318696498870850e-02 6.652923673391342163e-02 6.622261554002761841e-02 6.640321761369705200e-02 6.632886081933975220e-02 6.630626320838928223e-02 6.637676805257797241e-02 6.640207767486572266e-02 6.633047014474868774e-02 6.652605533599853516e-02 6.644427031278610229e-02 6.646680831909179688e-02 6.643337011337280273e-02 6.628073006868362427e-02 6.637429445981979370e-02 6.651411205530166626e-02
5.880000000000000000e+02 6.636948138475418091e-02 6.636666506528854370e-02 6.642840057611465454e-02 6.627380847930908203e-02 6.650164723396301270e-02 6.645065546035766602e-02 6.648630648851394653e-02 6.641193479299545288e-02 6.638265401124954224e-02 6.634363532066345215e-02 6.652050465345382690e-02 6.621348857879638672e-02 6.639414280652999878e-02 6.631926447153091431e-02 6.629710644483566284e-02 6.636752933263778687e-02 6.639326363801956177e-02 6.632159650325775146e-02 6.651695817708969116e-02 6.643545627593994141e-02 6.645797193050384521e-02 6.642420589923858643e-02 6.627168506383895874e-02 6.636539101600646973e-02 6.650537997484207153e-02
5.960000000000000000e+02 6.636025756597518921e-02 6.635776907205581665e-02 6.641931086778640747e-02 6.626410037279129028e-02 6.649309396743774414e-02 6.644105911254882812e-02 6.647744774818420410e-02 6.640280783176422119e-02 6.637351214885711670e-02 6.633446365594863892e-02 6.651177257299423218e-02 6.620445847511291504e-02 6.638513505458831787e-02 6.630972772836685181e-02 6.628792732954025269e-02 6.635833531618118286e-02 6.638444215059280396e-02 6.631278246641159058e-02 6.650790572166442871e-02 6.642671674489974976e-02 6.644921749830245972e-02 6.641507893800735474e-02 6.626262515783309937e-02 6.635648757219314575e-02 6.649667024612426758e-02
6.040000000000000000e+02 6.635109335184097290e-02 6.634890288114547729e-02 6.641010195016860962e-02 6.625467538833618164e-02 6.648456305265426636e-02 6.643154472112655640e-02 6.646867841482162476e-02 6.639374792575836182e-02 6.636439263820648193e-02 6.632452458143234253e-02 6.650304049253463745e-02 6.619542092084884644e-02 6.637609004974365234e-02 6.630018353462219238e-02 6.627878546714782715e-02 6.634912639856338501e-02 6.637562066316604614e-02 6.630399078130722046e-02 6.649887561798095703e-02 6.641793996095657349e-02 6.644048541784286499e-02 6.640595197677612305e-02 6.625356525182723999e-02 6.634759902954101562e-02 6.648799031972885132e-02
6.120000000000000000e+02 6.634193658828735352e-02 6.634008139371871948e-02 6.640105694532394409e-02 6.624487787485122681e-02 6.647604703903198242e-02 6.642205268144607544e-02 6.645990163087844849e-02 6.638480722904205322e-02 6.635530292987823486e-02 6.631485372781753540e-02 6.649431586265563965e-02 6.618646532297134399e-02 6.636706739664077759e-02 6.629060953855514526e-02 6.626965850591659546e-02 6.633996218442916870e-02 6.636685132980346680e-02 6.629517674446105957e-02 6.648986786603927612e-02 6.640914082527160645e-02 6.643176823854446411e-02 6.639683991670608521e-02 6.624455749988555908e-02 6.633871048688888550e-02 6.647938489913940430e-02
6.200000000000000000e+02 6.633280962705612183e-02 6.633125990629196167e-02 6.639190018177032471e-02 6.623528897762298584e-02 6.646752357482910156e-02 6.641260534524917603e-02 6.645121425390243530e-02 6.637579202651977539e-02 6.634628027677536011e-02 6.630527228116989136e-02 6.648562103509902954e-02 6.617738306522369385e-02 6.635811924934387207e-02 6.628112494945526123e-02 6.626056879758834839e-02 6.633079797029495239e-02 6.635811179876327515e-02 6.628639250993728638e-02 6.648096442222595215e-02 6.640049070119857788e-02 6.642309576272964478e-02 6.638775020837783813e-02 6.623560935258865356e-02 6.632985919713973999e-02 6.647074222564697266e-02
6.280000000000000000e+02 6.632372736930847168e-02 6.632242351770401001e-02 6.638281047344207764e-02 6.622565537691116333e-02 6.645912677049636841e-02 6.640321016311645508e-02 6.644231081008911133e-02 6.636679917573928833e-02 6.633725017309188843e-02 6.629569083452224731e-02 6.647695600986480713e-02 6.616842746734619141e-02 6.634916365146636963e-02 6.627164036035537720e-02 6.625152379274368286e-02 6.632176041603088379e-02 6.634937971830368042e-02 6.627768278121948242e-02 6.647192686796188354e-02 6.639176607131958008e-02 6.641443818807601929e-02 6.637868285179138184e-02 6.622666120529174805e-02 6.632104516029357910e-02 6.646204739809036255e-02
6.360000000000000000e+02 6.631464511156082153e-02 6.631360203027725220e-02 6.637366861104965210e-02 6.621619313955307007e-02 6.645066291093826294e-02 6.639382988214492798e-02 6.643350422382354736e-02 6.635776907205581665e-02 6.632825732231140137e-02 6.628631800413131714e-02 6.646829843521118164e-02 6.615951657295227051e-02 6.634025275707244873e-02 6.626212596893310547e-02 6.624246388673782349e-02 6.631261110305786133e-02 6.634079664945602417e-02 6.626904755830764771e-02 6.646291166543960571e-02 6.638323515653610229e-02 6.640583276748657227e-02 6.636959314346313477e-02 6.621769815683364868e-02 6.631226092576980591e-02 6.645347177982330322e-02
6.450000000000000000e+02 6.630448997020721436e-02 6.630360335111618042e-02 6.636359542608261108e-02 6.620535999536514282e-02 6.644123047590255737e-02 6.638345122337341309e-02 6.642370671033859253e-02 6.634759157896041870e-02 6.631811708211898804e-02 6.627571582794189453e-02 6.645856052637100220e-02 6.614940613508224487e-02 6.633022427558898926e-02 6.625149399042129517e-02 6.623229384422302246e-02 6.630236655473709106e-02 6.633103638887405396e-02 6.625925749540328979e-02 6.645288318395614624e-02 6.637346744537353516e-02 6.639613956212997437e-02 6.635943800210952759e-02 6.620763987302780151e-02 6.630239635705947876e-02 6.644392758607864380e-02
6.530000000000000000e+02 6.629554182291030884e-02 6.629478186368942261e-02 6.635453552007675171e-02 6.619564443826675415e-02 6.643284112215042114e-02 6.637404859066009521e-02 6.641524285078048706e-02 6.633859127759933472e-02 6.630913168191909790e-02 6.626623868942260742e-02 6.644994765520095825e-02 6.614042073488235474e-02 6.632132083177566528e-02 6.624210625886917114e-02 6.622321158647537231e-02 6.629332900047302246e-02 6.632235646247863770e-02 6.625055521726608276e-02 6.644401699304580688e-02 6.636487692594528198e-02 6.638749688863754272e-02 6.635040789842605591e-02 6.619873642921447754e-02 6.629360467195510864e-02 6.643522530794143677e-02
6.620000000000000000e+02 6.628536432981491089e-02 6.628486514091491699e-02 6.634431332349777222e-02 6.618476659059524536e-02 6.642337888479232788e-02 6.636368483304977417e-02 6.640552729368209839e-02 6.632832437753677368e-02 6.629905849695205688e-02 6.625536829233169556e-02 6.644027680158615112e-02 6.613038480281829834e-02 6.631132960319519043e-02 6.623170524835586548e-02 6.621304154396057129e-02 6.628323346376419067e-02 6.631259620189666748e-02 6.624078750610351562e-02 6.643408536911010742e-02 6.635514646768569946e-02 6.637785583734512329e-02 6.634034961462020874e-02 6.618876010179519653e-02 6.628374755382537842e-02 6.642551720142364502e-02
6.710000000000000000e+02 6.627535074949264526e-02 6.627500802278518677e-02 6.633413583040237427e-02 6.617400795221328735e-02 6.641390174627304077e-02 6.635329872369766235e-02 6.639536470174789429e-02 6.631822139024734497e-02 6.628902256488800049e-02 6.624513864517211914e-02 6.643059849739074707e-02 6.612048298120498657e-02 6.630139797925949097e-02 6.622112542390823364e-02 6.620287895202636719e-02 6.627323478460311890e-02 6.630299240350723267e-02 6.623109430074691772e-02 6.642404198646545410e-02 6.634547561407089233e-02 6.636822968721389771e-02 6.633035093545913696e-02 6.617880612611770630e-02 6.627390533685684204e-02 6.641604751348495483e-02
6.800000000000000000e+02 6.626523286104202271e-02 6.626510620117187500e-02 6.632412225008010864e-02 6.616412103176116943e-02 6.640460342168807983e-02 6.634280830621719360e-02 6.638558954000473022e-02 6.630819290876388550e-02 6.627901643514633179e-02 6.623456627130508423e-02 6.642096489667892456e-02 6.611036509275436401e-02 6.629148870706558228e-02 6.621050089597702026e-02 6.619277596473693848e-02 6.626296788454055786e-02 6.629323959350585938e-02 6.622139364480972290e-02 6.641411036252975464e-02 6.633581966161727905e-02 6.635860353708267212e-02 6.632032245397567749e-02 6.616883724927902222e-02 6.626413017511367798e-02 6.640628725290298462e-02
6.890000000000000000e+02 6.625519692897796631e-02 6.625516712665557861e-02 6.631401181221008301e-02 6.615235656499862671e-02 6.639508157968521118e-02 6.633226573467254639e-02 6.637587398290634155e-02 6.629846245050430298e-02 6.626904755830764771e-02 6.622377038002014160e-02 6.641133874654769897e-02 6.610029935836791992e-02 6.628157943487167358e-02 6.620001792907714844e-02 6.618265062570571899e-02 6.625297665596008301e-02 6.628352403640747070e-02 6.621161103248596191e-02 6.640416383743286133e-02 6.632615625858306885e-02 6.634906679391860962e-02 6.631033122539520264e-02 6.615894287824630737e-02 6.625432521104812622e-02 6.639665365219116211e-02
6.980000000000000000e+02 6.624520570039749146e-02 6.624534726142883301e-02 6.630382686853408813e-02 6.614187359809875488e-02 6.638570874929428101e-02 6.632190197706222534e-02 6.636617332696914673e-02 6.628828495740890503e-02 6.625899672508239746e-02 6.621295213699340820e-02 6.640169769525527954e-02 6.609058380126953125e-02 6.627172231674194336e-02 6.618957221508026123e-02 6.617265194654464722e-02 6.624285131692886353e-02 6.627386063337326050e-02 6.620197743177413940e-02 6.639426201581954956e-02 6.631659716367721558e-02 6.633960455656051636e-02 6.630029529333114624e-02 6.614905595779418945e-02 6.624452024698257446e-02 6.638688594102859497e-02
7.070000000000000000e+02 6.623517721891403198e-02 6.623551994562149048e-02 6.629398465156555176e-02 6.613173335790634155e-02 6.637632846832275391e-02 6.631179898977279663e-02 6.635677069425582886e-02 6.627812981605529785e-02 6.624904274940490723e-02 6.620234996080398560e-02 6.639207899570465088e-02 6.608054786920547485e-02 6.626186519861221313e-02 6.617928296327590942e-02 6.616251170635223389e-02 6.623295694589614868e-02 6.626414507627487183e-02 6.619241088628768921e-02 6.638453155755996704e-02 6.630697101354598999e-02 6.632991880178451538e-02 6.629029661417007446e-02 6.613911688327789307e-02 6.623487174510955811e-02 6.637733429670333862e-02
7.160000000000000000e+02 6.622522324323654175e-02 6.622578948736190796e-02 6.628370285034179688e-02 6.612036377191543579e-02 6.636706739664077759e-02 6.630124151706695557e-02 6.634711474180221558e-02 6.626795977354049683e-02 6.623898446559906006e-02 6.619250774383544922e-02 6.638252735137939453e-02 6.607057899236679077e-02 6.625194102525711060e-02 6.616864353418350220e-02 6.615246087312698364e-02 6.622273474931716919e-02 6.625457853078842163e-02 6.618253141641616821e-02 6.637453287839889526e-02 6.629757583141326904e-02 6.632025539875030518e-02 6.628032773733139038e-02 6.612915545701980591e-02 6.622501462697982788e-02 6.636757403612136841e-02
7.260000000000000000e+02 6.621416658163070679e-02 6.621471047401428223e-02 6.627254933118820190e-02 6.610888987779617310e-02 6.635662168264389038e-02 6.628987193107604980e-02 6.633643805980682373e-02 6.625671684741973877e-02 6.622789800167083740e-02 6.618054211139678955e-02 6.637188792228698730e-02 6.605977565050125122e-02 6.624102592468261719e-02 6.615697592496871948e-02 6.614135950803756714e-02 6.621148437261581421e-02 6.624390184879302979e-02 6.617170572280883789e-02 6.636343896389007568e-02 6.628672033548355103e-02 6.630969047546386719e-02 6.626925617456436157e-02 6.611818820238113403e-02 6.621424108743667603e-02 6.635678559541702271e-02
7.360000000000000000e+02 6.620298326015472412e-02 6.620384752750396729e-02 6.626165658235549927e-02 6.609752029180526733e-02 6.634641438722610474e-02 6.627831608057022095e-02 6.632564216852188110e-02 6.624572724103927612e-02 6.621687859296798706e-02 6.616850942373275757e-02 6.636128574609756470e-02 6.604855507612228394e-02 6.623017042875289917e-02 6.614545732736587524e-02 6.613024324178695679e-02 6.620040535926818848e-02 6.623326987028121948e-02 6.616088002920150757e-02 6.635233759880065918e-02 6.627637147903442383e-02 6.629902124404907227e-02 6.625815480947494507e-02 6.610720604658126831e-02 6.620343774557113647e-02 6.634605675935745239e-02
7.450000000000000000e+02 6.619300693273544312e-02 6.619403511285781860e-02 6.625145673751831055e-02 6.608656793832778931e-02 6.633701920509338379e-02 6.626778095960617065e-02 6.631574779748916626e-02 6.623551994562149048e-02 6.620681285858154297e-02 6.615839898586273193e-02 6.635180115699768066e-02 6.603849679231643677e-02 6.622033566236495972e-02 6.613534688949584961e-02 6.612030416727066040e-02 6.619037687778472900e-02 6.622379273176193237e-02 6.615129858255386353e-02 6.634236872196197510e-02 6.626680493354797363e-02 6.628948450088500977e-02 6.624822318553924561e-02 6.609731167554855347e-02 6.619366258382797241e-02 6.633635610342025757e-02
7.550000000000000000e+02 6.618193536996841431e-02 6.618320196866989136e-02 6.624054163694381714e-02 6.607452034950256348e-02 6.632675975561141968e-02 6.625625491142272949e-02 6.630498915910720825e-02 6.622430682182312012e-02 6.619570404291152954e-02 6.614669412374496460e-02 6.634124368429183960e-02 6.602774560451507568e-02 6.620932370424270630e-02 6.612359732389450073e-02 6.610918045043945312e-02 6.617945432662963867e-02 6.621316075325012207e-02 6.614058464765548706e-02 6.633171439170837402e-02 6.625604629516601562e-02 6.627890467643737793e-02 6.623720377683639526e-02 6.608632951974868774e-02 6.618283689022064209e-02 6.632571667432785034e-02
7.650000000000000000e+02 6.617098301649093628e-02 6.617236882448196411e-02 6.622955948114395142e-02 6.606274098157882690e-02 6.631655991077423096e-02 6.624484807252883911e-02 6.629426032304763794e-02 6.621321290731430054e-02 6.618466973304748535e-02 6.613495945930480957e-02 6.633074581623077393e-02 6.601687520742416382e-02 6.619847565889358521e-02 6.611210107803344727e-02 6.609820574522018433e-02 6.616844236850738525e-02 6.620267778635025024e-02 6.612966209650039673e-02 6.632052361965179443e-02 6.624559313058853149e-02 6.626837700605392456e-02 6.622615456581115723e-02 6.607533991336822510e-02 6.617213040590286255e-02 6.631543487310409546e-02
7.750000000000000000e+02 6.615998595952987671e-02 6.616133451461791992e-02 6.621853262186050415e-02 6.605134159326553345e-02 6.630621105432510376e-02 6.623382121324539185e-02 6.628342717885971069e-02 6.620240211486816406e-02 6.617363542318344116e-02 6.612342596054077148e-02 6.632026284933090210e-02 6.600581854581832886e-02 6.618762761354446411e-02 6.610108166933059692e-02 6.608723849058151245e-02 6.615734100341796875e-02 6.619232892990112305e-02 6.611893326044082642e-02 6.630951911211013794e-02 6.623514741659164429e-02 6.625796109437942505e-02 6.621506065130233765e-02 6.606454402208328247e-02 6.616139411926269531e-02 6.630497425794601440e-02
7.860000000000000000e+02 6.614772230386734009e-02 6.614968925714492798e-02 6.620600074529647827e-02 6.603758782148361206e-02 6.629487127065658569e-02 6.622144579887390137e-02 6.627169996500015259e-02 6.619056314229965210e-02 6.616156548261642456e-02 6.611030548810958862e-02 6.630886346101760864e-02 6.599405407905578613e-02 6.617579609155654907e-02 6.608822941780090332e-02 6.607508659362792969e-02 6.614521890878677368e-02 6.618094444274902344e-02 6.610708683729171753e-02 6.629759073257446289e-02 6.622362136840820312e-02 6.624633073806762695e-02 6.620299816131591797e-02 6.605260074138641357e-02 6.614949554204940796e-02 6.629293411970138550e-02
7.960000000000000000e+02 6.613685190677642822e-02 6.613858044147491455e-02 6.619516015052795410e-02 6.602793931961059570e-02 6.628478318452835083e-02 6.620969623327255249e-02 6.626143306493759155e-02 6.617911159992218018e-02 6.615051627159118652e-02 6.609841436147689819e-02 6.629837304353713989e-02 6.598282605409622192e-02 6.616480648517608643e-02 6.607662886381149292e-02 6.606414914131164551e-02 6.613425910472869873e-02 6.617041677236557007e-02 6.609652191400527954e-02 6.628657132387161255e-02 6.621337682008743286e-02 6.623563915491104126e-02 6.619209051132202148e-02 6.604173779487609863e-02 6.613870710134506226e-02 6.628193706274032593e-02
8.070000000000000000e+02 6.612489372491836548e-02 6.612682342529296875e-02 6.618309766054153442e-02 6.601383537054061890e-02 6.627355515956878662e-02 6.619706749916076660e-02 6.624973565340042114e-02 6.616681069135665894e-02 6.613836437463760376e-02 6.608794629573822021e-02 6.628698110580444336e-02 6.597102433443069458e-02 6.615287065505981445e-02 6.606376916170120239e-02 6.605225056409835815e-02 6.612197309732437134e-02 6.615877151489257812e-02 6.608512252569198608e-02 6.627485901117324829e-02 6.620176881551742554e-02 6.622400134801864624e-02 6.617993116378784180e-02 6.602966040372848511e-02 6.612695008516311646e-02 6.627029180526733398e-02
8.170000000000000000e+02 6.611379235982894897e-02 6.611564010381698608e-02 6.617203354835510254e-02 6.600133329629898071e-02 6.626311689615249634e-02 6.618566066026687622e-02 6.624010205268859863e-02 6.615579128265380859e-02 6.612735241651535034e-02 6.607506424188613892e-02 6.627664715051651001e-02 6.595996767282485962e-02 6.614214926958084106e-02 6.605294346809387207e-02 6.604116410017013550e-02 6.611094623804092407e-02 6.614822149276733398e-02 6.607422232627868652e-02 6.626360118389129639e-02 6.619132310152053833e-02 6.621351093053817749e-02 6.616888940334320068e-02 6.601891666650772095e-02 6.611641496419906616e-02 6.625984609127044678e-02
8.280000000000000000e+02 6.610184907913208008e-02 6.610415130853652954e-02 6.615989655256271362e-02 6.598805636167526245e-02 6.625214964151382446e-02 6.617296487092971802e-02 6.622809916734695435e-02 6.614340841770172119e-02 6.611528247594833374e-02 6.606128066778182983e-02 6.626528501510620117e-02 6.594833731651306152e-02 6.613049656152725220e-02 6.603974848985671997e-02 6.602910906076431274e-02 6.609898805618286133e-02 6.613665074110031128e-02 6.606242805719375610e-02 6.625188887119293213e-02 6.617979705333709717e-02 6.620217114686965942e-02 6.615685671567916870e-02 6.600678712129592896e-02 6.610456854104995728e-02 6.624843925237655640e-02
8.390000000000000000e+02 6.608953326940536499e-02 6.609190255403518677e-02 6.614882498979568481e-02 6.597731262445449829e-02 6.624075025320053101e-02 6.616047024726867676e-02 6.621650606393814087e-02 6.613165885210037231e-02 6.610345840454101562e-02 6.604859977960586548e-02 6.625395268201828003e-02 6.593623757362365723e-02 6.611827015876770020e-02 6.602689623832702637e-02 6.601703912019729614e-02 6.608694046735763550e-02 6.612524390220642090e-02 6.605087965726852417e-02 6.623957306146621704e-02 6.616792082786560059e-02 6.619071215391159058e-02 6.614468246698379517e-02 6.599479913711547852e-02 6.609284132719039917e-02 6.623720377683639526e-02
8.500000000000000000e+02 6.607732921838760376e-02 6.608005613088607788e-02 6.613577902317047119e-02 6.596418470144271851e-02 6.622932106256484985e-02 6.614813953638076782e-02 6.620425730943679810e-02 6.612004339694976807e-02 6.609147787094116211e-02 6.603575497865676880e-02 6.624254584312438965e-02 6.592461466789245605e-02 6.610641628503799438e-02 6.601474434137344360e-02 6.600514054298400879e-02 6.607490032911300659e-02 6.611371040344238281e-02 6.603931635618209839e-02 6.622746586799621582e-02 6.615750491619110107e-02 6.617948412895202637e-02 6.613238900899887085e-02 6.598294526338577271e-02 6.608127802610397339e-02 6.622484326362609863e-02
8.620000000000000000e+02 6.606402248144149780e-02 6.606688350439071655e-02 6.612278521060943604e-02 6.594871729612350464e-02 6.621753424406051636e-02 6.613410264253616333e-02 6.619182229042053223e-02 6.610738486051559448e-02 6.607852131128311157e-02 6.602218002080917358e-02 6.623032689094543457e-02 6.591115146875381470e-02 6.609359383583068848e-02 6.600178033113479614e-02 6.599199771881103516e-02 6.606241315603256226e-02 6.610129773616790771e-02 6.602668762207031250e-02 6.621436774730682373e-02 6.614443659782409668e-02 6.616675108671188354e-02 6.611925363540649414e-02 6.597012281417846680e-02 6.606827676296234131e-02 6.621183454990386963e-02
8.730000000000000000e+02 6.605231016874313354e-02 6.605518609285354614e-02 6.611110270023345947e-02 6.593581289052963257e-02 6.620611995458602905e-02 6.612207740545272827e-02 6.617932766675949097e-02 6.609501689672470093e-02 6.606647372245788574e-02 6.600987166166305542e-02 6.621899455785751343e-02 6.589963287115097046e-02 6.608157604932785034e-02 6.598851829767227173e-02 6.598002463579177856e-02 6.605038046836853027e-02 6.608968228101730347e-02 6.601488590240478516e-02 6.620284169912338257e-02 6.613307446241378784e-02 6.615518033504486084e-02 6.610739231109619141e-02 6.595800071954727173e-02 6.605673581361770630e-02 6.620060652494430542e-02
8.850000000000000000e+02 6.603903323411941528e-02 6.604253500699996948e-02 6.609836220741271973e-02 6.592179089784622192e-02 6.619379669427871704e-02 6.610817462205886841e-02 6.616622954607009888e-02 6.608130782842636108e-02 6.605342775583267212e-02 6.599672138690948486e-02 6.620650738477706909e-02 6.588646024465560913e-02 6.606929749250411987e-02 6.597461551427841187e-02 6.596655398607254028e-02 6.603647023439407349e-02 6.607786566019058228e-02 6.600232422351837158e-02 6.618946045637130737e-02 6.611979752779006958e-02 6.614267826080322266e-02 6.609403342008590698e-02 6.594537943601608276e-02 6.604399532079696655e-02 6.618943810462951660e-02
8.960000000000000000e+02 6.602693349123001099e-02 6.603059172630310059e-02 6.608572602272033691e-02 6.590970605611801147e-02 6.618247181177139282e-02 6.609534472227096558e-02 6.615547090768814087e-02 6.606902927160263062e-02 6.604158133268356323e-02 6.598274409770965576e-02 6.619513034820556641e-02 6.587443500757217407e-02 6.605666130781173706e-02 6.596174836158752441e-02 6.595508009195327759e-02 6.602495163679122925e-02 6.606622785329818726e-02 6.599127501249313354e-02 6.617788225412368774e-02 6.610915809869766235e-02 6.613101810216903687e-02 6.608193367719650269e-02 6.593307852745056152e-02 6.603228300809860229e-02 6.617734581232070923e-02
9.080000000000000000e+02 6.601370126008987427e-02 6.601750850677490234e-02 6.607239693403244019e-02 6.589421629905700684e-02 6.617055833339691162e-02 6.608165055513381958e-02 6.614196300506591797e-02 6.605564802885055542e-02 6.602838635444641113e-02 6.596785038709640503e-02 6.618275493383407593e-02 6.586104631423950195e-02 6.604401022195816040e-02 6.594911217689514160e-02 6.594171375036239624e-02 6.601132452487945557e-02 6.605368107557296753e-02 6.597891449928283691e-02 6.616470962762832642e-02 6.609630584716796875e-02 6.611850112676620483e-02 6.606861948966979980e-02 6.592024117708206177e-02 6.601966172456741333e-02 6.616464257240295410e-02
9.200000000000000000e+02 6.600075215101242065e-02 6.600493937730789185e-02 6.605986505746841431e-02 6.588240712881088257e-02 6.615841388702392578e-02 6.606834381818771362e-02 6.613204628229141235e-02 6.604333966970443726e-02 6.601516157388687134e-02 6.595446914434432983e-02 6.617016345262527466e-02 6.584794074296951294e-02 6.603068113327026367e-02 6.593530625104904175e-02 6.592874228954315186e-02 6.599836051464080811e-02 6.604068726301193237e-02 6.596606224775314331e-02 6.615161150693893433e-02 6.608337908983230591e-02 6.610560417175292969e-02 6.605576723814010620e-02 6.590742617845535278e-02 6.600699573755264282e-02 6.615070253610610962e-02
9.330000000000000000e+02 6.598631292581558228e-02 6.599062681198120117e-02 6.604545563459396362e-02 6.586603075265884399e-02 6.614512950181961060e-02 6.605325639247894287e-02 6.611692160367965698e-02 6.602817028760910034e-02 6.600073724985122681e-02 6.594138592481613159e-02 6.615674495697021484e-02 6.583365797996520996e-02 6.601676344871520996e-02 6.591990590095520020e-02 6.591454893350601196e-02 6.598404794931411743e-02 6.602784246206283569e-02 6.595199555158615112e-02 6.613711267709732056e-02 6.606984883546829224e-02 6.609270721673965454e-02 6.604110449552536011e-02 6.589348614215850830e-02 6.599353998899459839e-02 6.613675504922866821e-02
9.450000000000000000e+02 6.597311794757843018e-02 6.597769260406494141e-02 6.603228300809860229e-02 6.585235148668289185e-02 6.613309681415557861e-02 6.604009866714477539e-02 6.610261648893356323e-02 6.601608544588088989e-02 6.598750501871109009e-02 6.592679023742675781e-02 6.614428758621215820e-02 6.582138687372207642e-02 6.600412726402282715e-02 6.590568274259567261e-02 6.590150296688079834e-02 6.597077101469039917e-02 6.601454317569732666e-02 6.593937426805496216e-02 6.612431257963180542e-02 6.605695933103561401e-02 6.608035415410995483e-02 6.602826714515686035e-02 6.588059663772583008e-02 6.598111987113952637e-02 6.612382084131240845e-02
9.580000000000000000e+02 6.595931202173233032e-02 6.596388667821884155e-02 6.601819396018981934e-02 6.583721935749053955e-02 6.611978262662887573e-02 6.602665036916732788e-02 6.608900427818298340e-02 6.600203365087509155e-02 6.597308069467544556e-02 6.590966880321502686e-02 6.613079458475112915e-02 6.580733507871627808e-02 6.598997861146926880e-02 6.589064002037048340e-02 6.588712334632873535e-02 6.595727801322937012e-02 6.600113958120346069e-02 6.592583656311035156e-02 6.610914319753646851e-02 6.604317575693130493e-02 6.606701016426086426e-02 6.601408869028091431e-02 6.586679071187973022e-02 6.596723943948745728e-02 6.610979139804840088e-02
9.700000000000000000e+02 6.594616919755935669e-02 6.595117598772048950e-02 6.600495427846908569e-02 6.582451611757278442e-02 6.610718369483947754e-02 6.601368635892868042e-02 6.607559323310852051e-02 6.599060446023941040e-02 6.596016138792037964e-02 6.589613109827041626e-02 6.611823290586471558e-02 6.579311937093734741e-02 6.597746163606643677e-02 6.587862223386764526e-02 6.587396562099456787e-02 6.594386696815490723e-02 6.598850339651107788e-02 6.591292470693588257e-02 6.609645485877990723e-02 6.603166460990905762e-02 6.605381518602371216e-02 6.600117683410644531e-02 6.585401296615600586e-02 6.595441699028015137e-02 6.609725952148437500e-02
9.830000000000000000e+02 6.593134254217147827e-02 6.593831628561019897e-02 6.599059700965881348e-02 6.580801308155059814e-02 6.609413772821426392e-02 6.600017845630645752e-02 6.606432050466537476e-02 6.597355008125305176e-02 6.594563275575637817e-02 6.588392704725265503e-02 6.610509753227233887e-02 6.578151136636734009e-02 6.596320867538452148e-02 6.586486101150512695e-02 6.585978716611862183e-02 6.593021750450134277e-02 6.597480177879333496e-02 6.589942425489425659e-02 6.608258187770843506e-02 6.601802259683609009e-02 6.604021042585372925e-02 6.598648428916931152e-02 6.583996862173080444e-02 6.594093888998031616e-02 6.608393043279647827e-02
9.960000000000000000e+02 6.591820716857910156e-02 6.592383980751037598e-02 6.597744673490524292e-02 6.579622626304626465e-02 6.608157604932785034e-02 6.598394364118576050e-02 6.604811549186706543e-02 6.596067547798156738e-02 6.593251228332519531e-02 6.586726754903793335e-02 6.609152257442474365e-02 6.576622277498245239e-02 6.594863533973693848e-02 6.584887951612472534e-02 6.584545969963073730e-02 6.591662764549255371e-02 6.596130132675170898e-02 6.588550657033920288e-02 6.606807559728622437e-02 6.600367277860641479e-02 6.602652370929718018e-02 6.597242504358291626e-02 6.582593917846679688e-02 6.592728942632675171e-02 6.606978923082351685e-02
1.009000000000000000e+03 6.590307503938674927e-02 6.590970605611801147e-02 6.596227735280990601e-02 6.577683240175247192e-02 6.606766581535339355e-02 6.597067415714263916e-02 6.603664904832839966e-02 6.594783812761306763e-02 6.591728329658508301e-02 6.585092097520828247e-02 6.607801467180252075e-02 6.575249880552291870e-02 6.593510508537292480e-02 6.583286821842193604e-02 6.583192199468612671e-02 6.590289622545242310e-02 6.594765931367874146e-02 6.587212532758712769e-02 6.605321913957595825e-02 6.599047034978866577e-02 6.601430475711822510e-02 6.595832854509353638e-02 6.581195443868637085e-02 6.591334939002990723e-02 6.605631113052368164e-02
1.023000000000000000e+03 6.588818877935409546e-02 6.589483469724655151e-02 6.594623625278472900e-02 6.576403975486755371e-02 6.605356186628341675e-02 6.595433503389358521e-02 6.602130085229873657e-02 6.593211740255355835e-02 6.590171903371810913e-02 6.584072858095169067e-02 6.606330722570419312e-02 6.573617458343505859e-02 6.591989845037460327e-02 6.581685692071914673e-02 6.581604480743408203e-02 6.588717550039291382e-02 6.593298166990280151e-02 6.585714221000671387e-02 6.603859364986419678e-02 6.597595661878585815e-02 6.600036472082138062e-02 6.594281643629074097e-02 6.579703837633132935e-02 6.589885056018829346e-02 6.604115664958953857e-02
1.036000000000000000e+03 6.587406992912292480e-02 6.588200479745864868e-02 6.593306362628936768e-02 6.574735790491104126e-02 6.604047864675521851e-02 6.594094634056091309e-02 6.600566953420639038e-02 6.591706722974777222e-02 6.588751077651977539e-02 6.582187116146087646e-02 6.604974716901779175e-02 6.572265177965164185e-02 6.590545922517776489e-02 6.580175459384918213e-02 6.580211222171783447e-02 6.587213277816772461e-02 6.591963022947311401e-02 6.584326177835464478e-02 6.602525711059570312e-02 6.596342474222183228e-02 6.598632782697677612e-02 6.592863053083419800e-02 6.578321009874343872e-02 6.588520109653472900e-02 6.602692604064941406e-02
1.050000000000000000e+03 6.585902720689773560e-02 6.586694717407226562e-02 6.591944396495819092e-02 6.573190540075302124e-02 6.602568179368972778e-02 6.592632085084915161e-02 6.599035114049911499e-02 6.590322405099868774e-02 6.587342917919158936e-02 6.580468267202377319e-02 6.603544950485229492e-02 6.570741534233093262e-02 6.589033454656600952e-02 6.578817218542098999e-02 6.578689813613891602e-02 6.585710495710372925e-02 6.590472161769866943e-02 6.582842022180557251e-02 6.600935012102127075e-02 6.594669073820114136e-02 6.597153097391128540e-02 6.591418385505676270e-02 6.576850265264511108e-02 6.587082147598266602e-02 6.601185351610183716e-02
1.064000000000000000e+03 6.584420055150985718e-02 6.585085391998291016e-02 6.590286642313003540e-02 6.571419537067413330e-02 6.601288169622421265e-02 6.590890884399414062e-02 6.597595661878585815e-02 6.588525325059890747e-02 6.585812568664550781e-02 6.578692793846130371e-02 6.602073460817337036e-02 6.569062173366546631e-02 6.587615609169006348e-02 6.577324122190475464e-02 6.577119976282119751e-02 6.584326922893524170e-02 6.589038670063018799e-02 6.581393629312515259e-02 6.599313020706176758e-02 6.593251973390579224e-02 6.595747172832489014e-02 6.589811295270919800e-02 6.575300544500350952e-02 6.585542112588882446e-02 6.600137799978256226e-02
1.078000000000000000e+03 6.582953780889511108e-02 6.583601981401443481e-02 6.588721275329589844e-02 6.570213288068771362e-02 6.599718332290649414e-02 6.589141488075256348e-02 6.596004962921142578e-02 6.586905568838119507e-02 6.584236770868301392e-02 6.577581167221069336e-02 6.600610166788101196e-02 6.567738205194473267e-02 6.586044281721115112e-02 6.575480848550796509e-02 6.575632840394973755e-02 6.582707911729812622e-02 6.587537378072738647e-02 6.580091267824172974e-02 6.597909331321716309e-02 6.591844558715820312e-02 6.594196707010269165e-02 6.588328629732131958e-02 6.573880463838577271e-02 6.584139913320541382e-02 6.598197668790817261e-02
1.092000000000000000e+03 6.581258773803710938e-02 6.582095474004745483e-02 6.587224453687667847e-02 6.568481773138046265e-02 6.598322838544845581e-02 6.587422639131546021e-02 6.594486534595489502e-02 6.585791707038879395e-02 6.582657247781753540e-02 6.575459986925125122e-02 6.599187850952148438e-02 6.566075235605239868e-02 6.584548950195312500e-02 6.574014574289321899e-02 6.574090570211410522e-02 6.581184267997741699e-02 6.586041301488876343e-02 6.578662246465682983e-02 6.596555560827255249e-02 6.590555608272552490e-02 6.592815369367599487e-02 6.586728245019912720e-02 6.572465598583221436e-02 6.582579761743545532e-02 6.596910953521728516e-02
1.107000000000000000e+03 6.579735130071640015e-02 6.580520421266555786e-02 6.585785001516342163e-02 6.566616147756576538e-02 6.596878916025161743e-02 6.585856527090072632e-02 6.592891365289688110e-02 6.584092974662780762e-02 6.581021100282669067e-02 6.574390083551406860e-02 6.597601622343063354e-02 6.564683467149734497e-02 6.582970172166824341e-02 6.572111696004867554e-02 6.572508066892623901e-02 6.579722464084625244e-02 6.584481894969940186e-02 6.577116250991821289e-02 6.594704836606979370e-02 6.588783115148544312e-02 6.591121107339859009e-02 6.585058569908142090e-02 6.570852547883987427e-02 6.580962985754013062e-02 6.595411151647567749e-02
1.122000000000000000e+03 6.578037887811660767e-02 6.578923016786575317e-02 6.584200263023376465e-02 6.564698368310928345e-02 6.595230847597122192e-02 6.584024429321289062e-02 6.591315567493438721e-02 6.582651287317276001e-02 6.579370796680450439e-02 6.572241336107254028e-02 6.596028804779052734e-02 6.562995165586471558e-02 6.581235677003860474e-02 6.570338457822799683e-02 6.570890545845031738e-02 6.577836722135543823e-02 6.582952290773391724e-02 6.575408577919006348e-02 6.593155860900878906e-02 6.587085127830505371e-02 6.589552760124206543e-02 6.583549827337265015e-02 6.569168716669082642e-02 6.579329818487167358e-02 6.593745201826095581e-02
1.137000000000000000e+03 6.576375663280487061e-02 6.577435880899429321e-02 6.582270562648773193e-02 6.563361734151840210e-02 6.593693792819976807e-02 6.582248210906982422e-02 6.589716672897338867e-02 6.580740958452224731e-02 6.577712297439575195e-02 6.570178270339965820e-02 6.594490259885787964e-02 6.561469286680221558e-02 6.579654663801193237e-02 6.568630784749984741e-02 6.569053977727890015e-02 6.576129049062728882e-02 6.581445783376693726e-02 6.573664397001266479e-02 6.591549515724182129e-02 6.585593521595001221e-02 6.587941199541091919e-02 6.581819802522659302e-02 6.567598134279251099e-02 6.577762961387634277e-02 6.592046469449996948e-02
1.152000000000000000e+03 6.574783474206924438e-02 6.575766950845718384e-02 6.580635905265808105e-02 6.561732292175292969e-02 6.592120975255966187e-02 6.580664962530136108e-02 6.588026881217956543e-02 6.579644232988357544e-02 6.576196104288101196e-02 6.568507105112075806e-02 6.592918187379837036e-02 6.559579074382781982e-02 6.577905267477035522e-02 6.567163765430450439e-02 6.567481160163879395e-02 6.574779748916625977e-02 6.580013036727905273e-02 6.572180241346359253e-02 6.589947640895843506e-02 6.584221869707107544e-02 6.586384028196334839e-02 6.580130010843276978e-02 6.565979868173599243e-02 6.576179713010787964e-02 6.590383499860763550e-02
1.167000000000000000e+03 6.573111563920974731e-02 6.574190407991409302e-02 6.579516083002090454e-02 6.559900939464569092e-02 6.590818613767623901e-02 6.579014658927917480e-02 6.586446613073348999e-02 6.577587872743606567e-02 6.574764847755432129e-02 6.566777825355529785e-02 6.591442972421646118e-02 6.558416038751602173e-02 6.576512753963470459e-02 6.565614789724349976e-02 6.565821915864944458e-02 6.573211401700973511e-02 6.578321754932403564e-02 6.570620089769363403e-02 6.588220596313476562e-02 6.582470983266830444e-02 6.584890186786651611e-02 6.578457355499267578e-02 6.564383208751678467e-02 6.574554741382598877e-02 6.588983535766601562e-02
1.182000000000000000e+03 6.571725755929946899e-02 6.572675704956054688e-02 6.577637046575546265e-02 6.557861715555191040e-02 6.589212268590927124e-02 6.577431410551071167e-02 6.584808975458145142e-02 6.576012074947357178e-02 6.572874635457992554e-02 6.565109640359878540e-02 6.589851528406143188e-02 6.556428223848342896e-02 6.574781984090805054e-02 6.563779711723327637e-02 6.564238667488098145e-02 6.571454554796218872e-02 6.576702743768692017e-02 6.569056957960128784e-02 6.586507707834243774e-02 6.580702215433120728e-02 6.583284586668014526e-02 6.576868146657943726e-02 6.562802195549011230e-02 6.572970747947692871e-02 6.587268412113189697e-02
1.198000000000000000e+03 6.569768488407135010e-02 6.571038812398910522e-02 6.575947254896163940e-02 6.556725502014160156e-02 6.587625294923782349e-02 6.575866788625717163e-02 6.583958864212036133e-02 6.574026495218276978e-02 6.571390479803085327e-02 6.563383340835571289e-02 6.588184088468551636e-02 6.554847210645675659e-02 6.572995334863662720e-02 6.562227010726928711e-02 6.562594324350357056e-02 6.569685786962509155e-02 6.574822217226028442e-02 6.567338854074478149e-02 6.584848463535308838e-02 6.579511612653732300e-02 6.581630557775497437e-02 6.575086712837219238e-02 6.560967117547988892e-02 6.571279466152191162e-02 6.585428863763809204e-02
1.214000000000000000e+03 6.568130850791931152e-02 6.568966060876846313e-02 6.573745608329772949e-02 6.554111838340759277e-02 6.586074084043502808e-02 6.573987007141113281e-02 6.581889837980270386e-02 6.572191417217254639e-02 6.569721549749374390e-02 6.561869382858276367e-02 6.586521118879318237e-02 6.552983075380325317e-02 6.571251899003982544e-02 6.560329347848892212e-02 6.560640782117843628e-02 6.567785888910293579e-02 6.573180854320526123e-02 6.565640121698379517e-02 6.583169847726821899e-02 6.577730923891067505e-02 6.580219417810440063e-02 6.573486328125000000e-02 6.559268385171890259e-02 6.569595634937286377e-02 6.583735346794128418e-02
1.230000000000000000e+03 6.566109508275985718e-02 6.567380577325820923e-02 6.572171300649642944e-02 6.552562862634658813e-02 6.584596633911132812e-02 6.571900099515914917e-02 6.579503417015075684e-02 6.571020931005477905e-02 6.567925959825515747e-02 6.560170650482177734e-02 6.584875285625457764e-02 6.551494449377059937e-02 6.569550186395645142e-02 6.558104604482650757e-02 6.559068709611892700e-02 6.566283106803894043e-02 6.571442633867263794e-02 6.563840806484222412e-02 6.581234186887741089e-02 6.576085835695266724e-02 6.578242033720016479e-02 6.571620702743530273e-02 6.557736545801162720e-02 6.568045914173126221e-02 6.582071632146835327e-02
1.246000000000000000e+03 6.564489006996154785e-02 6.565944850444793701e-02 6.570481508970260620e-02 6.550787389278411865e-02 6.582932919263839722e-02 6.570006161928176880e-02 6.577973812818527222e-02 6.568797677755355835e-02 6.566394120454788208e-02 6.558185815811157227e-02 6.583204120397567749e-02 6.549566239118576050e-02 6.567585468292236328e-02 6.556331366300582886e-02 6.557241827249526978e-02 6.564287096261978149e-02 6.570010632276535034e-02 6.562266498804092407e-02 6.579764932394027710e-02 6.574121862649917603e-02 6.576568633317947388e-02 6.569821387529373169e-02 6.555857509374618530e-02 6.566029042005538940e-02 6.580524891614913940e-02
1.263000000000000000e+03 6.562694162130355835e-02 6.564155220985412598e-02 6.568380445241928101e-02 6.548433750867843628e-02 6.581168621778488159e-02 6.567972153425216675e-02 6.576984375715255737e-02 6.567835807800292969e-02 6.564181298017501831e-02 6.555811315774917603e-02 6.581450253725051880e-02 6.547824293375015259e-02 6.565801799297332764e-02 6.554258614778518677e-02 6.555239111185073853e-02 6.562710553407669067e-02 6.568511575460433960e-02 6.560435891151428223e-02 6.578201800584793091e-02 6.572913378477096558e-02 6.575039774179458618e-02 6.567911058664321899e-02 6.554152071475982666e-02 6.564373522996902466e-02 6.578564643859863281e-02
1.280000000000000000e+03 6.560762971639633179e-02 6.561997532844543457e-02 6.567067652940750122e-02 6.547323614358901978e-02 6.579368561506271362e-02 6.566081941127777100e-02 6.574696302413940430e-02 6.565252691507339478e-02 6.562080234289169312e-02 6.553918868303298950e-02 6.579723209142684937e-02 6.545797735452651978e-02 6.564292311668395996e-02 6.552200764417648315e-02 6.553546339273452759e-02 6.560765951871871948e-02 6.566382944583892822e-02 6.558620184659957886e-02 6.576121598482131958e-02 6.570623070001602173e-02 6.573084741830825806e-02 6.566340476274490356e-02 6.552197784185409546e-02 6.562548130750656128e-02 6.576918810606002808e-02
1.297000000000000000e+03 6.558839976787567139e-02 6.560091674327850342e-02 6.564876437187194824e-02 6.545444577932357788e-02 6.577464938163757324e-02 6.565216928720474243e-02 6.572472304105758667e-02 6.563150137662887573e-02 6.560263782739639282e-02 6.552240997552871704e-02 6.577921658754348755e-02 6.544006615877151489e-02 6.562092155218124390e-02 6.551035493612289429e-02 6.551714986562728882e-02 6.559094041585922241e-02 6.564342975616455078e-02 6.557023525238037109e-02 6.574321538209915161e-02 6.568739563226699829e-02 6.571162492036819458e-02 6.564330309629440308e-02 6.550530344247817993e-02 6.560816615819931030e-02 6.575223803520202637e-02
1.314000000000000000e+03 6.557088345289230347e-02 6.558416783809661865e-02 6.563218683004379272e-02 6.543318927288055420e-02 6.575784087181091309e-02 6.563231348991394043e-02 6.570543348789215088e-02 6.561585515737533569e-02 6.558448821306228638e-02 6.550147384405136108e-02 6.576196849346160889e-02 6.542342156171798706e-02 6.560342013835906982e-02 6.548725068569183350e-02 6.549812108278274536e-02 6.557098031044006348e-02 6.562869995832443237e-02 6.554944068193435669e-02 6.572525948286056519e-02 6.567882746458053589e-02 6.569481641054153442e-02 6.562394648790359497e-02 6.548667699098587036e-02 6.558775901794433594e-02 6.573399156332015991e-02
1.331000000000000000e+03 6.555163860321044922e-02 6.556557118892669678e-02 6.560944765806198120e-02 6.540417671203613281e-02 6.574275344610214233e-02 6.560350209474563599e-02 6.568574905395507812e-02 6.559935957193374634e-02 6.556755304336547852e-02 6.548633426427841187e-02 6.574401259422302246e-02 6.540296971797943115e-02 6.558372080326080322e-02 6.546556204557418823e-02 6.547953933477401733e-02 6.555334478616714478e-02 6.561120599508285522e-02 6.553298234939575195e-02 6.570280343294143677e-02 6.566110998392105103e-02 6.567585468292236328e-02 6.560683250427246094e-02 6.546884775161743164e-02 6.557280570268630981e-02 6.572178006172180176e-02
1.349000000000000000e+03 6.552971154451370239e-02 6.554900854825973511e-02 6.559125334024429321e-02 6.539464741945266724e-02 6.572259217500686646e-02 6.558126956224441528e-02 6.566512584686279297e-02 6.557887047529220581e-02 6.554734706878662109e-02 6.546206027269363403e-02 6.572350114583969116e-02 6.538696587085723877e-02 6.556387990713119507e-02 6.544592231512069702e-02 6.545893102884292603e-02 6.553498655557632446e-02 6.558731943368911743e-02 6.551460176706314087e-02 6.568780541419982910e-02 6.563881784677505493e-02 6.565794348716735840e-02 6.558540463447570801e-02 6.544909626245498657e-02 6.555131822824478149e-02 6.570103764533996582e-02
1.367000000000000000e+03 6.551557779312133789e-02 6.552965193986892700e-02 6.557088345289230347e-02 6.537892669439315796e-02 6.571026891469955444e-02 6.557055562734603882e-02 6.564503908157348633e-02 6.555664539337158203e-02 6.552623957395553589e-02 6.543716043233871460e-02 6.570685654878616333e-02 6.536215543746948242e-02 6.554367393255233765e-02 6.542921066284179688e-02 6.544085592031478882e-02 6.551223993301391602e-02 6.556777656078338623e-02 6.549834460020065308e-02 6.566610187292098999e-02 6.561955064535140991e-02 6.563920527696609497e-02 6.556952744722366333e-02 6.543139368295669556e-02 6.553386151790618896e-02 6.567505747079849243e-02
1.385000000000000000e+03 6.549453735351562500e-02 6.550335884094238281e-02 6.555800884962081909e-02 6.535932421684265137e-02 6.568919867277145386e-02 6.554240733385086060e-02 6.563901156187057495e-02 6.554032117128372192e-02 6.550577282905578613e-02 6.541413068771362305e-02 6.568714976310729980e-02 6.534465402364730835e-02 6.552750617265701294e-02 6.540434807538986206e-02 6.542171537876129150e-02 6.549981236457824707e-02 6.555429846048355103e-02 6.547757983207702637e-02 6.564882397651672363e-02 6.561101973056793213e-02 6.561890989542007446e-02 6.554824113845825195e-02 6.541045010089874268e-02 6.551044434309005737e-02 6.565841287374496460e-02
1.403000000000000000e+03 6.547223776578903198e-02 6.549369543790817261e-02 6.553658843040466309e-02 6.533186882734298706e-02 6.566717475652694702e-02 6.552005559206008911e-02 6.561192870140075684e-02 6.551459431648254395e-02 6.549081206321716309e-02 6.540140509605407715e-02 6.566779315471649170e-02 6.533267349004745483e-02 6.550494581460952759e-02 6.538867205381393433e-02 6.540007144212722778e-02 6.547755002975463867e-02 6.553380936384201050e-02 6.545767188072204590e-02 6.562617421150207520e-02 6.558411568403244019e-02 6.559986621141433716e-02 6.552950292825698853e-02 6.539079546928405762e-02 6.549250334501266479e-02 6.564581394195556641e-02
1.422000000000000000e+03 6.545063108205795288e-02 6.546616554260253906e-02 6.551542878150939941e-02 6.531136482954025269e-02 6.565212458372116089e-02 6.550616025924682617e-02 6.558985263109207153e-02 6.549951434135437012e-02 6.547608971595764160e-02 6.537995487451553345e-02 6.564714759588241577e-02 6.531064957380294800e-02 6.548114866018295288e-02 6.536728888750076294e-02 6.538063287734985352e-02 6.545931845903396606e-02 6.550949066877365112e-02 6.543817371129989624e-02 6.560947746038436890e-02 6.556645780801773071e-02 6.558511406183242798e-02 6.550658494234085083e-02 6.536985188722610474e-02 6.547698378562927246e-02 6.561795622110366821e-02
1.441000000000000000e+03 6.543290615081787109e-02 6.544419378042221069e-02 6.549724936485290527e-02 6.528770178556442261e-02 6.563311070203781128e-02 6.549520045518875122e-02 6.556796282529830933e-02 6.547703593969345093e-02 6.544464081525802612e-02 6.536015123128890991e-02 6.562869995832443237e-02 6.528998166322708130e-02 6.546173244714736938e-02 6.534152477979660034e-02 6.536195427179336548e-02 6.542721390724182129e-02 6.548786163330078125e-02 6.541761755943298340e-02 6.558949500322341919e-02 6.553437560796737671e-02 6.556481868028640747e-02 6.548594683408737183e-02 6.534918397665023804e-02 6.545358896255493164e-02 6.559401005506515503e-02
1.460000000000000000e+03 6.540975719690322876e-02 6.542605906724929810e-02 6.547901779413223267e-02 6.526675820350646973e-02 6.561581045389175415e-02 6.545654684305191040e-02 6.554431468248367310e-02 6.546799838542938232e-02 6.542576849460601807e-02 6.533470749855041504e-02 6.560676544904708862e-02 6.526917219161987305e-02 6.544309109449386597e-02 6.532114744186401367e-02 6.533800810575485229e-02 6.541660428047180176e-02 6.546529382467269897e-02 6.539677828550338745e-02 6.556352227926254272e-02 6.551886349916458130e-02 6.554048508405685425e-02 6.546343117952346802e-02 6.533082574605941772e-02 6.542881578207015991e-02 6.558993458747863770e-02
1.479000000000000000e+03 6.538570672273635864e-02 6.540808826684951782e-02 6.544882804155349731e-02 6.524730473756790161e-02 6.559703499078750610e-02 6.543349474668502808e-02 6.553483754396438599e-02 6.543993949890136719e-02 6.540124863386154175e-02 6.532377004623413086e-02 6.558636575937271118e-02 6.524141877889633179e-02 6.541793793439865112e-02 6.530638039112091064e-02 6.531888991594314575e-02 6.539202481508255005e-02 6.545073539018630981e-02 6.538482010364532471e-02 6.554754823446273804e-02 6.550517678260803223e-02 6.552556902170181274e-02 6.544563174247741699e-02 6.531173735857009888e-02 6.541549414396286011e-02 6.555958092212677002e-02
1.499000000000000000e+03 6.536530703306198120e-02 6.538873165845870972e-02 6.544097512960433960e-02 6.522773951292037964e-02 6.557592004537582397e-02 6.541632860898971558e-02 6.550335139036178589e-02 6.541992723941802979e-02 6.539227068424224854e-02 6.528299301862716675e-02 6.556578725576400757e-02 6.521750241518020630e-02 6.539954990148544312e-02 6.528341770172119141e-02 6.529814749956130981e-02 6.536738574504852295e-02 6.543245911598205566e-02 6.535612791776657104e-02 6.552413105964660645e-02 6.547775119543075562e-02 6.549682468175888062e-02 6.542112678289413452e-02 6.528756022453308105e-02 6.538931280374526978e-02 6.553574651479721069e-02
1.519000000000000000e+03 6.534250825643539429e-02 6.536809355020523071e-02 6.540602445602416992e-02 6.520021706819534302e-02 6.555078178644180298e-02 6.539179384708404541e-02 6.550099700689315796e-02 6.540563702583312988e-02 6.535928696393966675e-02 6.525986641645431519e-02 6.554577499628067017e-02 6.520081311464309692e-02 6.537832319736480713e-02 6.525797396898269653e-02 6.527627259492874146e-02 6.535180658102035522e-02 6.540646404027938843e-02 6.533186137676239014e-02 6.550198793411254883e-02 6.545870751142501831e-02 6.548497825860977173e-02 6.540129333734512329e-02 6.526634097099304199e-02 6.537101417779922485e-02 6.552367657423019409e-02
1.539000000000000000e+03 6.532367318868637085e-02 6.533506512641906738e-02 6.538718193769454956e-02 6.517248600721359253e-02 6.552842259407043457e-02 6.536976248025894165e-02 6.546974927186965942e-02 6.537160277366638184e-02 6.534185260534286499e-02 6.525523960590362549e-02 6.552555412054061890e-02 6.518562883138656616e-02 6.535407900810241699e-02 6.523942202329635620e-02 6.525508314371109009e-02 6.532701849937438965e-02 6.538286060094833374e-02 6.531731039285659790e-02 6.547615677118301392e-02 6.543759256601333618e-02 6.545370072126388550e-02 6.537950038909912109e-02 6.524301320314407349e-02 6.534949690103530884e-02 6.549272686243057251e-02
1.559000000000000000e+03 6.530147045850753784e-02 6.533066183328628540e-02 6.536179035902023315e-02 6.518680602312088013e-02 6.551282852888107300e-02 6.535571813583374023e-02 6.543464213609695435e-02 6.535213440656661987e-02 6.531978398561477661e-02 6.522373110055923462e-02 6.550087034702301025e-02 6.516358256340026855e-02 6.532845646142959595e-02 6.521230190992355347e-02 6.522986292839050293e-02 6.530625373125076294e-02 6.537120789289474487e-02 6.529284268617630005e-02 6.545457988977432251e-02 6.542677432298660278e-02 6.543688476085662842e-02 6.535714119672775269e-02 6.521862000226974487e-02 6.532534211874008179e-02 6.547524780035018921e-02
1.580000000000000000e+03 6.527770310640335083e-02 6.530156731605529785e-02 6.534760445356369019e-02 6.512279063463211060e-02 6.549487262964248657e-02 6.532224267721176147e-02 6.543716788291931152e-02 6.532780081033706665e-02 6.528887897729873657e-02 6.519090384244918823e-02 6.547923386096954346e-02 6.513533741235733032e-02 6.530945748090744019e-02 6.518179923295974731e-02 6.520577520132064819e-02 6.527834385633468628e-02 6.534293293952941895e-02 6.527333706617355347e-02 6.543421000242233276e-02 6.539798527956008911e-02 6.541388481855392456e-02 6.533796340227127075e-02 6.520090252161026001e-02 6.530541926622390747e-02 6.545292586088180542e-02
1.601000000000000000e+03 6.525892764329910278e-02 6.527791917324066162e-02 6.531781703233718872e-02 6.512293219566345215e-02 6.547325849533081055e-02 6.529591232538223267e-02 6.539479643106460571e-02 6.531479209661483765e-02 6.527448445558547974e-02 6.516536325216293335e-02 6.545909494161605835e-02 6.513161212205886841e-02 6.528630107641220093e-02 6.516731530427932739e-02 6.518375128507614136e-02 6.526029109954833984e-02 6.531681120395660400e-02 6.524648517370223999e-02 6.541542708873748779e-02 6.537246704101562500e-02 6.538692116737365723e-02 6.531792134046554565e-02 6.518043577671051025e-02 6.527946144342422485e-02 6.542495638132095337e-02
1.622000000000000000e+03 6.523679196834564209e-02 6.524246186017990112e-02 6.529295444488525391e-02 6.509125977754592896e-02 6.545264273881912231e-02 6.527349352836608887e-02 6.536898761987686157e-02 6.528693437576293945e-02 6.524681299924850464e-02 6.515452265739440918e-02 6.543532758951187134e-02 6.509488075971603394e-02 6.525357067584991455e-02 6.513500958681106567e-02 6.515882909297943115e-02 6.523188948631286621e-02 6.529570370912551880e-02 6.521890312433242798e-02 6.538846343755722046e-02 6.536079198122024536e-02 6.537201255559921265e-02 6.528427451848983765e-02 6.515691429376602173e-02 6.525968015193939209e-02 6.540719419717788696e-02
1.644000000000000000e+03 6.521650403738021851e-02 6.524154543876647949e-02 6.527087837457656860e-02 6.505633145570755005e-02 6.542825698852539062e-02 6.525569409132003784e-02 6.534601002931594849e-02 6.527170538902282715e-02 6.522588431835174561e-02 6.512222439050674438e-02 6.541094183921813965e-02 6.507420539855957031e-02 6.524042040109634399e-02 6.511483341455459595e-02 6.513407826423645020e-02 6.520058214664459229e-02 6.526979804039001465e-02 6.520108133554458618e-02 6.535882502794265747e-02 6.532121449708938599e-02 6.535024195909500122e-02 6.526697427034378052e-02 6.513132899999618530e-02 6.523429602384567261e-02 6.540716439485549927e-02
1.666000000000000000e+03 6.518734246492385864e-02 6.519338488578796387e-02 6.524574011564254761e-02 6.502775102853775024e-02 6.540114432573318481e-02 6.522585451602935791e-02 6.532046198844909668e-02 6.523164361715316772e-02 6.520319730043411255e-02 6.510273367166519165e-02 6.538671255111694336e-02 6.503897905349731445e-02 6.520677357912063599e-02 6.508789211511611938e-02 6.510677188634872437e-02 6.518273800611495972e-02 6.524849683046340942e-02 6.518121808767318726e-02 6.535082310438156128e-02 6.531044095754623413e-02 6.531965732574462891e-02 6.524682044982910156e-02 6.510882079601287842e-02 6.520942598581314087e-02 6.535512208938598633e-02
1.688000000000000000e+03 6.515598297119140625e-02 6.516497582197189331e-02 6.522479653358459473e-02 6.501887738704681396e-02 6.538445502519607544e-02 6.519294530153274536e-02 6.529974937438964844e-02 6.521163135766983032e-02 6.516905874013900757e-02 6.511249393224716187e-02 6.536540389060974121e-02 6.503552943468093872e-02 6.518679112195968628e-02 6.505447626113891602e-02 6.508489698171615601e-02 6.515667587518692017e-02 6.523013859987258911e-02 6.515514105558395386e-02 6.531438231468200684e-02 6.531870365142822266e-02 6.529921293258666992e-02 6.522063165903091431e-02 6.508263200521469116e-02 6.518965959548950195e-02 6.535184383392333984e-02
1.710000000000000000e+03 6.514683365821838379e-02 6.514910608530044556e-02 6.520599871873855591e-02 6.498400121927261353e-02 6.535709649324417114e-02 6.517748534679412842e-02 6.527218222618103027e-02 6.518489867448806763e-02 6.515700370073318481e-02 6.505686044692993164e-02 6.533847004175186157e-02 6.499076634645462036e-02 6.516478210687637329e-02 6.503774970769882202e-02 6.506583094596862793e-02 6.514126062393188477e-02 6.520418077707290649e-02 6.513012945652008057e-02 6.529074162244796753e-02 6.527542322874069214e-02 6.528542935848236084e-02 6.519606709480285645e-02 6.505891680717468262e-02 6.515858322381973267e-02 6.530630588531494141e-02
1.733000000000000000e+03 6.511646509170532227e-02 6.511548161506652832e-02 6.517414003610610962e-02 6.495639681816101074e-02 6.533827632665634155e-02 6.515990197658538818e-02 6.525746732950210571e-02 6.517127156257629395e-02 6.511913985013961792e-02 6.502595543861389160e-02 6.531774997711181641e-02 6.497615575790405273e-02 6.513975560665130615e-02 6.501606851816177368e-02 6.502871960401535034e-02 6.511632353067398071e-02 6.517615169286727905e-02 6.511013209819793701e-02 6.527337431907653809e-02 6.523375958204269409e-02 6.525226682424545288e-02 6.517154723405838013e-02 6.503202766180038452e-02 6.514462828636169434e-02 6.529468297958374023e-02
1.756000000000000000e+03 6.510751694440841675e-02 6.511275470256805420e-02 6.514222174882888794e-02 6.493682414293289185e-02 6.530947983264923096e-02 6.512107700109481812e-02 6.523578613996505737e-02 6.512927263975143433e-02 6.510277837514877319e-02 6.498817354440689087e-02 6.529512256383895874e-02 6.495226174592971802e-02 6.510382890701293945e-02 6.498310714960098267e-02 6.501811742782592773e-02 6.509978324174880981e-02 6.515385210514068604e-02 6.507831066846847534e-02 6.524583697319030762e-02 6.520798057317733765e-02 6.522709876298904419e-02 6.514745205640792847e-02 6.501074135303497314e-02 6.511353701353073120e-02 6.526736170053482056e-02
1.779000000000000000e+03 6.505983322858810425e-02 6.509161740541458130e-02 6.512110680341720581e-02 6.488457322120666504e-02 6.528269499540328979e-02 6.509653478860855103e-02 6.520032137632369995e-02 6.511458754539489746e-02 6.507885456085205078e-02 6.497538834810256958e-02 6.526895612478256226e-02 6.493214517831802368e-02 6.509537994861602783e-02 6.497207283973693848e-02 6.498462706804275513e-02 6.508236378431320190e-02 6.512957811355590820e-02 6.505430489778518677e-02 6.523063033819198608e-02 6.521160900592803955e-02 6.521957367658615112e-02 6.512064486742019653e-02 6.499232351779937744e-02 6.509067863225936890e-02 6.524971872568130493e-02
1.803000000000000000e+03 6.504135578870773315e-02 6.506649404764175415e-02 6.509559601545333862e-02 6.486631184816360474e-02 6.526872515678405762e-02 6.508271396160125732e-02 6.518312543630599976e-02 6.510759145021438599e-02 6.504220515489578247e-02 6.495314091444015503e-02 6.524372845888137817e-02 6.489483267068862915e-02 6.506894528865814209e-02 6.492701917886734009e-02 6.495659798383712769e-02 6.504043936729431152e-02 6.509947776794433594e-02 6.503197550773620605e-02 6.518640369176864624e-02 6.518971174955368042e-02 6.517462432384490967e-02 6.509234011173248291e-02 6.496232748031616211e-02 6.506485491991043091e-02 6.521762162446975708e-02
1.827000000000000000e+03 6.500845402479171753e-02 6.503095477819442749e-02 6.508275121450424194e-02 6.484394520521163940e-02 6.522360444068908691e-02 6.505388021469116211e-02 6.516108661890029907e-02 6.506270915269851685e-02 6.502720713615417480e-02 6.492742896080017090e-02 6.521490961313247681e-02 6.486892700195312500e-02 6.504435092210769653e-02 6.489752233028411865e-02 6.493295729160308838e-02 6.502012163400650024e-02 6.507321447134017944e-02 6.502408534288406372e-02 6.515947729349136353e-02 6.513952463865280151e-02 6.514839082956314087e-02 6.506232172250747681e-02 6.493321806192398071e-02 6.504655629396438599e-02 6.517709046602249146e-02
1.851000000000000000e+03 6.499739736318588257e-02 6.499908864498138428e-02 6.503509730100631714e-02 6.482111662626266479e-02 6.520831584930419922e-02 6.502160429954528809e-02 6.511729955673217773e-02 6.503060460090637207e-02 6.498593091964721680e-02 6.490226089954376221e-02 6.519202142953872681e-02 6.484629958868026733e-02 6.500227004289627075e-02 6.489122658967971802e-02 6.489457935094833374e-02 6.499428302049636841e-02 6.505549699068069458e-02 6.498736888170242310e-02 6.513673067092895508e-02 6.510898470878601074e-02 6.512306630611419678e-02 6.505221873521804810e-02 6.491183489561080933e-02 6.500662863254547119e-02 6.519628316164016724e-02
1.875000000000000000e+03 6.494836509227752686e-02 6.496468931436538696e-02 6.501247733831405640e-02 6.480527669191360474e-02 6.519294530153274536e-02 6.501802802085876465e-02 6.509432196617126465e-02 6.502347439527511597e-02 6.496610492467880249e-02 6.486991792917251587e-02 6.516060233116149902e-02 6.480846554040908813e-02 6.499623507261276245e-02 6.487074494361877441e-02 6.488502770662307739e-02 6.495557725429534912e-02 6.503133475780487061e-02 6.495487689971923828e-02 6.510434299707412720e-02 6.508338451385498047e-02 6.509440392255783081e-02 6.503207236528396606e-02 6.488492339849472046e-02 6.498763710260391235e-02 6.513390690088272095e-02
1.900000000000000000e+03 6.492623686790466309e-02 6.495637446641921997e-02 6.498350948095321655e-02 6.477176398038864136e-02 6.516000628471374512e-02 6.498588621616363525e-02 6.507197022438049316e-02 6.498810648918151855e-02 6.494709849357604980e-02 6.482600420713424683e-02 6.513703614473342896e-02 6.478963047266006470e-02 6.495533138513565063e-02 6.482278555631637573e-02 6.486267596483230591e-02 6.493376940488815308e-02 6.498572975397109985e-02 6.493253260850906372e-02 6.510649621486663818e-02 6.505510956048965454e-02 6.507531553506851196e-02 6.498793512582778931e-02 6.485547125339508057e-02 6.496595591306686401e-02 6.509765237569808960e-02
1.926000000000000000e+03 6.490468978881835938e-02 6.490531563758850098e-02 6.496868282556533813e-02 6.473835557699203491e-02 6.515698879957199097e-02 6.494271755218505859e-02 6.503205746412277222e-02 6.495314091444015503e-02 6.490453332662582397e-02 6.481878459453582764e-02 6.511638313531875610e-02 6.477648764848709106e-02 6.492829322814941406e-02 6.477700918912887573e-02 6.483119726181030273e-02 6.488899141550064087e-02 6.496311724185943604e-02 6.492799520492553711e-02 6.507786363363265991e-02 6.502187997102737427e-02 6.504265218973159790e-02 6.496065855026245117e-02 6.482350081205368042e-02 6.492155045270919800e-02 6.506553292274475098e-02
1.951000000000000000e+03 6.487292051315307617e-02 6.489458680152893066e-02 6.494512408971786499e-02 6.471583247184753418e-02 6.510585546493530273e-02 6.490807980298995972e-02 6.503692269325256348e-02 6.493768841028213501e-02 6.487622857093811035e-02 6.476769596338272095e-02 6.508249789476394653e-02 6.473479419946670532e-02 6.488666683435440063e-02 6.478295475244522095e-02 6.478821486234664917e-02 6.488191336393356323e-02 6.494230031967163086e-02 6.488107889890670776e-02 6.502833962440490723e-02 6.502600759267807007e-02 6.502570211887359619e-02 6.493116170167922974e-02 6.480048596858978271e-02 6.490393728017807007e-02 6.506229192018508911e-02
1.977000000000000000e+03 6.484129279851913452e-02 6.484478712081909180e-02 6.492123752832412720e-02 6.466484814882278442e-02 6.507729738950729370e-02 6.487761437892913818e-02 6.499553471803665161e-02 6.491068750619888306e-02 6.484857946634292603e-02 6.476440280675888062e-02 6.504779309034347534e-02 6.471811980009078979e-02 6.488309055566787720e-02 6.473913043737411499e-02 6.476265937089920044e-02 6.484183669090270996e-02 6.491168588399887085e-02 6.484907865524291992e-02 6.500888615846633911e-02 6.498324126005172729e-02 6.500073522329330444e-02 6.491257995367050171e-02 6.477981060743331909e-02 6.486756354570388794e-02 6.502819806337356567e-02
2.003000000000000000e+03 6.483203917741775513e-02 6.483843177556991577e-02 6.488033384084701538e-02 6.466016173362731934e-02 6.506327539682388306e-02 6.483744829893112183e-02 6.496275961399078369e-02 6.489169597625732422e-02 6.482515484094619751e-02 6.472749263048171997e-02 6.503000855445861816e-02 6.467802077531814575e-02 6.484644860029220581e-02 6.471285223960876465e-02 6.475341320037841797e-02 6.483138352632522583e-02 6.488788872957229614e-02 6.482434272766113281e-02 6.498376280069351196e-02 6.494279950857162476e-02 6.495783478021621704e-02 6.487958878278732300e-02 6.475427746772766113e-02 6.484312564134597778e-02 6.502415984869003296e-02
2.030000000000000000e+03 6.479106843471527100e-02 6.479135900735855103e-02 6.485835462808609009e-02 6.463468074798583984e-02 6.502679735422134399e-02 6.479995697736740112e-02 6.493379920721054077e-02 6.487334519624710083e-02 6.478286534547805786e-02 6.471042335033416748e-02 6.499933451414108276e-02 6.465040892362594604e-02 6.481021642684936523e-02 6.471297889947891235e-02 6.472273916006088257e-02 6.481361389160156250e-02 6.484660506248474121e-02 6.478466838598251343e-02 6.495853513479232788e-02 6.490958482027053833e-02 6.492742151021957397e-02 6.483343243598937988e-02 6.471902132034301758e-02 6.482087820768356323e-02 6.494920700788497925e-02
2.057000000000000000e+03 6.476688385009765625e-02 6.478656083345413208e-02 6.483685970306396484e-02 6.460662931203842163e-02 6.500638276338577271e-02 6.480652838945388794e-02 6.488220393657684326e-02 6.480146199464797974e-02 6.475140899419784546e-02 6.463892012834548950e-02 6.497564166784286499e-02 6.461578607559204102e-02 6.477673351764678955e-02 6.466806679964065552e-02 6.467062979936599731e-02 6.475580483675003052e-02 6.482310593128204346e-02 6.476479023694992065e-02 6.492705643177032471e-02 6.492388248443603516e-02 6.491346657276153564e-02 6.482053548097610474e-02 6.469620764255523682e-02 6.476128101348876953e-02 6.495337933301925659e-02
2.084000000000000000e+03 6.473197788000106812e-02 6.477069109678268433e-02 6.480837613344192505e-02 6.457964330911636353e-02 6.497501581907272339e-02 6.475890427827835083e-02 6.485956162214279175e-02 6.478354334831237793e-02 6.474521756172180176e-02 6.464412063360214233e-02 6.494044512510299683e-02 6.461234390735626221e-02 6.476362794637680054e-02 6.461627781391143799e-02 6.464526802301406860e-02 6.472089141607284546e-02 6.479718536138534546e-02 6.473362445831298828e-02 6.489364802837371826e-02 6.486675143241882324e-02 6.487160176038742065e-02 6.481280177831649780e-02 6.465322524309158325e-02 6.476750224828720093e-02 6.489517539739608765e-02
2.112000000000000000e+03 6.469579786062240601e-02 6.473066657781600952e-02 6.477916240692138672e-02 6.450481712818145752e-02 6.496573239564895630e-02 6.473142653703689575e-02 6.483181565999984741e-02 6.476879864931106567e-02 6.470812857151031494e-02 6.459471583366394043e-02 6.491098552942276001e-02 6.458475440740585327e-02 6.473762542009353638e-02 6.460919231176376343e-02 6.462176889181137085e-02 6.472770124673843384e-02 6.476131826639175415e-02 6.471606343984603882e-02 6.485936790704727173e-02 6.483273953199386597e-02 6.483673304319381714e-02 6.475285440683364868e-02 6.464333087205886841e-02 6.473169475793838501e-02 6.488022208213806152e-02
2.140000000000000000e+03 6.467911601066589355e-02 6.466273218393325806e-02 6.471383571624755859e-02 6.446563452482223511e-02 6.492713838815689087e-02 6.469324976205825806e-02 6.479563564062118530e-02 6.473036855459213257e-02 6.466544419527053833e-02 6.455368548631668091e-02 6.486860662698745728e-02 6.455020606517791748e-02 6.469828635454177856e-02 6.455481797456741333e-02 6.460615247488021851e-02 6.470539420843124390e-02 6.472703069448471069e-02 6.466152518987655640e-02 6.481701880693435669e-02 6.480429321527481079e-02 6.481429189443588257e-02 6.472989171743392944e-02 6.460639834403991699e-02 6.469797343015670776e-02 6.484964489936828613e-02
2.168000000000000000e+03 6.465271115303039551e-02 6.464952975511550903e-02 6.472147256135940552e-02 6.449016928672790527e-02 6.490660458803176880e-02 6.465207785367965698e-02 6.475888937711715698e-02 6.472618132829666138e-02 6.463868170976638794e-02 6.450082361698150635e-02 6.483867019414901733e-02 6.454511731863021851e-02 6.465613096952438354e-02 6.456760317087173462e-02 6.455779075622558594e-02 6.464340537786483765e-02 6.471386551856994629e-02 6.466820091009140015e-02 6.479781121015548706e-02 6.479680538177490234e-02 6.479056924581527710e-02 6.467778235673904419e-02 6.459520012140274048e-02 6.466273218393325806e-02 6.485825777053833008e-02
2.197000000000000000e+03 6.458976864814758301e-02 6.462907791137695312e-02 6.469993293285369873e-02 6.443752348423004150e-02 6.485936790704727173e-02 6.465549021959304810e-02 6.472599506378173828e-02 6.467527151107788086e-02 6.461215764284133911e-02 6.451880931854248047e-02 6.481677293777465820e-02 6.447397917509078979e-02 6.464030593633651733e-02 6.448798626661300659e-02 6.454610079526901245e-02 6.461035460233688354e-02 6.466042250394821167e-02 6.462877988815307617e-02 6.475597620010375977e-02 6.473942846059799194e-02 6.476809829473495483e-02 6.465078145265579224e-02 6.452968716621398926e-02 6.464707106351852417e-02 6.478057056665420532e-02
2.226000000000000000e+03 6.461259722709655762e-02 6.457550078630447388e-02 6.462331116199493408e-02 6.440141797065734863e-02 6.482739746570587158e-02 6.460849195718765259e-02 6.470602005720138550e-02 6.464605778455734253e-02 6.457296013832092285e-02 6.446433812379837036e-02 6.477636843919754028e-02 6.448650360107421875e-02 6.462002545595169067e-02 6.447216123342514038e-02 6.449735164642333984e-02 6.459795683622360229e-02 6.464552134275436401e-02 6.458727270364761353e-02 6.475335359573364258e-02 6.470223516225814819e-02 6.473787873983383179e-02 6.462065130472183228e-02 6.452655047178268433e-02 6.458617001771926880e-02 6.480806320905685425e-02
2.255000000000000000e+03 6.455434113740921021e-02 6.455165892839431763e-02 6.461600959300994873e-02 6.440646201372146606e-02 6.479334831237792969e-02 6.456450372934341431e-02 6.467653065919876099e-02 6.461095809936523438e-02 6.457294523715972900e-02 6.441228836774826050e-02 6.474924832582473755e-02 6.442733854055404663e-02 6.457708030939102173e-02 6.442558765411376953e-02 6.445250660181045532e-02 6.453943997621536255e-02 6.463252753019332886e-02 6.457781046628952026e-02 6.473935395479202271e-02 6.469605118036270142e-02 6.469962745904922485e-02 6.461773067712783813e-02 6.448592990636825562e-02 6.458315998315811157e-02 6.473024934530258179e-02
2.285000000000000000e+03 6.451839953660964966e-02 6.451718509197235107e-02 6.459623575210571289e-02 6.436550617218017578e-02 6.474152952432632446e-02 6.453370302915573120e-02 6.466218084096908569e-02 6.458164006471633911e-02 6.451067328453063965e-02 6.439411640167236328e-02 6.472358852624893188e-02 6.439455598592758179e-02 6.453488022089004517e-02 6.439501047134399414e-02 6.442769616842269897e-02 6.449508666992187500e-02 6.458973139524459839e-02 6.456045061349868774e-02 6.469751894474029541e-02 6.465259939432144165e-02 6.465924531221389771e-02 6.457769125699996948e-02 6.444758176803588867e-02 6.452869623899459839e-02 6.469047069549560547e-02
2.316000000000000000e+03 6.446544080972671509e-02 6.452405452728271484e-02 6.449865549802780151e-02 6.432198733091354370e-02 6.473123282194137573e-02 6.448467820882797241e-02 6.460741907358169556e-02 6.454705446958541870e-02 6.446335464715957642e-02 6.437666714191436768e-02 6.468235701322555542e-02 6.436583399772644043e-02 6.448564678430557251e-02 6.437999010086059570e-02 6.439974904060363770e-02 6.450219452381134033e-02 6.452679634094238281e-02 6.450737267732620239e-02 6.465977430343627930e-02 6.461980193853378296e-02 6.465345621109008789e-02 6.455063074827194214e-02 6.442541629076004028e-02 6.451458483934402466e-02 6.466414779424667358e-02
2.346000000000000000e+03 6.448978185653686523e-02 6.445064395666122437e-02 6.452991068363189697e-02 6.425619870424270630e-02 6.468271464109420776e-02 6.449141353368759155e-02 6.464544683694839478e-02 6.455684453248977661e-02 6.448071449995040894e-02 6.429512053728103638e-02 6.465726345777511597e-02 6.438236683607101440e-02 6.447752565145492554e-02 6.434768438339233398e-02 6.435636430978775024e-02 6.448001414537429810e-02 6.452161818742752075e-02 6.446504592895507812e-02 6.462267786264419556e-02 6.463029235601425171e-02 6.460986286401748657e-02 6.450808793306350708e-02 6.440418213605880737e-02 6.447083503007888794e-02 6.465490162372589111e-02
2.378000000000000000e+03 6.444286555051803589e-02 6.443189829587936401e-02 6.450629234313964844e-02 6.422390788793563843e-02 6.466111540794372559e-02 6.443321704864501953e-02 6.455969065427780151e-02 6.450154632329940796e-02 6.439268589019775391e-02 6.429225206375122070e-02 6.463498622179031372e-02 6.434398889541625977e-02 6.446803361177444458e-02 6.435910612344741821e-02 6.434660404920578003e-02 6.444340944290161133e-02 6.448390334844589233e-02 6.443941593170166016e-02 6.459941715002059937e-02 6.455538421869277954e-02 6.458878517150878906e-02 6.447883695363998413e-02 6.435322016477584839e-02 6.442166119813919067e-02 6.466456502676010132e-02
2.409000000000000000e+03 6.438829004764556885e-02 6.440312415361404419e-02 6.447186321020126343e-02 6.424536556005477905e-02 6.463211029767990112e-02 6.441038101911544800e-02 6.449085474014282227e-02 6.445679813623428345e-02 6.437539309263229370e-02 6.425265222787857056e-02 6.457332521677017212e-02 6.426315009593963623e-02 6.441745162010192871e-02 6.422474235296249390e-02 6.432884186506271362e-02 6.441058218479156494e-02 6.443875283002853394e-02 6.439241021871566772e-02 6.454247236251831055e-02 6.453642249107360840e-02 6.454242020845413208e-02 6.444118171930313110e-02 6.433346122503280640e-02 6.440228968858718872e-02 6.456197053194046021e-02
2.441000000000000000e+03 6.434110552072525024e-02 6.435912847518920898e-02 6.440550088882446289e-02 6.416629254817962646e-02 6.461893767118453979e-02 6.437351554632186890e-02 6.448599696159362793e-02 6.440452486276626587e-02 6.431350857019424438e-02 6.422626227140426636e-02 6.457044184207916260e-02 6.423519551753997803e-02 6.438729166984558105e-02 6.423075497150421143e-02 6.428280472755432129e-02 6.436159461736679077e-02 6.442234665155410767e-02 6.439613550901412964e-02 6.449189782142639160e-02 6.455522030591964722e-02 6.453846395015716553e-02 6.440254300832748413e-02 6.434170901775360107e-02 6.438264250755310059e-02 6.458342820405960083e-02
2.473000000000000000e+03 6.437333673238754272e-02 6.431702524423599243e-02 6.439278274774551392e-02 6.418234854936599731e-02 6.463824957609176636e-02 6.435777246952056885e-02 6.442834436893463135e-02 6.441780179738998413e-02 6.432967633008956909e-02 6.417077034711837769e-02 6.450882554054260254e-02 6.422197818756103516e-02 6.431606411933898926e-02 6.421405822038650513e-02 6.419726461172103882e-02 6.431175023317337036e-02 6.439557671546936035e-02 6.434801965951919556e-02 6.453347951173782349e-02 6.446903944015502930e-02 6.448436528444290161e-02 6.437817960977554321e-02 6.424949318170547485e-02 6.434411555528640747e-02 6.446888297796249390e-02
2.506000000000000000e+03 6.427637487649917603e-02 6.429175287485122681e-02 6.434053927659988403e-02 6.409478187561035156e-02 6.454508006572723389e-02 6.427910178899765015e-02 6.441108137369155884e-02 6.439501792192459106e-02 6.423590332269668579e-02 6.409236043691635132e-02 6.449583172798156738e-02 6.415965408086776733e-02 6.435786932706832886e-02 6.421574205160140991e-02 6.414822489023208618e-02 6.426181644201278687e-02 6.434632837772369385e-02 6.432075053453445435e-02 6.444299221038818359e-02 6.444372981786727905e-02 6.445849686861038208e-02 6.433001160621643066e-02 6.421361118555068970e-02 6.429649144411087036e-02 6.447026133537292480e-02
2.539000000000000000e+03 6.419984996318817139e-02 6.430482119321823120e-02 6.435980647802352905e-02 6.409016996622085571e-02 6.451604515314102173e-02 6.427348405122756958e-02 6.439706683158874512e-02 6.431168317794799805e-02 6.421638280153274536e-02 6.410367041826248169e-02 6.447171419858932495e-02 6.420266628265380859e-02 6.426804512739181519e-02 6.413783133029937744e-02 6.417337805032730103e-02 6.426187604665756226e-02 6.428178399801254272e-02 6.425777822732925415e-02 6.440689414739608765e-02 6.442733854055404663e-02 6.441617012023925781e-02 6.431341916322708130e-02 6.424707174301147461e-02 6.424530595541000366e-02 6.441914290189743042e-02
2.573000000000000000e+03 6.422161310911178589e-02 6.423226743936538696e-02 6.430412083864212036e-02 6.404232233762741089e-02 6.448341161012649536e-02 6.423461437225341797e-02 6.435200572013854980e-02 6.433511525392532349e-02 6.417200714349746704e-02 6.408821791410446167e-02 6.440830230712890625e-02 6.416578590869903564e-02 6.424065679311752319e-02 6.415814906358718872e-02 6.414177268743515015e-02 6.423071771860122681e-02 6.426145881414413452e-02 6.425343453884124756e-02 6.437890976667404175e-02 6.435750424861907959e-02 6.439063698053359985e-02 6.427591294050216675e-02 6.415472179651260376e-02 6.424304842948913574e-02 6.437751650810241699e-02
2.607000000000000000e+03 6.418482214212417603e-02 6.418132781982421875e-02 6.424753367900848389e-02 6.398676335811614990e-02 6.443393230438232422e-02 6.425795704126358032e-02 6.438180804252624512e-02 6.433172523975372314e-02 6.413841247558593750e-02 6.406477093696594238e-02 6.438822299242019653e-02 6.406855583190917969e-02 6.418339908123016357e-02 6.403489410877227783e-02 6.408604234457015991e-02 6.418006867170333862e-02 6.423572450876235962e-02 6.422562897205352783e-02 6.437481194734573364e-02 6.435895711183547974e-02 6.435643881559371948e-02 6.423833221197128296e-02 6.411124020814895630e-02 6.417330354452133179e-02 6.443674117326736450e-02
2.642000000000000000e+03 6.418653577566146851e-02 6.422509998083114624e-02 6.419719010591506958e-02 6.397289782762527466e-02 6.439080834388732910e-02 6.418791413307189941e-02 6.428223103284835815e-02 6.422594934701919556e-02 6.413545459508895874e-02 6.397492438554763794e-02 6.432906538248062134e-02 6.403360515832901001e-02 6.416424363851547241e-02 6.400929391384124756e-02 6.405014544725418091e-02 6.416793167591094971e-02 6.421531736850738525e-02 6.421519070863723755e-02 6.429085880517959595e-02 6.431518495082855225e-02 6.434106081724166870e-02 6.423919647932052612e-02 6.409949809312820435e-02 6.421235203742980957e-02 6.428640335798263550e-02
2.677000000000000000e+03 6.414743512868881226e-02 6.417364627122879028e-02 6.413877755403518677e-02 6.398210674524307251e-02 6.443220376968383789e-02 6.415510922670364380e-02 6.424296647310256958e-02 6.419834494590759277e-02 6.406033039093017578e-02 6.396886706352233887e-02 6.432216614484786987e-02 6.398523598909378052e-02 6.417229026556015015e-02 6.402824074029922485e-02 6.401144713163375854e-02 6.407768279314041138e-02 6.418854743242263794e-02 6.417009234428405762e-02 6.427545100450515747e-02 6.426533311605453491e-02 6.424783915281295776e-02 6.418262422084808350e-02 6.402596086263656616e-02 6.411627680063247681e-02 6.434407830238342285e-02
2.712000000000000000e+03 6.409895420074462891e-02 6.407352536916732788e-02 6.418660283088684082e-02 6.392779946327209473e-02 6.435038894414901733e-02 6.408039480447769165e-02 6.419893354177474976e-02 6.415959447622299194e-02 6.403544545173645020e-02 6.399244815111160278e-02 6.428422778844833374e-02 6.400836259126663208e-02 6.408541649580001831e-02 6.404975801706314087e-02 6.400947272777557373e-02 6.407130509614944458e-02 6.414303928613662720e-02 6.413658708333969116e-02 6.427659094333648682e-02 6.424520909786224365e-02 6.418126076459884644e-02 6.415894627571105957e-02 6.401062756776809692e-02 6.410678476095199585e-02 6.424445658922195435e-02
2.748000000000000000e+03 6.405239552259445190e-02 6.411527097225189209e-02 6.411346048116683960e-02 6.386237591505050659e-02 6.431479007005691528e-02 6.403562426567077637e-02 6.418693065643310547e-02 6.409322470426559448e-02 6.402026861906051636e-02 6.390275806188583374e-02 6.423735618591308594e-02 6.393903493881225586e-02 6.404132395982742310e-02 6.393891572952270508e-02 6.391034275293350220e-02 6.398931890726089478e-02 6.404044479131698608e-02 6.406004726886749268e-02 6.425086408853530884e-02 6.417965888977050781e-02 6.416989117860794067e-02 6.411824375391006470e-02 6.399386376142501831e-02 6.405738741159439087e-02 6.417179852724075317e-02
2.785000000000000000e+03 6.397458910942077637e-02 6.399767845869064331e-02 6.406304240226745605e-02 6.384467333555221558e-02 6.428512930870056152e-02 6.402993947267532349e-02 6.413794308900833130e-02 6.411173939704895020e-02 6.400036811828613281e-02 6.392902135848999023e-02 6.425693631172180176e-02 6.386992335319519043e-02 6.407429277896881104e-02 6.381876021623611450e-02 6.392768770456314087e-02 6.397879868745803833e-02 6.410546600818634033e-02 6.409803032875061035e-02 6.418583542108535767e-02 6.420797854661941528e-02 6.412380933761596680e-02 6.406015157699584961e-02 6.401705741882324219e-02 6.406860053539276123e-02 6.418941169977188110e-02
2.822000000000000000e+03 6.404864042997360229e-02 6.393897533416748047e-02 6.403134763240814209e-02 6.375140696763992310e-02 6.422194093465805054e-02 6.400343030691146851e-02 6.411204487085342407e-02 6.408385187387466431e-02 6.398969888687133789e-02 6.383546441793441772e-02 6.417471170425415039e-02 6.387591361999511719e-02 6.398726254701614380e-02 6.386176496744155884e-02 6.385894864797592163e-02 6.396304816007614136e-02 6.402317434549331665e-02 6.400563567876815796e-02 6.416744738817214966e-02 6.408269703388214111e-02 6.409371644258499146e-02 6.401454657316207886e-02 6.391096860170364380e-02 6.397379934787750244e-02 6.411778181791305542e-02
2.859000000000000000e+03 6.386208534240722656e-02 6.393045186996459961e-02 6.399802118539810181e-02 6.374055147171020508e-02 6.417035311460494995e-02 6.406428664922714233e-02 6.403709203004837036e-02 6.409182399511337280e-02 6.384133547544479370e-02 6.376636028289794922e-02 6.416288018226623535e-02 6.387213617563247681e-02 6.393424421548843384e-02 6.388852745294570923e-02 6.378540396690368652e-02 6.388667225837707520e-02 6.399498134851455688e-02 6.395483016967773438e-02 6.409486383199691772e-02 6.410105526447296143e-02 6.409730762243270874e-02 6.395869702100753784e-02 6.394929438829421997e-02 6.392776221036911011e-02 6.415384262800216675e-02
2.897000000000000000e+03 6.392709165811538696e-02 6.384497135877609253e-02 6.395041197538375854e-02 6.375793367624282837e-02 6.422419846057891846e-02 6.393955647945404053e-02 6.400489062070846558e-02 6.392553448677062988e-02 6.394585222005844116e-02 6.366840749979019165e-02 6.410354375839233398e-02 6.377761811017990112e-02 6.394807994365692139e-02 6.383037567138671875e-02 6.380468606948852539e-02 6.385800242424011230e-02 6.393103301525115967e-02 6.400188803672790527e-02 6.410255283117294312e-02 6.408406794071197510e-02 6.404817104339599609e-02 6.385497003793716431e-02 6.382573395967483521e-02 6.391703337430953979e-02 6.412077695131301880e-02
2.936000000000000000e+03 6.385930627584457397e-02 6.392522901296615601e-02 6.389731913805007935e-02 6.368907541036605835e-02 6.412061303853988647e-02 6.381624937057495117e-02 6.395047158002853394e-02 6.399116665124893188e-02 6.386242806911468506e-02 6.367402523756027222e-02 6.410489976406097412e-02 6.385659426450729370e-02 6.381603330373764038e-02 6.375219672918319702e-02 6.369265168905258179e-02 6.380861252546310425e-02 6.392393261194229126e-02 6.388942152261734009e-02 6.407859921455383301e-02 6.403681635856628418e-02 6.402928382158279419e-02 6.384968012571334839e-02 6.381107121706008911e-02 6.384444236755371094e-02 6.407603621482849121e-02
2.975000000000000000e+03 6.381376832723617554e-02 6.382305920124053955e-02 6.381998211145401001e-02 6.369161605834960938e-02 6.414569169282913208e-02 6.388958543539047241e-02 6.387030333280563354e-02 6.389575451612472534e-02 6.375098228454589844e-02 6.365122646093368530e-02 6.402161717414855957e-02 6.378959119319915771e-02 6.392081081867218018e-02 6.379071623086929321e-02 6.365241855382919312e-02 6.376929581165313721e-02 6.386741995811462402e-02 6.385000795125961304e-02 6.402713060379028320e-02 6.397775560617446899e-02 6.393756717443466187e-02 6.387633830308914185e-02 6.379311531782150269e-02 6.384345889091491699e-02 6.402418762445449829e-02
3.014000000000000000e+03 6.378541141748428345e-02 6.382351368665695190e-02 6.399279087781906128e-02 6.358727067708969116e-02 6.406266242265701294e-02 6.380387395620346069e-02 6.385882198810577393e-02 6.393497437238693237e-02 6.374903768301010132e-02 6.357346475124359131e-02 6.400283426046371460e-02 6.365948170423507690e-02 6.379618495702743530e-02 6.364144384860992432e-02 6.366604566574096680e-02 6.375190615653991699e-02 6.382644921541213989e-02 6.373360008001327515e-02 6.398458778858184814e-02 6.402271986007690430e-02 6.393542140722274780e-02 6.381072103977203369e-02 6.389327347278594971e-02 6.386354565620422363e-02 6.389494985342025757e-02
3.054000000000000000e+03 6.374619156122207642e-02 6.373087316751480103e-02 6.379184871912002563e-02 6.357858330011367798e-02 6.399080902338027954e-02 6.381686776876449585e-02 6.389854103326797485e-02 6.380296498537063599e-02 6.373206526041030884e-02 6.360616534948348999e-02 6.397993117570877075e-02 6.359791010618209839e-02 6.373765319585800171e-02 6.365192681550979614e-02 6.377189606428146362e-02 6.373470276594161987e-02 6.382244825363159180e-02 6.382886320352554321e-02 6.390596181154251099e-02 6.398058682680130005e-02 6.385907530784606934e-02 6.379425525665283203e-02 6.367472559213638306e-02 6.370714306831359863e-02 6.398382782936096191e-02
3.095000000000000000e+03 6.371995061635971069e-02 6.373037397861480713e-02 6.383627653121948242e-02 6.347616016864776611e-02 6.403534859418869019e-02 6.369947642087936401e-02 6.380755454301834106e-02 6.382506340742111206e-02 6.361331790685653687e-02 6.347990036010742188e-02 6.393203139305114746e-02 6.357216089963912964e-02 6.373352557420730591e-02 6.358119100332260132e-02 6.357813626527786255e-02 6.368214637041091919e-02 6.374362856149673462e-02 6.380455940961837769e-02 6.390923261642456055e-02 6.387497484683990479e-02 6.385266780853271484e-02 6.374105066061019897e-02 6.358223408460617065e-02 6.369567662477493286e-02 6.391093134880065918e-02
3.136000000000000000e+03 6.364768743515014648e-02 6.369251012802124023e-02 6.372148543596267700e-02 6.344809383153915405e-02 6.395661830902099609e-02 6.363809108734130859e-02 6.373429298400878906e-02 6.368400901556015015e-02 6.368505954742431641e-02 6.355664879083633423e-02 6.394331902265548706e-02 6.361529231071472168e-02 6.372352689504623413e-02 6.351405382156372070e-02 6.349209696054458618e-02 6.362142413854598999e-02 6.373292952775955200e-02 6.370396167039871216e-02 6.379634886980056763e-02 6.384750455617904663e-02 6.384315341711044312e-02 6.378767639398574829e-02 6.358409672975540161e-02 6.365478783845901489e-02 6.392612308263778687e-02
3.177000000000000000e+03 6.365016102790832520e-02 6.370756775140762329e-02 6.377562135457992554e-02 6.360390037298202515e-02 6.385160237550735474e-02 6.367600709199905396e-02 6.371450424194335938e-02 6.378928571939468384e-02 6.361620873212814331e-02 6.340786069631576538e-02 6.385662406682968140e-02 6.346768140792846680e-02 6.363298743963241577e-02 6.352495402097702026e-02 6.352737545967102051e-02 6.361231207847595215e-02 6.371762603521347046e-02 6.363735347986221313e-02 6.391623616218566895e-02 6.387966126203536987e-02 6.399002671241760254e-02 6.368271261453628540e-02 6.361768394708633423e-02 6.363824009895324707e-02 6.381759047508239746e-02
3.219000000000000000e+03 6.354367733001708984e-02 6.364414840936660767e-02 6.369766592979431152e-02 6.337904930114746094e-02 6.397745758295059204e-02 6.361997127532958984e-02 6.362202763557434082e-02 6.361737102270126343e-02 6.352088600397109985e-02 6.337988376617431641e-02 6.376989930868148804e-02 6.341055780649185181e-02 6.363090127706527710e-02 6.350543349981307983e-02 6.353819370269775391e-02 6.349505484104156494e-02 6.358648091554641724e-02 6.362653523683547974e-02 6.374248862266540527e-02 6.392357498407363892e-02 6.380877643823623657e-02 6.370782107114791870e-02 6.349423527717590332e-02 6.366495043039321899e-02 6.369128823280334473e-02
3.262000000000000000e+03 6.362558156251907349e-02 6.359770148992538452e-02 6.360787898302078247e-02 6.339292973279953003e-02 6.379684805870056152e-02 6.362733989953994751e-02 6.356678903102874756e-02 6.366953253746032715e-02 6.346631050109863281e-02 6.333377212285995483e-02 6.374062597751617432e-02 6.352371722459793091e-02 6.357876956462860107e-02 6.342430412769317627e-02 6.335156410932540894e-02 6.354546546936035156e-02 6.365749984979629517e-02 6.360969692468643188e-02 6.373959779739379883e-02 6.375554203987121582e-02 6.369603425264358521e-02 6.364039331674575806e-02 6.349962204694747925e-02 6.349038332700729370e-02 6.367803364992141724e-02
3.305000000000000000e+03 6.342606991529464722e-02 6.349471956491470337e-02 6.365898996591567993e-02 6.333658844232559204e-02 6.375167518854141235e-02 6.363338232040405273e-02 6.368347257375717163e-02 6.371259689331054688e-02 6.349352747201919556e-02 6.324163824319839478e-02 6.373699009418487549e-02 6.341478973627090454e-02 6.343665719032287598e-02 6.333982199430465698e-02 6.341190636157989502e-02 6.343676894903182983e-02 6.354190409183502197e-02 6.357639282941818237e-02 6.368427723646163940e-02 6.382048875093460083e-02 6.362947821617126465e-02 6.348600983619689941e-02 6.346269696950912476e-02 6.349337100982666016e-02 6.366320699453353882e-02
3.349000000000000000e+03 6.342829763889312744e-02 6.349637359380722046e-02 6.356034427881240845e-02 6.326302886009216309e-02 6.377977877855300903e-02 6.347730755805969238e-02 6.348584592342376709e-02 6.372997909784317017e-02 6.343638151884078979e-02 6.317093968391418457e-02 6.361898034811019897e-02 6.324383616447448730e-02 6.352002173662185669e-02 6.326831132173538208e-02 6.326878070831298828e-02 6.347136944532394409e-02 6.349088996648788452e-02 6.350726634263992310e-02 6.368180364370346069e-02 6.365232914686203003e-02 6.361593306064605713e-02 6.365548819303512573e-02 6.348682194948196411e-02 6.352215260267257690e-02 6.355564296245574951e-02
3.394000000000000000e+03 6.343430280685424805e-02 6.338732689619064331e-02 6.349562108516693115e-02 6.330362707376480103e-02 6.367675215005874634e-02 6.358335167169570923e-02 6.348434090614318848e-02 6.370130926370620728e-02 6.327020376920700073e-02 6.314555555582046509e-02 6.371209025382995605e-02 6.335105746984481812e-02 6.337804347276687622e-02 6.324885040521621704e-02 6.330972164869308472e-02 6.347403675317764282e-02 6.348714977502822876e-02 6.351716816425323486e-02 6.366655975580215454e-02 6.354469060897827148e-02 6.351824849843978882e-02 6.345275044441223145e-02 6.342228502035140991e-02 6.340459734201431274e-02 6.366885453462600708e-02
3.439000000000000000e+03 6.326530128717422485e-02 6.344713270664215088e-02 6.361397355794906616e-02 6.331603229045867920e-02 6.371989101171493530e-02 6.340816617012023926e-02 6.344299018383026123e-02 6.350789219141006470e-02 6.334253400564193726e-02 6.318011134862899780e-02 6.357882171869277954e-02 6.343733519315719604e-02 6.342729926109313965e-02 6.323263049125671387e-02 6.318811327219009399e-02 6.336563080549240112e-02 6.339991092681884766e-02 6.344216316938400269e-02 6.359276175498962402e-02 6.362716108560562134e-02 6.348692625761032104e-02 6.340190023183822632e-02 6.332986056804656982e-02 6.333402544260025024e-02 6.351422518491744995e-02
3.484000000000000000e+03 6.334073096513748169e-02 6.342776864767074585e-02 6.344866752624511719e-02 6.317206472158432007e-02 6.364601105451583862e-02 6.337901204824447632e-02 6.341776251792907715e-02 6.344733387231826782e-02 6.328147649765014648e-02 6.315821409225463867e-02 6.354381889104843140e-02 6.335309892892837524e-02 6.328866630792617798e-02 6.323048472404479980e-02 6.308082491159439087e-02 6.329404562711715698e-02 6.335357576608657837e-02 6.335914134979248047e-02 6.368889659643173218e-02 6.357663869857788086e-02 6.350512057542800903e-02 6.337826699018478394e-02 6.328690052032470703e-02 6.338598579168319702e-02 6.347788125276565552e-02
3.530000000000000000e+03 6.319896131753921509e-02 6.333250552415847778e-02 6.348315626382827759e-02 6.308493018150329590e-02 6.361567974090576172e-02 6.331124156713485718e-02 6.337219476699829102e-02 6.349211186170578003e-02 6.316793709993362427e-02 6.297031790018081665e-02 6.354861706495285034e-02 6.324352324008941650e-02 6.328758597373962402e-02 6.312517076730728149e-02 6.319143623113632202e-02 6.327849626541137695e-02 6.334416568279266357e-02 6.332165747880935669e-02 6.347516924142837524e-02 6.350316107273101807e-02 6.344059109687805176e-02 6.334494799375534058e-02 6.330290436744689941e-02 6.333162635564804077e-02 6.352897733449935913e-02
3.577000000000000000e+03 6.319775432348251343e-02 6.328953057527542114e-02 6.325846165418624878e-02 6.312975287437438965e-02 6.352238357067108154e-02 6.343739479780197144e-02 6.334566324949264526e-02 6.334178894758224487e-02 6.313818693161010742e-02 6.312767416238784790e-02 6.349162012338638306e-02 6.321566551923751831e-02 6.324871629476547241e-02 6.308149546384811401e-02 6.297007948160171509e-02 6.324443966150283813e-02 6.322634965181350708e-02 6.332734972238540649e-02 6.337404996156692505e-02 6.342833489179611206e-02 6.332702189683914185e-02 6.338623911142349243e-02 6.310384720563888550e-02 6.316113471984863281e-02 6.342724710702896118e-02
3.625000000000000000e+03 6.316567957401275635e-02 6.317330151796340942e-02 6.330730766057968140e-02 6.302081793546676636e-02 6.345175951719284058e-02 6.329474598169326782e-02 6.331477314233779907e-02 6.341726332902908325e-02 6.313101202249526978e-02 6.309180706739425659e-02 6.338497996330261230e-02 6.310432404279708862e-02 6.332549452781677246e-02 6.299125403165817261e-02 6.305573135614395142e-02 6.322682648897171021e-02 6.316824257373809814e-02 6.321247667074203491e-02 6.345323473215103149e-02 6.354795396327972412e-02 6.332892924547195435e-02 6.322464346885681152e-02 6.320347636938095093e-02 6.332227587699890137e-02 6.344396620988845825e-02
3.673000000000000000e+03 6.305074691772460938e-02 6.331754475831985474e-02 6.327233463525772095e-02 6.300750374794006348e-02 6.335399299860000610e-02 6.332292407751083374e-02 6.327518075704574585e-02 6.339637190103530884e-02 6.315008550882339478e-02 6.290409713983535767e-02 6.327291578054428101e-02 6.310368329286575317e-02 6.323865801095962524e-02 6.293347477912902832e-02 6.291850656270980835e-02 6.311586499214172363e-02 6.322246789932250977e-02 6.315761059522628784e-02 6.325493752956390381e-02 6.340897828340530396e-02 6.332134455442428589e-02 6.320963054895401001e-02 6.302738189697265625e-02 6.316811591386795044e-02 6.329413503408432007e-02
3.722000000000000000e+03 6.319465488195419312e-02 6.294759362936019897e-02 6.328994780778884888e-02 6.282826513051986694e-02 6.324426084756851196e-02 6.318020820617675781e-02 6.317266821861267090e-02 6.320796161890029907e-02 6.304561346769332886e-02 6.292784959077835083e-02 6.330191344022750854e-02 6.310456991195678711e-02 6.316670030355453491e-02 6.291712075471878052e-02 6.301793456077575684e-02 6.305847316980361938e-02 6.312953680753707886e-02 6.317382305860519409e-02 6.320824474096298218e-02 6.325734406709671021e-02 6.324405223131179810e-02 6.310667842626571655e-02 6.323900818824768066e-02 6.303519010543823242e-02 6.329265981912612915e-02
3.771000000000000000e+03 6.308966875076293945e-02 6.313374638557434082e-02 6.311419606208801270e-02 6.292585283517837524e-02 6.336850672960281372e-02 6.316734105348587036e-02 6.322390586137771606e-02 6.322313100099563599e-02 6.305132061243057251e-02 6.276089698076248169e-02 6.321001797914505005e-02 6.309277564287185669e-02 6.292957812547683716e-02 6.285559386014938354e-02 6.295130401849746704e-02 6.320459395647048950e-02 6.304366141557693481e-02 6.315980851650238037e-02 6.332064419984817505e-02 6.343974173069000244e-02 6.327990442514419556e-02 6.307408213615417480e-02 6.299167871475219727e-02 6.305307894945144653e-02 6.326153874397277832e-02
3.821000000000000000e+03 6.295666843652725220e-02 6.309784203767776489e-02 6.318322569131851196e-02 6.276856362819671631e-02 6.325218826532363892e-02 6.308352202177047729e-02 6.312987953424453735e-02 6.327627599239349365e-02 6.301625818014144897e-02 6.265158206224441528e-02 6.315366178750991821e-02 6.314169615507125854e-02 6.311953812837600708e-02 6.293845176696777344e-02 6.284178793430328369e-02 6.314831227064132690e-02 6.304065138101577759e-02 6.315940618515014648e-02 6.319884210824966431e-02 6.335901468992233276e-02 6.324439495801925659e-02 6.308641284704208374e-02 6.306058168411254883e-02 6.297449767589569092e-02 6.318529695272445679e-02
3.872000000000000000e+03 6.280253082513809204e-02 6.309291720390319824e-02 6.298322230577468872e-02 6.265190243721008301e-02 6.334582716226577759e-02 6.308680027723312378e-02 6.300088763236999512e-02 6.313370168209075928e-02 6.299438327550888062e-02 6.268408894538879395e-02 6.311868876218795776e-02 6.281217187643051147e-02 6.297919154167175293e-02 6.280446052551269531e-02 6.274008005857467651e-02 6.279487907886505127e-02 6.301420181989669800e-02 6.306640058755874634e-02 6.317428499460220337e-02 6.311751157045364380e-02 6.318687647581100464e-02 6.289418041706085205e-02 6.291605532169342041e-02 6.287205219268798828e-02 6.308111548423767090e-02
3.923000000000000000e+03 6.276634335517883301e-02 6.294804066419601440e-02 6.309273838996887207e-02 6.284461170434951782e-02 6.320331990718841553e-02 6.295336037874221802e-02 6.297194212675094604e-02 6.298044323921203613e-02 6.280638277530670166e-02 6.286571919918060303e-02 6.314796209335327148e-02 6.277843564748764038e-02 6.296866387128829956e-02 6.284731626510620117e-02 6.275801360607147217e-02 6.305231899023056030e-02 6.299940496683120728e-02 6.313163787126541138e-02 6.311848759651184082e-02 6.315129995346069336e-02 6.312232464551925659e-02 6.299098581075668335e-02 6.287930160760879517e-02 6.288661807775497437e-02 6.314596533775329590e-02
3.975000000000000000e+03 6.289317458868026733e-02 6.297572702169418335e-02 6.292664259672164917e-02 6.268712878227233887e-02 6.309303641319274902e-02 6.304969638586044312e-02 6.293829530477523804e-02 6.313747912645339966e-02 6.276763230562210083e-02 6.264191865921020508e-02 6.313233822584152222e-02 6.273150444030761719e-02 6.279578804969787598e-02 6.268905848264694214e-02 6.274584680795669556e-02 6.294025480747222900e-02 6.292954832315444946e-02 6.290695816278457642e-02 6.322354823350906372e-02 6.320954859256744385e-02 6.312939524650573730e-02 6.276926398277282715e-02 6.278220564126968384e-02 6.287487596273422241e-02 6.298456341028213501e-02
4.028000000000000000e+03 6.272894144058227539e-02 6.285068392753601074e-02 6.303734332323074341e-02 6.262466311454772949e-02 6.308353692293167114e-02 6.279490888118743896e-02 6.298946589231491089e-02 6.296309828758239746e-02 6.283882260322570801e-02 6.256838887929916382e-02 6.292198598384857178e-02 6.291579455137252808e-02 6.297413259744644165e-02 6.273745000362396240e-02 6.265994161367416382e-02 6.282343715429306030e-02 6.304499506950378418e-02 6.295174360275268555e-02 6.286428868770599365e-02 6.296270340681076050e-02 6.294104456901550293e-02 6.289993226528167725e-02 6.261313706636428833e-02 6.284546852111816406e-02 6.299384683370590210e-02
4.081000000000000000e+03 6.286997348070144653e-02 6.271079182624816895e-02 6.296431273221969604e-02 6.249085068702697754e-02 6.312004476785659790e-02 6.281898170709609985e-02 6.291410326957702637e-02 6.299047917127609253e-02 6.276323646306991577e-02 6.262461841106414795e-02 6.293886154890060425e-02 6.265161186456680298e-02 6.285426765680313110e-02 6.270102411508560181e-02 6.270635873079299927e-02 6.266758590936660767e-02 6.296300143003463745e-02 6.280275434255599976e-02 6.303846836090087891e-02 6.304252147674560547e-02 6.294252723455429077e-02 6.285008788108825684e-02 6.264383345842361450e-02 6.271070241928100586e-02 6.319832801818847656e-02
4.135000000000000000e+03 6.275399774312973022e-02 6.285941600799560547e-02 6.300316005945205688e-02 6.247478723526000977e-02 6.309434771537780762e-02 6.275481730699539185e-02 6.268542259931564331e-02 6.299358606338500977e-02 6.272339075803756714e-02 6.246614456176757812e-02 6.293004751205444336e-02 6.264694780111312866e-02 6.279558688402175903e-02 6.250821799039840698e-02 6.267555803060531616e-02 6.307200342416763306e-02 6.269486993551254272e-02 6.278189271688461304e-02 6.269682198762893677e-02 6.307745724916458130e-02 6.297719478607177734e-02 6.277824938297271729e-02 6.268682330846786499e-02 6.274042278528213501e-02 6.282135099172592163e-02
4.190000000000000000e+03 6.265050172805786133e-02 6.291384249925613403e-02 6.267794221639633179e-02 6.247041746973991394e-02 6.312046945095062256e-02 6.280335038900375366e-02 6.266698241233825684e-02 6.288354098796844482e-02 6.284124404191970825e-02 6.240960583090782166e-02 6.288358569145202637e-02 6.263903528451919556e-02 6.257287412881851196e-02 6.300873309373855591e-02 6.255958974361419678e-02 6.268531084060668945e-02 6.289247423410415649e-02 6.265962123870849609e-02 6.286007165908813477e-02 6.289561837911605835e-02 6.290436536073684692e-02 6.269868463277816772e-02 6.271093338727951050e-02 6.280722469091415405e-02 6.287946552038192749e-02
4.246000000000000000e+03 6.264309585094451904e-02 6.247162818908691406e-02 6.256470084190368652e-02 6.243139505386352539e-02 6.280790269374847412e-02 6.261742115020751953e-02 6.284359842538833618e-02 6.275719404220581055e-02 6.256199628114700317e-02 6.219911575317382812e-02 6.274878233671188354e-02 6.249542161822319031e-02 6.277144700288772583e-02 6.247358024120330811e-02 6.240873038768768311e-02 6.266909092664718628e-02 6.261505186557769775e-02 6.269253045320510864e-02 6.296838074922561646e-02 6.275510787963867188e-02 6.280025094747543335e-02 6.274170428514480591e-02 6.242934986948966980e-02 6.248985230922698975e-02 6.281064450740814209e-02
4.302000000000000000e+03 6.245496869087219238e-02 6.253469735383987427e-02 6.269756704568862915e-02 6.220402941107749939e-02 6.279522925615310669e-02 6.261401623487472534e-02 6.258831173181533813e-02 6.272973120212554932e-02 6.247466802597045898e-02 6.217573955655097961e-02 6.270233541727066040e-02 6.268194317817687988e-02 6.271667033433914185e-02 6.250926107168197632e-02 6.246522068977355957e-02 6.259793788194656372e-02 6.289506703615188599e-02 6.284336000680923462e-02 6.287480145692825317e-02 6.279886513948440552e-02 6.270983070135116577e-02 6.271670758724212646e-02 6.253599375486373901e-02 6.246614828705787659e-02 6.281501799821853638e-02
4.359000000000000000e+03 6.256320327520370483e-02 6.254043430089950562e-02 6.259115040302276611e-02 6.221778318285942078e-02 6.281891465187072754e-02 6.264689564704895020e-02 6.258004903793334961e-02 6.264039874076843262e-02 6.247815489768981934e-02 6.213581934571266174e-02 6.284280866384506226e-02 6.238417327404022217e-02 6.255950778722763062e-02 6.241707131266593933e-02 6.262146681547164917e-02 6.262055784463882446e-02 6.271218508481979370e-02 6.250135600566864014e-02 6.283894926309585571e-02 6.273239105939865112e-02 6.272400915622711182e-02 6.268487870693206787e-02 6.251894682645797729e-02 6.242595240473747253e-02 6.258952617645263672e-02
4.417000000000000000e+03 6.240969523787498474e-02 6.272950768470764160e-02 6.272823363542556763e-02 6.244451925158500671e-02 6.271667033433914185e-02 6.246729195117950439e-02 6.232590973377227783e-02 6.283245235681533813e-02 6.253177672624588013e-02 6.201522424817085266e-02 6.263315677642822266e-02 6.236509606242179871e-02 6.258340179920196533e-02 6.210213899612426758e-02 6.241733953356742859e-02 6.249992921948432922e-02 6.243609264492988586e-02 6.244449317455291748e-02 6.250197440385818481e-02 6.263049691915512085e-02 6.254006922245025635e-02 6.257198750972747803e-02 6.230374798178672791e-02 6.256081908941268921e-02 6.276109814643859863e-02
4.476000000000000000e+03 6.221522018313407898e-02 6.244806572794914246e-02 6.254443526268005371e-02 6.214929744601249695e-02 6.286558508872985840e-02 6.240303814411163330e-02 6.233115121722221375e-02 6.253311783075332642e-02 6.239813938736915588e-02 6.198265776038169861e-02 6.254107505083084106e-02 6.236299499869346619e-02 6.251775473356246948e-02 6.228104606270790100e-02 6.211702525615692139e-02 6.234073638916015625e-02 6.248984858393669128e-02 6.238770484924316406e-02 6.266938149929046631e-02 6.263884902000427246e-02 6.266856193542480469e-02 6.259962916374206543e-02 6.233407929539680481e-02 6.234049797058105469e-02 6.257868558168411255e-02
4.535000000000000000e+03 6.266673654317855835e-02 6.251608580350875854e-02 6.242420896887779236e-02 6.233036145567893982e-02 6.257751584053039551e-02 6.236129999160766602e-02 6.237953901290893555e-02 6.259340047836303711e-02 6.231432780623435974e-02 6.224386021494865417e-02 6.254618614912033081e-02 6.223247945308685303e-02 6.243135407567024231e-02 6.210197135806083679e-02 6.217621639370918274e-02 6.269644945859909058e-02 6.239494681358337402e-02 6.230932101607322693e-02 6.264427304267883301e-02 6.264415383338928223e-02 6.256978213787078857e-02 6.239096820354461670e-02 6.232334673404693604e-02 6.237688660621643066e-02 6.247572228312492371e-02
4.595000000000000000e+03 6.229030713438987732e-02 6.239237263798713684e-02 6.265205889940261841e-02 6.224706396460533142e-02 6.279646605253219604e-02 6.247786805033683777e-02 6.278084218502044678e-02 6.246951222419738770e-02 6.220208108425140381e-02 6.197674572467803955e-02 6.250270456075668335e-02 6.216639280319213867e-02 6.215469539165496826e-02 6.229205429553985596e-02 6.222486495971679688e-02 6.227948144078254700e-02 6.270034611225128174e-02 6.247652694582939148e-02 6.250515580177307129e-02 6.263270974159240723e-02 6.265417486429214478e-02 6.228440999984741211e-02 6.216116249561309814e-02 6.217289343476295471e-02 6.234709545969963074e-02
4.656000000000000000e+03 6.239911913871765137e-02 6.253755837678909302e-02 6.291646510362625122e-02 6.212342903017997742e-02 6.238191202282905579e-02 6.235571578145027161e-02 6.225517764687538147e-02 6.259723007678985596e-02 6.224911287426948547e-02 6.174447759985923767e-02 6.234078481793403625e-02 6.223449483513832092e-02 6.241836771368980408e-02 6.205656751990318298e-02 6.233219802379608154e-02 6.249234080314636230e-02 6.231619045138359070e-02 6.241835653781890869e-02 6.245725229382514954e-02 6.255052983760833740e-02 6.258317828178405762e-02 6.216947734355926514e-02 6.240275874733924866e-02 6.216037273406982422e-02 6.239219382405281067e-02
4.718000000000000000e+03 6.202660873532295227e-02 6.250013411045074463e-02 6.253679096698760986e-02 6.210855767130851746e-02 6.249440833926200867e-02 6.221400201320648193e-02 6.228708103299140930e-02 6.242892146110534668e-02 6.212558969855308533e-02 6.187031045556068420e-02 6.234122440218925476e-02 6.197943165898323059e-02 6.232064589858055115e-02 6.213434040546417236e-02 6.206580623984336853e-02 6.216591596603393555e-02 6.229476258158683777e-02 6.230079010128974915e-02 6.235353648662567139e-02 6.268892437219619751e-02 6.233918666839599609e-02 6.239772215485572815e-02 6.206177547574043274e-02 6.242707371711730957e-02 6.301771104335784912e-02
4.780000000000000000e+03 6.228436529636383057e-02 6.206623837351799011e-02 6.264314800500869751e-02 6.190143153071403503e-02 6.253194063901901245e-02 6.233961507678031921e-02 6.213149055838584900e-02 6.231257691979408264e-02 6.210549548268318176e-02 6.183522939682006836e-02 6.246457621455192566e-02 6.206439062952995300e-02 6.228189542889595032e-02 6.194966658949851990e-02 6.193939968943595886e-02 6.219889223575592041e-02 6.214973703026771545e-02 6.214966252446174622e-02 6.250194460153579712e-02 6.233637034893035889e-02 6.233402714133262634e-02 6.231597065925598145e-02 6.212670728564262390e-02 6.229301169514656067e-02 6.232729554176330566e-02
4.844000000000000000e+03 6.197290122509002686e-02 6.221463903784751892e-02 6.233450397849082947e-02 6.196330860257148743e-02 6.235434487462043762e-02 6.234086677432060242e-02 6.217579171061515808e-02 6.223978102207183838e-02 6.220938637852668762e-02 6.180164217948913574e-02 6.222125515341758728e-02 6.207937002182006836e-02 6.195663288235664368e-02 6.203787401318550110e-02 6.201381981372833252e-02 6.203372776508331299e-02 6.213705241680145264e-02 6.218853592872619629e-02 6.249934434890747070e-02 6.226157769560813904e-02 6.230594590306282043e-02 6.241634115576744080e-02 6.189002469182014465e-02 6.207483634352684021e-02 6.236001849174499512e-02
4.908000000000000000e+03 6.239420548081398010e-02 6.211361289024353027e-02 6.221283972263336182e-02 6.193448603153228760e-02 6.229128316044807434e-02 6.204952672123908997e-02 6.248869374394416809e-02 6.242248415946960449e-02 6.208314001560211182e-02 6.175816059112548828e-02 6.232219934463500977e-02 6.223337352275848389e-02 6.208432838320732117e-02 6.202680245041847229e-02 6.195608153939247131e-02 6.206339970231056213e-02 6.227260455489158630e-02 6.204396858811378479e-02 6.223515048623085022e-02 6.232613325119018555e-02 6.242315843701362610e-02 6.215082481503486633e-02 6.191809475421905518e-02 6.199001893401145935e-02 6.213346123695373535e-02
4.973000000000000000e+03 6.193158030509948730e-02 6.189855560660362244e-02 6.207654252648353577e-02 6.170538067817687988e-02 6.223736330866813660e-02 6.212276592850685120e-02 6.207579374313354492e-02 6.221981719136238098e-02 6.211946904659271240e-02 6.204386427998542786e-02 6.244184076786041260e-02 6.194069981575012207e-02 6.199114397168159485e-02 6.189125403761863708e-02 6.184987723827362061e-02 6.193454563617706299e-02 6.207484379410743713e-02 6.196217238903045654e-02 6.206090748310089111e-02 6.218926981091499329e-02 6.218983605504035950e-02 6.216800585389137268e-02 6.186680123209953308e-02 6.187670305371284485e-02 6.252855807542800903e-02
5.039000000000000000e+03 6.176064535975456238e-02 6.217211484909057617e-02 6.224092468619346619e-02 6.172342225909233093e-02 6.223760172724723816e-02 6.199836730957031250e-02 6.187127530574798584e-02 6.252004951238632202e-02 6.199228391051292419e-02 6.152389571070671082e-02 6.199209764599800110e-02 6.182292103767395020e-02 6.205118820071220398e-02 6.233078613877296448e-02 6.188781559467315674e-02 6.180683150887489319e-02 6.196200847625732422e-02 6.195976212620735168e-02 6.249831616878509521e-02 6.239801272749900818e-02 6.187978014349937439e-02 6.197772920131683350e-02 6.191110983490943909e-02 6.179503723978996277e-02 6.222884356975555420e-02
5.106000000000000000e+03 6.174297258257865906e-02 6.201799586415290833e-02 6.207065284252166748e-02 6.181396171450614929e-02 6.213603541254997253e-02 6.192694231867790222e-02 6.192699074745178223e-02 6.193966045975685120e-02 6.198976561427116394e-02 6.156635284423828125e-02 6.212358176708221436e-02 6.180584058165550232e-02 6.211517378687858582e-02 6.215989589691162109e-02 6.216371059417724609e-02 6.201731041073799133e-02 6.189530715346336365e-02 6.218059733510017395e-02 6.214162707328796387e-02 6.194560229778289795e-02 6.203516200184822083e-02 6.188458576798439026e-02 6.162893772125244141e-02 6.204178556799888611e-02 6.194918230175971985e-02
5.174000000000000000e+03 6.220224499702453613e-02 6.178745627403259277e-02 6.207165494561195374e-02 6.157059594988822937e-02 6.214585527777671814e-02 6.186767295002937317e-02 6.185017526149749756e-02 6.211556866765022278e-02 6.180372461676597595e-02 6.148199737071990967e-02 6.212343648076057434e-02 6.175564602017402649e-02 6.188723817467689514e-02 6.162123009562492371e-02 6.154888868331909180e-02 6.182536482810974121e-02 6.176199018955230713e-02 6.196447089314460754e-02 6.217136979103088379e-02 6.200819090008735657e-02 6.201794743537902832e-02 6.184120848774909973e-02 6.159888580441474915e-02 6.189520284533500671e-02 6.198193505406379700e-02
5.242000000000000000e+03 6.158671155571937561e-02 6.191971898078918457e-02 6.201344355940818787e-02 6.167303398251533508e-02 6.199489533901214600e-02 6.163515523076057434e-02 6.163022294640541077e-02 6.187609955668449402e-02 6.195497512817382812e-02 6.136231496930122375e-02 6.185538694262504578e-02 6.154358386993408203e-02 6.187831237912178040e-02 6.152645871043205261e-02 6.157345697283744812e-02 6.168753281235694885e-02 6.186031922698020935e-02 6.198683008551597595e-02 6.208691373467445374e-02 6.228134408593177795e-02 6.196102127432823181e-02 6.196874007582664490e-02 6.172009930014610291e-02 6.176581606268882751e-02 6.187278404831886292e-02
5.312000000000000000e+03 6.183104589581489563e-02 6.180367246270179749e-02 6.191961094737052917e-02 6.150305271148681641e-02 6.228448078036308289e-02 6.192426756024360657e-02 6.179867312312126160e-02 6.205872818827629089e-02 6.152791157364845276e-02 6.123400852084159851e-02 6.193888187408447266e-02 6.175957247614860535e-02 6.197346746921539307e-02 6.159795820713043213e-02 6.165199354290962219e-02 6.177154183387756348e-02 6.190868094563484192e-02 6.176182627677917480e-02 6.213589385151863098e-02 6.182767078280448914e-02 6.195719167590141296e-02 6.206522509455680847e-02 6.168546155095100403e-02 6.172668561339378357e-02 6.176834180951118469e-02
5.382000000000000000e+03 6.169641390442848206e-02 6.169993802905082703e-02 6.190969422459602356e-02 6.150618568062782288e-02 6.199545785784721375e-02 6.187814846634864807e-02 6.173849478363990784e-02 6.212754175066947937e-02 6.155656278133392334e-02 6.129781529307365417e-02 6.192358955740928650e-02 6.149126961827278137e-02 6.155142188072204590e-02 6.155684590339660645e-02 6.131218001246452332e-02 6.172651425004005432e-02 6.155646964907646179e-02 6.176485121250152588e-02 6.216871738433837891e-02 6.193019449710845947e-02 6.168363615870475769e-02 6.178280711174011230e-02 6.158031150698661804e-02 6.173634529113769531e-02 6.184477731585502625e-02
5.454000000000000000e+03 6.204763427376747131e-02 6.160427257418632507e-02 6.179068610072135925e-02 6.167034804821014404e-02 6.186820566654205322e-02 6.174406036734580994e-02 6.162999942898750305e-02 6.211353838443756104e-02 6.167738139629364014e-02 6.126436218619346619e-02 6.201168894767761230e-02 6.149239838123321533e-02 6.168344244360923767e-02 6.141114607453346252e-02 6.149376556277275085e-02 6.163757666945457458e-02 6.162009760737419128e-02 6.185856088995933533e-02 6.158842518925666809e-02 6.178002431988716125e-02 6.191487982869148254e-02 6.169681623578071594e-02 6.152014061808586121e-02 6.155410036444664001e-02 6.188191100955009460e-02
5.526000000000000000e+03 6.178514286875724792e-02 6.146986782550811768e-02 6.175018474459648132e-02 6.139701604843139648e-02 6.195577606558799744e-02 6.162239983677864075e-02 6.186056509613990784e-02 6.198333576321601868e-02 6.164116039872169495e-02 6.101584434509277344e-02 6.191058456897735596e-02 6.139425560832023621e-02 6.138463318347930908e-02 6.135764345526695251e-02 6.127533316612243652e-02 6.152291223406791687e-02 6.155553832650184631e-02 6.156444549560546875e-02 6.190806254744529724e-02 6.176657602190971375e-02 6.155411526560783386e-02 6.157796457409858704e-02 6.157664582133293152e-02 6.122369691729545593e-02 6.181758642196655273e-02
5.599000000000000000e+03 6.150448322296142578e-02 6.142368540167808533e-02 6.151147559285163879e-02 6.142345443367958069e-02 6.177160516381263733e-02 6.147396191954612732e-02 6.121033430099487305e-02 6.174494698643684387e-02 6.138492748141288757e-02 6.153643503785133362e-02 6.171799078583717346e-02 6.157435104250907898e-02 6.174598634243011475e-02 6.159393861889839172e-02 6.151014938950538635e-02 6.147472560405731201e-02 6.177550926804542542e-02 6.172372773289680481e-02 6.200447306036949158e-02 6.184959411621093750e-02 6.163864955306053162e-02 6.173835322260856628e-02 6.136989593505859375e-02 6.134974956512451172e-02 6.165358424186706543e-02
5.674000000000000000e+03 6.140168383717536926e-02 6.144486740231513977e-02 6.198630854487419128e-02 6.132451072335243225e-02 6.159656867384910583e-02 6.154548749327659607e-02 6.124271079897880554e-02 6.173412129282951355e-02 6.172140315175056458e-02 6.096002832055091858e-02 6.185305118560791016e-02 6.153111532330513000e-02 6.179061532020568848e-02 6.117457151412963867e-02 6.139853969216346741e-02 6.116195023059844971e-02 6.141778826713562012e-02 6.136619672179222107e-02 6.162691116333007812e-02 6.176922097802162170e-02 6.172071397304534912e-02 6.136419251561164856e-02 6.142814457416534424e-02 6.172004342079162598e-02 6.165136396884918213e-02
5.749000000000000000e+03 6.135280430316925049e-02 6.127596274018287659e-02 6.161838769912719727e-02 6.085549294948577881e-02 6.179909035563468933e-02 6.152840331196784973e-02 6.130699813365936279e-02 6.173813715577125549e-02 6.181943416595458984e-02 6.098094582557678223e-02 6.183518841862678528e-02 6.193847581744194031e-02 6.143446639180183411e-02 6.104378402233123779e-02 6.135227158665657043e-02 6.121628358960151672e-02 6.128659844398498535e-02 6.135420873761177063e-02 6.164714321494102478e-02 6.166192889213562012e-02 6.189872324466705322e-02 6.166109815239906311e-02 6.108739972114562988e-02 6.115278601646423340e-02 6.136971712112426758e-02
5.825000000000000000e+03 6.148631870746612549e-02 6.131403148174285889e-02 6.147487834095954895e-02 6.130571290850639343e-02 6.145049259066581726e-02 6.164266169071197510e-02 6.154151260852813721e-02 6.139762327075004578e-02 6.142429634928703308e-02 6.117495521903038025e-02 6.149432063102722168e-02 6.122876331210136414e-02 6.122692301869392395e-02 6.144053861498832703e-02 6.130679324269294739e-02 6.152484193444252014e-02 6.131323054432868958e-02 6.134760379791259766e-02 6.167788803577423096e-02 6.179060414433479309e-02 6.156024709343910217e-02 6.158300116658210754e-02 6.115021184086799622e-02 6.145521625876426697e-02 6.132212653756141663e-02
5.902000000000000000e+03 6.120456382632255554e-02 6.123793125152587891e-02 6.150595471262931824e-02 6.115238741040229797e-02 6.136107817292213440e-02 6.142261996865272522e-02 6.154542043805122375e-02 6.168952956795692444e-02 6.166784465312957764e-02 6.093442812561988831e-02 6.189895048737525940e-02 6.131929159164428711e-02 6.130390241742134094e-02 6.114284321665763855e-02 6.104318425059318542e-02 6.090229749679565430e-02 6.140739098191261292e-02 6.146501377224922180e-02 6.150195002555847168e-02 6.160432100296020508e-02 6.138816103339195251e-02 6.135563179850578308e-02 6.118301674723625183e-02 6.152943894267082214e-02 6.144231185317039490e-02
5.981000000000000000e+03 6.100856140255928040e-02 6.139031052589416504e-02 6.117020547389984131e-02 6.084707006812095642e-02 6.146560609340667725e-02 6.139630079269409180e-02 6.154416128993034363e-02 6.149153038859367371e-02 6.119398400187492371e-02 6.080187857151031494e-02 6.139232590794563293e-02 6.103002652525901794e-02 6.150283291935920715e-02 6.080177426338195801e-02 6.122828647494316101e-02 6.146718561649322510e-02 6.144783273339271545e-02 6.221624091267585754e-02 6.134391203522682190e-02 6.150440871715545654e-02 6.169193983078002930e-02 6.184050068259239197e-02 6.126241013407707214e-02 6.115915253758430481e-02 6.116986647248268127e-02
6.060000000000000000e+03 6.111143529415130615e-02 6.120018288493156433e-02 6.133598461747169495e-02 6.154879927635192871e-02 6.114182993769645691e-02 6.103682518005371094e-02 6.091041862964630127e-02 6.130105257034301758e-02 6.101033091545104980e-02 6.092703342437744141e-02 6.113293766975402832e-02 6.198108196258544922e-02 6.158788129687309265e-02 6.077842041850090027e-02 6.112831458449363708e-02 6.141263619065284729e-02 6.133758649230003357e-02 6.127819418907165527e-02 6.121977046132087708e-02 6.170388683676719666e-02 6.139115616679191589e-02 6.118405237793922424e-02 6.095603480935096741e-02 6.110742315649986267e-02 6.142306327819824219e-02
6.140000000000000000e+03 6.087598204612731934e-02 6.083904206752777100e-02 6.142985448241233826e-02 6.088276579976081848e-02 6.129023432731628418e-02 6.129932031035423279e-02 6.099604070186614990e-02 6.124927476048469543e-02 6.153339520096778870e-02 6.098186969757080078e-02 6.131787598133087158e-02 6.160309538245201111e-02 6.117834523320198059e-02 6.097447499632835388e-02 6.099524721503257751e-02 6.120142713189125061e-02 6.136237457394599915e-02 6.147494539618492126e-02 6.120482459664344788e-02 6.118543073534965515e-02 6.138075888156890869e-02 6.114039942622184753e-02 6.109754368662834167e-02 6.121165677905082703e-02 6.124790012836456299e-02
6.222000000000000000e+03 6.129768863320350647e-02 6.119797751307487488e-02 6.114506721496582031e-02 6.062133237719535828e-02 6.126138195395469666e-02 6.139130517840385437e-02 6.076458096504211426e-02 6.140434369444847107e-02 6.101031973958015442e-02 6.076157465577125549e-02 6.130866706371307373e-02 6.076700612902641296e-02 6.117666885256767273e-02 6.163508817553520203e-02 6.120616197586059570e-02 6.075963377952575684e-02 6.169961765408515930e-02 6.121265888214111328e-02 6.134699285030364990e-02 6.213401630520820618e-02 6.275462359189987183e-02 6.127986684441566467e-02 6.116838753223419189e-02 6.118066608905792236e-02 6.138083711266517639e-02
6.304000000000000000e+03 6.126483902335166931e-02 6.103399768471717834e-02 6.090776249766349792e-02 6.096616759896278381e-02 6.132099032402038574e-02 6.114377453923225403e-02 6.091360747814178467e-02 6.130547821521759033e-02 6.111142039299011230e-02 6.065007671713829041e-02 6.119397282600402832e-02 6.114662066102027893e-02 6.161454319953918457e-02 6.089125201106071472e-02 6.069829687476158142e-02 6.092534586787223816e-02 6.106418371200561523e-02 6.095847859978675842e-02 6.090092658996582031e-02 6.111757829785346985e-02 6.139609590172767639e-02 6.152291595935821533e-02 6.124647334218025208e-02 6.073377653956413269e-02 6.128359958529472351e-02
6.388000000000000000e+03 6.092326343059539795e-02 6.152951717376708984e-02 6.102100014686584473e-02 6.050305068492889404e-02 6.105939671397209167e-02 6.091531738638877869e-02 6.098951026797294617e-02 6.095314398407936096e-02 6.085165962576866150e-02 6.024234369397163391e-02 6.118448078632354736e-02 6.103716418147087097e-02 6.113861501216888428e-02 6.119575724005699158e-02 6.104989722371101379e-02 6.097460165619850159e-02 6.145147606730461121e-02 6.148326396942138672e-02 6.109357997775077820e-02 6.139804050326347351e-02 6.130234897136688232e-02 6.131850555539131165e-02 6.077070534229278564e-02 6.089710071682929993e-02 6.117713078856468201e-02
6.473000000000000000e+03 6.103077530860900879e-02 6.094396486878395081e-02 6.083083152770996094e-02 6.104477122426033020e-02 6.126224622130393982e-02 6.118250265717506409e-02 6.086486205458641052e-02 6.091357767581939697e-02 6.105890870094299316e-02 6.066319346427917480e-02 6.076729297637939453e-02 6.131064891815185547e-02 6.088334694504737854e-02 6.129762530326843262e-02 6.116503849625587463e-02 6.074348464608192444e-02 6.172578036785125732e-02 6.105889752507209778e-02 6.122838333249092102e-02 6.129158660769462585e-02 6.120618805289268494e-02 6.143906340003013611e-02 6.063705310225486755e-02 6.060206517577171326e-02 6.092258170247077942e-02
6.559000000000000000e+03 6.084945797920227051e-02 6.097100302577018738e-02 6.075224280357360840e-02 6.056076660752296448e-02 6.166623905301094055e-02 6.089967116713523865e-02 6.096711754798889160e-02 6.091387197375297546e-02 6.071171537041664124e-02 6.043559685349464417e-02 6.131576374173164368e-02 6.083722412586212158e-02 6.076413765549659729e-02 6.074610352516174316e-02 6.054233014583587646e-02 6.099547073245048523e-02 6.079329550266265869e-02 6.147782132029533386e-02 6.117765977978706360e-02 6.123726442456245422e-02 6.104168668389320374e-02 6.078121066093444824e-02 6.091865897178649902e-02 6.074203550815582275e-02 6.099312379956245422e-02
6.646000000000000000e+03 6.083206459879875183e-02 6.061974540352821350e-02 6.082025170326232910e-02 6.064907088875770569e-02 6.123030558228492737e-02 6.086094304919242859e-02 6.083093211054801941e-02 6.122207641601562500e-02 6.148056313395500183e-02 6.008999422192573547e-02 6.105354800820350647e-02 6.069324538111686707e-02 6.060540303587913513e-02 6.079881265759468079e-02 6.084172427654266357e-02 6.070696189999580383e-02 6.093047931790351868e-02 6.149401143193244934e-02 6.107047200202941895e-02 6.086240708827972412e-02 6.118993461132049561e-02 6.126084551215171814e-02 6.092355027794837952e-02 6.053297594189643860e-02 6.101584807038307190e-02
6.734000000000000000e+03 6.062209978699684143e-02 6.081362441182136536e-02 6.108604371547698975e-02 6.037908792495727539e-02 6.091158092021942139e-02 6.114807724952697754e-02 6.096877530217170715e-02 6.103089451789855957e-02 6.073637679219245911e-02 6.033986434340476990e-02 6.101978197693824768e-02 6.117952987551689148e-02 6.083641573786735535e-02 6.059236824512481689e-02 6.078227236866950989e-02 6.067624315619468689e-02 6.159863993525505066e-02 6.172456219792366028e-02 6.093383952975273132e-02 6.149575486779212952e-02 6.073055043816566467e-02 6.074140593409538269e-02 6.077854707837104797e-02 6.083714589476585388e-02 6.108631566166877747e-02
6.823000000000000000e+03 6.077308580279350281e-02 6.048839911818504333e-02 6.080781295895576477e-02 6.040688231587409973e-02 6.123289465904235840e-02 6.121179834008216858e-02 6.091726943850517273e-02 6.101831421256065369e-02 6.039864942431449890e-02 6.057641282677650452e-02 6.088245287537574768e-02 6.104983016848564148e-02 6.139944121241569519e-02 6.076388061046600342e-02 6.075031682848930359e-02 6.049610674381256104e-02 6.060754880309104919e-02 6.114763021469116211e-02 6.103603541851043701e-02 6.149372458457946777e-02 6.072803959250450134e-02 6.077646836638450623e-02 6.055742129683494568e-02 6.049583479762077332e-02 6.066304072737693787e-02
6.914000000000000000e+03 6.051813438534736633e-02 6.049307808279991150e-02 6.081880629062652588e-02 6.072316691279411316e-02 6.081451848149299622e-02 6.060449779033660889e-02 6.067104265093803406e-02 6.095603480935096741e-02 6.112786009907722473e-02 6.036235019564628601e-02 6.184415891766548157e-02 6.047055497765541077e-02 6.042340770363807678e-02 6.038948893547058105e-02 6.065947189927101135e-02 6.167651340365409851e-02 6.087031587958335876e-02 6.059816107153892517e-02 6.167882308363914490e-02 6.081872805953025818e-02 6.077456474304199219e-02 6.082245707511901855e-02 6.110105291008949280e-02 6.105664744973182678e-02 6.072119995951652527e-02
7.005000000000000000e+03 6.070797145366668701e-02 6.084885075688362122e-02 6.054319068789482117e-02 6.024970114231109619e-02 6.068575382232666016e-02 6.097745522856712341e-02 6.087055429816246033e-02 6.052132323384284973e-02 6.074843928217887878e-02 6.038653478026390076e-02 6.158679723739624023e-02 6.121441721916198730e-02 6.046643480658531189e-02 6.093042716383934021e-02 6.099188700318336487e-02 6.046311184763908386e-02 6.074254587292671204e-02 6.096702814102172852e-02 6.102026626467704773e-02 6.096591055393218994e-02 6.070308759808540344e-02 6.066833063960075378e-02 6.064899638295173645e-02 6.077222526073455811e-02 6.128275021910667419e-02
7.098000000000000000e+03 6.077628210186958313e-02 6.075900420546531677e-02 6.058102473616600037e-02 6.013411283493041992e-02 6.061192229390144348e-02 6.124346330761909485e-02 6.073430553078651428e-02 6.091066077351570129e-02 6.049828603863716125e-02 6.047789379954338074e-02 6.075111031532287598e-02 6.105009093880653381e-02 6.053599342703819275e-02 6.017741188406944275e-02 6.051631644368171692e-02 6.008043885231018066e-02 6.095606461167335510e-02 6.121542677283287048e-02 6.126754358410835266e-02 6.067695841193199158e-02 6.122608482837677002e-02 6.120106205344200134e-02 6.058258935809135437e-02 6.040452793240547180e-02 6.065478920936584473e-02
7.192000000000000000e+03 6.066035106778144836e-02 6.026621162891387939e-02 6.108235195279121399e-02 6.015422567725181580e-02 6.057168915867805481e-02 6.073017790913581848e-02 6.114387512207031250e-02 6.092885509133338928e-02 6.118866428732872009e-02 5.995914340019226074e-02 6.097358465194702148e-02 6.124735251069068909e-02 6.069272384047508240e-02 6.064169108867645264e-02 6.069760397076606750e-02 6.023243069648742676e-02 6.039531528949737549e-02 6.131198629736900330e-02 6.055723503232002258e-02 6.045495346188545227e-02 6.075806543231010437e-02 6.099517270922660828e-02 6.064386293292045593e-02 6.063478067517280579e-02 6.076725944876670837e-02
7.288000000000000000e+03 6.080456450581550598e-02 6.044967472553253174e-02 6.071519851684570312e-02 5.970774590969085693e-02 6.079420819878578186e-02 6.041484698653221130e-02 6.082636117935180664e-02 6.067119166254997253e-02 6.057777628302574158e-02 6.071534752845764160e-02 6.093199551105499268e-02 6.007869914174079895e-02 6.054512038826942444e-02 6.026756763458251953e-02 6.039765477180480957e-02 5.997000262141227722e-02 6.083716452121734619e-02 6.095018610358238220e-02 6.081923469901084900e-02 6.065320968627929688e-02 6.028748676180839539e-02 6.138775870203971863e-02 6.045071780681610107e-02 6.030686572194099426e-02 6.066761910915374756e-02
7.384000000000000000e+03 6.045550107955932617e-02 6.019758805632591248e-02 6.056324020028114319e-02 6.040954962372779846e-02 6.061151623725891113e-02 6.034854426980018616e-02 6.063468381762504578e-02 6.064444780349731445e-02 6.046838685870170593e-02 6.018330156803131104e-02 6.032048165798187256e-02 6.009681895375251770e-02 6.053770706057548523e-02 5.997648835182189941e-02 6.063845753669738770e-02 6.040656194090843201e-02 6.080738082528114319e-02 6.051046773791313171e-02 6.102718412876129150e-02 6.076674163341522217e-02 6.107399240136146545e-02 6.081151589751243591e-02 6.047485396265983582e-02 6.046599149703979492e-02 6.075462326407432556e-02
7.482000000000000000e+03 6.062346324324607849e-02 6.018101051449775696e-02 6.059453263878822327e-02 6.043775752186775208e-02 6.053227186203002930e-02 6.018340587615966797e-02 6.023434922099113464e-02 6.069956347346305847e-02 6.013722717761993408e-02 6.026390194892883301e-02 6.037329137325286865e-02 6.032009795308113098e-02 6.101549789309501648e-02 5.996511876583099365e-02 6.086875870823860168e-02 6.071079894900321960e-02 6.116000935435295105e-02 6.045914813876152039e-02 6.098170578479766846e-02 6.106557324528694153e-02 6.028540059924125671e-02 6.097206473350524902e-02 6.019087508320808411e-02 6.120426580309867859e-02 6.084905192255973816e-02
7.582000000000000000e+03 6.072708591818809509e-02 6.020349636673927307e-02 6.036129966378211975e-02 6.025110557675361633e-02 6.049956753849983215e-02 6.043291464447975159e-02 6.069894134998321533e-02 6.044362112879753113e-02 6.038654968142509460e-02 6.042305007576942444e-02 6.089494004845619202e-02 6.012298539280891418e-02 6.003096699714660645e-02 5.997261032462120056e-02 6.018451973795890808e-02 6.005473062396049500e-02 6.059460714459419250e-02 6.065678596496582031e-02 6.015649437904357910e-02 6.075366213917732239e-02 6.063788011670112610e-02 6.144462898373603821e-02 6.040748581290245056e-02 6.055100634694099426e-02 6.025876477360725403e-02
7.682000000000000000e+03 6.084103509783744812e-02 6.014500558376312256e-02 6.013246253132820129e-02 6.003111973404884338e-02 6.066581979393959045e-02 6.014405563473701477e-02 6.018778309226036072e-02 6.059470400214195251e-02 6.058621406555175781e-02 6.098364666104316711e-02 6.001460924744606018e-02 6.039850041270256042e-02 6.033431366086006165e-02 6.045670434832572937e-02 6.062121689319610596e-02 6.024175882339477539e-02 6.026970967650413513e-02 6.048949435353279114e-02 6.023751571774482727e-02 6.043690443038940430e-02 6.138171628117561340e-02 6.043486297130584717e-02 6.030279397964477539e-02 6.010012701153755188e-02 6.021468341350555420e-02
7.784000000000000000e+03 6.017937883734703064e-02 6.111713126301765442e-02 6.062902882695198059e-02 6.050674617290496826e-02 6.071220710873603821e-02 6.087648496031761169e-02 6.057825312018394470e-02 6.066918000578880310e-02 6.081875041127204895e-02 6.047883257269859314e-02 6.046112254261970520e-02 6.078103184700012207e-02 6.074592843651771545e-02 5.999748408794403076e-02 5.983939766883850098e-02 6.024354696273803711e-02 6.008289754390716553e-02 6.027238070964813232e-02 6.058166548609733582e-02 6.038080528378486633e-02 6.058108434081077576e-02 6.104525551199913025e-02 5.983578041195869446e-02 6.008310243487358093e-02 6.043339893221855164e-02
7.887000000000000000e+03 6.024586781859397888e-02 6.020782887935638428e-02 6.049968674778938293e-02 5.985103920102119446e-02 5.994833633303642273e-02 6.041830778121948242e-02 6.036930158734321594e-02 6.072710081934928894e-02 6.101372465491294861e-02 6.005400419235229492e-02 6.116097047924995422e-02 6.051077321171760559e-02 6.041511520743370056e-02 6.003732606768608093e-02 5.988746881484985352e-02 6.063191220164299011e-02 6.012286618351936340e-02 6.052050366997718811e-02 6.071499362587928772e-02 6.133143603801727295e-02 6.096261739730834961e-02 6.074805557727813721e-02 5.996125936508178711e-02 6.015007197856903076e-02 6.030457094311714172e-02
7.992000000000000000e+03 6.073715910315513611e-02 6.026569008827209473e-02 6.075136736035346985e-02 6.087849661707878113e-02 6.088003143668174744e-02 6.018640473484992981e-02 6.025959178805351257e-02 6.023089587688446045e-02 5.986814573407173157e-02 5.973361805081367493e-02 6.052455306053161621e-02 6.083082035183906555e-02 6.027743592858314514e-02 6.031584739685058594e-02 5.978869274258613586e-02 5.993457511067390442e-02 6.032000109553337097e-02 6.006737425923347473e-02 6.022841855883598328e-02 6.055928766727447510e-02 6.028984859585762024e-02 6.010775268077850342e-02 6.003522872924804688e-02 6.032687425613403320e-02 6.043350324034690857e-02
8.098000000000000000e+03 6.017562374472618103e-02 5.996996536850929260e-02 6.088748574256896973e-02 5.972054600715637207e-02 6.046707928180694580e-02 6.117638945579528809e-02 6.003590300679206848e-02 6.054953858256340027e-02 6.064471229910850525e-02 6.013885512948036194e-02 6.050593778491020203e-02 5.986015871167182922e-02 5.990852415561676025e-02 5.993338301777839661e-02 6.002723798155784607e-02 6.009140238165855408e-02 6.033896282315254211e-02 6.085250899195671082e-02 5.996581912040710449e-02 6.074902415275573730e-02 6.104292348027229309e-02 6.039066240191459656e-02 5.988953635096549988e-02 6.028052046895027161e-02 6.029054522514343262e-02
8.205000000000000000e+03 6.019999459385871887e-02 6.049667671322822571e-02 5.988897383213043213e-02 6.029240414500236511e-02 6.062079593539237976e-02 6.053379178047180176e-02 6.100336834788322449e-02 6.022893264889717102e-02 6.038380786776542664e-02 6.001409515738487244e-02 6.014439091086387634e-02 6.031271815299987793e-02 6.060720607638359070e-02 6.061735749244689941e-02 6.076656654477119446e-02 5.991059541702270508e-02 6.009439751505851746e-02 6.010740995407104492e-02 6.047596409916877747e-02 6.016027927398681641e-02 6.040874123573303223e-02 6.021166965365409851e-02 5.988696217536926270e-02 6.005288287997245789e-02 6.009961292147636414e-02
8.314000000000000000e+03 5.991157889366149902e-02 6.030231714248657227e-02 6.008096039295196533e-02 5.983837321400642395e-02 6.016742065548896790e-02 6.030024215579032898e-02 6.014645099639892578e-02 6.028893217444419861e-02 6.063044071197509766e-02 5.987572669982910156e-02 6.005864962935447693e-02 5.960349738597869873e-02 5.999122932553291321e-02 6.018242239952087402e-02 6.056900694966316223e-02 6.026468053460121155e-02 6.030150130391120911e-02 6.095690652728080750e-02 6.098134815692901611e-02 6.097115576267242432e-02 5.998947098851203918e-02 6.006390973925590515e-02 6.003430485725402832e-02 5.991522595286369324e-02 6.036673858761787415e-02
8.424000000000000000e+03 6.002718210220336914e-02 6.038321927189826965e-02 6.073968112468719482e-02 5.943712592124938965e-02 5.995034798979759216e-02 5.972381308674812317e-02 5.963432788848876953e-02 6.091494858264923096e-02 6.063476577401161194e-02 6.029002740979194641e-02 5.971843376755714417e-02 5.963646993041038513e-02 6.001958250999450684e-02 5.943791940808296204e-02 5.953125283122062683e-02 5.964753404259681702e-02 5.989273265004158020e-02 5.995292961597442627e-02 5.970703437924385071e-02 6.012098863720893860e-02 6.021295860409736633e-02 6.034643575549125671e-02 6.008157506585121155e-02 5.978931114077568054e-02 5.956132709980010986e-02
8.536000000000000000e+03 6.017108261585235596e-02 6.093602254986763000e-02 5.973109602928161621e-02 5.991902947425842285e-02 6.030008196830749512e-02 6.008423492312431335e-02 5.979933217167854309e-02 5.972419679164886475e-02 6.053750589489936829e-02 5.950777232646942139e-02 6.024658679962158203e-02 6.083417311310768127e-02 6.038142368197441101e-02 5.966891720890998840e-02 5.970399454236030579e-02 5.992200598120689392e-02 5.992821976542472839e-02 5.977916717529296875e-02 6.061337888240814209e-02 6.052561476826667786e-02 5.996744334697723389e-02 6.015234068036079407e-02 6.018920242786407471e-02 6.035222113132476807e-02 6.006051599979400635e-02
8.649000000000000000e+03 5.985882878303527832e-02 5.994958057999610901e-02 5.984226241707801819e-02 5.963638424873352051e-02 6.058042123913764954e-02 6.067636609077453613e-02 6.012603640556335449e-02 5.986676737666130066e-02 6.058375909924507141e-02 5.948200821876525879e-02 6.015060469508171082e-02 6.005358695983886719e-02 5.938689038157463074e-02 5.965684726834297180e-02 5.977886915206909180e-02 5.967520177364349365e-02 6.008786335587501526e-02 6.001964211463928223e-02 6.074906885623931885e-02 6.047998368740081787e-02 5.996476486325263977e-02 6.034910678863525391e-02 6.005631759762763977e-02 6.131934002041816711e-02 6.054266914725303650e-02
8.764000000000000000e+03 5.936042591929435730e-02 6.008711457252502441e-02 6.022980809211730957e-02 5.997396633028984070e-02 6.109168007969856262e-02 6.026806309819221497e-02 6.078403815627098083e-02 5.979117378592491150e-02 6.035669147968292236e-02 6.067671999335289001e-02 5.979935824871063232e-02 5.980963632464408875e-02 5.972246825695037842e-02 6.007547304034233093e-02 5.953770503401756287e-02 5.984889343380928040e-02 5.967137590050697327e-02 5.988877639174461365e-02 6.036334112286567688e-02 6.009164452552795410e-02 5.994516983628273010e-02 6.015874072909355164e-02 5.985830724239349365e-02 5.963067710399627686e-02 6.072181463241577148e-02
8.880000000000000000e+03 5.996662378311157227e-02 6.042773649096488953e-02 5.971255898475646973e-02 5.936930701136589050e-02 6.026400998234748840e-02 5.999115481972694397e-02 5.983701348304748535e-02 5.956895649433135986e-02 6.034946814179420471e-02 6.018259003758430481e-02 6.073680520057678223e-02 5.967796221375465393e-02 6.002330780029296875e-02 5.957024171948432922e-02 6.006703898310661316e-02 6.011336669325828552e-02 5.979194119572639465e-02 6.004293262958526611e-02 6.015079095959663391e-02 6.034332141280174255e-02 6.008161604404449463e-02 5.970203503966331482e-02 5.949522182345390320e-02 6.012669205665588379e-02 6.009981408715248108e-02
8.998000000000000000e+03 5.967248603701591492e-02 6.005073711276054382e-02 6.021666154265403748e-02 5.971963331103324890e-02 6.013717129826545715e-02 5.951909348368644714e-02 6.038329377770423889e-02 6.011153757572174072e-02 5.990259349346160889e-02 5.975779891014099121e-02 6.024362519383430481e-02 5.996577441692352295e-02 5.983186885714530945e-02 6.004776060581207275e-02 5.975930020213127136e-02 5.987155809998512268e-02 5.958573147654533386e-02 5.993746221065521240e-02 6.033137813210487366e-02 6.026558950543403625e-02 5.964194238185882568e-02 6.028076633810997009e-02 5.952141061425209045e-02 6.014181300997734070e-02 5.998827889561653137e-02
9.118000000000000000e+03 6.068675220012664795e-02 5.981812253594398499e-02 5.947079882025718689e-02 6.026725843548774719e-02 5.994604900479316711e-02 5.991918966174125671e-02 5.991654470562934875e-02 5.990092083811759949e-02 6.028463318943977356e-02 5.958521738648414612e-02 5.959856137633323669e-02 5.951891466975212097e-02 5.993463471531867981e-02 5.953291058540344238e-02 5.973807349801063538e-02 5.951616168022155762e-02 5.969829857349395752e-02 6.039677187800407410e-02 6.070287153124809265e-02 6.025160849094390869e-02 6.037794426083564758e-02 5.969852581620216370e-02 5.983002483844757080e-02 5.948736146092414856e-02 5.980883911252021790e-02
9.238000000000000000e+03 6.042831018567085266e-02 5.985013768076896667e-02 6.004167720675468445e-02 5.902988836169242859e-02 6.028304621577262878e-02 6.036191061139106750e-02 5.988350138068199158e-02 5.987726524472236633e-02 5.919692292809486389e-02 5.977019295096397400e-02 6.003385782241821289e-02 5.958296731114387512e-02 5.967849865555763245e-02 5.954395234584808350e-02 5.964039638638496399e-02 5.981718376278877258e-02 5.975849926471710205e-02 5.963400006294250488e-02 6.003687903285026550e-02 6.042650341987609863e-02 6.040980294346809387e-02 6.073961779475212097e-02 5.964662507176399231e-02 5.986188724637031555e-02 5.983975157141685486e-02
9.361000000000000000e+03 5.981399491429328918e-02 5.957400798797607422e-02 5.981573462486267090e-02 5.987917259335517883e-02 6.035919487476348877e-02 5.937148630619049072e-02 6.041963770985603333e-02 6.018786504864692688e-02 5.979624390602111816e-02 6.013687327504158020e-02 5.949604511260986328e-02 5.979958176612854004e-02 5.991048738360404968e-02 5.938431993126869202e-02 5.935757234692573547e-02 5.940138921141624451e-02 6.034097075462341309e-02 6.015624105930328369e-02 5.976175144314765930e-02 5.975840613245964050e-02 6.000417843461036682e-02 5.976328626275062561e-02 5.970847979187965393e-02 6.042164564132690430e-02 5.968092754483222961e-02
9.485000000000000000e+03 5.931244790554046631e-02 5.978761985898017883e-02 5.981050059199333191e-02 6.043272837996482849e-02 5.971955135464668274e-02 5.946515500545501709e-02 5.973427370190620422e-02 6.037960574030876160e-02 6.008143350481987000e-02 5.936293303966522217e-02 5.990096926689147949e-02 5.923848971724510193e-02 5.963353440165519714e-02 5.945839360356330872e-02 5.966626480221748352e-02 5.983598530292510986e-02 5.953915044665336609e-02 6.007628515362739563e-02 6.037620082497596741e-02 6.042531505227088928e-02 6.006279215216636658e-02 5.968728289008140564e-02 5.926141142845153809e-02 6.030741706490516663e-02 5.975511297583580017e-02
9.611000000000000000e+03 6.060231849551200867e-02 5.958230420947074890e-02 5.991074442863464355e-02 5.934089049696922302e-02 6.013472750782966614e-02 5.939205363392829895e-02 6.036041676998138428e-02 5.969054996967315674e-02 5.968203023076057434e-02 5.958621203899383545e-02 6.027632951736450195e-02 5.986100062727928162e-02 5.943530425429344177e-02 5.940565839409828186e-02 5.905814468860626221e-02 5.968245863914489746e-02 5.992786213755607605e-02 5.960482731461524963e-02 5.935230851173400879e-02 6.020171567797660828e-02 5.966059863567352295e-02 5.957248806953430176e-02 5.917893722653388977e-02 5.966911837458610535e-02 5.968913435935974121e-02
9.738000000000000000e+03 5.978388711810112000e-02 5.977204069495201111e-02 5.951827764511108398e-02 5.915058776736259460e-02 6.057985499501228333e-02 5.938855186104774475e-02 5.975374579429626465e-02 6.050856411457061768e-02 5.979295447468757629e-02 5.937092006206512451e-02 6.044287979602813721e-02 5.927057936787605286e-02 5.927269533276557922e-02 5.981687828898429871e-02 5.999881029129028320e-02 6.002088263630867004e-02 5.924786999821662903e-02 5.975377187132835388e-02 6.040867045521736145e-02 6.008859351277351379e-02 5.950175598263740540e-02 5.955046042799949646e-02 5.973308905959129333e-02 5.997477844357490540e-02 5.955119803547859192e-02
9.868000000000000000e+03 5.914236605167388916e-02 5.973352864384651184e-02 5.976182594895362854e-02 5.921840295195579529e-02 6.023709475994110107e-02 5.904482305049896240e-02 5.940394103527069092e-02 5.985760316252708435e-02 5.959047004580497742e-02 5.992121621966362000e-02 5.948184803128242493e-02 5.932906642556190491e-02 5.958384647965431213e-02 5.923180654644966125e-02 5.945848301053047180e-02 5.885631963610649109e-02 5.918136611580848694e-02 6.014695391058921814e-02 6.020295247435569763e-02 5.995580554008483887e-02 5.954750999808311462e-02 5.989253893494606018e-02 5.953660234808921814e-02 5.948187783360481262e-02 5.971703305840492249e-02
9.998000000000000000e+03 5.934803187847137451e-02 6.014119088649749756e-02 5.937070772051811218e-02 5.970765277743339539e-02 5.981137230992317200e-02 6.056815013289451599e-02 5.897113680839538574e-02 5.932778492569923401e-02 6.018911302089691162e-02 5.946785211563110352e-02 6.003243103623390198e-02 5.924827978014945984e-02 5.941591784358024597e-02 5.927230045199394226e-02 5.957280099391937256e-02 5.948578193783760071e-02 5.946028232574462891e-02 5.968670919537544250e-02 6.042835116386413574e-02 6.045198440551757812e-02 5.912385880947113037e-02 6.045976281166076660e-02 5.932342633605003357e-02 5.980448424816131592e-02 5.935059115290641785e-02


==> dat/imgnetcurve_noise_av.dat <==
1.000000000000000000e+00 7.630335330963135265e-02 7.280945449520768303e-04
2.000000000000000000e+00 7.573348760604858843e-02 6.320758341517890462e-04
3.000000000000000000e+00 7.502187579870224499e-02 5.170324724518285875e-04
4.000000000000000000e+00 7.427516937255859708e-02 4.027159819613310371e-04
5.000000000000000000e+00 7.357391268014908114e-02 3.030000912547282672e-04
6.000000000000000000e+00 7.296096712350845503e-02 2.254940438352118204e-04
7.000000000000000000e+00 7.244978576898575273e-02 1.702455683515049318e-04
8.000000000000000000e+00 7.203581959009169866e-02 1.355043251068360603e-04
9.000000000000000000e+00 7.170490443706512007e-02 1.161400057215132250e-04
1.000000000000000000e+01 7.143883794546126986e-02 1.063859101333514476e-04
1.100000000000000000e+01 7.122068077325821589e-02 1.016558487999556570e-04
1.200000000000000000e+01 7.103622764348983820e-02 9.907651083681676075e-05
1.300000000000000000e+01 7.087492972612380315e-02 9.670134857289879753e-05
1.400000000000000000e+01 7.072901785373687800e-02 9.398825446596127784e-05
1.500000000000000000e+01 7.059400796890258345e-02 9.100924735041460080e-05
1.600000000000000000e+01 7.046687722206115834e-02 8.790716302963494150e-05
1.700000000000000000e+01 7.034623712301253662e-02 8.489266995757817000e-05
1.800000000000000000e+01 7.023115217685699241e-02 8.223776944109576403e-05
1.900000000000000000e+01 7.012151390314101673e-02 8.032820116827105422e-05
2.000000000000000000e+01 7.001699745655060036e-02 7.916783693565133972e-05
2.100000000000000000e+01 6.991748720407485462e-02 7.858971148097800377e-05
2.200000000000000000e+01 6.982284426689147616e-02 7.845514152513216946e-05
2.300000000000000000e+01 6.973282486200332864e-02 7.852362514566604812e-05
2.400000000000000000e+01 6.964720189571380060e-02 7.859865145743325453e-05
2.500000000000000000e+01 6.956573724746703546e-02 7.864010032924605641e-05
2.600000000000000000e+01 6.948817163705825473e-02 7.867650937536720688e-05
2.700000000000000000e+01 6.941421210765838512e-02 7.871797746201112387e-05
2.800000000000000000e+01 6.934354007244110385e-02 7.886467769121424459e-05
2.900000000000000000e+01 6.927580982446671087e-02 7.914406116186445904e-05
3.000000000000000000e+01 6.921071469783783570e-02 7.953765976244581495e-05
3.100000000000000000e+01 6.914798021316528875e-02 8.004341418402982557e-05
3.200000000000000000e+01 6.908737778663635865e-02 8.062070006886490900e-05
3.300000000000000000e+01 6.902876883745193148e-02 8.120213167585080510e-05
3.400000000000000000e+01 6.897204756736755038e-02 8.177068740056229145e-05
3.500000000000000000e+01 6.891711860895156916e-02 8.230770407232912151e-05
3.600000000000000000e+01 6.886388719081878995e-02 8.279783349892268619e-05
3.700000000000000000e+01 6.881227523088455367e-02 8.326100206078033993e-05
3.800000000000000000e+01 6.876221537590027078e-02 8.369555084659295293e-05
3.900000000000000000e+01 6.871363759040832742e-02 8.411171016826628362e-05
4.000000000000000000e+01 6.866642981767653864e-02 8.451354027341576329e-05
4.100000000000000000e+01 6.862051844596862848e-02 8.486050200775257125e-05
4.200000000000000000e+01 6.857581526041030273e-02 8.514907053310692339e-05
4.300000000000000000e+01 6.853225558996201006e-02 8.537676080518973932e-05
4.400000000000000000e+01 6.848976612091065008e-02 8.553777708086894929e-05
4.500000000000000000e+01 6.844832032918929388e-02 8.564184199625089538e-05
4.600000000000000000e+01 6.840789526700973011e-02 8.570064595197403475e-05
4.700000000000000000e+01 6.836847722530364768e-02 8.573984218395540031e-05
4.800000000000000000e+01 6.833002537488937211e-02 8.576841642239603275e-05
4.900000000000000000e+01 6.829250931739806740e-02 8.577947966808927179e-05
5.000000000000000000e+01 6.825588613748551081e-02 8.576638358474283170e-05
5.100000000000000000e+01 6.822011977434158658e-02 8.570101538190595225e-05
5.200000000000000000e+01 6.818520128726959784e-02 8.558338900358711113e-05
5.300000000000000000e+01 6.815110236406325683e-02 8.542284942562259611e-05
5.400000000000000000e+01 6.811780124902724887e-02 8.523034481427612644e-05
5.500000000000000000e+01 6.808528125286102128e-02 8.501023344313353132e-05
5.600000000000000000e+01 6.805353015661239069e-02 8.475821858115972730e-05
5.700000000000000000e+01 6.802252978086471835e-02 8.447483518392081962e-05
5.800000000000000000e+01 6.799225836992263405e-02 8.416270723416776625e-05
5.900000000000000000e+01 6.796270102262497170e-02 8.381363906255316631e-05
6.000000000000000000e+01 6.793384581804275124e-02 8.343547720214172412e-05
6.100000000000000000e+01 6.790569633245467640e-02 8.303043039324087249e-05
6.200000000000000000e+01 6.787824302911758811e-02 8.260398190567755654e-05
6.300000000000000000e+01 6.785146653652190940e-02 8.217262548393962482e-05
6.400000000000000000e+01 6.782535851001739169e-02 8.172569824060565524e-05
6.500000000000000000e+01 6.779990136623383068e-02 8.127085516245338237e-05
6.600000000000000000e+01 6.777509182691573986e-02 8.080097825770310048e-05
6.700000000000000000e+01 6.775092124938965343e-02 8.032327957734366715e-05
6.800000000000000000e+01 6.772737771272659135e-02 7.983805823850572358e-05
6.900000000000000000e+01 6.770445525646209828e-02 7.934624511706720980e-05
7.000000000000000000e+01 6.768214553594589789e-02 7.886154413079859472e-05
7.100000000000000000e+01 6.766043812036513783e-02 7.837610442236376434e-05
7.200000000000000000e+01 6.763932436704635232e-02 7.789583609184948026e-05
7.300000000000000000e+01 6.761880159378051702e-02 7.741736603474017758e-05
7.400000000000000000e+01 6.759885191917419656e-02 7.694760511550965466e-05
7.500000000000000000e+01 6.757946729660034568e-02 7.648694048897963576e-05
7.600000000000000000e+01 6.756063938140868808e-02 7.603463272501403579e-05
7.700000000000000000e+01 6.754235953092574407e-02 7.559557825081624557e-05
7.800000000000000000e+01 6.752461314201355091e-02 7.516856918422765935e-05
7.900000000000000000e+01 6.750739634037017378e-02 7.475438878653938989e-05
8.000000000000000000e+01 6.749069541692734320e-02 7.435787634095784198e-05
8.100000000000000000e+01 6.747450441122054832e-02 7.398035462878008346e-05
8.200000000000000000e+01 6.745880663394927812e-02 7.362415890492051112e-05
8.300000000000000000e+01 6.744359314441680797e-02 7.328773182939073952e-05
8.400000000000000000e+01 6.742885559797287542e-02 7.296608281573710257e-05
8.500000000000000000e+01 6.741458326578139704e-02 7.266424047460499891e-05
8.700000000000000000e+01 6.738739609718322199e-02 7.211793534095930819e-05
8.800000000000000000e+01 6.737445741891860684e-02 7.187372931632680755e-05
8.900000000000000000e+01 6.736193984746932650e-02 7.164764576845925525e-05
9.000000000000000000e+01 6.734983146190642866e-02 7.144237639475473122e-05
9.100000000000000000e+01 6.733812242746353705e-02 7.125499988992420059e-05
9.300000000000000000e+01 6.731585919857024924e-02 7.093165118980486721e-05
9.400000000000000000e+01 6.730527967214584850e-02 7.079466519973475922e-05
9.500000000000000000e+01 6.729505777359008623e-02 7.067463453911176018e-05
9.600000000000000000e+01 6.728517532348632368e-02 7.056869156038265544e-05
9.800000000000000000e+01 6.726639747619628240e-02 7.040110589394891593e-05
9.900000000000000000e+01 6.725747913122176458e-02 7.033661078200782789e-05
1.000000000000000000e+02 6.724886029958725142e-02 7.028013857850927502e-05
1.010000000000000000e+02 6.724053293466568382e-02 7.023796014526662273e-05
1.030000000000000000e+02 6.722470164299011730e-02 7.018233698063053349e-05
1.040000000000000000e+02 6.721717685461044145e-02 7.016702349859593973e-05
1.060000000000000000e+02 6.720286220312118863e-02 7.016425243117301155e-05
1.070000000000000000e+02 6.719605207443236916e-02 7.017048712677559016e-05
1.080000000000000000e+02 6.718946099281311590e-02 7.018205626909787445e-05
1.100000000000000000e+02 6.717690080404281616e-02 7.021997306363098664e-05
1.110000000000000000e+02 6.717091470956802757e-02 7.024553188671829249e-05
1.130000000000000000e+02 6.715949177742004672e-02 7.030810396762787414e-05
1.140000000000000000e+02 6.715403586626052246e-02 7.034317549747828532e-05
1.160000000000000000e+02 6.714360445737838079e-02 7.041831897807556350e-05
1.170000000000000000e+02 6.713860929012298306e-02 7.046027477919128922e-05
1.190000000000000000e+02 6.712903827428817749e-02 7.054294538884330350e-05
1.210000000000000000e+02 6.711997479200362826e-02 7.063235323507142580e-05
1.220000000000000000e+02 6.711561739444732444e-02 7.068062697366767966e-05
1.240000000000000000e+02 6.710722774267197099e-02 7.077826216774468608e-05
1.250000000000000000e+02 6.710318386554718628e-02 7.082563262102857429e-05
1.270000000000000000e+02 6.709537684917449285e-02 7.092441141312870369e-05
1.290000000000000000e+02 6.708791315555572010e-02 7.102103887545830956e-05
1.310000000000000000e+02 6.708075553178786954e-02 7.111357357415802637e-05
1.320000000000000000e+02 6.707728117704390980e-02 7.115894423987568628e-05
1.340000000000000000e+02 6.707053333520889005e-02 7.124860896918144360e-05
1.360000000000000000e+02 6.706402510404586848e-02 7.134144375884558104e-05
1.380000000000000000e+02 6.705773264169692660e-02 7.142680487361537838e-05
1.390000000000000000e+02 6.705466061830520075e-02 7.146853849557113292e-05
1.410000000000000000e+02 6.704865783452987338e-02 7.155609836515672219e-05
1.430000000000000000e+02 6.704282730817795466e-02 7.163663218153993532e-05
1.450000000000000000e+02 6.703715413808822299e-02 7.171727746982121260e-05
1.470000000000000000e+02 6.703162610530853660e-02 7.179317777071947263e-05
1.490000000000000000e+02 6.702622503042221513e-02 7.186496376957258656e-05
1.510000000000000000e+02 6.702094346284866166e-02 7.193638522600614776e-05
1.530000000000000000e+02 6.701577574014663807e-02 7.200426168902174045e-05
1.550000000000000000e+02 6.701070696115493663e-02 7.207195791175556772e-05
1.570000000000000000e+02 6.700573086738587092e-02 7.213532992864285021e-05
1.590000000000000000e+02 6.700084328651428889e-02 7.219829452360983506e-05
1.610000000000000000e+02 6.699603676795959362e-02 7.225673663257582702e-05
1.630000000000000000e+02 6.699130296707153653e-02 7.231309211584962659e-05
1.660000000000000000e+02 6.698433309793472290e-02 7.239685011410874947e-05
1.680000000000000000e+02 6.697976827621460183e-02 7.245396967998517148e-05
1.700000000000000000e+02 6.697526454925536998e-02 7.251153957010704335e-05
1.720000000000000000e+02 6.697081983089446522e-02 7.257033498638687389e-05
1.750000000000000000e+02 6.696425855159759966e-02 7.265014675612551233e-05
1.770000000000000000e+02 6.695994585752487738e-02 7.270735267262375058e-05
1.790000000000000000e+02 6.695568352937698864e-02 7.276477139129840894e-05
1.820000000000000000e+02 6.694938004016875999e-02 7.285081923024436072e-05
1.840000000000000000e+02 6.694523453712462879e-02 7.290856648117951090e-05
1.860000000000000000e+02 6.694113045930862038e-02 7.296553627162750445e-05
1.890000000000000000e+02 6.693505197763442716e-02 7.304913538794030451e-05
1.910000000000000000e+02 6.693105190992355846e-02 7.310387484233463716e-05
1.940000000000000000e+02 6.692511975765227938e-02 7.319004471006283665e-05
1.970000000000000000e+02 6.691926896572113204e-02 7.327458494220336115e-05
1.990000000000000000e+02 6.691541105508803933e-02 7.333171019784917176e-05
2.020000000000000000e+02 6.690968632698059138e-02 7.341581690164638565e-05
2.050000000000000000e+02 6.690403640270232988e-02 7.350146203383656435e-05
2.070000000000000000e+02 6.690030813217162642e-02 7.355919517289973811e-05
2.100000000000000000e+02 6.689477264881134311e-02 7.364492190791300770e-05
2.130000000000000000e+02 6.688930571079254594e-02 7.372712701693209521e-05
2.160000000000000000e+02 6.688389837741852417e-02 7.380569488124975191e-05
2.190000000000000000e+02 6.687855064868926391e-02 7.388746649538422469e-05
2.210000000000000000e+02 6.687501639127731157e-02 7.394115333442457334e-05
2.240000000000000000e+02 6.686975657939911444e-02 7.402042621549535101e-05
2.270000000000000000e+02 6.686455070972442682e-02 7.410162580480448950e-05
2.300000000000000000e+02 6.685939103364944847e-02 7.417989728621658284e-05
2.330000000000000000e+02 6.685428321361541748e-02 7.425350427360282357e-05
2.370000000000000000e+02 6.684754610061645341e-02 7.434965570981023615e-05
2.400000000000000000e+02 6.684254795312881414e-02 7.441979661961550829e-05
2.430000000000000000e+02 6.683759093284606656e-02 7.448802887909148306e-05
2.460000000000000000e+02 6.683267891407013161e-02 7.455498546643645895e-05
2.490000000000000000e+02 6.682780444622039850e-02 7.462143076859745802e-05
2.530000000000000000e+02 6.682136416435241477e-02 7.471024371295360768e-05
2.560000000000000000e+02 6.681657850742339644e-02 7.477482480850728677e-05
2.590000000000000000e+02 6.681183367967605258e-02 7.483945850077558786e-05
2.630000000000000000e+02 6.680555999279022550e-02 7.492557706407221838e-05
2.660000000000000000e+02 6.680089235305786133e-02 7.498832549008792021e-05
2.700000000000000000e+02 6.679472386837005671e-02 7.507002477291440344e-05
2.730000000000000000e+02 6.679013371467590332e-02 7.513185266271401761e-05
2.770000000000000000e+02 6.678406715393066240e-02 7.521478985922747747e-05
2.810000000000000000e+02 6.677805393934249656e-02 7.529798096415972301e-05
2.850000000000000000e+02 6.677209049463271595e-02 7.537848627552694802e-05
2.880000000000000000e+02 6.676765084266662875e-02 7.543755255980299698e-05
2.920000000000000000e+02 6.676176875829696600e-02 7.551376189750147612e-05
2.960000000000000000e+02 6.675592988729477095e-02 7.558765757023709186e-05
3.000000000000000000e+02 6.675013244152068481e-02 7.566106996706227440e-05
3.040000000000000000e+02 6.674437731504440086e-02 7.573127617104619331e-05
3.080000000000000000e+02 6.673865735530853938e-02 7.580055148677367332e-05
3.120000000000000000e+02 6.673297762870789018e-02 7.586825342759356654e-05
3.160000000000000000e+02 6.672733336687088068e-02 7.593841196732677883e-05
3.200000000000000000e+02 6.672172725200653520e-02 7.600708579947464095e-05
3.250000000000000000e+02 6.671477437019347756e-02 7.609152320643728198e-05
3.290000000000000000e+02 6.670924782752990501e-02 7.615928396637009910e-05
3.330000000000000000e+02 6.670375436544417891e-02 7.622369126983723491e-05
3.380000000000000000e+02 6.669693171977997270e-02 7.630456089113004335e-05
3.420000000000000000e+02 6.669150829315186046e-02 7.636757883643715151e-05
3.470000000000000000e+02 6.668476581573486162e-02 7.644756444770437820e-05
3.510000000000000000e+02 6.667940527200698353e-02 7.650779515517100058e-05
3.560000000000000000e+02 6.667274653911590965e-02 7.658429304141946942e-05
3.610000000000000000e+02 6.666612982749939298e-02 7.666340432656168708e-05
3.660000000000000000e+02 6.665955424308776800e-02 7.674298136032287076e-05
3.700000000000000000e+02 6.665432035923003762e-02 7.680844002912758344e-05
3.750000000000000000e+02 6.664781272411346436e-02 7.689348377963456794e-05
3.800000000000000000e+02 6.664134353399277233e-02 7.697480514791195003e-05
3.850000000000000000e+02 6.663490712642669567e-02 7.706312450909814471e-05
3.910000000000000000e+02 6.662723034620285367e-02 7.716478924177133832e-05
3.960000000000000000e+02 6.662086725234984963e-02 7.724604875574648199e-05
4.010000000000000000e+02 6.661453485488891268e-02 7.733079634246226193e-05
4.060000000000000000e+02 6.660823285579681174e-02 7.741804055754147960e-05
4.120000000000000000e+02 6.660071283578872237e-02 7.752608289473834468e-05
4.170000000000000000e+02 6.659447818994522483e-02 7.761550879451703771e-05
4.230000000000000000e+02 6.658702611923217329e-02 7.772488490520467104e-05
4.280000000000000000e+02 6.658084094524382990e-02 7.781734755750021270e-05
4.340000000000000000e+02 6.657345354557037131e-02 7.792275644720874923e-05
4.400000000000000000e+02 6.656610190868378352e-02 7.803056024185618569e-05
4.460000000000000000e+02 6.655877768993377630e-02 7.814445113592397637e-05
4.520000000000000000e+02 6.655149042606353649e-02 7.825443554547671903e-05
4.580000000000000000e+02 6.654423534870147761e-02 7.836477390411148727e-05
4.640000000000000000e+02 6.653701215982436856e-02 7.847616595544431824e-05
4.700000000000000000e+02 6.652981966733932662e-02 7.858571845419894586e-05
4.760000000000000000e+02 6.652265608310699296e-02 7.869485329138309717e-05
4.820000000000000000e+02 6.651551783084869163e-02 7.879703830356841771e-05
4.890000000000000000e+02 6.650721818208694958e-02 7.891832546462997024e-05
4.950000000000000000e+02 6.650012731552124023e-02 7.902464409886051798e-05
5.020000000000000000e+02 6.649189710617064986e-02 7.914040237958897656e-05
5.080000000000000000e+02 6.648485511541366022e-02 7.924741460959103961e-05
5.150000000000000000e+02 6.647666156291962003e-02 7.937299721122949747e-05
5.220000000000000000e+02 6.646850913763045765e-02 7.950006832478760806e-05
5.290000000000000000e+02 6.646038860082625899e-02 7.962319334006565715e-05
5.360000000000000000e+02 6.645227223634719849e-02 7.974706908953611514e-05
5.430000000000000000e+02 6.644419342279433982e-02 7.986011499868267980e-05
5.500000000000000000e+02 6.643614143133164118e-02 7.999564868785334713e-05
5.580000000000000000e+02 6.642695605754851684e-02 8.014315021880673534e-05
5.650000000000000000e+02 6.641895174980164129e-02 8.027121678043215125e-05
5.730000000000000000e+02 6.640982747077942006e-02 8.039986984742312213e-05
5.800000000000000000e+02 6.640185385942459773e-02 8.054299200095229130e-05
5.880000000000000000e+02 6.639276534318923340e-02 8.069127360052171828e-05
5.960000000000000000e+02 6.638372421264648882e-02 8.082061463280095577e-05
6.040000000000000000e+02 6.637467563152313343e-02 8.095909453544589997e-05
6.120000000000000000e+02 6.636565178632736206e-02 8.111475960574681581e-05
6.200000000000000000e+02 6.635666310787201316e-02 8.127054879327063296e-05
6.280000000000000000e+02 6.634768426418304055e-02 8.140118808630847943e-05
6.360000000000000000e+02 6.633874267339706643e-02 8.152817851407039734e-05
6.450000000000000000e+02 6.632869571447372326e-02 8.171695062269581072e-05
6.530000000000000000e+02 6.631976842880249468e-02 8.188632242991862901e-05
6.620000000000000000e+02 6.630973875522613858e-02 8.206671060123267873e-05
6.710000000000000000e+02 6.629976451396941972e-02 8.219957692478878884e-05
6.800000000000000000e+02 6.628980666399002242e-02 8.233372803901978980e-05
6.890000000000000000e+02 6.627979487180710172e-02 8.257557810784156072e-05
6.980000000000000000e+02 6.626985639333725364e-02 8.270424535450822151e-05
7.070000000000000000e+02 6.625998705625534002e-02 8.287215104033905145e-05
7.160000000000000000e+02 6.625001549720764549e-02 8.307576404981503412e-05
7.260000000000000000e+02 6.623899370431900191e-02 8.322141198043183329e-05
7.360000000000000000e+02 6.622801393270492942e-02 8.341481070735084493e-05
7.450000000000000000e+02 6.621809244155883734e-02 8.356210598953150678e-05
7.550000000000000000e+02 6.620711803436279963e-02 8.377978490809861187e-05
7.650000000000000000e+02 6.619619607925414373e-02 8.398962453504198004e-05
7.750000000000000000e+02 6.618533402681350819e-02 8.415661263391552012e-05
7.860000000000000000e+02 6.617329210042953436e-02 8.441634823545684119e-05
7.960000000000000000e+02 6.616242110729217418e-02 8.450550791186715134e-05
8.070000000000000000e+02 6.615049421787261297e-02 8.473162315636925137e-05
8.170000000000000000e+02 6.613954603672027310e-02 8.504670145287695593e-05
8.280000000000000000e+02 6.612754762172698419e-02 8.536586549657032054e-05
8.390000000000000000e+02 6.611568838357925748e-02 8.549112550266568572e-05
8.500000000000000000e+02 6.610374569892883689e-02 8.561465884559263601e-05
8.620000000000000000e+02 6.609072983264922818e-02 8.594924669037336967e-05
8.730000000000000000e+02 6.607883304357528576e-02 8.618223490803988811e-05
8.850000000000000000e+02 6.606585025787353738e-02 8.644946331599078252e-05
8.960000000000000000e+02 6.605391234159468938e-02 8.668949492070302215e-05
9.080000000000000000e+02 6.604076474905014316e-02 8.702284970305320647e-05
9.200000000000000000e+02 6.602796673774719016e-02 8.715250718711063714e-05
9.330000000000000000e+02 6.601376354694366011e-02 8.740137797156839001e-05
9.450000000000000000e+02 6.600074976682662742e-02 8.755619381293897789e-05
9.580000000000000000e+02 6.598664790391922663e-02 8.783891559029668962e-05
9.700000000000000000e+02 6.597382694482803456e-02 8.801163459432154407e-05
9.830000000000000000e+02 6.596004247665404607e-02 8.819154637234308996e-05
9.960000000000000000e+02 6.594590723514556774e-02 8.827880919023869781e-05
1.009000000000000000e+03 6.593175798654556108e-02 8.901284898987405652e-05
1.023000000000000000e+03 6.591685682535171342e-02 8.895980725926563219e-05
1.036000000000000000e+03 6.590263068675994429e-02 8.940232130437380891e-05
1.050000000000000000e+03 6.588769853115081232e-02 8.944217147739227827e-05
1.064000000000000000e+03 6.587243020534515325e-02 9.026064636594287197e-05
1.078000000000000000e+03 6.585736751556396651e-02 8.952793080114042693e-05
1.092000000000000000e+03 6.584224700927734930e-02 9.042451996508322435e-05
1.107000000000000000e+03 6.582635104656218983e-02 9.030638790249168849e-05
1.122000000000000000e+03 6.580958694219589400e-02 9.099231748303023438e-05
1.137000000000000000e+03 6.579303354024887418e-02 9.107241888290630528e-05
1.152000000000000000e+03 6.577733039855956920e-02 9.130039444536638081e-05
1.167000000000000000e+03 6.576162070035934670e-02 9.149452326261637094e-05
1.182000000000000000e+03 6.574481904506683516e-02 9.200143840280044691e-05
1.198000000000000000e+03 6.572847157716750488e-02 9.209154833320095756e-05
1.214000000000000000e+03 6.571049064397811723e-02 9.301976978708043152e-05
1.230000000000000000e+03 6.569321542978286133e-02 9.253539570120594042e-05
1.246000000000000000e+03 6.567566990852355402e-02 9.327136555976859472e-05
1.263000000000000000e+03 6.565800219774246826e-02 9.479413103799240155e-05
1.280000000000000000e+03 6.563908576965332697e-02 9.429583531101143161e-05
1.297000000000000000e+03 6.562096714973449096e-02 9.361461223520532444e-05
1.314000000000000000e+03 6.560289651155472301e-02 9.469450550063952799e-05
1.331000000000000000e+03 6.558397829532623680e-02 9.577841297507388703e-05
1.349000000000000000e+03 6.556437671184539573e-02 9.493736669803157506e-05
1.367000000000000000e+03 6.554547041654586181e-02 9.523362220451867595e-05
1.385000000000000000e+03 6.552677750587462824e-02 9.675283447894914154e-05
1.403000000000000000e+03 6.550689280033111794e-02 9.575044410637318694e-05
1.422000000000000000e+03 6.548694252967834917e-02 9.627841683936454122e-05
1.441000000000000000e+03 6.546512633562087680e-02 9.667801738493691285e-05
1.460000000000000000e+03 6.544477909803390892e-02 9.745657836066506138e-05
1.479000000000000000e+03 6.542518258094787154e-02 9.762002269667050176e-05
1.499000000000000000e+03 6.540265500545501542e-02 9.794039228745489445e-05
1.519000000000000000e+03 6.538169980049132746e-02 9.983680814921230199e-05
1.539000000000000000e+03 6.535896718502044733e-02 9.729826217416443369e-05
1.559000000000000000e+03 6.533918142318725919e-02 9.636065053572514779e-05
1.580000000000000000e+03 6.531444162130356501e-02 1.018822556778306170e-04
1.601000000000000000e+03 6.529301822185516746e-02 9.739060911298127305e-05
1.622000000000000000e+03 6.526801228523254617e-02 9.994905427652901915e-05
1.644000000000000000e+03 6.524604082107543501e-02 1.014423956489375850e-04
1.666000000000000000e+03 6.521919786930084617e-02 1.015638706692975130e-04
1.688000000000000000e+03 6.519924342632293923e-02 1.014952076319530701e-04
1.710000000000000000e+03 6.517344415187835416e-02 1.016791809035797275e-04
1.733000000000000000e+03 6.514871358871460183e-02 1.033028242340878366e-04
1.756000000000000000e+03 6.512361109256743774e-02 1.023664809116459979e-04
1.779000000000000000e+03 6.510160475969314908e-02 1.050999525302639384e-04
1.803000000000000000e+03 6.507432639598846602e-02 1.059995772895593356e-04
1.827000000000000000e+03 6.504658758640288752e-02 1.024163909915867397e-04
1.851000000000000000e+03 6.502072036266326460e-02 1.043689529980041883e-04
1.875000000000000000e+03 6.499516546726226418e-02 1.025650258099034950e-04
1.900000000000000000e+03 6.496721535921096136e-02 1.045460422679987645e-04
1.926000000000000000e+03 6.493793517351149902e-02 1.061189815725407937e-04
1.951000000000000000e+03 6.491277128458022849e-02 1.073578472448354960e-04
1.977000000000000000e+03 6.488322764635086337e-02 1.066777381517021380e-04
2.003000000000000000e+03 6.485874801874161322e-02 1.062724355381182542e-04
2.030000000000000000e+03 6.482645183801651056e-02 1.016930368712573530e-04
2.057000000000000000e+03 6.479720830917358454e-02 1.097846909257505367e-04
2.084000000000000000e+03 6.476989686489105502e-02 1.038651954069721203e-04
2.112000000000000000e+03 6.474069654941558283e-02 1.073952782874136727e-04
2.140000000000000000e+03 6.470313489437103105e-02 1.083856123043056198e-04
2.168000000000000000e+03 6.468268334865570623e-02 1.070881656522809975e-04
2.197000000000000000e+03 6.464558839797973633e-02 1.063793037038891239e-04
2.226000000000000000e+03 6.461824625730513971e-02 1.081631026789082100e-04
2.255000000000000000e+03 6.458770751953124556e-02 1.091962451012629646e-04
2.285000000000000000e+03 6.455183893442154042e-02 1.074095924110741361e-04
2.316000000000000000e+03 6.451833188533782903e-02 1.066724096660320929e-04
2.346000000000000000e+03 6.449870049953460027e-02 1.142288191584458053e-04
2.378000000000000000e+03 6.446507155895232766e-02 1.117977780573852170e-04
2.409000000000000000e+03 6.442145228385925959e-02 1.065042043744051444e-04
2.441000000000000000e+03 6.439508974552154985e-02 1.170820228779688487e-04
2.473000000000000000e+03 6.436196804046630249e-02 1.154954255765542400e-04
2.506000000000000000e+03 6.431695222854613703e-02 1.209045517650365127e-04
2.539000000000000000e+03 6.429213583469391147e-02 1.105933421175020963e-04
2.573000000000000000e+03 6.426016896963120117e-02 1.050967879800754747e-04
2.607000000000000000e+03 6.422645658254623469e-02 1.270185275264894601e-04
2.642000000000000000e+03 6.418993413448333130e-02 1.123022064271986411e-04
2.677000000000000000e+03 6.415652215480804887e-02 1.185923923720953374e-04
2.712000000000000000e+03 6.412464529275893610e-02 1.026365109967869828e-04
2.748000000000000000e+03 6.407182365655898770e-02 1.135836338138847989e-04
2.785000000000000000e+03 6.405427455902099054e-02 1.198635063701776959e-04
2.822000000000000000e+03 6.400512874126434992e-02 1.127166730343613930e-04
2.859000000000000000e+03 6.397059440612792858e-02 1.224274689150274249e-04
2.897000000000000000e+03 6.393589526414870938e-02 1.276767671458226851e-04
2.936000000000000000e+03 6.389424622058868797e-02 1.267471238924504958e-04
2.975000000000000000e+03 6.385973602533340232e-02 1.172417935143750013e-04
3.014000000000000000e+03 6.382619947195053434e-02 1.335542914767209085e-04
3.054000000000000000e+03 6.378903269767760564e-02 1.188692437234612566e-04
3.095000000000000000e+03 6.373670279979705422e-02 1.418643623799591114e-04
3.136000000000000000e+03 6.370203167200089167e-02 1.321113255342282861e-04
3.177000000000000000e+03 6.369247138500214178e-02 1.390557192481948459e-04
3.219000000000000000e+03 6.362393319606780839e-02 1.472218342468621622e-04
3.262000000000000000e+03 6.358463734388351829e-02 1.232248618853904343e-04
3.305000000000000000e+03 6.354269683361053744e-02 1.459905589231200293e-04
3.349000000000000000e+03 6.349551618099212591e-02 1.542163789910180004e-04
3.394000000000000000e+03 6.346553981304169090e-02 1.472026375643411969e-04
3.439000000000000000e+03 6.342411160469055287e-02 1.348818669535795892e-04
3.484000000000000000e+03 6.338089555501938421e-02 1.430643271171408134e-04
3.530000000000000000e+03 6.333188265562057773e-02 1.537863237328213333e-04
3.577000000000000000e+03 6.327208727598190863e-02 1.365608762962145265e-04
3.625000000000000000e+03 6.325449109077453669e-02 1.446079072388600935e-04
3.673000000000000000e+03 6.318793952465057151e-02 1.448802503701973751e-04
3.722000000000000000e+03 6.313169091939925537e-02 1.273028307851657411e-04
3.771000000000000000e+03 6.311706274747848344e-02 1.583555638746354311e-04
3.821000000000000000e+03 6.308274209499359353e-02 1.578605916070235796e-04
3.872000000000000000e+03 6.297393649816512839e-02 1.696488280140934874e-04
3.923000000000000000e+03 6.297646552324294433e-02 1.343136109283877666e-04
3.975000000000000000e+03 6.291821718215942494e-02 1.674609964115487016e-04
4.028000000000000000e+03 6.286519020795822144e-02 1.396141169536648603e-04
4.081000000000000000e+03 6.283917307853698064e-02 1.694367244558062666e-04
4.135000000000000000e+03 6.278770059347152377e-02 1.752911822573504058e-04
4.190000000000000000e+03 6.276381939649582076e-02 1.652959196740736944e-04
4.246000000000000000e+03 6.263071894645691473e-02 1.730100484506353752e-04
4.302000000000000000e+03 6.262392476201057712e-02 1.833866947490793203e-04
4.359000000000000000e+03 6.257546335458755160e-02 1.692926178191969026e-04
4.417000000000000000e+03 6.250212490558623712e-02 1.886938030972260135e-04
4.476000000000000000e+03 6.242954313755035706e-02 1.933153089763521820e-04
4.535000000000000000e+03 6.242885574698447959e-02 1.571717419019514706e-04
4.595000000000000000e+03 6.239359945058822743e-02 2.156137899752694415e-04
4.656000000000000000e+03 6.235541045665740634e-02 2.160436540517722873e-04
4.718000000000000000e+03 6.229925006628036360e-02 2.402448725440398949e-04
4.780000000000000000e+03 6.222340315580367903e-02 1.987982085917095279e-04
4.844000000000000000e+03 6.216334089636802590e-02 1.735072331015773378e-04
4.908000000000000000e+03 6.215712130069732388e-02 1.796800273951385538e-04
4.973000000000000000e+03 6.205590367317199985e-02 1.824046853161155125e-04
5.039000000000000000e+03 6.202171280980110085e-02 2.449706148026287362e-04
5.106000000000000000e+03 6.196878522634505920e-02 1.605823768809655516e-04
5.174000000000000000e+03 6.187599807977676308e-02 2.022707942310404997e-04
5.242000000000000000e+03 6.180860683321953014e-02 2.067425465417353921e-04
5.312000000000000000e+03 6.181663379073142756e-02 2.157765952355314800e-04
5.382000000000000000e+03 6.172064736485480957e-02 2.177139178646455024e-04
5.454000000000000000e+03 6.170221850275993403e-02 1.989082600044919495e-04
5.526000000000000000e+03 6.159485146403312350e-02 2.426848036713905954e-04
5.599000000000000000e+03 6.158823952078819330e-02 1.805569061170779737e-04
5.674000000000000000e+03 6.151728436350822199e-02 2.402473387613998917e-04
5.749000000000000000e+03 6.144862920045852939e-02 2.978385876155704905e-04
5.825000000000000000e+03 6.142539173364638949e-02 1.563016084986269946e-04
5.902000000000000000e+03 6.136837854981422313e-02 2.313018424781681473e-04
5.981000000000000000e+03 6.133473217487335483e-02 3.143354291746992563e-04
6.060000000000000000e+03 6.124585330486297802e-02 2.651110503278963676e-04
6.140000000000000000e+03 6.119816318154334966e-02 2.030190459035649954e-04
6.222000000000000000e+03 6.127465859055519076e-02 4.423644987147299355e-04
6.304000000000000000e+03 6.109248697757720808e-02 2.402939363007560955e-04
6.388000000000000000e+03 6.105843484401703158e-02 2.860360817733080519e-04
6.473000000000000000e+03 6.104298681020736694e-02 2.666750163851320924e-04
6.559000000000000000e+03 6.092365875840186767e-02 2.781154383782184400e-04
6.646000000000000000e+03 6.090464666485786299e-02 3.043322921554581775e-04
6.734000000000000000e+03 6.092199191451072582e-02 3.279674247189713903e-04
6.823000000000000000e+03 6.082717165350914196e-02 3.005858263985501460e-04
6.914000000000000000e+03 6.083980143070220892e-02 3.897759954482116814e-04
7.005000000000000000e+03 6.079855963587760953e-02 2.925988817673400586e-04
7.098000000000000000e+03 6.072093456983566201e-02 3.405297065471669699e-04
7.192000000000000000e+03 6.070758253335952620e-02 3.425518948317390552e-04
7.288000000000000000e+03 6.056912794709205794e-02 3.456145391010939541e-04
7.384000000000000000e+03 6.052744105458259666e-02 2.605711149509566541e-04
7.482000000000000000e+03 6.057236567139625411e-02 3.549680257759095579e-04
7.582000000000000000e+03 6.044598802924155967e-02 3.165053103123221905e-04
7.682000000000000000e+03 6.040987029671669034e-02 3.124522816140654102e-04
7.784000000000000000e+03 6.047723501920700129e-02 3.392095913150972399e-04
7.887000000000000000e+03 6.043180555105209101e-02 3.977324850442144621e-04
7.992000000000000000e+03 6.031326457858085521e-02 3.206130138969361478e-04
8.098000000000000000e+03 6.031572982668876454e-02 3.930664169585373793e-04
8.205000000000000000e+03 6.030078381299972673e-02 2.809885652339894156e-04
8.314000000000000000e+03 6.023169964551925576e-02 3.506239099050880098e-04
8.424000000000000000e+03 5.997567698359489163e-02 3.963907292706505864e-04
8.536000000000000000e+03 6.012142241001128956e-02 3.666077744720833836e-04
8.649000000000000000e+03 6.011492684483528415e-02 4.436703668915593013e-04
8.764000000000000000e+03 6.006972253322601096e-02 4.107540257767518179e-04
8.880000000000000000e+03 5.998770028352737316e-02 3.168258970584728767e-04
8.998000000000000000e+03 5.995541065931320190e-02 2.562023070130460870e-04
9.118000000000000000e+03 5.991547957062721280e-02 3.601318375993657053e-04
9.238000000000000000e+03 5.989493101835250549e-02 3.857219664112172754e-04
9.361000000000000000e+03 5.985197976231575179e-02 3.250385041409678912e-04
9.485000000000000000e+03 5.981243416666984225e-02 3.661335768552954504e-04
9.611000000000000000e+03 5.971432536840438898e-02 3.677305088285446515e-04
9.738000000000000000e+03 5.977009192109108277e-02 4.007360890549893011e-04
9.868000000000000000e+03 5.958061128854751781e-02 3.573620027349871616e-04
9.998000000000000000e+03 5.968079820275306452e-02 4.527546857998838775e-04


==> dat/imgnetcurve_sig.dat <==
1.000000000000000000e+00 2.893976308405399323e-02 7.414257526397705078e-02 5.788177251815795898e-02 1.080336794257164001e-01 8.326733112335205078e-02 7.484983652830123901e-02 8.141252398490905762e-02 7.878205925226211548e-02 7.421033829450607300e-02 6.883344799280166626e-02 8.539489656686782837e-02 1.132008805871009827e-01 8.763409405946731567e-02 1.380597800016403198e-01 8.461531996726989746e-02 5.484874546527862549e-02 2.379441820085048676e-02 3.652659431099891663e-02 9.195822477340698242e-02 6.066426262259483337e-02 1.460568457841873169e-01 3.873143717646598816e-02 5.028504133224487305e-02 5.107441917061805725e-02 9.000758081674575806e-02
2.000000000000000000e+00 2.726342529058456421e-02 7.120462507009506226e-02 5.527427792549133301e-02 1.012882292270660400e-01 7.935127615928649902e-02 6.957615911960601807e-02 7.873269170522689819e-02 7.458958774805068970e-02 7.032149285078048706e-02 6.493379920721054077e-02 7.815761864185333252e-02 1.094462275505065918e-01 8.160760998725891113e-02 1.306122988462448120e-01 8.279355615377426147e-02 5.150127038359642029e-02 2.222620695829391479e-02 3.396428003907203674e-02 8.770709484815597534e-02 5.722256004810333252e-02 1.444886773824691772e-01 3.688007593154907227e-02 4.640837386250495911e-02 4.706218466162681580e-02 8.484784513711929321e-02
3.000000000000000000e+00 2.518418990075588226e-02 6.774418801069259644e-02 5.211357772350311279e-02 9.383722394704818726e-02 7.478743046522140503e-02 6.366736441850662231e-02 7.546308636665344238e-02 6.980239599943161011e-02 6.572215259075164795e-02 6.030799821019172668e-02 7.030709832906723022e-02 1.051491722464561462e-01 7.494596391916275024e-02 1.221402212977409363e-01 8.051972091197967529e-02 4.771942272782325745e-02 2.030968107283115387e-02 3.105180710554122925e-02 8.262553066015243530e-02 5.328981950879096985e-02 1.424531191587448120e-01 3.466609492897987366e-02 4.200704023241996765e-02 4.263703525066375732e-02 7.923281937837600708e-02
4.000000000000000000e+00 2.302081696689128876e-02 6.426289677619934082e-02 4.890848323702812195e-02 8.701268583536148071e-02 7.026971131563186646e-02 5.798984691500663757e-02 7.214974611997604370e-02 6.497507542371749878e-02 6.117913499474525452e-02 5.547596886754035950e-02 6.262574344873428345e-02 1.009083166718482971e-01 6.818487495183944702e-02 1.136258468031883240e-01 7.810435444116592407e-02 4.407026246190071106e-02 1.837837509810924530e-02 2.827441692352294922e-02 7.743174582719802856e-02 4.954097047448158264e-02 1.401509642601013184e-01 3.247414901852607727e-02 3.774477168917655945e-02 3.852004185318946838e-02 7.383890450000762939e-02
5.000000000000000000e+00 2.101554907858371735e-02 6.092967465519905090e-02 4.594962671399116516e-02 8.092914521694183350e-02 6.612540036439895630e-02 5.268660187721252441e-02 6.904727220535278320e-02 6.000887230038642883e-02 5.695982649922370911e-02 5.083508417010307312e-02 5.528951063752174377e-02 9.713689237833023071e-02 6.154064834117889404e-02 1.054239571094512939e-01 7.575920224189758301e-02 4.073946177959442139e-02 1.663875021040439606e-02 2.586395479738712311e-02 7.238489389419555664e-02 4.628223180770874023e-02 1.377221345901489258e-01 3.046039678156375885e-02 3.380401432514190674e-02 3.473221883177757263e-02 6.859087944030761719e-02
6.000000000000000000e+00 1.930752582848072052e-02 5.772498250007629395e-02 4.330092296004295349e-02 7.553460448980331421e-02 6.231378391385078430e-02 4.772295430302619934e-02 6.614457815885543823e-02 5.506489798426628113e-02 5.293340981006622314e-02 4.644306376576423645e-02 4.803848266601562500e-02 9.377294778823852539e-02 5.524325743317604065e-02 9.752720594406127930e-02 7.353955507278442383e-02 3.780797868967056274e-02 1.513902842998504639e-02 2.377606183290481567e-02 6.763360649347305298e-02 4.338034987449645996e-02 1.352566629648208618e-01 2.864220179617404938e-02 3.017632849514484406e-02 3.124104440212249756e-02 6.316960602998733521e-02
7.000000000000000000e+00 1.793965138494968414e-02 5.462191998958587646e-02 4.087466374039649963e-02 7.056153565645217896e-02 5.878059193491935730e-02 4.295767843723297119e-02 6.328799575567245483e-02 5.010889098048210144e-02 4.898898303508758545e-02 4.219757393002510071e-02 4.082288220524787903e-02 9.064805507659912109e-02 4.925090447068214417e-02 9.003844112157821655e-02 7.146546989679336548e-02 3.526920452713966370e-02 1.384842023253440857e-02 2.199307829141616821e-02 6.313565373420715332e-02 4.073796048760414124e-02 1.327717155218124390e-01 2.699763514101505280e-02 2.685215324163436890e-02 2.807298116385936737e-02 5.749967694282531738e-02
8.000000000000000000e+00 1.679821126163005829e-02 5.156729742884635925e-02 3.863359987735748291e-02 6.582818180322647095e-02 5.551344156265258789e-02 3.847076371312141418e-02 6.051006540656089783e-02 4.519569501280784607e-02 4.529254510998725891e-02 3.812515363097190857e-02 3.398547694087028503e-02 8.769134432077407837e-02 4.374831542372703552e-02 8.304633945226669312e-02 6.952009350061416626e-02 3.312738239765167236e-02 1.275125145912170410e-02 2.047545276582241058e-02 5.871133133769035339e-02 3.831207379698753357e-02 1.302513778209686279e-01 2.548224478960037231e-02 2.378860861063003540e-02 2.527295611798763275e-02 5.170505121350288391e-02
9.000000000000000000e+00 1.584184728562831879e-02 4.856976866722106934e-02 3.655983135104179382e-02 6.127293035387992859e-02 5.246290564537048340e-02 3.440603241324424744e-02 5.791419371962547302e-02 4.054067283868789673e-02 4.194484278559684753e-02 3.428737819194793701e-02 2.790326438844203949e-02 8.488291501998901367e-02 3.907253593206405640e-02 7.667513936758041382e-02 6.767290085554122925e-02 3.126427158713340759e-02 1.182374078780412674e-02 1.915566436946392059e-02 5.439015850424766541e-02 3.605913370847702026e-02 1.276710480451583862e-01 2.406445331871509552e-02 2.105121314525604248e-02 2.286616526544094086e-02 4.603424668312072754e-02
1.000000000000000000e+01 1.503617223352193832e-02 4.568214714527130127e-02 3.468099236488342285e-02 5.694290623068809509e-02 4.964511469006538391e-02 3.082434833049774170e-02 5.549860000610351562e-02 3.627714887261390686e-02 3.892175108194351196e-02 3.077642060816287994e-02 2.288898080587387085e-02 8.219568431377410889e-02 3.518511727452278137e-02 7.104211300611495972e-02 6.587835401296615601e-02 2.957241237163543701e-02 1.103826332837343216e-02 1.800469867885112762e-02 5.026425421237945557e-02 3.397817537188529968e-02 1.250015944242477417e-01 2.274210192263126373e-02 1.870898902416229248e-02 2.081445045769214630e-02 4.067152366042137146e-02
1.100000000000000000e+01 1.433230657130479813e-02 4.292191937565803528e-02 3.303150460124015808e-02 5.281659960746765137e-02 4.710434749722480774e-02 2.775795757770538330e-02 5.315266922116279602e-02 3.250690922141075134e-02 3.621916845440864563e-02 2.765116840600967407e-02 1.905856840312480927e-02 7.958874106407165527e-02 3.204479813575744629e-02 6.619139760732650757e-02 6.412112712860107422e-02 2.802141569554805756e-02 1.036723051220178604e-02 1.700031571090221405e-02 4.640228673815727234e-02 3.208319470286369324e-02 1.222088038921356201e-01 2.151725441217422485e-02 1.676991768181324005e-02 1.905961334705352783e-02 3.580831363797187805e-02
1.200000000000000000e+01 1.370790973305702209e-02 4.032156243920326233e-02 3.161015734076499939e-02 4.891997948288917542e-02 4.479993507266044617e-02 2.523936145007610321e-02 5.086891353130340576e-02 2.935412526130676270e-02 3.385042026638984680e-02 2.498568594455718994e-02 1.637943275272846222e-02 7.700967043638229370e-02 2.959910221397876740e-02 6.211723759770393372e-02 6.238592788577079773e-02 2.661591023206710815e-02 9.781668893992900848e-03 1.611932925879955292e-02 4.280132055282592773e-02 3.035282902419567108e-02 1.192652210593223572e-01 2.038686536252498627e-02 1.519028097391128540e-02 1.759928278625011444e-02 3.163817897439002991e-02
1.300000000000000000e+01 1.314759533852338791e-02 3.792622312903404236e-02 3.036145865917205811e-02 4.525212571024894714e-02 4.271889105439186096e-02 2.330541796982288361e-02 4.868581891059875488e-02 2.681171335279941559e-02 3.181660175323486328e-02 2.278294600546360016e-02 1.470124442130327225e-02 7.444594055414199829e-02 2.774091064929962158e-02 5.865929648280143738e-02 6.066403910517692566e-02 2.532732486724853516e-02 9.256904013454914093e-03 1.534180063754320145e-02 3.944801911711692810e-02 2.878482080996036530e-02 1.161443814635276794e-01 1.936767436563968658e-02 1.391990389674901962e-02 1.643189974129199982e-02 2.824704349040985107e-02
1.400000000000000000e+01 1.265627238899469376e-02 3.576347604393959045e-02 2.925677783787250519e-02 4.184941947460174561e-02 4.085726290941238403e-02 2.187949605286121368e-02 4.663264751434326172e-02 2.478574775159358978e-02 3.011763095855712891e-02 2.103022299706935883e-02 1.375085208564996719e-02 7.191110402345657349e-02 2.632254362106323242e-02 5.558154359459877014e-02 5.895349010825157166e-02 2.414612658321857452e-02 8.781655691564083099e-03 1.464514434337615967e-02 3.635898232460021973e-02 2.739028632640838623e-02 1.128217056393623352e-01 1.845704950392246246e-02 1.292056497186422348e-02 1.554048527032136917e-02 2.556081302464008331e-02
1.500000000000000000e+01 1.222041994333267212e-02 3.386794403195381165e-02 2.828194946050643921e-02 3.874491900205612183e-02 3.920044377446174622e-02 2.085091732442378998e-02 4.471163824200630188e-02 2.317286282777786255e-02 2.876044064760208130e-02 1.967966742813587189e-02 1.323374640196561813e-02 6.940899044275283813e-02 2.519698441028594971e-02 5.272937938570976257e-02 5.725300312042236328e-02 2.305745333433151245e-02 8.357967250049114227e-03 1.401843875646591187e-02 3.353768959641456604e-02 2.617233432829380035e-02 1.092746332287788391e-01 1.764790900051593781e-02 1.214602869004011154e-02 1.484604645520448685e-02 2.342731505632400513e-02
1.600000000000000000e+01 1.181411743164062500e-02 3.223321959376335144e-02 2.742504514753818512e-02 3.596746176481246948e-02 3.771021962165832520e-02 2.012425102293491364e-02 4.290475323796272278e-02 2.186552621424198151e-02 2.769899927079677582e-02 1.864164136350154877e-02 1.294091995805501938e-02 6.694806367158889771e-02 2.422476001083850861e-02 4.998442903161048889e-02 5.555874109268188477e-02 2.205979824066162109e-02 7.979384623467922211e-03 1.345207542181015015e-02 3.100470267236232758e-02 2.511697448790073395e-02 1.054844781756401062e-01 1.692992635071277618e-02 1.154704391956329346e-02 1.428683754056692123e-02 2.172586321830749512e-02
1.700000000000000000e+01 1.143125537782907486e-02 3.084811754524707794e-02 2.666375227272510529e-02 3.349052742123603821e-02 3.633781895041465759e-02 1.958817802369594574e-02 4.122742637991905212e-02 2.082638069987297058e-02 2.685328759253025055e-02 1.781610772013664246e-02 1.274786144495010376e-02 6.452175229787826538e-02 2.330717258155345917e-02 4.731503501534461975e-02 5.386680737137794495e-02 2.115643583238124847e-02 7.641165051609277725e-03 1.293265353888273239e-02 2.868478931486606598e-02 2.419888414442539215e-02 1.014354750514030457e-01 1.628373004496097565e-02 1.108412072062492371e-02 1.379733160138130188e-02 2.030983380973339081e-02
1.800000000000000000e+01 1.107757817953824997e-02 2.967575006186962128e-02 2.597809769213199615e-02 3.127982839941978455e-02 3.505319729447364807e-02 1.914957165718078613e-02 3.969665244221687317e-02 1.999511383473873138e-02 2.612920291721820831e-02 1.709800958633422852e-02 1.255766768008470535e-02 6.211875006556510925e-02 2.239648997783660889e-02 4.476289078593254089e-02 5.217581987380981445e-02 2.033450454473495483e-02 7.336705923080444336e-03 1.245323847979307175e-02 2.648475021123886108e-02 2.337817847728729248e-02 9.711607545614242554e-02 1.570126414299011230e-02 1.071893796324729919e-02 1.334763318300247192e-02 1.912584900856018066e-02
1.900000000000000000e+01 1.076752785593271255e-02 2.866648323833942413e-02 2.536090649664402008e-02 2.929264307022094727e-02 3.382273390889167786e-02 1.874154619872570038e-02 3.828474134206771851e-02 1.928023248910903931e-02 2.543654106557369232e-02 1.641885563731193542e-02 1.231989730149507523e-02 5.971695855259895325e-02 2.148848026990890503e-02 4.234680905938148499e-02 5.048080161213874817e-02 1.958160474896430969e-02 7.060629781335592270e-03 1.200589630752801895e-02 2.442022971808910370e-02 2.262210845947265625e-02 9.252253919839859009e-02 1.517487969249486923e-02 1.041803788393735886e-02 1.293634343892335892e-02 1.822400838136672974e-02
2.000000000000000000e+01 1.049682218581438065e-02 2.777210623025894165e-02 2.479493059217929840e-02 2.749965526163578033e-02 3.262442350387573242e-02 1.833000779151916504e-02 3.696508333086967468e-02 1.862858422100543976e-02 2.471513114869594574e-02 1.576337032020092010e-02 1.199543941766023636e-02 5.730026960372924805e-02 2.060572057962417603e-02 4.009060189127922058e-02 4.877282306551933289e-02 1.888768374919891357e-02 6.808988749980926514e-03 1.158765610307455063e-02 2.251892723143100739e-02 2.191049605607986450e-02 8.765814453363418579e-02 1.469764020293951035e-02 1.014510635286569595e-02 1.256479788571596146e-02 1.749231107532978058e-02
2.100000000000000000e+01 1.025216747075319290e-02 2.694875933229923248e-02 2.425879798829555511e-02 2.585036493837833405e-02 3.146381303668022156e-02 1.789495535194873810e-02 3.574208542704582214e-02 1.801152899861335754e-02 2.396051585674285889e-02 1.511527970433235168e-02 1.158537808805704117e-02 5.485426262021064758e-02 1.976775564253330231e-02 3.802085295319557190e-02 4.704351723194122314e-02 1.823785901069641113e-02 6.577259395271539688e-03 1.119853928685188293e-02 2.079637534916400909e-02 2.122570015490055084e-02 8.253645151853561401e-02 1.425525452941656113e-02 9.884435683488845825e-03 1.223293971270322800e-02 1.681619510054588318e-02
2.200000000000000000e+01 1.002864632755517960e-02 2.616817504167556763e-02 2.374383807182312012e-02 2.430433221161365509e-02 3.034034930169582367e-02 1.744054257869720459e-02 3.460764512419700623e-02 1.741859503090381622e-02 2.318208850920200348e-02 1.447694655507802963e-02 1.112125720828771591e-02 5.237424373626708984e-02 1.899252645671367645e-02 3.614754602313041687e-02 4.528788104653358459e-02 1.762231066823005676e-02 6.362533662468194962e-03 1.083051413297653198e-02 1.922928728163242340e-02 2.057403326034545898e-02 7.718098163604736328e-02 1.383978128433227539e-02 9.631586261093616486e-03 1.193129643797874451e-02 1.610772497951984406e-02
2.300000000000000000e+01 9.822227060794830322e-03 2.540990710258483887e-02 2.324257232248783112e-02 2.282419614493846893e-02 2.926679514348506927e-02 1.699387095868587494e-02 3.354980424046516418e-02 1.684797555208206177e-02 2.239638753235340118e-02 1.386116910725831985e-02 1.064701657742261887e-02 4.986836388707160950e-02 1.828470826148986816e-02 3.444266319274902344e-02 4.350206255912780762e-02 1.704345084726810455e-02 6.162191275507211685e-03 1.047654729336500168e-02 1.778577454388141632e-02 1.996538229286670685e-02 7.162483781576156616e-02 1.344463229179382324e-02 9.379725903272628784e-03 1.165008544921875000e-02 1.540967542678117752e-02
2.400000000000000000e+01 9.633069857954978943e-03 2.466280572116374969e-02 2.275510877370834351e-02 2.140182256698608398e-02 2.823958732187747955e-02 1.657745055854320526e-02 3.253106400370597839e-02 1.629182882606983185e-02 2.161883749067783356e-02 1.328583527356386185e-02 1.019154768437147141e-02 4.734191298484802246e-02 1.764499582350254059e-02 3.285991027951240540e-02 4.168410226702690125e-02 1.650005765259265900e-02 5.975720006972551346e-03 1.013689208775758743e-02 1.647110655903816223e-02 1.939747855067253113e-02 6.591022014617919922e-02 1.306228991597890854e-02 9.131032042205333710e-03 1.139177661389112473e-02 1.475545763969421387e-02
2.500000000000000000e+01 9.457383304834365845e-03 2.392232418060302734e-02 2.228126674890518188e-02 2.004981227219104767e-02 2.725641243159770966e-02 1.620333828032016754e-02 3.151814267039299011e-02 1.573838852345943451e-02 2.085696719586849213e-02 1.274830196052789688e-02 9.760328568518161774e-03 4.479343816637992859e-02 1.707488112151622772e-02 3.132206201553344727e-02 3.983232751488685608e-02 1.597915776073932648e-02 5.804021377116441727e-03 9.811479598283767700e-03 1.530308555811643600e-02 1.886805333197116852e-02 6.008735299110412598e-02 1.269043516367673874e-02 8.884361013770103455e-03 1.116364449262619019e-02 1.417970191687345505e-02
2.600000000000000000e+01 9.288557805120944977e-03 2.319000661373138428e-02 2.181983925402164459e-02 1.876860670745372772e-02 2.631437592208385468e-02 1.587278209626674652e-02 3.050570935010910034e-02 1.519280951470136642e-02 2.011822350323200226e-02 1.224775519222021103e-02 9.355763904750347137e-03 4.222258925437927246e-02 1.657007262110710144e-02 2.980003692209720612e-02 3.794762119650840759e-02 1.547411549836397171e-02 5.644727963954210281e-03 9.498240426182746887e-03 1.428721379488706589e-02 1.837121881544589996e-02 5.421309545636177063e-02 1.232842728495597839e-02 8.642938919365406036e-03 1.096502970904111862e-02 1.367577072232961655e-02
2.700000000000000000e+01 9.125158190727233887e-03 2.248559892177581787e-02 2.136954665184020996e-02 1.756363548338413239e-02 2.540732175111770630e-02 1.558250468224287033e-02 2.951872162520885468e-02 1.468188036233186722e-02 1.941024139523506165e-02 1.178380567580461502e-02 8.986002765595912933e-03 3.963277116417884827e-02 1.611682027578353882e-02 2.830610610544681549e-02 3.603432327508926392e-02 1.498477440327405930e-02 5.496597383171319962e-03 9.196748957037925720e-03 1.339677628129720688e-02 1.790385879576206207e-02 4.835327342152595520e-02 1.197875291109085083e-02 8.411900140345096588e-03 1.079290825873613358e-02 1.323978602886199951e-02
2.800000000000000000e+01 8.970864117145538330e-03 2.181793004274368286e-02 2.092783711850643158e-02 1.643796078860759735e-02 2.453446947038173676e-02 1.532051060348749161e-02 2.856661379337310791e-02 1.421214919537305832e-02 1.873277500271797180e-02 1.136074215173721313e-02 8.663267828524112701e-03 3.703361377120018005e-02 1.569736935198307037e-02 2.687120437622070312e-02 3.409932181239128113e-02 1.451195310801267624e-02 5.358417984098196030e-03 8.908108808100223541e-03 1.261883135885000229e-02 1.746188290417194366e-02 4.258264228701591492e-02 1.164316292852163315e-02 8.200555108487606049e-03 1.064106449484825134e-02 1.285971328616142273e-02
2.900000000000000000e+01 8.823831565678119659e-03 2.119541727006435394e-02 2.049119584262371063e-02 1.539114024490118027e-02 2.369333617389202118e-02 1.507304329425096512e-02 2.764539420604705811e-02 1.377619523555040359e-02 1.808981411159038544e-02 1.097715925425291061e-02 8.389154449105262756e-03 3.443787992000579834e-02 1.529248710721731186e-02 2.555330842733383179e-02 3.215254098176956177e-02 1.406035665422677994e-02 5.227474961429834366e-03 8.633856661617755890e-03 1.192862819880247116e-02 1.703939959406852722e-02 3.698743507266044617e-02 1.132305432111024857e-02 8.013822138309478760e-03 1.050521433353424072e-02 1.252177637070417404e-02
3.000000000000000000e+01 8.683021180331707001e-03 2.061466313898563385e-02 2.005793713033199310e-02 1.441776473075151443e-02 2.288412116467952728e-02 1.483629923313856125e-02 2.675766497850418091e-02 1.336414646357297897e-02 1.747925020754337311e-02 1.062289159744977951e-02 8.156823925673961639e-03 3.186587244272232056e-02 1.489392668008804321e-02 2.439702302217483521e-02 3.020427376031875610e-02 1.363110635429620743e-02 5.103498697280883789e-03 8.372683078050613403e-03 1.130258012562990189e-02 1.664248295128345490e-02 3.166269883513450623e-02 1.101373974233865738e-02 7.846424356102943420e-03 1.037693489342927933e-02 1.219830382615327835e-02
3.100000000000000000e+01 8.548780344426631927e-03 2.006243914365768433e-02 1.962889917194843292e-02 1.350829005241394043e-02 2.210243046283721924e-02 1.460580620914697647e-02 2.591080404818058014e-02 1.296998839825391769e-02 1.689783856272697449e-02 1.029012724757194519e-02 7.953544147312641144e-03 2.933654189109802246e-02 1.449886336922645569e-02 2.339827455580234528e-02 2.826677449047565460e-02 1.322036888450384140e-02 4.985861480236053467e-03 8.122881874442100525e-03 1.073952857404947281e-02 1.627180166542530060e-02 2.671399898827075958e-02 1.071338448673486710e-02 7.692302111536264420e-03 1.025232765823602676e-02 1.187999080866575241e-02
3.200000000000000000e+01 8.421406149864196777e-03 1.953025348484516144e-02 1.920468546450138092e-02 1.265924144536256790e-02 2.134521119296550751e-02 1.437557768076658249e-02 2.509713172912597656e-02 1.260438561439514160e-02 1.634277962148189545e-02 9.980077855288982391e-03 7.770191412419080734e-03 2.686697989702224731e-02 1.411389652639627457e-02 2.249379456043243408e-02 2.635105885565280914e-02 1.282519847154617310e-02 4.874014761298894882e-03 7.882933132350444794e-03 1.024550292640924454e-02 1.592315547168254852e-02 2.223646827042102814e-02 1.042184233665466309e-02 7.548347581177949905e-03 1.012904290109872818e-02 1.157612632960081100e-02
3.300000000000000000e+01 8.302536793053150177e-03 1.901122368872165680e-02 1.878772862255573273e-02 1.186464261263608932e-02 2.060824818909168243e-02 1.414384786039590836e-02 2.431055344641208649e-02 1.227534562349319458e-02 1.581021770834922791e-02 9.693707339465618134e-03 7.599724922329187393e-03 2.447751909494400024e-02 1.374881621450185776e-02 2.162417210638523102e-02 2.446747012436389923e-02 1.244675740599632263e-02 4.768061917275190353e-03 7.651797961443662643e-03 9.809674695134162903e-03 1.559442747384309769e-02 1.829093880951404572e-02 1.014174893498420715e-02 7.411987986415624619e-03 1.000787038356065750e-02 1.130230259150266647e-02
3.400000000000000000e+01 8.192651905119419098e-03 1.850645430386066437e-02 1.837899349629878998e-02 1.112229283899068832e-02 1.989020965993404388e-02 1.391450408846139908e-02 2.355780638754367828e-02 1.197759341448545456e-02 1.529977377504110336e-02 9.424611926078796387e-03 7.432536687701940536e-03 2.218448370695114136e-02 1.341220736503601074e-02 2.076610177755355835e-02 2.262659929692745209e-02 1.208446640521287918e-02 4.667604807764291763e-03 7.429494056850671768e-03 9.424959309399127960e-03 1.528644654899835587e-02 1.488820370286703110e-02 9.874132461845874786e-03 7.282787468284368515e-03 9.893983602523803711e-03 1.104930322617292404e-02
3.500000000000000000e+01 8.089234121143817902e-03 1.801768131554126740e-02 1.797817088663578033e-02 1.043304055929183960e-02 1.919740065932273865e-02 1.369337271898984909e-02 2.283635549247264862e-02 1.170168817043304443e-02 1.480884384363889694e-02 9.166029281914234161e-03 7.268663030117750168e-03 2.000764198601245880e-02 1.309973746538162231e-02 1.992595754563808441e-02 2.084042318165302277e-02 1.173646282404661179e-02 4.572059493511915207e-03 7.214738056063652039e-03 9.094154462218284607e-03 1.500105485320091248e-02 1.200586836785078049e-02 9.618194773793220520e-03 7.160775363445281982e-03 9.789721108973026276e-03 1.080312579870223999e-02
3.600000000000000000e+01 7.990463636815547943e-03 1.754808984696865082e-02 1.758599095046520233e-02 9.793329052627086639e-03 1.853602938354015350e-02 1.348626520484685898e-02 2.214499376714229584e-02 1.143779326230287552e-02 1.433486212044954300e-02 8.915657177567481995e-03 7.102874573320150375e-03 1.796323992311954498e-02 1.280600856989622116e-02 1.911892928183078766e-02 1.912018097937107086e-02 1.140163745731115341e-02 4.481956362724304199e-03 7.006550673395395279e-03 8.811414241790771484e-03 1.473667006939649582e-02 9.608156047761440277e-03 9.371968917548656464e-03 7.046371232718229294e-03 9.695641696453094482e-03 1.057088375091552734e-02
3.700000000000000000e+01 7.895900867879390717e-03 1.710319519042968750e-02 1.720116473734378815e-02 9.203162044286727905e-03 1.790749467909336090e-02 1.329614501446485519e-02 2.148840576410293579e-02 1.117865741252899170e-02 1.387494057416915894e-02 8.676555007696151733e-03 6.933471187949180603e-03 1.606515608727931976e-02 1.252942532300949097e-02 1.835415698587894440e-02 1.747644692659378052e-02 1.107996609061956406e-02 4.397083073854446411e-03 6.804697215557098389e-03 8.561157621443271637e-03 1.448473427444696426e-02 7.650217507034540176e-03 9.135231375694274902e-03 6.938826292753219604e-03 9.607923217117786407e-03 1.035585068166255951e-02
3.800000000000000000e+01 7.805807050317525864e-03 1.668409816920757294e-02 1.682353578507900238e-02 8.663207292556762695e-03 1.731015183031558990e-02 1.312183495610952377e-02 2.086622081696987152e-02 1.092524081468582153e-02 1.343153696507215500e-02 8.450444787740707397e-03 6.764465477317571640e-03 1.432264596223831177e-02 1.226740796118974686e-02 1.765328086912631989e-02 1.592041924595832825e-02 1.077085640281438828e-02 4.316753707826137543e-03 6.608435418456792831e-03 8.337796665728092194e-03 1.423890423029661179e-02 6.083575543016195297e-03 8.908844552934169769e-03 6.837065797299146652e-03 9.523756802082061768e-03 1.015984360128641129e-02
3.900000000000000000e+01 7.720147725194692612e-03 1.628600619733333588e-02 1.645436882972717285e-02 8.168532513082027435e-03 1.674256660044193268e-02 1.295766979455947876e-02 2.027180604636669159e-02 1.067441981285810471e-02 1.300520170480012894e-02 8.236645720899105072e-03 6.600551307201385498e-03 1.273844670504331589e-02 1.201501954346895218e-02 1.702468656003475189e-02 1.446023583412170410e-02 1.047382783144712448e-02 4.239666741341352463e-03 6.418442819267511368e-03 8.142706938087940216e-03 1.400046143680810928e-02 4.856059327721595764e-03 8.691000752151012421e-03 6.739353295415639877e-03 9.443249553442001343e-03 9.980741888284683228e-03
4.000000000000000000e+01 7.637763861566781998e-03 1.591025292873382568e-02 1.609476283192634583e-02 7.713417056947946548e-03 1.620183140039443970e-02 1.280054822564125061e-02 1.970365084707736969e-02 1.042677741497755051e-02 1.259634178131818771e-02 8.032919839024543762e-03 6.444150116294622421e-03 1.131170522421598434e-02 1.176983397454023361e-02 1.646456681191921234e-02 1.310243178158998489e-02 1.018687337636947632e-02 4.165031947195529938e-03 6.235574837774038315e-03 7.974122650921344757e-03 1.377431303262710571e-02 3.916306421160697937e-03 8.479843847453594208e-03 6.646474357694387436e-03 9.366401471197605133e-03 9.816787205636501312e-03
4.100000000000000000e+01 7.558282464742660522e-03 1.555766258388757706e-02 1.574487052857875824e-02 7.296002004295587540e-03 1.568689011037349701e-02 1.264793332666158676e-02 1.915798895061016083e-02 1.018378883600234985e-02 1.220547035336494446e-02 7.836259901523590088e-03 6.296413019299507141e-03 1.003827434033155441e-02 1.153073552995920181e-02 1.595673710107803345e-02 1.185194868594408035e-02 9.909798391163349152e-03 4.092876333743333817e-03 6.059908773750066757e-03 7.815608754754066467e-03 1.356391515582799911e-02 3.216408425942063332e-03 8.273623883724212646e-03 6.559594068676233292e-03 9.293802082538604736e-03 9.667392820119857788e-03
4.200000000000000000e+01 7.482228800654411316e-03 1.522651594132184982e-02 1.540462300181388855e-02 6.912907585501670837e-03 1.519933994859457016e-02 1.249799784272909164e-02 1.862813159823417664e-02 9.948960505425930023e-03 1.183067169040441513e-02 7.647676859050989151e-03 6.157958880066871643e-03 8.913932368159294128e-03 1.129609439522027969e-02 1.547925826162099838e-02 1.071221474558115005e-02 9.643549099564552307e-03 4.023573826998472214e-03 5.890632048249244690e-03 7.664623204618692398e-03 1.336629316210746765e-02 2.713998081162571907e-03 8.073631674051284790e-03 6.479245144873857498e-03 9.225725196301937103e-03 9.525221772491931915e-03
4.300000000000000000e+01 7.409568876028060913e-03 1.491408795118331909e-02 1.507327426224946976e-02 6.560083944350481033e-03 1.473944634199142456e-02 1.235132198780775070e-02 1.811816357076168060e-02 9.722323156893253326e-03 1.147139444947242737e-02 7.467830087989568710e-03 6.028713192790746689e-03 7.932816632091999054e-03 1.106741931289434433e-02 1.501491945236921310e-02 9.684778749942779541e-03 9.388105012476444244e-03 3.957062959671020508e-03 5.726939067244529724e-03 7.524855900555849075e-03 1.317789778113365173e-02 2.370147034525871277e-03 7.879039272665977478e-03 6.404904648661613464e-03 9.161430411040782928e-03 9.377246722579002380e-03
4.400000000000000000e+01 7.339850068092346191e-03 1.461774855852127075e-02 1.475095842033624649e-02 6.234026048332452774e-03 1.430420856922864914e-02 1.220911741256713867e-02 1.763810962438583374e-02 9.501523338258266449e-03 1.112779509276151657e-02 7.297189906239509583e-03 5.908611696213483810e-03 7.086660712957382202e-03 1.084635127335786819e-02 1.456832606345415115e-02 8.769144304096698761e-03 9.142627008259296417e-03 3.893195884302258492e-03 5.568212363868951797e-03 7.388915866613388062e-03 1.299957651644945145e-02 2.148642437532544136e-03 7.689166814088821411e-03 6.335863377898931503e-03 9.099607355892658234e-03 9.227654896676540375e-03
4.500000000000000000e+01 7.272694725543260574e-03 1.433786377310752869e-02 1.443699002265930176e-02 5.933816079050302505e-03 1.389264408499002457e-02 1.207289379090070724e-02 1.718388684093952179e-02 9.286663495004177094e-03 1.080129202455282211e-02 7.134165614843368530e-03 5.797612946480512619e-03 6.364826112985610962e-03 1.063451264053583145e-02 1.415811944752931595e-02 7.963084615767002106e-03 8.905821479856967926e-03 3.831896930932998657e-03 5.414798855781555176e-03 7.253727409988641739e-03 1.283373683691024780e-02 2.018639119341969490e-03 7.503831293433904648e-03 6.270857993513345718e-03 9.040310978889465332e-03 9.087781421840190887e-03
4.600000000000000000e+01 7.208264898508787155e-03 1.407659053802490234e-02 1.413097511976957321e-02 5.660232156515121460e-03 1.350399386137723923e-02 1.194253657013177872e-02 1.675177365541458130e-02 9.079801850020885468e-03 1.049337256699800491e-02 6.978494580835103989e-03 5.694685038179159164e-03 5.754400044679641724e-03 1.043001189827919006e-02 1.378956530243158340e-02 7.261332590132951736e-03 8.678586222231388092e-03 3.773023141548037529e-03 5.267153028398752213e-03 7.126091513782739639e-03 1.268084067851305008e-02 1.954618608579039574e-03 7.323049474507570267e-03 6.208351347595453262e-03 8.983263745903968811e-03 8.958616293966770172e-03
4.700000000000000000e+01 7.146005053073167801e-03 1.383498590439558029e-02 1.383354887366294861e-02 5.411389749497175217e-03 1.313840877264738083e-02 1.181731838732957840e-02 1.634446345269680023e-02 8.882477879524230957e-03 1.020664814859628677e-02 6.831177044659852982e-03 5.598580930382013321e-03 5.241096019744873047e-03 1.023143064230680466e-02 1.344807911664247513e-02 6.657829508185386658e-03 8.460790850222110748e-03 3.716317936778068542e-03 5.125543568283319473e-03 7.003238890320062637e-03 1.253700535744428635e-02 1.935721724294126034e-03 7.147032767534255981e-03 6.147094070911407471e-03 8.928633294999599457e-03 8.837516419589519501e-03
4.800000000000000000e+01 7.086313795298337936e-03 1.361025590449571609e-02 1.354442536830902100e-02 5.184869747608900070e-03 1.279635261744260788e-02 1.169646997004747391e-02 1.595762185752391815e-02 8.693371899425983429e-03 9.940282441675662994e-03 6.691598799079656601e-03 5.507033318281173706e-03 4.810962826013565063e-03 1.003917027264833450e-02 1.312604267150163651e-02 6.144660990685224533e-03 8.251314051449298859e-03 3.661638125777244568e-03 4.989096429198980331e-03 6.881518289446830750e-03 1.239943504333496094e-02 1.946847070939838886e-03 6.976769771426916122e-03 6.087459158152341843e-03 8.876550011336803436e-03 8.720151148736476898e-03
4.900000000000000000e+01 7.028906140476465225e-03 1.339992228895425797e-02 1.326404046267271042e-02 4.978205543011426926e-03 1.247587520629167557e-02 1.157941576093435287e-02 1.558480877429246902e-02 8.510699495673179626e-03 9.690500795841217041e-03 6.556848529726266861e-03 5.419077817350625992e-03 4.452040418982505798e-03 9.854469448328018188e-03 1.283181179314851761e-02 5.713512655347585678e-03 8.050210773944854736e-03 3.608701750636100769e-03 4.857215564697980881e-03 6.764246150851249695e-03 1.226630154997110367e-02 1.976640662178397179e-03 6.813277956098318100e-03 6.030378863215446472e-03 8.826951496303081512e-03 8.605793118476867676e-03
5.000000000000000000e+01 6.973728537559509277e-03 1.320031750947237015e-02 1.299240905791521072e-02 4.788966849446296692e-03 1.217389944940805435e-02 1.146619394421577454e-02 1.522386074066162109e-02 8.334220387041568756e-03 9.455592371523380280e-03 6.424654740840196609e-03 5.334246903657913208e-03 4.153667483478784561e-03 9.677414782345294952e-03 1.255887281149625778e-02 5.355827510356903076e-03 7.857921533286571503e-03 3.557354211807250977e-03 4.729462321847677231e-03 6.652665790170431137e-03 1.213798206299543381e-02 2.017309423536062241e-03 6.655957084149122238e-03 5.976097658276557922e-03 8.779328316450119019e-03 8.497602306306362152e-03
5.100000000000000000e+01 6.920536514371633530e-03 1.300993096083402634e-02 1.272959727793931961e-02 4.615067504346370697e-03 1.188933849334716797e-02 1.135754864662885666e-02 1.487805973738431931e-02 8.163942955434322357e-03 9.234790690243244171e-03 6.295462604612112045e-03 5.251260939985513687e-03 3.906580153852701187e-03 9.507419541478157043e-03 1.229185704141855240e-02 5.062308628112077713e-03 7.674073800444602966e-03 3.507766174152493477e-03 4.605826456099748611e-03 6.545877549797296524e-03 1.201491709798574448e-02 2.063385443761944771e-03 6.504449993371963501e-03 5.924038589000701904e-03 8.733863942325115204e-03 8.393506519496440887e-03
5.200000000000000000e+01 6.869229953736066818e-03 1.282912213355302811e-02 1.247600931674242020e-02 4.455663263797760010e-03 1.162099093198776245e-02 1.125351246446371078e-02 1.455010194331407547e-02 7.999396882951259613e-03 9.028325788676738739e-03 6.170975044369697571e-03 5.170211661607027054e-03 3.702705958858132362e-03 9.342906065285205841e-03 1.203487347811460495e-02 4.823836963623762131e-03 7.497945800423622131e-03 3.459976287558674812e-03 4.486674908548593521e-03 6.443229038268327713e-03 1.189700514078140259e-02 2.111383248120546341e-03 6.358189042657613754e-03 5.874214228242635727e-03 8.690618909895420074e-03 8.294033817946910858e-03
5.300000000000000000e+01 6.819682195782661438e-03 1.265885401517152786e-02 1.223228033632040024e-02 4.309885669499635696e-03 1.136790867894887924e-02 1.115385815501213074e-02 1.424461975693702698e-02 7.839464582502841949e-03 8.834999985992908478e-03 6.052149459719657898e-03 5.091002676635980606e-03 3.534086747094988823e-03 9.183722548186779022e-03 1.179548259824514389e-02 4.631652962416410446e-03 7.328682113438844681e-03 3.413874423131346703e-03 4.372013732790946960e-03 6.343529094010591507e-03 1.178451627492904663e-02 2.158800838515162468e-03 6.216956302523612976e-03 5.826549138873815536e-03 8.649387396872043610e-03 8.202188648283481598e-03
5.400000000000000000e+01 6.771507207304239273e-03 1.249919366091489792e-02 1.199890207499265671e-02 4.176929127424955368e-03 1.112966984510421753e-02 1.105766743421554565e-02 1.396181434392929077e-02 7.683781441301107407e-03 8.654123172163963318e-03 5.938002839684486389e-03 5.014025606215000153e-03 3.394043073058128357e-03 9.029028005897998810e-03 1.157475542277097702e-02 4.477342590689659119e-03 7.166345138102769852e-03 3.369420068338513374e-03 4.261610563844442368e-03 6.245484575629234314e-03 1.167744398117065430e-02 2.203701762482523918e-03 6.080882158130407333e-03 5.781008396297693253e-03 8.609642274677753448e-03 8.116883225739002228e-03
5.500000000000000000e+01 6.724526640027761459e-03 1.234953477978706360e-02 1.177589129656553268e-02 4.054960329085588455e-03 1.090543251484632492e-02 1.096408441662788391e-02 1.369835436344146729e-02 7.532784715294837952e-03 8.486054837703704834e-03 5.828507710248231888e-03 4.939674865454435349e-03 3.277179552242159843e-03 8.878677152097225189e-03 1.137108728289604187e-02 4.353208933025598526e-03 7.010083645582199097e-03 3.326399251818656921e-03 4.155462607741355896e-03 6.149269174784421921e-03 1.157540734857320786e-02 2.244347240775823593e-03 5.949949380010366440e-03 5.736760795116424561e-03 8.571102283895015717e-03 8.033953607082366943e-03
5.600000000000000000e+01 6.678805220872163773e-03 1.220785081386566162e-02 1.156350318342447281e-02 3.943156450986862183e-03 1.069401483982801437e-02 1.087280828505754471e-02 1.345117483288049698e-02 7.387025281786918640e-03 8.331197313964366913e-03 5.724520888179540634e-03 4.867815878242254257e-03 3.179213730618357658e-03 8.733372204005718231e-03 1.118090096861124039e-02 4.252562765032052994e-03 6.859429180622100830e-03 3.284565405920147896e-03 4.053684417158365250e-03 6.055461708456277847e-03 1.147752255201339722e-02 2.279658569023013115e-03 5.823789630085229874e-03 5.693597253412008286e-03 8.533813990652561188e-03 7.952485233545303345e-03
5.700000000000000000e+01 6.634600926190614700e-03 1.207317411899566650e-02 1.136197149753570557e-02 3.839991055428981781e-03 1.049422938376665115e-02 1.078425813466310501e-02 1.321819052100181580e-02 7.246654480695724487e-03 8.187933824956417084e-03 5.626318510621786118e-03 4.798520822077989578e-03 3.096892265602946281e-03 8.593586273491382599e-03 1.100356969982385635e-02 4.170569125562906265e-03 6.714761722832918167e-03 3.243858925998210907e-03 3.956098575145006180e-03 5.966927390545606613e-03 1.138275396078824997e-02 2.308688359335064888e-03 5.701936781406402588e-03 5.651584360748529434e-03 8.497946895658969879e-03 7.873706519603729248e-03
5.800000000000000000e+01 6.591717246919870377e-03 1.194450166076421738e-02 1.117129717022180557e-02 3.744682297110557556e-03 1.030474621802568436e-02 1.069840323179960251e-02 1.299926266074180603e-02 7.111344020813703537e-03 8.055244572460651398e-03 5.533214658498764038e-03 4.731122404336929321e-03 3.027329454198479652e-03 8.458897471427917480e-03 1.083565782755613327e-02 4.103168845176696777e-03 6.576536223292350769e-03 3.204311477020382881e-03 3.862335579469799995e-03 5.883275996893644333e-03 1.129140611737966537e-02 2.331173978745937347e-03 5.584283266216516495e-03 5.610603839159011841e-03 8.463353849947452545e-03 7.797125261276960373e-03
5.900000000000000000e+01 6.549818441271781921e-03 1.182152330875396729e-02 1.099089812487363815e-02 3.655961947515606880e-03 1.012530829757452011e-02 1.061492692679166794e-02 1.279287040233612061e-02 6.980551872402429581e-03 7.932742126286029816e-03 5.444416310638189316e-03 4.665039014071226120e-03 2.968219108879566193e-03 8.329082280397415161e-03 1.067278254777193069e-02 4.046628717333078384e-03 6.444068625569343567e-03 3.165933303534984589e-03 3.772303462028503418e-03 5.802210420370101929e-03 1.120397169142961502e-02 2.346897264942526817e-03 5.471000913530588150e-03 5.570814479142427444e-03 8.429829962551593781e-03 7.723173592239618301e-03
6.000000000000000000e+01 6.508809980005025864e-03 1.170393079519271851e-02 1.082046795636415482e-02 3.573141293600201607e-03 9.955859743058681488e-03 1.053382828831672668e-02 1.259697973728179932e-02 6.853753235191106796e-03 7.818967103958129883e-03 5.359746515750885010e-03 4.600019659847021103e-03 2.917269244790077209e-03 8.203880861401557922e-03 1.051785424351692200e-02 3.997808322310447693e-03 6.317147519439458847e-03 3.128714859485626221e-03 3.685839707031846046e-03 5.724411923438310623e-03 1.111965253949165344e-02 2.356024226173758507e-03 5.362119525671005249e-03 5.532212089747190475e-03 8.397226221859455109e-03 7.651502266526222229e-03
6.100000000000000000e+01 6.468705832958221436e-03 1.159248966723680496e-02 1.065979525446891785e-02 3.495559096336364746e-03 9.796405211091041565e-03 1.045554131269454956e-02 1.240957435220479965e-02 6.730763707309961319e-03 7.712359074503183365e-03 5.278750788420438766e-03 4.536074586212635040e-03 2.872858429327607155e-03 8.083021268248558044e-03 1.037348248064517975e-02 3.954184241592884064e-03 6.195999681949615479e-03 3.092649625614285469e-03 3.602981567382812500e-03 5.649957340210676193e-03 1.103731989860534668e-02 2.359094331040978432e-03 5.257338285446166992e-03 5.494877696037292480e-03 8.365546353161334991e-03 7.581653073430061340e-03
6.200000000000000000e+01 6.429605185985565186e-03 1.148770470172166824e-02 1.050882320851087570e-02 3.422536654397845268e-03 9.646349586546421051e-03 1.038014236837625504e-02 1.222875807434320450e-02 6.611578632146120071e-03 7.612092886120080948e-03 5.200693383812904358e-03 4.473670385777950287e-03 2.833640202879905701e-03 7.966234348714351654e-03 1.023722346872091293e-02 3.913972526788711548e-03 6.080046296119689941e-03 3.057675436139106750e-03 3.523492952808737755e-03 5.577985197305679321e-03 1.095684617757797241e-02 2.356920158490538597e-03 5.156502593308687210e-03 5.458828527480363846e-03 8.334799669682979584e-03 7.514005992561578751e-03
6.300000000000000000e+01 6.391540169715881348e-03 1.138867437839508057e-02 1.036744099110364914e-02 3.353681648150086403e-03 9.504799731075763702e-03 1.030747313052415848e-02 1.205544639378786087e-02 6.496326997876167297e-03 7.518530357629060745e-03 5.124792456626892090e-03 4.413133952766656876e-03 2.798793837428092957e-03 7.853275164961814880e-03 1.010761875659227371e-02 3.875680500641465187e-03 5.968770012259483337e-03 3.023712197318673134e-03 3.447043476626276970e-03 5.508579313755035400e-03 1.087857689708471298e-02 2.350438386201858521e-03 5.059495568275451660e-03 5.423892289400100708e-03 8.304830640554428101e-03 7.448879536241292953e-03
6.400000000000000000e+01 6.354467477649450302e-03 1.129378378391265869e-02 1.023531798273324966e-02 3.288537496700882912e-03 9.371207095682621002e-03 1.023743208497762680e-02 1.188903953880071640e-02 6.384787615388631821e-03 7.431011646986007690e-03 5.051067098975181580e-03 4.354281816631555557e-03 2.767557511106133461e-03 7.743712514638900757e-03 9.984788484871387482e-03 3.838497446849942207e-03 5.862152203917503357e-03 2.990685403347015381e-03 3.373655257746577263e-03 5.441175773739814758e-03 1.080232113599777222e-02 2.340332837775349617e-03 4.966297652572393417e-03 5.390210077166557312e-03 8.275592699646949768e-03 7.385654840618371964e-03
6.500000000000000000e+01 6.318404804915189743e-03 1.120254397392272949e-02 1.011242251843214035e-02 3.226903500035405159e-03 9.245075285434722900e-03 1.016967091709375381e-02 1.173080503940582275e-02 6.276865024119615555e-03 7.348703686147928238e-03 4.979918710887432098e-03 4.296794999390840530e-03 2.739333314821124077e-03 7.637430448085069656e-03 9.868046268820762634e-03 3.801944898441433907e-03 5.760110914707183838e-03 2.958555007353425026e-03 3.303465666249394417e-03 5.375837907195091248e-03 1.072783768177032471e-02 2.326993038877844810e-03 4.876725841313600540e-03 5.357809830456972122e-03 8.247229270637035370e-03 7.324905600398778915e-03
6.600000000000000000e+01 6.283266004174947739e-03 1.111519429832696915e-02 9.998698718845844269e-03 3.168422961607575417e-03 9.126032702624797821e-03 1.010379567742347717e-02 1.157999504357576370e-02 6.172684486955404282e-03 7.271330337971448898e-03 4.911409690976142883e-03 4.240709822624921799e-03 2.713769907131791115e-03 7.534665986895561218e-03 9.757014922797679901e-03 3.765477566048502922e-03 5.661986302584409714e-03 2.927339635789394379e-03 3.236413700506091118e-03 5.313130095601081848e-03 1.065510232001543045e-02 2.310540294274687767e-03 4.790531005710363388e-03 5.326600745320320129e-03 8.219694718718528748e-03 7.266283500939607620e-03
6.700000000000000000e+01 6.249017547816038132e-03 1.103122252970933914e-02 9.893893264234066010e-03 3.112804144620895386e-03 9.013469330966472626e-03 1.003971789032220840e-02 1.143702585250139236e-02 6.072187330573797226e-03 7.198622915893793106e-03 4.845282062888145447e-03 4.186057019978761673e-03 2.690363442525267601e-03 7.435727864503860474e-03 9.650268591940402985e-03 3.728783456608653069e-03 5.567732732743024826e-03 2.897027647122740746e-03 3.172255354002118111e-03 5.253459792584180832e-03 1.058413926512002945e-02 2.291110577061772346e-03 4.707703366875648499e-03 5.296330433338880539e-03 8.192943409085273743e-03 7.209075149148702621e-03
6.800000000000000000e+01 6.215686444193124771e-03 1.094978768378496170e-02 9.797622449696063995e-03 3.059586510062217712e-03 8.906458504498004913e-03 9.977394714951515198e-03 1.130048930644989014e-02 5.975107196718454361e-03 7.130149751901626587e-03 4.781395662575960159e-03 4.132804926484823227e-03 2.668832195922732353e-03 7.340238895267248154e-03 9.548571892082691193e-03 3.691799240186810493e-03 5.477460101246833801e-03 2.867550356313586235e-03 3.110739169642329216e-03 5.196228157728910446e-03 1.051513198763132095e-02 2.268970711156725883e-03 4.628199618309736252e-03 5.266802385449409485e-03 8.166726678609848022e-03 7.153306156396865845e-03
6.900000000000000000e+01 6.183266639709472656e-03 1.086997985839843750e-02 9.709325619041919708e-03 3.008196828886866570e-03 8.804216980934143066e-03 9.916875511407852173e-03 1.117012649774551392e-02 5.881199147552251816e-03 7.065510842949151993e-03 4.719753284007310867e-03 4.080662969499826431e-03 2.648692345246672630e-03 7.247863337397575378e-03 9.450984187424182892e-03 3.654597094282507896e-03 5.390808451920747757e-03 2.838830463588237762e-03 3.051764098927378654e-03 5.140753462910652161e-03 1.044761668890714645e-02 2.244547242298722267e-03 4.551968071609735489e-03 5.238004028797149658e-03 8.141026832163333893e-03 7.098842412233352661e-03
7.000000000000000000e+01 6.151676643639802933e-03 1.079151500016450882e-02 9.628467261791229248e-03 2.958635566756129265e-03 8.706646971404552460e-03 9.858294390141963959e-03 1.104626059532165527e-02 5.790252704173326492e-03 7.004125043749809265e-03 4.660205449908971786e-03 4.029490519315004349e-03 2.629714086651802063e-03 7.158413529396057129e-03 9.355454705655574799e-03 3.617383306846022606e-03 5.307473707944154739e-03 2.810840494930744171e-03 2.995354123413562775e-03 5.087394732981920242e-03 1.038117054849863052e-02 2.218395704403519630e-03 4.478807561099529266e-03 5.210008472204208374e-03 8.115877397358417511e-03 7.045508828014135361e-03
7.100000000000000000e+01 6.120813544839620590e-03 1.071465481072664261e-02 9.554257616400718689e-03 2.910984447225928307e-03 8.613142184913158417e-03 9.801638312637805939e-03 1.092765014618635178e-02 5.702047143131494522e-03 6.945369765162467957e-03 4.602980334311723709e-03 3.979300148785114288e-03 2.611726522445678711e-03 7.071922067552804947e-03 9.260540828108787537e-03 3.580383956432342529e-03 5.227491259574890137e-03 2.783543663099408150e-03 2.941434504464268684e-03 5.036510527133941650e-03 1.031584478914737701e-02 2.191076055169105530e-03 4.408712498843669891e-03 5.182769149541854858e-03 8.091336116194725037e-03 6.993355695158243179e-03
7.200000000000000000e+01 6.090713664889335632e-03 1.064006518572568893e-02 9.486288763582706451e-03 2.865248592570424080e-03 8.523327298462390900e-03 9.746645577251911163e-03 1.081406977027654648e-02 5.616584327071905136e-03 6.888887379318475723e-03 4.548165015876293182e-03 3.930128645151853561e-03 2.594660734757781029e-03 6.988363806158304214e-03 9.169767610728740692e-03 3.543797880411148071e-03 5.150784272700548172e-03 2.756921574473381042e-03 2.889870898798108101e-03 4.986935760825872421e-03 1.025196909904479980e-02 2.163077471777796745e-03 4.341592080891132355e-03 5.156192928552627563e-03 8.067410439252853394e-03 6.942162755876779556e-03
7.300000000000000000e+01 6.061398889869451523e-03 1.056805532425642014e-02 9.424039162695407867e-03 2.821432193741202354e-03 8.437059819698333740e-03 9.693223983049392700e-03 1.070525217801332474e-02 5.533864255994558334e-03 6.834708619862794876e-03 4.495569970458745956e-03 3.882126184180378914e-03 2.578359097242355347e-03 6.907807197421789169e-03 9.084973484277725220e-03 3.507721470668911934e-03 5.076926201581954956e-03 2.731002168729901314e-03 2.840501489117741585e-03 4.938456695526838303e-03 1.018970925360918045e-02 2.134771319106221199e-03 4.277230240404605865e-03 5.130265839397907257e-03 8.044117130339145660e-03 6.892580538988113403e-03
7.400000000000000000e+01 6.032785400748252869e-03 1.049818098545074463e-02 9.366953745484352112e-03 2.779515692964196205e-03 8.354347199201583862e-03 9.641278535127639771e-03 1.060135941952466965e-02 5.453828722238540649e-03 6.782886106520891190e-03 4.444938618689775467e-03 3.835401497781276703e-03 2.562746638432145119e-03 6.830157246440649033e-03 9.004051797091960907e-03 3.472225740551948547e-03 5.005977116525173187e-03 2.705774269998073578e-03 2.793210325762629509e-03 4.891709890216588974e-03 1.012886688113212585e-02 2.106335014104843140e-03 4.215492866933345795e-03 5.105056334286928177e-03 8.021385408937931061e-03 6.844747811555862427e-03
7.500000000000000000e+01 6.004775408655405045e-03 1.043013948947191238e-02 9.314590133726596832e-03 2.739375457167625427e-03 8.274919353425502777e-03 9.590706788003444672e-03 1.050112023949623108e-02 5.376372020691633224e-03 6.732963025569915771e-03 4.396142903715372086e-03 3.789815353229641914e-03 2.547615440562367439e-03 6.755045149475336075e-03 8.925350382924079895e-03 3.437477163970470428e-03 4.937618039548397064e-03 2.681216225028038025e-03 2.747972495853900909e-03 4.846278112381696701e-03 1.006934046745300293e-02 2.077863551676273346e-03 4.156347364187240601e-03 5.080685019493103027e-03 7.999114692211151123e-03 6.798235233873128891e-03
7.600000000000000000e+01 5.977375432848930359e-03 1.036400068551301956e-02 9.266578592360019684e-03 2.700847340747714043e-03 8.198515512049198151e-03 9.541654027998447418e-03 1.040489040315151215e-02 5.301481578499078751e-03 6.684537976980209351e-03 4.349328577518463135e-03 3.745200810953974724e-03 2.532836515456438065e-03 6.682214792817831039e-03 8.848632685840129852e-03 3.403541864827275276e-03 4.871702753007411957e-03 2.657275646924972534e-03 2.704649232327938080e-03 4.802248906344175339e-03 1.001136843115091324e-02 2.049421658739447594e-03 4.099682904779911041e-03 5.057066213339567184e-03 7.977378554642200470e-03 6.752654910087585449e-03
7.700000000000000000e+01 5.950596649199724197e-03 1.029995828866958618e-02 9.222485125064849854e-03 2.663874067366123199e-03 8.124970830976963043e-03 9.494020603597164154e-03 1.031163986772298813e-02 5.229062866419553757e-03 6.637539714574813843e-03 4.304253030568361282e-03 3.701612120494246483e-03 2.518459688872098923e-03 6.611745338886976242e-03 8.775130845606327057e-03 3.370467573404312134e-03 4.808390978723764420e-03 2.633930183947086334e-03 2.663112943992018700e-03 4.759210627526044846e-03 9.954971261322498322e-03 2.021090360358357430e-03 4.045378882437944412e-03 5.034044384956359863e-03 7.956088520586490631e-03 6.707897875458002090e-03
7.800000000000000000e+01 5.924422293901443481e-03 1.023803371936082840e-02 9.181872010231018066e-03 2.628647489473223686e-03 8.053924888372421265e-03 9.447558782994747162e-03 1.022058725357055664e-02 5.158999934792518616e-03 6.592031568288803101e-03 4.260741639882326126e-03 3.659137757495045662e-03 2.504604635760188103e-03 6.543599069118499756e-03 8.704195730388164520e-03 3.338248701766133308e-03 4.747573751956224442e-03 2.611144213005900383e-03 2.623283537104725838e-03 4.717486444860696793e-03 9.900084696710109711e-03 1.993088051676750183e-03 3.993347752839326859e-03 5.011509638279676437e-03 7.935163564980030060e-03 6.663891021162271500e-03
7.900000000000000000e+01 5.898880306631326675e-03 1.017819624394178391e-02 9.144405834376811981e-03 2.595219993963837624e-03 7.985294796526432037e-03 9.402285329997539520e-03 1.013194955885410309e-02 5.091058555990457535e-03 6.547786761075258255e-03 4.218783695250749588e-03 3.617653856053948402e-03 2.491308143362402916e-03 6.477786693722009659e-03 8.634172379970550537e-03 3.306916682049632072e-03 4.688954912126064301e-03 2.588917035609483719e-03 2.585086738690733910e-03 4.676820244640111923e-03 9.846668690443038940e-03 1.965648727491497993e-03 3.943596035242080688e-03 4.989473149180412292e-03 7.914572022855281830e-03 6.620906293392181396e-03
8.000000000000000000e+01 5.873974412679672241e-03 1.012000348418951035e-02 9.109662845730781555e-03 2.563434652984142303e-03 7.918911054730415344e-03 9.358071722090244293e-03 1.004552375525236130e-02 5.025108810514211655e-03 6.504865363240242004e-03 4.178316798061132431e-03 3.576988121494650841e-03 2.478496870025992393e-03 6.414201110601425171e-03 8.566047064960002899e-03 3.276561154052615166e-03 4.632434342056512833e-03 2.567244926467537880e-03 2.548469929024577141e-03 4.637253470718860626e-03 9.794791229069232941e-03 1.939022447913885117e-03 3.895941423252224922e-03 4.967981949448585510e-03 7.894345559179782867e-03 6.578974425792694092e-03
8.100000000000000000e+01 5.849631503224372864e-03 1.006327848881483078e-02 9.077309630811214447e-03 2.533150138333439827e-03 7.854201830923557281e-03 9.314822964370250702e-03 9.961411356925964355e-03 4.961308091878890991e-03 6.463041529059410095e-03 4.139141645282506943e-03 3.537088632583618164e-03 2.466057660058140755e-03 6.352687254548072815e-03 8.499638177454471588e-03 3.247224492952227592e-03 4.578066989779472351e-03 2.546110888943076134e-03 2.513389335945248604e-03 4.598692059516906738e-03 9.744185023009777069e-03 1.913366839289665222e-03 3.850237699225544930e-03 4.947020206600427628e-03 7.874477654695510864e-03 6.538073066622018814e-03
8.200000000000000000e+01 5.825845059007406235e-03 1.000795420259237289e-02 9.047112427651882172e-03 2.504050033167004585e-03 7.791001349687576294e-03 9.272420778870582581e-03 9.879669174551963806e-03 4.899606108665466309e-03 6.422152742743492126e-03 4.101139958947896957e-03 3.497991478070616722e-03 2.453931607306003571e-03 6.293092388659715652e-03 8.435136638581752777e-03 3.218875499442219734e-03 4.525651223957538605e-03 2.525502583011984825e-03 2.479782560840249062e-03 4.561097826808691025e-03 9.694490581750869751e-03 1.888753031380474567e-03 3.806512104347348213e-03 4.926545545458793640e-03 7.855002768337726593e-03 6.497746799141168594e-03
8.300000000000000000e+01 5.802590865641832352e-03 9.953790344297885895e-03 9.018835611641407013e-03 2.475927816703915596e-03 7.729174103587865829e-03 9.230899624526500702e-03 9.800530970096588135e-03 4.839847330003976822e-03 6.382322404533624649e-03 4.064399749040603638e-03 3.459737403318285942e-03 2.442089840769767761e-03 6.235348526388406754e-03 8.372244425117969513e-03 3.191468305885791779e-03 4.475108347833156586e-03 2.505403710529208183e-03 2.447514329105615616e-03 4.524405580013990402e-03 9.645587764680385590e-03 1.865202211774885654e-03 3.764678956940770149e-03 4.906557966023683548e-03 7.835903204977512360e-03 6.457996089011430740e-03
8.400000000000000000e+01 5.779867991805076599e-03 9.900587610900402069e-03 8.992225863039493561e-03 2.448861720040440559e-03 7.668619975447654724e-03 9.190297685563564301e-03 9.723463095724582672e-03 4.781915340572595596e-03 6.343667861074209213e-03 4.028797615319490433e-03 3.422335721552371979e-03 2.430490218102931976e-03 6.179509684443473816e-03 8.310198783874511719e-03 3.164980327710509300e-03 4.426348954439163208e-03 2.485797042027115822e-03 2.416467992588877678e-03 4.488613922148942947e-03 9.597447700798511505e-03 1.842688419856131077e-03 3.724518464878201485e-03 4.887032788246870041e-03 7.817155681550502777e-03 6.419257726520299911e-03
8.500000000000000000e+01 5.757659673690795898e-03 9.848291985690593719e-03 8.967117406427860260e-03 2.422914141789078712e-03 7.609051186591386795e-03 9.150457568466663361e-03 9.648473002016544342e-03 4.725758451968431473e-03 6.306831259280443192e-03 3.994184080511331558e-03 3.385695861652493477e-03 2.419204218313097954e-03 6.125486921519041061e-03 8.249026723206043243e-03 3.139377338811755180e-03 4.379272460937500000e-03 2.466646023094654083e-03 2.386649372056126595e-03 4.453615751117467880e-03 9.550075046718120575e-03 1.821216777898371220e-03 3.685965435579419136e-03 4.867977928370237350e-03 7.798720616847276688e-03 6.381291896104812622e-03
8.700000000000000000e+01 5.714753177016973495e-03 9.746335446834564209e-03 8.920534513890743256e-03 2.373898169025778770e-03 7.492593023926019669e-03 9.072526358067989349e-03 9.504836983978748322e-03 4.618666600435972214e-03 6.235805805772542953e-03 3.927637357264757156e-03 3.314473899081349373e-03 2.397705335170030594e-03 6.022268440574407578e-03 8.130886591970920563e-03 3.090803744271397591e-03 4.289817530661821365e-03 2.429670887067914009e-03 2.330456161871552467e-03 4.386018496006727219e-03 9.457785636186599731e-03 1.781524042598903179e-03 3.613498294726014137e-03 4.831243772059679031e-03 7.762825582176446915e-03 6.307063158601522446e-03
8.800000000000000000e+01 5.694005638360977173e-03 9.696468710899353027e-03 8.898753672838211060e-03 2.350431866943836212e-03 7.436014246195554733e-03 9.034586139023303986e-03 9.435619227588176727e-03 4.567679949104785919e-03 6.201876327395439148e-03 3.895637346431612968e-03 3.279910190030932426e-03 2.387579297646880150e-03 5.973090883344411850e-03 8.073574863374233246e-03 3.067757934331893921e-03 4.247221630066633224e-03 2.411859808489680290e-03 2.303904853761196136e-03 4.353162366896867752e-03 9.413191117346286774e-03 1.763371401466429234e-03 3.579353215172886848e-03 4.813543986529111862e-03 7.745358627289533615e-03 6.271141115576028824e-03
8.900000000000000000e+01 5.673714447766542435e-03 9.647152386605739594e-03 8.877819404006004333e-03 2.327621914446353912e-03 7.381885778158903122e-03 8.997361175715923309e-03 9.367909282445907593e-03 4.518368747085332870e-03 6.168750580400228500e-03 3.864433383569121361e-03 3.246009349822998047e-03 2.377862809225916862e-03 5.925493780523538589e-03 8.016861043870449066e-03 3.045517951250076294e-03 4.205963108688592911e-03 2.394480397924780846e-03 2.278320491313934326e-03 4.320906009525060654e-03 9.369590319693088531e-03 1.746347290463745594e-03 3.546550637111067772e-03 4.796237219125032425e-03 7.728162687271833420e-03 6.235886365175247192e-03
9.000000000000000000e+01 5.653882399201393127e-03 9.598508477210998535e-03 8.857618086040019989e-03 2.305475994944572449e-03 7.331036496907472610e-03 8.960707113146781921e-03 9.301554411649703979e-03 4.470640327781438828e-03 6.136456970125436783e-03 3.834004281088709831e-03 3.212749259546399117e-03 2.368509536609053612e-03 5.879376549273729324e-03 7.960982620716094971e-03 3.024044679477810860e-03 4.166000057011842728e-03 2.377509139478206635e-03 2.253702608868479729e-03 4.289349541068077087e-03 9.327000938355922699e-03 1.730417832732200623e-03 3.515036543831229210e-03 4.779312293976545334e-03 7.711226120591163635e-03 6.201278418302536011e-03
9.100000000000000000e+01 5.634471774101257324e-03 9.550685994327068329e-03 8.838021196424961090e-03 2.284012502059340477e-03 7.282728794962167740e-03 8.924677036702632904e-03 9.236474521458148956e-03 4.424453247338533401e-03 6.105124484747648239e-03 3.804287873208522797e-03 3.180146217346191406e-03 2.359465230256319046e-03 5.834665615111589432e-03 7.906048558652400970e-03 3.003318561241030693e-03 4.127303138375282288e-03 2.360924379900097847e-03 2.229973440989851952e-03 4.258570726960897446e-03 9.285469539463520050e-03 1.715551712550222874e-03 3.484742483124136925e-03 4.762775730341672897e-03 7.694563362747430801e-03 6.167273502796888351e-03
9.300000000000000000e+01 5.596781149506568909e-03 9.457440115511417389e-03 8.800334297120571136e-03 2.243061317130923271e-03 7.193332072347402573e-03 8.854560554027557373e-03 9.110892191529273987e-03 4.336277488619089127e-03 6.045202258974313736e-03 3.746682778000831604e-03 3.116820007562637329e-03 2.342164283618330956e-03 5.749417934566736221e-03 7.797718048095703125e-03 2.964029321447014809e-03 4.053428303450345993e-03 2.328865928575396538e-03 2.185008255764842033e-03 4.198681563138961792e-03 9.206231683492660522e-03 1.688775024376809597e-03 3.427471267059445381e-03 4.730784334242343903e-03 7.662014570087194443e-03 6.100744009017944336e-03
9.400000000000000000e+01 5.578529555350542068e-03 9.411946870386600494e-03 8.782088756561279297e-03 2.223497489467263222e-03 7.151321973651647568e-03 8.820447139441967010e-03 9.050232358276844025e-03 4.294228274375200272e-03 6.016187835484743118e-03 3.718797117471694946e-03 3.086072392761707306e-03 2.333915093913674355e-03 5.708783864974975586e-03 7.744323462247848511e-03 2.945387735962867737e-03 4.018151201307773590e-03 2.313392236828804016e-03 2.163678640499711037e-03 4.169679246842861176e-03 9.168553166091442108e-03 1.676784013397991657e-03 3.400355577468872070e-03 4.715252202004194260e-03 7.646103855222463608e-03 6.068315356969833374e-03
9.500000000000000000e+01 5.560645367950201035e-03 9.367134422063827515e-03 8.764201775193214417e-03 2.204464050009846687e-03 7.110574748367071152e-03 8.786879479885101318e-03 8.990864269435405731e-03 4.253426566720008850e-03 5.988043267279863358e-03 3.691518446430563927e-03 3.055901499465107918e-03 2.325908280909061432e-03 5.669422447681427002e-03 7.690974976867437363e-03 2.927405759692192078e-03 3.983918111771345139e-03 2.298283157870173454e-03 2.143060090020298958e-03 4.141232464462518692e-03 9.132002480328083038e-03 1.665679155848920345e-03 3.374202875420451164e-03 4.700041376054286957e-03 7.630454376339912415e-03 6.036417093127965927e-03
9.600000000000000000e+01 5.543107166886329651e-03 9.323066100478172302e-03 8.746705017983913422e-03 2.185927471145987511e-03 7.070962339639663696e-03 8.753881789743900299e-03 8.932822383940219879e-03 4.213834647089242935e-03 5.960779730230569839e-03 3.664849093183875084e-03 3.026281716302037239e-03 2.318132435902953148e-03 5.631253588944673538e-03 7.638072595000267029e-03 2.910040318965911865e-03 3.950636833906173706e-03 2.283526584506034851e-03 2.123101381585001945e-03 4.113328177481889725e-03 9.096506983041763306e-03 1.655438332818448544e-03 3.348973812535405159e-03 4.685153253376483917e-03 7.615043316036462784e-03 6.004944443702697754e-03
9.800000000000000000e+01 5.509091075509786606e-03 9.237003512680530548e-03 8.712637238204479218e-03 2.150405198335647583e-03 6.994599942117929459e-03 8.689492009580135345e-03 8.820195682346820831e-03 4.138078540563583374e-03 5.907891783863306046e-03 3.613084554672241211e-03 2.968664979562163353e-03 2.303285291418433189e-03 5.558439996093511581e-03 7.533960510045289993e-03 2.876986050978302956e-03 3.886819118633866310e-03 2.255011582747101784e-03 2.085069427266716957e-03 4.059039056301116943e-03 9.028465487062931061e-03 1.637379638850688934e-03 3.300975076854228973e-03 4.656288307160139084e-03 7.584929466247558594e-03 5.943227093666791916e-03
9.900000000000000000e+01 5.492592696100473404e-03 9.194863028824329376e-03 8.696050383150577545e-03 2.133382717147469521e-03 6.957806181162595749e-03 8.658041246235370636e-03 8.765282109379768372e-03 4.101802129298448563e-03 5.882430355995893478e-03 3.588009858503937721e-03 2.940649865195155144e-03 2.296188147738575935e-03 5.523759871721267700e-03 7.483086083084344864e-03 2.861234126612544060e-03 3.856244264170527458e-03 2.241241047158837318e-03 2.066945424303412437e-03 4.032684955745935440e-03 8.995787240564823151e-03 1.629472244530916214e-03 3.278121352195739746e-03 4.642309155315160751e-03 7.570188026875257492e-03 5.913162603974342346e-03
1.000000000000000000e+02 5.476446822285652161e-03 9.153310209512710571e-03 8.679683320224285126e-03 2.116794465109705925e-03 6.921780761331319809e-03 8.627030067145824432e-03 8.711381815373897552e-03 4.066564608365297318e-03 5.857688840478658676e-03 3.563428530469536781e-03 2.913136035203933716e-03 2.289299620315432549e-03 5.490147974342107773e-03 7.433573249727487564e-03 2.845923183485865593e-03 3.826515749096870422e-03 2.227772725746035576e-03 2.049357630312442780e-03 4.006803501397371292e-03 8.963911794126033783e-03 1.622244366444647312e-03 3.256022231653332710e-03 4.628612194210290909e-03 7.555665913969278336e-03 5.883427802473306656e-03
1.010000000000000000e+02 5.460634361952543259e-03 9.112364612519741058e-03 8.663557469844818115e-03 2.100606448948383331e-03 6.886443123221397400e-03 8.596444502472877502e-03 8.658439852297306061e-03 4.032352473586797714e-03 5.833528935909271240e-03 3.539362223818898201e-03 2.886132569983601570e-03 2.282615052536129951e-03 5.457544233649969101e-03 7.385674864053726196e-03 2.831033198162913322e-03 3.797596553340554237e-03 2.214596373960375786e-03 2.032282995060086250e-03 3.981367219239473343e-03 8.932744152843952179e-03 1.615634653717279434e-03 3.234585514292120934e-03 4.615194629877805710e-03 7.541349157691001892e-03 5.854312330484390259e-03
1.030000000000000000e+02 5.429914686828851700e-03 9.032421745359897614e-03 8.631994016468524933e-03 2.069388283416628838e-03 6.817666348069906235e-03 8.536684326827526093e-03 8.555221371352672577e-03 3.966733347624540329e-03 5.786969792097806931e-03 3.492649644613265991e-03 2.833570353686809540e-03 2.269840566441416740e-03 5.395110230892896652e-03 7.295951712876558304e-03 2.802420640364289284e-03 3.742024302482604980e-03 2.189109334722161293e-03 1.999642001464962959e-03 3.931686282157897949e-03 8.872413076460361481e-03 1.604041550308465958e-03 3.193663200363516808e-03 4.589114803820848465e-03 7.513334974646568298e-03 5.797329824417829514e-03
1.040000000000000000e+02 5.415014456957578659e-03 8.993568830192089081e-03 8.616565726697444916e-03 2.054335782304406166e-03 6.784383207559585571e-03 8.507431484758853912e-03 8.504918776452541351e-03 3.935273271054029465e-03 5.764538887888193130e-03 3.469954011961817741e-03 2.807988086715340614e-03 2.263731556013226509e-03 5.365279037505388260e-03 7.254300173372030258e-03 2.788643585518002510e-03 3.715263446792960167e-03 2.176777459681034088e-03 1.984012313187122345e-03 3.907470498234033585e-03 8.843153715133666992e-03 1.598959206603467464e-03 3.174103796482086182e-03 4.576444160193204880e-03 7.499631959944963455e-03 5.769383627921342850e-03
1.060000000000000000e+02 5.386044736951589584e-03 8.918057195842266083e-03 8.586355485022068024e-03 2.025333000347018242e-03 6.720006465911865234e-03 8.450057357549667358e-03 8.406573906540870667e-03 3.874930785968899727e-03 5.721114575862884521e-03 3.425855189561843872e-03 2.758176997303962708e-03 2.252019243314862251e-03 5.308002233505249023e-03 7.176978979259729385e-03 2.762022195383906364e-03 3.663691459223628044e-03 2.152885543182492256e-03 1.953992992639541626e-03 3.860184922814369202e-03 8.786517195403575897e-03 1.590038998983800411e-03 3.136634128168225288e-03 4.551820922642946243e-03 7.472805678844451904e-03 5.714925006031990051e-03
1.070000000000000000e+02 5.371962208300828934e-03 8.881363086402416229e-03 8.571559563279151917e-03 2.011336619034409523e-03 6.688663270324468613e-03 8.421886712312698364e-03 8.358639664947986603e-03 3.846035338938236237e-03 5.700185429304838181e-03 3.404428483918309212e-03 2.733926987275481224e-03 2.246389165520668030e-03 5.280451383441686630e-03 7.140530738979578018e-03 2.749155042693018913e-03 3.638808615505695343e-03 2.141315722838044167e-03 1.939570065587759018e-03 3.837108612060546875e-03 8.759151212871074677e-03 1.586139202117919922e-03 3.118667518720030785e-03 4.539862275123596191e-03 7.459659595042467117e-03 5.688284989446401596e-03
1.080000000000000000e+02 5.358140915632247925e-03 8.845281787216663361e-03 8.556992746889591217e-03 1.997650600969791412e-03 6.657785270363092422e-03 8.394055999815464020e-03 8.311360143125057220e-03 3.817933844402432442e-03 5.679765716195106506e-03 3.383461153134703636e-03 2.710102126002311707e-03 2.240899717435240746e-03 5.253631621599197388e-03 7.104961667209863663e-03 2.736543072387576103e-03 3.614515997469425201e-03 2.129995031282305717e-03 1.925524789839982986e-03 3.814421361312270164e-03 8.732408285140991211e-03 1.582557335495948792e-03 3.101193346083164215e-03 4.528115969151258469e-03 7.446683943271636963e-03 5.661976989358663559e-03
1.100000000000000000e+02 5.331302527338266373e-03 8.774723857641220093e-03 8.528461679816246033e-03 1.971233636140823364e-03 6.597375962883234024e-03 8.339318446815013885e-03 8.218941278755664825e-03 3.764113411307334900e-03 5.640285089612007141e-03 3.342751180753111839e-03 2.663620049133896828e-03 2.230324083939194679e-03 5.202021449804306030e-03 7.035876158624887466e-03 2.712096087634563446e-03 3.567597130313515663e-03 2.108067506924271584e-03 1.898474525660276413e-03 3.770198673009872437e-03 8.680666796863079071e-03 1.576205715537071228e-03 3.067616373300552368e-03 4.505237098783254623e-03 7.421238347887992859e-03 5.610459018498659134e-03
1.110000000000000000e+02 5.318252835422754288e-03 8.740160614252090454e-03 8.514525368809700012e-03 1.958450768142938614e-03 6.567852105945348740e-03 8.312349207699298859e-03 8.173764683306217194e-03 3.738399827852845192e-03 5.621140357106924057e-03 3.323022043332457542e-03 2.640929073095321655e-03 2.225224161520600319e-03 5.177117418497800827e-03 7.002204656600952148e-03 2.700231270864605904e-03 3.544921055436134338e-03 2.097422489896416664e-03 1.885461620986461639e-03 3.748724469915032387e-03 8.655727840960025787e-03 1.573375076986849308e-03 3.051443258300423622e-03 4.494098946452140808e-03 7.408762816339731216e-03 5.585209000855684280e-03
1.130000000000000000e+02 5.292845889925956726e-03 8.672589436173439026e-03 8.487165905535221100e-03 1.933689112775027752e-03 6.509935948997735977e-03 8.259292691946029663e-03 8.085324428975582123e-03 3.689317731186747551e-03 5.583915859460830688e-03 3.284815698862075806e-03 2.596716629341244698e-03 2.215372631326317787e-03 5.129005294293165207e-03 6.936710327863693237e-03 2.677177311852574348e-03 3.501047147437930107e-03 2.076752251014113426e-03 1.860347925685346127e-03 3.706945106387138367e-03 8.607437834143638611e-03 1.568280975334346294e-03 3.020267002284526825e-03 4.472391214221715927e-03 7.384295109659433365e-03 5.535752978175878525e-03
1.140000000000000000e+02 5.280479323118925095e-03 8.639661595225334167e-03 8.473736234009265900e-03 1.921682269312441349e-03 6.481482181698083878e-03 8.233133703470230103e-03 8.042104542255401611e-03 3.665901953354477882e-03 5.565850529819726944e-03 3.266286104917526245e-03 2.575163962319493294e-03 2.210593782365322113e-03 5.105760414153337479e-03 6.904868409037590027e-03 2.665982348844408989e-03 3.479836508631706238e-03 2.066727960482239723e-03 1.848224899731576443e-03 3.686562180519104004e-03 8.583984337747097015e-03 1.565976417623460293e-03 3.005220787599682808e-03 4.461815115064382553e-03 7.372285705059766769e-03 5.511506926268339157e-03
1.160000000000000000e+02 5.256397183984518051e-03 8.575781248509883881e-03 8.447390981018543243e-03 1.898395479656755924e-03 6.425624247640371323e-03 8.181528188288211823e-03 7.957403548061847687e-03 3.621192416176199913e-03 5.530707538127899170e-03 3.230337752029299736e-03 2.533162944018840790e-03 2.201346680521965027e-03 5.060781259089708328e-03 6.842909380793571472e-03 2.644194057211279869e-03 3.438720712438225746e-03 2.047256799414753914e-03 1.824784441851079464e-03 3.646692959591746330e-03 8.538435213267803192e-03 1.561756711453199387e-03 2.976126736029982567e-03 4.441172350198030472e-03 7.348727900534868240e-03 5.464032292366027832e-03
1.170000000000000000e+02 5.244670901447534561e-03 8.545010350644588470e-03 8.434434421360492706e-03 1.887088990770280361e-03 6.398218218237161636e-03 8.156062103807926178e-03 7.916167378425598145e-03 3.599847899749875069e-03 5.513634532690048218e-03 3.212862415239214897e-03 2.512689447030425072e-03 2.196870977059006691e-03 5.038973409682512283e-03 6.812894251197576523e-03 2.633580006659030914e-03 3.418778767809271812e-03 2.037787577137351036e-03 1.813439535908401012e-03 3.627211088314652443e-03 8.516320958733558655e-03 1.559808850288391113e-03 2.962040482088923454e-03 4.431108012795448303e-03 7.337170187383890152e-03 5.440722685307264328e-03
1.190000000000000000e+02 5.221787840127944946e-03 8.486100472509860992e-03 8.409044705331325531e-03 1.865111873485147953e-03 6.344590336084365845e-03 8.105753920972347260e-03 7.835801690816879272e-03 3.558961674571037292e-03 5.480535794049501419e-03 3.178820712491869926e-03 2.472745254635810852e-03 2.188187558203935623e-03 4.996722098439931870e-03 6.754467263817787170e-03 2.612851792946457863e-03 3.380134701728820801e-03 2.019377658143639565e-03 1.791472663171589375e-03 3.589191241189837456e-03 8.473377674818038940e-03 1.556159928441047668e-03 2.934742020443081856e-03 4.411478992551565170e-03 7.314467802643775940e-03 5.394956097006797791e-03
1.210000000000000000e+02 5.199658218771219254e-03 8.430923335254192352e-03 8.384252898395061493e-03 1.843888894654810429e-03 6.292420905083417892e-03 8.056345395743846893e-03 7.758348714560270309e-03 3.520293161273002625e-03 5.448658484965562820e-03 3.145961323752999306e-03 2.434093737974762917e-03 2.179826609790325165e-03 4.956146702170372009e-03 6.698278244584798813e-03 2.592739881947636604e-03 3.343005897477269173e-03 2.001620363444089890e-03 1.770388334989547729e-03 3.552327165380120277e-03 8.431956171989440918e-03 1.552764326333999634e-03 2.908511087298393250e-03 4.392434842884540558e-03 7.292270194739103317e-03 5.350332241505384445e-03
1.220000000000000000e+02 5.188849288970232010e-03 8.404596708714962006e-03 8.372078649699687958e-03 1.833541668020188808e-03 6.266838405281305313e-03 8.031978271901607513e-03 7.720665540546178818e-03 3.501709550619125366e-03 5.433150101453065872e-03 3.129890887066721916e-03 2.415225841104984283e-03 2.175767440348863602e-03 4.936434328556060791e-03 6.670793052762746811e-03 2.582897432148456573e-03 3.324991092085838318e-03 1.992972800508141518e-03 1.760161598213016987e-03 3.534404560923576355e-03 8.411767892539501190e-03 1.551140914671123028e-03 2.895774319767951965e-03 4.383119288831949234e-03 7.281363010406494141e-03 5.328408908098936081e-03
1.240000000000000000e+02 5.167723167687654495e-03 8.354017511010169983e-03 8.348181843757629395e-03 1.813351758755743504e-03 6.216904148459434509e-03 7.984017021954059601e-03 7.647402118891477585e-03 3.465893911197781563e-03 5.402827635407447815e-03 3.098489483818411827e-03 2.378403441980481148e-03 2.167883096262812614e-03 4.898072686046361923e-03 6.616869941353797913e-03 2.563629997894167900e-03 3.290012711659073830e-03 1.976112835109233856e-03 1.740330248139798641e-03 3.499033860862255096e-03 8.372399955987930298e-03 1.548013067804276943e-03 2.870989264920353889e-03 4.364918917417526245e-03 7.259916514158248901e-03 5.285309627652168274e-03
1.250000000000000000e+02 5.157403647899627686e-03 8.329604752361774445e-03 8.336448110640048981e-03 1.803503953851759434e-03 6.192497443407773972e-03 7.960469461977481842e-03 7.611822802573442459e-03 3.448642557486891747e-03 5.388034041970968246e-03 3.083134302869439125e-03 2.360451733693480492e-03 2.164042554795742035e-03 4.879405722022056580e-03 6.590565200895071030e-03 2.554195700213313103e-03 3.272997913882136345e-03 1.967899268493056297e-03 1.730699208565056324e-03 3.481846069917082787e-03 8.353199809789657593e-03 1.546499901451170444e-03 2.858929103240370750e-03 4.356019664555788040e-03 7.249356713145971298e-03 5.264123901724815369e-03
1.270000000000000000e+02 5.137260071933269501e-03 8.282431401312351227e-03 8.313396945595741272e-03 1.784261665306985378e-03 6.144858896732330322e-03 7.914168760180473328e-03 7.542578969150781631e-03 3.415318904444575310e-03 5.359167698770761490e-03 3.053066320717334747e-03 2.325393958017230034e-03 2.156564267352223396e-03 4.843042697757482529e-03 6.538791116327047348e-03 2.535706153139472008e-03 3.239928046241402626e-03 1.951888785697519779e-03 1.711968332529067993e-03 3.448035335168242455e-03 8.315689861774444580e-03 1.543546211905777454e-03 2.835390390828251839e-03 4.338586237281560898e-03 7.228610571473836899e-03 5.222490057349205017e-03
1.290000000000000000e+02 5.117755848914384842e-03 8.237182162702083588e-03 8.290836587548255920e-03 1.765590626746416092e-03 6.098879035562276840e-03 7.869162596762180328e-03 7.475541438907384872e-03 3.383433446288108826e-03 5.331160966306924820e-03 3.023725701496005058e-03 2.291421638801693916e-03 2.149333478882908821e-03 4.807872232049703598e-03 6.487981881946325302e-03 2.517684129998087883e-03 3.208046779036521912e-03 1.936403103172779083e-03 1.693933852948248386e-03 3.415095852687954903e-03 8.279296569526195526e-03 1.540661789476871490e-03 2.812609774991869926e-03 4.321636632084846497e-03 7.208293769508600235e-03 5.181707907468080521e-03
1.310000000000000000e+02 5.098825320601463318e-03 8.193458430469036102e-03 8.268783800303936005e-03 1.747453003190457821e-03 6.054492201656103134e-03 7.825608365237712860e-03 7.410549093037843704e-03 3.352861152961850166e-03 5.303970072418451309e-03 2.995087765157222748e-03 2.258498687297105789e-03 2.142339712008833885e-03 4.773787688463926315e-03 6.438654381781816483e-03 2.500124275684356689e-03 3.177281236276030540e-03 1.921427436172962189e-03 1.676526502706110477e-03 3.383022500202059746e-03 8.243857882916927338e-03 1.537836738862097263e-03 2.790517406538128853e-03 4.305133596062660217e-03 7.188372313976287842e-03 5.141815636307001114e-03
1.320000000000000000e+02 5.089563783258199692e-03 8.172056637704372406e-03 8.257932960987091064e-03 1.738564111292362213e-03 6.032909732311964035e-03 7.804414723068475723e-03 7.378871086984872818e-03 3.338048234581947327e-03 5.290696397423744202e-03 2.981015248224139214e-03 2.242413582280278206e-03 2.138925017789006233e-03 4.757099319249391556e-03 6.414232309907674789e-03 2.491519087925553322e-03 3.162277163937687874e-03 1.914116670377552509e-03 1.668057520873844624e-03 3.367501311004161835e-03 8.226491510868072510e-03 1.536445110104978085e-03 2.779742702841758728e-03 4.297047387808561325e-03 7.178556639701128006e-03 5.122222006320953369e-03
1.340000000000000000e+02 5.071450490504503250e-03 8.129945956170558929e-03 8.236587978899478912e-03 1.721172244288027287e-03 5.990786943584680557e-03 7.763171568512916565e-03 7.317562121897935867e-03 3.309289691969752312e-03 5.264788400381803513e-03 2.953304676339030266e-03 2.210937673225998878e-03 2.132257679477334023e-03 4.724434111267328262e-03 6.366394460201263428e-03 2.474658191204071045e-03 3.133013611659407616e-03 1.899832859635353088e-03 1.651552971452474594e-03 3.336689434945583344e-03 8.192402310669422150e-03 1.533698639832437038e-03 2.758668037131428719e-03 4.281196277588605881e-03 7.159200031310319901e-03 5.083656404167413712e-03
1.360000000000000000e+02 5.053855944424867630e-03 8.088405244052410126e-03 8.215704932808876038e-03 1.704274094663560390e-03 5.950046237558126450e-03 7.723500486463308334e-03 7.259778678417205811e-03 3.281536512076854706e-03 5.239702295511960983e-03 2.926143584772944450e-03 2.180416835471987724e-03 2.125785453245043755e-03 4.692655056715011597e-03 6.319312844425439835e-03 2.458220580592751503e-03 3.104700008407235146e-03 1.885983743704855442e-03 1.635578344576060772e-03 3.306721337139606476e-03 8.159186691045761108e-03 1.530994079075753689e-03 2.738209441304206848e-03 4.265740979462862015e-03 7.140174973756074905e-03 5.045901518315076828e-03
1.380000000000000000e+02 5.036771763116121292e-03 8.047368377447128296e-03 8.195273578166961670e-03 1.687813550233840942e-03 5.910702049732208252e-03 7.685487624257802963e-03 7.206162903457880020e-03 3.254759823903441429e-03 5.215389654040336609e-03 2.899557584896683693e-03 2.150795655325055122e-03 2.119513228535652161e-03 4.661680199205875397e-03 6.273148115724325180e-03 2.442186232656240463e-03 3.077254863455891609e-03 1.872538123279809952e-03 1.620114431716501713e-03 3.277694806456565857e-03 8.126799017190933228e-03 1.528329681605100632e-03 2.718351548537611961e-03 4.250694531947374344e-03 7.121501024812459946e-03 5.008875858038663864e-03
1.390000000000000000e+02 5.028411746025085449e-03 8.027009665966033936e-03 8.185229264199733734e-03 1.679738867096602917e-03 5.891557782888412476e-03 7.667090743780136108e-03 7.181674707680940628e-03 3.241704544052481651e-03 5.203489679843187332e-03 2.886488335207104683e-03 2.136311493813991547e-03 2.116438234224915504e-03 4.646495915949344635e-03 6.250144448131322861e-03 2.434311201795935631e-03 3.063839161768555641e-03 1.865961588919162750e-03 1.612569787539541721e-03 3.263410879299044609e-03 8.110933005809783936e-03 1.527011743746697903e-03 2.708629705011844635e-03 4.243322182446718216e-03 7.112286519259214401e-03 4.990665242075920105e-03
1.410000000000000000e+02 5.012025125324726105e-03 7.986671291291713715e-03 8.165411651134490967e-03 1.663913601078093052e-03 5.854279268532991409e-03 7.631434593349695206e-03 7.129022851586341858e-03 3.216227516531944275e-03 5.180198233574628830e-03 2.860870212316513062e-03 2.107979962602257729e-03 2.110414672642946243e-03 4.616681952029466629e-03 6.204802077263593674e-03 2.418831223621964455e-03 3.037623362615704536e-03 1.853088499046862125e-03 1.597812748514115810e-03 3.235546173527836800e-03 8.079796098172664642e-03 1.524404622614383698e-03 2.689607208594679832e-03 4.228856880217790604e-03 7.094116415828466415e-03 4.954766016453504562e-03
1.430000000000000000e+02 4.996072035282850266e-03 7.946643978357315063e-03 8.145964704453945160e-03 1.648543053306639194e-03 5.818339064717292786e-03 7.597098592668771744e-03 7.068106904625892639e-03 3.191533731296658516e-03 5.157550796866416931e-03 2.835937077179551125e-03 2.080510370433330536e-03 2.104533603414893150e-03 4.587566945701837540e-03 6.160160526633262634e-03 2.403710037469863892e-03 3.012204542756080627e-03 1.840578741393983364e-03 1.583472709171473980e-03 3.208353416994214058e-03 8.049419149756431580e-03 1.521833823062479496e-03 2.671117195859551430e-03 4.214740823954343796e-03 7.076251786202192307e-03 4.919605795294046402e-03
1.450000000000000000e+02 4.980505909770727158e-03 7.906743325293064117e-03 8.126894943416118622e-03 1.633628853596746922e-03 5.783663596957921982e-03 7.563961669802665710e-03 7.006598170846700668e-03 3.167566610500216484e-03 5.135481711477041245e-03 2.811729209497570992e-03 2.053887816146016121e-03 2.098791068419814110e-03 4.559109453111886978e-03 6.116201635450124741e-03 2.388923196122050285e-03 2.987549407407641411e-03 1.828403561376035213e-03 1.569525222294032574e-03 3.181797685101628304e-03 8.019750006496906281e-03 1.519303419627249241e-03 2.653140574693679810e-03 4.200995899736881256e-03 7.058722432702779770e-03 4.885118454694747925e-03
1.470000000000000000e+02 4.965330008417367935e-03 7.866819389164447784e-03 8.108153939247131348e-03 1.619153656065464020e-03 5.750097334384918213e-03 7.531959563493728638e-03 6.952101364731788635e-03 3.144291928038001060e-03 5.113944411277770996e-03 2.788381418213248253e-03 2.028075745329260826e-03 2.093176590278744698e-03 4.531293176114559174e-03 6.072700023651123047e-03 2.374480478465557098e-03 2.963628619909286499e-03 1.816535950638353825e-03 1.555955386720597744e-03 3.155931830406188965e-03 7.990777492523193359e-03 1.516815274953842163e-03 2.635648474097251892e-03 4.187560174614191055e-03 7.041499484330415726e-03 4.851396661251783371e-03
1.490000000000000000e+02 4.950511734932661057e-03 7.826656103134155273e-03 8.089757524430751801e-03 1.605143421329557896e-03 5.717493128031492233e-03 7.500912994146347046e-03 6.904343143105506897e-03 3.121695481240749359e-03 5.092906299978494644e-03 2.765937009826302528e-03 2.003027126193046570e-03 2.087690634652972221e-03 4.504110198467969894e-03 6.029728800058364868e-03 2.360360929742455482e-03 2.940391190350055695e-03 1.804981497116386890e-03 1.542738173156976700e-03 3.130623139441013336e-03 7.962399162352085114e-03 1.514372881501913071e-03 2.618637634441256523e-03 4.174449481070041656e-03 7.024610415101051331e-03 4.818376619368791580e-03
1.510000000000000000e+02 4.936020821332931519e-03 7.785998750478029251e-03 8.071692660450935364e-03 1.591614331118762493e-03 5.685694981366395950e-03 7.470756303519010544e-03 6.862847600132226944e-03 3.099724417552351952e-03 5.072288680821657181e-03 2.744413679465651512e-03 1.978721469640731812e-03 2.082325285300612450e-03 4.477494861930608749e-03 5.987590644508600235e-03 2.346552675589919090e-03 2.917817560955882072e-03 1.793718780390918255e-03 1.529898494482040405e-03 3.105833195149898529e-03 7.934596389532089233e-03 1.511972979642450809e-03 2.602082444354891777e-03 4.161657299846410751e-03 7.008057087659835815e-03 4.785979166626930237e-03
1.530000000000000000e+02 4.921834915876388550e-03 7.744565606117248535e-03 8.053933270275592804e-03 1.578553230501711369e-03 5.654672626405954361e-03 7.441336289048194885e-03 6.832112092524766922e-03 3.078367561101913452e-03 5.052096676081418991e-03 2.723818412050604820e-03 1.955141313374042511e-03 2.077072393149137497e-03 4.451469518244266510e-03 5.945617798715829849e-03 2.333053154870867729e-03 2.895879326388239861e-03 1.782728941179811954e-03 1.517383847385644913e-03 3.081674920395016670e-03 7.907331921160221100e-03 1.509613241069018841e-03 2.585947746410965919e-03 4.149153828620910645e-03 6.991805974394083023e-03 4.754271823912858963e-03
1.550000000000000000e+02 4.907954018563032150e-03 7.702153176069259644e-03 8.036466315388679504e-03 1.565930433571338654e-03 5.624318495392799377e-03 7.412602659314870834e-03 6.801221054047346115e-03 3.057589754462242126e-03 5.032298620790243149e-03 2.704054350033402443e-03 1.932243234477937222e-03 2.071926370263099670e-03 4.425964318215847015e-03 5.904261022806167603e-03 2.319844206795096397e-03 2.874530851840972900e-03 1.772006624378263950e-03 1.505178282968699932e-03 3.058092668652534485e-03 7.880597375333309174e-03 1.507295412011444569e-03 2.570207230746746063e-03 4.136936273425817490e-03 6.975868251174688339e-03 4.723189398646354675e-03
1.570000000000000000e+02 4.894379992038011551e-03 7.658757269382476807e-03 8.019256405532360077e-03 1.553717651404440403e-03 5.594594869762659073e-03 7.384496275335550308e-03 6.744415033608675003e-03 3.037374466657638550e-03 5.012832116335630417e-03 2.685017185285687447e-03 1.910022459924221039e-03 2.066889079287648201e-03 4.400986246764659882e-03 5.863051861524581909e-03 2.306920709088444710e-03 2.853715792298316956e-03 1.761554856784641743e-03 1.493272837251424789e-03 3.035019151866436005e-03 7.854338735342025757e-03 1.505017862655222416e-03 2.554841572418808937e-03 4.125000443309545517e-03 6.960181053727865219e-03 4.692662972956895828e-03
1.590000000000000000e+02 4.881114698946475983e-03 7.614613045006990433e-03 8.002287708222866058e-03 1.541900797747075558e-03 5.565540399402379990e-03 7.357021328061819077e-03 6.669198628515005112e-03 3.017648356035351753e-03 4.993702284991741180e-03 2.666594227775931358e-03 1.888421014882624149e-03 2.061950508505105972e-03 4.376495722681283951e-03 5.822102073580026627e-03 2.294269856065511703e-03 2.833464881405234337e-03 1.751346979290246964e-03 1.481663435697555542e-03 3.012576373293995857e-03 7.828539237380027771e-03 1.502773840911686420e-03 2.539825625717639923e-03 4.113327246159315109e-03 6.944763008505105972e-03 4.662749823182821274e-03
1.610000000000000000e+02 4.868110176175832748e-03 7.570732384920120239e-03 7.985568605363368988e-03 1.530473702587187290e-03 5.537217948585748672e-03 7.330112624913454056e-03 6.620942149311304092e-03 2.998400712385773659e-03 4.974933341145515442e-03 2.648671856150031090e-03 1.867445535026490688e-03 2.057114848867058754e-03 4.352478776127099991e-03 5.781353916972875595e-03 2.281878143548965454e-03 2.813701750710606575e-03 1.741382875479757786e-03 1.470331451855599880e-03 2.990615321323275566e-03 7.803144399076700211e-03 1.500567770563066006e-03 2.525149844586849213e-03 4.101890139281749725e-03 6.929598748683929443e-03 4.633354488760232925e-03
1.630000000000000000e+02 4.855377133935689926e-03 7.528903428465127945e-03 7.969070225954055786e-03 1.519402954727411270e-03 5.509652197360992432e-03 7.303703576326370239e-03 6.591301411390304565e-03 2.979614539071917534e-03 4.956506192684173584e-03 2.631274284794926643e-03 1.847063074819743633e-03 2.052367897704243660e-03 4.328925628215074539e-03 5.741095636039972305e-03 2.269723685458302498e-03 2.794430358335375786e-03 1.731637283228337765e-03 1.459278748370707035e-03 2.969176275655627251e-03 7.778181228786706924e-03 1.498399302363395691e-03 2.510803984478116035e-03 4.090684931725263596e-03 6.914673838764429092e-03 4.604451823979616165e-03
1.660000000000000000e+02 4.836757201701402664e-03 7.473027799278497696e-03 7.944773882627487183e-03 1.503389677964150906e-03 5.469398107379674911e-03 7.264941930770874023e-03 6.528617814183235168e-03 2.952245064079761505e-03 4.929484799504280090e-03 2.606059424579143524e-03 1.817551441490650177e-03 2.045411150902509689e-03 4.294421523809432983e-03 5.681151989847421646e-03 2.251935889944434166e-03 2.766396617516875267e-03 1.717410515993833542e-03 1.443198532797396183e-03 2.937808865681290627e-03 7.741523906588554382e-03 1.495206379331648350e-03 2.489871112629771233e-03 4.074302967637777328e-03 6.892731878906488419e-03 4.562053363770246506e-03
1.680000000000000000e+02 4.824650008231401443e-03 7.440050598233938217e-03 7.928880862891674042e-03 1.493101590313017368e-03 5.443200469017028809e-03 7.239570375531911850e-03 6.476270500570535660e-03 2.934535266831517220e-03 4.911908414214849472e-03 2.589830430224537849e-03 1.798558048903942108e-03 2.040873980149626732e-03 4.271918907761573792e-03 5.641663912683725357e-03 2.240370726212859154e-03 2.748273545876145363e-03 1.708185300230979919e-03 1.432788907550275326e-03 2.917468780651688576e-03 7.717519532889127731e-03 1.493118237704038620e-03 2.476294292137026787e-03 4.063663538545370102e-03 6.878379266709089279e-03 4.534391220659017563e-03
1.700000000000000000e+02 4.812789615243673325e-03 7.409045938402414322e-03 7.913199253380298615e-03 1.483078463934361935e-03 5.417494568973779678e-03 7.214588578790426254e-03 6.422946695238351822e-03 2.917240140959620476e-03 4.894627723842859268e-03 2.574047772213816643e-03 1.780068152584135532e-03 2.036413876339793205e-03 4.249807912856340408e-03 5.602820310741662979e-03 2.229026285931468010e-03 2.730548148974776268e-03 1.699162065051496029e-03 1.422604662366211414e-03 2.897525206208229065e-03 7.693845313042402267e-03 1.491053379140794277e-03 2.462999895215034485e-03 4.053242970257997513e-03 6.864214316010475159e-03 4.507176578044891357e-03
1.720000000000000000e+02 4.801157861948013306e-03 7.379127200692892075e-03 7.897722534835338593e-03 1.473326236009597778e-03 5.392176564782857895e-03 7.190004456788301468e-03 6.380381528288125992e-03 2.900313585996627808e-03 4.877634346485137939e-03 2.558659994974732399e-03 1.762055908329784870e-03 2.032019896432757378e-03 4.228046629577875137e-03 5.564513150602579117e-03 2.217887900769710541e-03 2.713212743401527405e-03 1.690313336439430714e-03 1.412643585354089737e-03 2.877995604649186134e-03 7.670514285564422607e-03 1.489013899117708206e-03 2.449974417686462402e-03 4.043023567646741867e-03 6.850263103842735291e-03 4.480497911572456360e-03
1.750000000000000000e+02 4.784103017300367355e-03 7.336143404245376587e-03 7.874875329434871674e-03 1.459167338907718658e-03 5.354832857847213745e-03 7.153907325118780136e-03 6.332494784146547318e-03 2.875589067116379738e-03 4.852666053920984268e-03 2.536280779168009758e-03 1.735902740620076656e-03 2.025565830990672112e-03 4.196103196591138840e-03 5.507577676326036453e-03 2.201539231464266777e-03 2.687994157895445824e-03 1.677361899055540562e-03 1.398125081323087215e-03 2.849339507520198822e-03 7.636155467480421066e-03 1.486007473431527615e-03 2.430934691801667213e-03 4.028047434985637665e-03 6.829671561717987061e-03 4.441294819116592407e-03
1.770000000000000000e+02 4.773003514856100082e-03 7.308803033083677292e-03 7.859884761273860931e-03 1.450021401979029179e-03 5.330322775989770889e-03 7.130324840545654297e-03 6.326926406472921371e-03 2.859524684026837349e-03 4.836341366171836853e-03 2.521802904084324837e-03 1.718997373245656490e-03 2.021361142396926880e-03 4.175231326371431351e-03 5.470275413244962692e-03 2.190875587984919548e-03 2.671671099960803986e-03 1.668935990892350674e-03 1.388712204061448574e-03 2.830727258697152138e-03 7.613646332174539566e-03 1.484032720327377319e-03 2.418568124994635582e-03 4.018294159322977066e-03 6.816204637289047241e-03 4.415682051330804825e-03
1.790000000000000000e+02 4.762100987136363983e-03 7.282346021384000778e-03 7.845069281756877899e-03 1.441094675101339817e-03 5.306047853082418442e-03 7.107084151357412338e-03 6.320864427834749222e-03 2.843784168362617493e-03 4.820267204195261002e-03 2.507652621716260910e-03 1.702517387457191944e-03 2.017217455431818962e-03 4.154697991907596588e-03 5.433148238807916641e-03 2.180410781875252724e-03 2.655714051797986031e-03 1.660665846429765224e-03 1.379512250423431396e-03 2.812440507113933563e-03 7.591468747705221176e-03 1.482080668210983276e-03 2.406443702057003975e-03 4.008701536804437637e-03 6.802940275520086288e-03 4.390560556203126907e-03
1.820000000000000000e+02 4.746080841869115829e-03 7.243949919939041138e-03 7.823193445801734924e-03 1.428075018338859081e-03 5.270082969218492508e-03 7.072846870869398117e-03 6.200777832418680191e-03 2.820745809003710747e-03 4.796594846993684769e-03 2.487010555341839790e-03 1.678553875535726547e-03 2.011130796745419502e-03 4.124476574361324310e-03 5.377600435167551041e-03 2.165037905797362328e-03 2.632439834997057915e-03 1.648561679758131504e-03 1.366081298328936100e-03 2.785477554425597191e-03 7.558820303529500961e-03 1.479196362197399139e-03 2.388699911534786224e-03 3.994640428572893143e-03 6.783373188227415085e-03 4.353548865765333176e-03
1.840000000000000000e+02 4.735631402581930161e-03 7.218878716230392456e-03 7.808819413185119629e-03 1.419623498804867268e-03 5.246290471404790878e-03 7.050372194498777390e-03 6.141675170511007309e-03 2.805725438520312309e-03 4.781079944223165512e-03 2.473606728017330170e-03 1.663025585003197193e-03 2.007146133109927177e-03 4.104711581021547318e-03 5.341447889804840088e-03 2.155019668862223625e-03 2.617346122860908508e-03 1.640681526623666286e-03 1.357359695248305798e-03 2.767938422039151192e-03 7.537450175732374191e-03 1.477302052080631256e-03 2.377137541770935059e-03 3.985485062003135681e-03 6.770560052245855331e-03 4.329368006438016891e-03
1.860000000000000000e+02 4.725352860987186432e-03 7.194013800472021103e-03 7.794600445777177811e-03 1.411347067914903164e-03 5.222643259912729263e-03 7.028210908174514771e-03 6.119672674685716629e-03 2.790984930470585823e-03 4.765792284160852432e-03 2.460481366142630577e-03 1.647855620831251144e-03 2.003221539780497551e-03 4.085242282599210739e-03 5.305908154696226120e-03 2.145172795280814171e-03 2.602547174319624901e-03 1.632944331504404545e-03 1.348809688352048397e-03 2.750675892457365990e-03 7.516407873481512070e-03 1.475433935411274433e-03 2.365795662626624107e-03 3.976499196141958237e-03 6.757912691682577133e-03 4.305597860366106033e-03
1.890000000000000000e+02 4.710242152214050293e-03 7.156867068260908127e-03 7.773539517074823380e-03 1.399253145791590214e-03 5.187104921787977219e-03 6.995452102273702621e-03 6.067872513085603714e-03 2.769368933513760567e-03 4.743267782032489777e-03 2.441274700686335564e-03 1.625720295123755932e-03 1.997445011511445045e-03 4.056596662849187851e-03 5.253145936876535416e-03 2.130710287019610405e-03 2.580970060080289841e-03 1.621590345166623592e-03 1.336281653493642807e-03 2.725509228184819221e-03 7.485441397875547409e-03 1.472675823606550694e-03 2.349172718822956085e-03 3.963343799114227295e-03 6.739290896803140640e-03 4.270540084689855576e-03
1.910000000000000000e+02 4.700362682342529297e-03 7.132046390324831009e-03 7.759681437164545059e-03 1.391391269862651825e-03 5.163063295185565948e-03 6.973949726670980453e-03 6.015291903167963028e-03 2.755284309387207031e-03 4.728517960757017136e-03 2.428813138976693153e-03 1.611365936696529388e-03 1.993662444874644279e-03 4.037829581648111343e-03 5.218103993684053421e-03 2.121272729709744453e-03 2.566958079114556313e-03 1.614182256162166595e-03 1.328105106949806213e-03 2.709021791815757751e-03 7.465177681297063828e-03 1.470863702706992626e-03 2.338347025215625763e-03 3.954758867621421814e-03 6.727078929543495178e-03 4.247597418725490570e-03
1.940000000000000000e+02 4.685819149017333984e-03 7.095136214047670364e-03 7.739180233329534531e-03 1.379859633743762970e-03 5.126202944666147232e-03 6.942080799490213394e-03 5.966567900031805038e-03 2.734613837674260139e-03 4.706782754510641098e-03 2.410561079159379005e-03 1.590386964380741119e-03 1.988094300031661987e-03 4.010151140391826630e-03 5.167565774172544479e-03 2.107403939589858055e-03 2.546462928876280785e-03 1.603298820555210114e-03 1.316114212386310101e-03 2.684871433302760124e-03 7.435346022248268127e-03 1.468181959353387356e-03 2.322484971955418587e-03 3.942156676203012466e-03 6.709065753966569901e-03 4.213952925056219101e-03
1.970000000000000000e+02 4.671592265367507935e-03 7.058059331029653549e-03 7.718997076153755188e-03 1.368639175780117512e-03 5.087701603770256042e-03 6.910676602274179459e-03 5.923072341829538345e-03 2.714450238272547722e-03 4.685475025326013565e-03 2.392813796177506447e-03 1.570108928717672825e-03 1.982633257284760475e-03 3.983021248131990433e-03 5.119063425809144974e-03 2.093874849379062653e-03 2.526595024392008781e-03 1.592672080732882023e-03 1.304415869526565075e-03 2.661349950358271599e-03 7.406154181808233261e-03 1.465539447963237762e-03 2.307044342160224915e-03 3.929867874830961227e-03 6.691412534564733505e-03 4.180681426078081131e-03
1.990000000000000000e+02 4.662276245653629303e-03 7.032785098999738693e-03 7.705714087933301926e-03 1.361322007142007351e-03 5.060511175543069839e-03 6.889992859214544296e-03 5.903391633182764053e-03 2.701298333704471588e-03 4.671507980674505234e-03 2.381280297413468361e-03 1.556959934532642365e-03 1.979054650291800499e-03 3.965240903198719025e-03 5.086645949631929398e-03 2.085022861137986183e-03 2.513669431209564209e-03 1.585732214152812958e-03 1.296788919717073441e-03 2.646031556650996208e-03 7.387013640254735947e-03 1.463798922486603260e-03 2.296982100233435631e-03 3.921827767044305801e-03 6.679851096123456955e-03 4.158962517976760864e-03
2.020000000000000000e+02 4.648544359952211380e-03 6.993673741817474365e-03 7.686030585318803787e-03 1.350576989352703094e-03 5.017110612243413925e-03 6.859307643026113510e-03 5.853493232280015945e-03 2.681939629837870598e-03 4.650919232517480850e-03 2.364417305216193199e-03 1.537725911475718021e-03 1.973770326003432274e-03 3.938977606594562531e-03 5.041266791522502899e-03 2.072001807391643524e-03 2.494712127372622490e-03 1.575522241182625294e-03 1.285584992729127407e-03 2.623563865199685097e-03 7.358750328421592712e-03 1.461218111217021942e-03 2.282220870256423950e-03 3.909988794475793839e-03 6.662784144282341003e-03 4.127095453441143036e-03
2.050000000000000000e+02 4.635074175894260406e-03 6.952351424843072891e-03 7.666630204766988754e-03 1.340081100352108479e-03 4.971969872713088989e-03 6.829008460044860840e-03 5.784366745501756668e-03 2.663019346073269844e-03 4.630756098777055740e-03 2.347957110032439232e-03 1.519093289971351624e-03 1.968591241165995598e-03 3.913176245987415314e-03 4.998834803700447083e-03 2.059275284409523010e-03 2.476276829838752747e-03 1.565555925481021404e-03 1.274664769880473614e-03 2.601457526907324791e-03 7.331028580665588379e-03 1.458671875298023224e-03 2.267838222905993462e-03 3.898411989212036133e-03 6.646032910794019699e-03 4.095417447388172150e-03
2.070000000000000000e+02 4.626242909580469131e-03 6.922923494130373001e-03 7.653867360204458237e-03 1.333206892013549805e-03 4.944719374179840088e-03 6.808980833739042282e-03 5.780780222266912460e-03 2.650653244927525520e-03 4.617535043507814407e-03 2.337228972464799881e-03 1.506989705376327038e-03 1.965195871889591217e-03 3.896232927218079567e-03 4.970878828316926956e-03 2.050942042842507362e-03 2.464263467118144035e-03 1.559032243676483631e-03 1.267557614482939243e-03 2.587182680144906044e-03 7.312824949622154236e-03 1.456994912587106228e-03 2.258445834740996361e-03 3.890839638188481331e-03 6.635007914155721664e-03 4.074753727763891220e-03
2.100000000000000000e+02 4.613209515810012817e-03 6.874830927699804306e-03 7.634947076439857483e-03 1.323082600720226765e-03 4.911941010504961014e-03 6.779264658689498901e-03 5.778193939477205276e-03 2.632436575368046761e-03 4.598036874085664749e-03 2.321449574083089828e-03 1.489300280809402466e-03 1.960194436833262444e-03 3.871238091960549355e-03 4.931966774165630341e-03 2.038667676970362663e-03 2.446669153869152069e-03 1.549433800391852856e-03 1.257107127457857132e-03 2.566791605204343796e-03 7.285949308425188065e-03 1.454508979804813862e-03 2.244651084765791893e-03 3.879698226228356361e-03 6.618667393922805786e-03 4.044420551508665085e-03
2.130000000000000000e+02 4.600439220666885376e-03 6.826097611337900162e-03 7.616270333528518677e-03 1.313173561356961727e-03 4.881888628005981445e-03 6.749955937266349792e-03 5.709366407245397568e-03 2.614571014419198036e-03 4.578892607241868973e-03 2.306048758327960968e-03 1.472157542593777180e-03 1.955287763848900795e-03 3.846673294901847839e-03 4.893650766462087631e-03 2.026637550443410873e-03 2.429551677778363228e-03 1.540048513561487198e-03 1.246889121830463409e-03 2.546965144574642181e-03 7.259601261466741562e-03 1.452053315006196499e-03 2.231201156973838806e-03 3.868789644911885262e-03 6.602577865123748779e-03 4.014540929347276688e-03
2.160000000000000000e+02 4.587906878441572189e-03 6.782507058233022690e-03 7.597811520099639893e-03 1.303468830883502960e-03 4.852351266890764236e-03 6.721001118421554565e-03 5.629924591630697250e-03 2.597015118226408958e-03 4.560093395411968231e-03 2.291002077981829643e-03 1.455537043511867523e-03 1.950467121787369251e-03 3.822520375251770020e-03 4.856361541897058487e-03 2.014845842495560646e-03 2.412878908216953278e-03 1.530866487883031368e-03 1.236904296092689037e-03 2.524583367630839348e-03 7.233794778585433960e-03 1.449629664421081543e-03 2.218074165284633636e-03 3.858097596094012260e-03 6.586739327758550644e-03 3.985231742262840271e-03
2.190000000000000000e+02 4.575614351779222488e-03 6.745640654116868973e-03 7.579613942652940750e-03 1.293946639634668827e-03 4.823618102818727493e-03 6.692362949252128601e-03 5.592447239905595779e-03 2.579741179943084717e-03 4.541653674095869064e-03 2.276286948472261429e-03 1.439399668015539646e-03 1.945729018189013004e-03 3.798780962824821472e-03 4.822097718715667725e-03 2.003295114263892174e-03 2.396648982539772987e-03 1.521881204098463058e-03 1.227127271704375744e-03 2.504826290532946587e-03 7.208460476249456406e-03 1.447238028049468994e-03 2.205250086262822151e-03 3.847628831863403320e-03 6.571152713149785995e-03 3.956621047109365463e-03
2.210000000000000000e+02 4.567552357912063599e-03 6.722953170537948608e-03 7.567633409053087234e-03 1.287688151933252811e-03 4.804783035069704056e-03 6.673483643680810928e-03 5.585839506238698959e-03 2.568374387919902802e-03 4.529501777142286301e-03 2.266646828502416611e-03 1.428909134119749069e-03 1.942622009664773941e-03 3.783169435337185860e-03 4.798082169145345688e-03 1.995721133425831795e-03 2.386054722592234612e-03 1.515997224487364292e-03 1.220727222971618176e-03 2.491774735972285271e-03 7.191844284534454346e-03 1.445662812329828739e-03 2.196864923462271690e-03 3.840768709778785706e-03 6.560896988958120346e-03 3.937754314392805099e-03
2.240000000000000000e+02 4.555631428956985474e-03 6.691815331578254700e-03 7.549840491265058517e-03 1.278432668186724186e-03 4.776790738105773926e-03 6.645489484071731567e-03 5.575743038207292557e-03 2.551543759182095528e-03 4.511532839387655258e-03 2.252475125715136528e-03 1.413554884493350983e-03 1.938028144650161266e-03 3.760026767849922180e-03 4.763005301356315613e-03 1.984551083296537399e-03 2.370497211813926697e-03 1.507316366769373417e-03 1.211294671520590782e-03 2.471630461513996124e-03 7.167269941419363022e-03 1.443324494175612926e-03 2.184537472203373909e-03 3.830639878287911415e-03 6.545744370669126511e-03 3.909746650606393814e-03
2.270000000000000000e+02 4.543929826468229294e-03 6.662469822913408279e-03 7.532281801104545593e-03 1.269328990019857883e-03 4.749356303364038467e-03 6.617775652557611465e-03 5.659805145114660263e-03 2.534988103434443474e-03 4.493862856179475784e-03 2.238615415990352631e-03 1.398641616106033325e-03 1.933507272042334080e-03 3.737221239134669304e-03 4.730577114969491959e-03 1.973607810214161873e-03 2.355313627049326897e-03 1.498806872405111790e-03 1.202062470838427544e-03 2.450381638482213020e-03 7.143148686736822128e-03 1.441013067960739136e-03 2.172479638829827309e-03 3.820716170594096184e-03 6.530812010169029236e-03 3.882383229210972786e-03
2.300000000000000000e+02 4.532422404736280441e-03 6.634314078837633133e-03 7.514928933233022690e-03 1.260354765690863132e-03 4.722853656858205795e-03 6.590375211089849472e-03 5.531899631023406982e-03 2.518666675314307213e-03 4.476510453969240189e-03 2.225048374384641647e-03 1.384136150591075420e-03 1.929051708430051804e-03 3.714757040143013000e-03 4.700082819908857346e-03 1.962870126590132713e-03 2.340502571314573288e-03 1.490460359491407871e-03 1.193027361296117306e-03 2.428876003250479698e-03 7.119413465261459351e-03 1.438730745576322079e-03 2.160670468583703041e-03 3.811015980318188667e-03 6.516091525554656982e-03 3.856017021462321281e-03
2.330000000000000000e+02 4.521131981164216995e-03 6.607289891690015793e-03 7.497801911085844040e-03 1.251496025361120701e-03 4.697215743362903595e-03 6.563260685652494431e-03 5.508939269930124283e-03 2.502564806491136551e-03 4.459396004676818848e-03 2.211770275607705116e-03 1.370029058307409286e-03 1.924658543430268764e-03 3.692604601383209229e-03 4.666826222091913223e-03 1.952326274476945400e-03 2.326028188690543175e-03 1.482281251810491085e-03 1.184184453450143337e-03 2.405825071036815643e-03 7.096054498106241226e-03 1.436476130038499832e-03 2.149102976545691490e-03 3.801511600613594055e-03 6.501562893390655518e-03 3.829522058367729187e-03
2.370000000000000000e+02 4.506377037614583969e-03 6.572514772415161133e-03 7.475289050489664078e-03 1.239861827343702316e-03 4.664222244173288345e-03 6.527546793222427368e-03 5.406407639384269714e-03 2.481466159224510193e-03 4.436927381902933121e-03 2.194498898461461067e-03 1.351771410554647446e-03 1.918896683491766453e-03 3.663597628474235535e-03 4.625875037163496017e-03 1.938562840223312378e-03 2.307228976860642433e-03 1.471625757403671741e-03 1.172680524177849293e-03 2.367987763136625290e-03 7.065491285175085068e-03 1.433512778021395206e-03 2.134022302925586700e-03 3.789130598306655884e-03 6.482468452304601669e-03 3.794627962633967400e-03
2.400000000000000000e+02 4.495528992265462875e-03 6.547147408127784729e-03 7.458609063178300858e-03 1.231263508088886738e-03 4.640427883714437485e-03 6.501125171780586243e-03 5.365714430809020996e-03 2.465889789164066315e-03 4.420341458171606064e-03 2.181866206228733063e-03 1.338516362011432648e-03 1.914650318212807178e-03 3.642234951257705688e-03 4.597575869411230087e-03 1.928456593304872513e-03 2.293486613780260086e-03 1.463810913264751434e-03 1.164253684692084789e-03 2.335697645321488380e-03 7.042999844998121262e-03 1.431319862604141235e-03 2.122963080182671547e-03 3.780057653784751892e-03 6.468371953815221786e-03 3.770347684621810913e-03
2.430000000000000000e+02 4.484865348786115646e-03 6.521986331790685654e-03 7.442122325301170349e-03 1.222751918248832226e-03 4.617372993379831314e-03 6.474958267062902451e-03 5.310624837875366211e-03 2.450532745569944382e-03 4.403958097100257874e-03 2.169468905776739120e-03 1.325623714365065098e-03 1.910466351546347141e-03 3.621190087869763374e-03 4.570560064166784286e-03 1.918532419949769974e-03 2.280042739585042000e-03 1.456132042221724987e-03 1.155994250439107418e-03 2.307580085471272469e-03 7.020865101367235184e-03 1.429152791388332844e-03 2.112105488777160645e-03 3.771158168092370033e-03 6.454485002905130386e-03 3.745495574548840523e-03
2.460000000000000000e+02 4.474373068660497665e-03 6.496683228760957718e-03 7.425801362842321396e-03 1.214302377775311470e-03 4.595085047185420990e-03 6.448981817811727524e-03 5.297826137393712997e-03 2.435405272990465164e-03 4.387801978737115860e-03 2.157323760911822319e-03 1.313046086579561234e-03 1.906336285173892975e-03 3.600436495617032051e-03 4.541313741356134415e-03 1.908784732222557068e-03 2.266881056129932404e-03 1.448592054657638073e-03 1.147881965152919292e-03 2.295500366017222404e-03 6.999094504863023758e-03 1.427009585313498974e-03 2.101453021168708801e-03 3.762422828003764153e-03 6.440779659897089005e-03 3.720346139743924141e-03
2.490000000000000000e+02 4.464042838662862778e-03 6.471112370491027832e-03 7.409683894366025925e-03 1.205924781970679760e-03 4.573547746986150742e-03 6.423213984817266464e-03 5.234832409769296646e-03 2.420503646135330200e-03 4.371884744614362717e-03 2.145426347851753235e-03 1.300786505453288555e-03 1.902265939861536026e-03 3.579997457563877106e-03 4.511420149356126785e-03 1.899204100482165813e-03 2.253999700769782066e-03 1.441183965653181076e-03 1.139926374889910221e-03 2.270791446790099144e-03 6.977662909775972366e-03 1.424888498149812222e-03 2.091001952067017555e-03 3.753830678761005402e-03 6.427224725484848022e-03 3.696756437420845032e-03
2.530000000000000000e+02 4.450535867363214493e-03 6.436073686927556992e-03 7.388422731310129166e-03 1.194868353195488453e-03 4.545778967440128326e-03 6.389258895069360733e-03 5.190405528992414474e-03 2.400968689471483231e-03 4.350949544459581375e-03 2.129901899024844170e-03 1.284927595406770706e-03 1.896926201879978180e-03 3.553162561729550362e-03 4.479167051613330841e-03 1.886711805127561092e-03 2.237222855910658836e-03 1.431511132977902889e-03 1.129562966525554657e-03 2.247324911877512932e-03 6.949631962925195694e-03 1.422097440809011459e-03 2.077379031106829643e-03 3.742618719115853310e-03 6.409390363842248917e-03 3.665560856461524963e-03
2.560000000000000000e+02 4.440601449459791183e-03 6.408143788576126099e-03 7.372671738266944885e-03 1.186636043712496758e-03 4.525600001215934753e-03 6.364114582538604736e-03 5.149795673787593842e-03 2.386565087363123894e-03 4.335450474172830582e-03 2.118510892614722252e-03 1.273362548090517521e-03 1.892987056635320187e-03 3.533337498083710670e-03 4.462970420718193054e-03 1.877538394182920456e-03 2.224950585514307022e-03 1.424403511919081211e-03 1.121971523389220238e-03 2.229215111583471298e-03 6.928955670446157455e-03 1.420031301677227020e-03 2.067377557978034019e-03 3.734369762241840363e-03 6.396204233169555664e-03 3.643151372671127319e-03
2.590000000000000000e+02 4.430822562426328659e-03 6.378263235092163086e-03 7.357093039900064468e-03 1.178443781100213528e-03 4.505940247327089310e-03 6.339250598102807999e-03 5.193494725972414017e-03 2.372357295826077461e-03 4.320090636610984802e-03 2.107319654896855354e-03 1.262080855667591095e-03 1.889105536974966526e-03 3.513814648613333702e-03 4.423629026859998703e-03 1.868527033366262913e-03 2.212915802374482155e-03 1.417418592609465122e-03 1.114521292038261890e-03 2.212117426097393036e-03 6.908603012561798096e-03 1.417985651642084122e-03 2.057568170130252838e-03 3.726259106770157814e-03 6.383150350302457809e-03 3.621323732659220695e-03
2.630000000000000000e+02 4.418002441525459290e-03 6.339171901345252991e-03 7.336536422371864319e-03 1.167575363069772720e-03 4.480389878153800964e-03 6.306441035121679306e-03 5.162772256880998611e-03 2.353752730414271355e-03 4.299908410757780075e-03 2.092730021104216576e-03 1.247483422048389912e-03 1.884020282886922359e-03 3.488227026537060738e-03 4.400769248604774475e-03 1.856749062426388264e-03 2.197266323491930962e-03 1.408273703418672085e-03 1.104795373976230621e-03 2.192083746194839478e-03 6.881933659315109253e-03 1.415284466929733753e-03 2.044761786237359047e-03 3.715644590556621552e-03 6.365988403558731079e-03 3.592636436223983765e-03
2.660000000000000000e+02 4.408536013215780258e-03 6.315221544355154037e-03 7.321275305002927780e-03 1.159454812295734882e-03 4.461759235709905624e-03 6.282050628215074539e-03 5.302844103425741196e-03 2.340032486245036125e-03 4.284961614757776260e-03 2.082005375996232033e-03 1.236850745044648647e-03 1.880268682725727558e-03 3.469390794634819031e-03 4.367191810160875320e-03 1.848096959292888641e-03 2.185754710808396339e-03 1.401544082909822464e-03 1.097649685107171535e-03 2.179100876674056053e-03 6.862273439764976501e-03 1.413278630934655666e-03 2.035372657701373100e-03 3.707841038703918457e-03 6.353285629302263260e-03 3.576079616323113441e-03
2.700000000000000000e+02 4.396099131554365158e-03 6.288579199463129044e-03 7.301076781004667282e-03 1.148654264397919178e-03 4.437554161995649338e-03 6.249828729778528214e-03 5.380135029554367065e-03 2.321998821571469307e-03 4.265272989869117737e-03 2.067972207441926003e-03 1.223080907948315144e-03 1.875349669717252254e-03 3.444631351158022881e-03 4.346402827650308609e-03 1.836789888329803944e-03 2.170766005292534828e-03 1.392747275531291962e-03 1.088302815333008766e-03 2.154587069526314735e-03 6.836466956883668900e-03 1.410630648024380207e-03 2.023110166192054749e-03 3.697644220665097237e-03 6.336587946861982346e-03 3.547789528965950012e-03
2.730000000000000000e+02 4.386927932500839233e-03 6.269857287406921387e-03 7.286062929779291153e-03 1.140543958172202110e-03 4.419827368110418320e-03 6.225921213626861572e-03 5.296109244227409363e-03 2.308645518496632576e-03 4.250639583915472031e-03 2.057641046121716499e-03 1.213057315908372402e-03 1.871717744506895542e-03 3.426324576139450073e-03 4.315021913498640060e-03 1.828480511903762817e-03 2.159790368750691414e-03 1.386274583637714386e-03 1.081436639651656151e-03 2.145639387890696526e-03 6.817404646426439285e-03 1.408658921718597412e-03 2.014097524806857109e-03 3.690132638439536095e-03 6.324232090264558792e-03 3.520953701809048653e-03
2.770000000000000000e+02 4.374902229756116867e-03 6.245009135454893112e-03 7.266312837600708008e-03 1.129709649831056595e-03 4.396808799356222153e-03 6.194427609443664551e-03 5.221875850111246109e-03 2.291107317432761192e-03 4.231330472975969315e-03 2.044118707999587059e-03 1.200064667500555515e-03 1.866945531219244003e-03 3.402262227609753609e-03 4.282709676772356033e-03 1.817611162550747395e-03 2.145476406440138817e-03 1.377810142002999783e-03 1.072471379302442074e-03 2.129086991772055626e-03 6.792370229959487915e-03 1.406053663231432438e-03 2.002304187044501305e-03 3.680299269035458565e-03 6.307970732450485229e-03 3.497267840430140495e-03
2.810000000000000000e+02 4.363084211945533752e-03 6.220590788871049881e-03 7.246790919452905655e-03 1.118840067647397518e-03 4.374625161290168762e-03 6.163258105516433716e-03 5.098190624266862869e-03 2.273924881592392921e-03 4.212262574583292007e-03 2.030871110036969185e-03 1.187491696327924728e-03 1.862256322056055069e-03 3.378516063094139099e-03 4.248261917382478714e-03 1.806979416869580746e-03 2.131530316546559334e-03 1.369518344290554523e-03 1.063733594492077827e-03 2.100910758599638939e-03 6.767850369215011597e-03 1.403470174409449100e-03 1.990756252780556679e-03 3.670665668323636055e-03 6.291934754699468613e-03 3.471901407465338707e-03
2.850000000000000000e+02 4.351469688117504120e-03 6.196680944412946701e-03 7.227452471852302551e-03 1.107941847294569016e-03 4.353182390332221985e-03 6.132409442216157913e-03 4.998788237571716309e-03 2.257171552628278732e-03 4.193383269011974335e-03 2.017898252233862877e-03 1.175286481156945229e-03 1.857632189057767391e-03 3.355106106027960777e-03 4.228457342833280563e-03 1.796569558791816235e-03 2.117918338626623154e-03 1.361405127681791782e-03 1.055191736668348312e-03 2.087281784042716026e-03 6.743840873241424561e-03 1.400909386575222015e-03 1.979431137442588806e-03 3.661206690594553947e-03 6.276146043092012405e-03 3.440885571762919426e-03
2.880000000000000000e+02 4.342893604189157486e-03 6.178725045174360275e-03 7.213038858026266098e-03 1.099753775633871555e-03 4.337543621659278870e-03 6.109530571848154068e-03 4.981967620551586151e-03 2.244867617264389992e-03 4.179428331553936005e-03 2.008330309763550758e-03 1.166383153758943081e-03 1.854217611253261566e-03 3.337809117510914803e-03 4.259536042809486389e-03 1.788898254744708538e-03 2.107934094965457916e-03 1.355422544293105602e-03 1.048913109116256237e-03 2.084547886624932289e-03 6.726168561726808548e-03 1.399007625877857208e-03 1.971070887520909309e-03 3.654211061075329781e-03 6.264457944780588150e-03 3.422727109864354134e-03
2.920000000000000000e+02 4.331629257649183273e-03 6.154522299766540527e-03 7.194043602794408798e-03 1.088810851797461510e-03 4.317287821322679520e-03 6.079344544559717178e-03 4.888618830591440201e-03 2.228822791948914528e-03 4.160969518125057220e-03 1.995794707909226418e-03 1.154790166765451431e-03 1.849740743637084961e-03 3.314972622320055962e-03 4.168500658124685287e-03 1.778852078132331371e-03 2.094897674396634102e-03 1.347585115581750870e-03 1.040700240992009640e-03 2.062349580228328705e-03 6.702987942844629288e-03 1.396494568325579166e-03 1.960090361535549164e-03 3.645028220489621162e-03 6.249083206057548523e-03 3.408562391996383667e-03
2.960000000000000000e+02 4.320586100220680237e-03 6.129952613264322281e-03 7.175218313932418823e-03 1.077837776392698288e-03 4.297613631933927536e-03 6.049381103366613388e-03 4.859524313360452652e-03 2.213254570960998535e-03 4.142768681049346924e-03 1.983516849577426910e-03 1.143564353697001934e-03 1.845346763730049133e-03 3.292393870651721954e-03 4.177535418421030045e-03 1.769016031175851822e-03 2.082151826471090317e-03 1.339904963970184326e-03 1.032673520967364311e-03 2.044062828645110130e-03 6.680226419121026993e-03 1.394006074406206608e-03 1.949290744960308075e-03 3.636026056483387947e-03 6.233935710042715073e-03 3.397351829335093498e-03
3.000000000000000000e+02 4.309727810323238373e-03 6.105318199843168259e-03 7.156571839004755020e-03 1.066858414560556412e-03 4.278457257896661758e-03 6.019620224833488464e-03 4.863947164267301559e-03 2.198149217292666435e-03 4.124824889004230499e-03 1.971499295905232430e-03 1.132619217969477177e-03 1.841026707552373409e-03 3.270091488957405090e-03 4.132399335503578186e-03 1.759374514222145081e-03 2.069709356874227524e-03 1.332366722635924816e-03 1.024817232973873615e-03 2.059732796624302864e-03 6.657878402620553970e-03 1.391538418829441071e-03 1.938689616508781910e-03 3.627189435064792633e-03 6.219002883881330490e-03 3.349938662722706795e-03
3.040000000000000000e+02 4.299060441553592682e-03 6.080461665987968445e-03 7.138112559914588928e-03 1.055907574482262135e-03 4.259807523339986801e-03 5.990136414766311646e-03 4.900038242340087891e-03 2.183452015742659569e-03 4.107173532247543335e-03 1.959716435521841049e-03 1.121966284699738026e-03 1.836779876612126827e-03 3.248122753575444221e-03 4.087942186743021011e-03 1.749914488755166531e-03 2.057573990896344185e-03 1.324957702308893204e-03 1.017120317555963993e-03 2.021071733906865120e-03 6.635956466197967529e-03 1.389095094054937363e-03 1.928296289406716824e-03 3.618515329435467720e-03 6.204251199960708618e-03 3.332721767947077751e-03
3.080000000000000000e+02 4.288578871637582779e-03 6.055180449038743973e-03 7.119797170162200928e-03 1.045025070197880268e-03 4.241560585796833038e-03 5.960797891020774841e-03 4.864207468926906586e-03 2.169193467125296593e-03 4.089593887329101562e-03 1.948154997080564499e-03 1.111602294258773327e-03 1.832609996199607849e-03 3.226486267521977425e-03 4.085149150341749191e-03 1.740626641549170017e-03 2.045694738626480103e-03 1.317686401307582855e-03 1.009579747915267944e-03 2.007576869800686836e-03 6.614395882934331894e-03 1.386681688018143177e-03 1.918092835694551468e-03 3.609999082982540131e-03 6.189737468957901001e-03 3.303108038380742073e-03
3.120000000000000000e+02 4.278263542801141739e-03 6.029154639691114426e-03 7.101744413375854492e-03 1.034239656291902065e-03 4.223727155476808548e-03 5.931498017162084579e-03 4.837493877857923508e-03 2.155361464247107506e-03 4.072232637554407120e-03 1.936799031682312489e-03 1.101508154533803463e-03 1.828514621593058109e-03 3.205190645530819893e-03 4.032713826745748520e-03 1.731517259031534195e-03 2.034081844612956047e-03 1.310542807914316654e-03 1.002188306301832199e-03 1.984490780159831047e-03 6.593205034732818604e-03 1.384292845614254475e-03 1.908064470626413822e-03 3.601631382480263710e-03 6.175359245389699936e-03 3.279461525380611420e-03
3.160000000000000000e+02 4.268105607479810715e-03 6.001689936965703964e-03 7.083762902766466141e-03 1.023696968331933022e-03 4.206255543977022171e-03 5.902338773012161255e-03 4.683051258325576782e-03 2.141891047358512878e-03 4.055079538375139236e-03 1.925636897794902325e-03 1.091687357984483242e-03 1.824495499022305012e-03 3.184231696650385857e-03 4.022932145744562149e-03 1.722572371363639832e-03 2.022726228460669518e-03 1.303520635701715946e-03 9.949501836672425270e-04 2.004322828724980354e-03 6.572409998625516891e-03 1.381926122121512890e-03 1.898232381790876389e-03 3.593396395444869995e-03 6.161191035062074661e-03 3.265439765527844429e-03
3.200000000000000000e+02 4.258097615092992783e-03 5.973306018859148026e-03 7.066047284752130508e-03 1.013455446809530258e-03 4.189088474959135056e-03 5.873491521924734116e-03 4.939529579132795334e-03 2.128766616806387901e-03 4.038193263113498688e-03 1.914653810672461987e-03 1.082136877812445164e-03 1.820549950934946537e-03 3.163576358929276466e-03 3.973025362938642502e-03 1.713784411549568176e-03 2.011621370911598206e-03 1.296617672778666019e-03 9.878539713099598885e-04 1.959154848009347916e-03 6.551991682499647141e-03 1.379581284709274769e-03 1.888586324639618397e-03 3.585292724892497063e-03 6.147173698991537094e-03 3.262115642428398132e-03
3.250000000000000000e+02 4.245799966156482697e-03 5.943603347986936569e-03 7.044060621410608292e-03 1.001169439405202866e-03 4.167998209595680237e-03 5.837896373122930527e-03 5.148027092218399048e-03 2.112809568643569946e-03 4.017251078039407730e-03 1.901184557937085629e-03 1.070526079274713993e-03 1.815699972212314606e-03 3.138232976198196411e-03 3.970700781792402267e-03 1.703034155070781708e-03 1.998075982555747032e-03 1.288139494135975838e-03 9.791603079065680504e-04 1.942093833349645138e-03 6.526886019855737686e-03 1.376683474518358707e-03 1.876764115877449512e-03 3.575365757569670677e-03 6.129965186119079590e-03 3.225053893402218819e-03
3.290000000000000000e+02 4.236127715557813644e-03 5.923793185502290726e-03 7.026718929409980774e-03 9.917864808812737465e-04 4.151463508605957031e-03 5.809829104691743851e-03 5.155932158231735229e-03 2.100351266562938690e-03 4.000688437372446060e-03 1.890623127110302448e-03 1.061474322341382504e-03 1.811886555515229702e-03 3.118329914286732674e-03 4.010745789855718613e-03 1.694607897661626339e-03 1.987464027479290962e-03 1.281475764699280262e-03 9.723512339405715466e-04 1.928995712660253048e-03 6.507140118628740311e-03 1.374391489662230015e-03 1.867495477199554443e-03 3.567567793652415276e-03 6.116273347288370132e-03 3.195840166881680489e-03
3.330000000000000000e+02 4.226619843393564224e-03 5.905279424041509628e-03 7.009357679635286331e-03 9.827866451814770699e-04 4.135172348469495773e-03 5.781719461083412170e-03 5.256362725049257278e-03 2.088136272504925728e-03 3.984398674219846725e-03 1.880257506854832172e-03 1.052641891874372959e-03 1.808135770261287689e-03 3.098717657849192619e-03 4.016436170786619186e-03 1.686327159404754639e-03 1.977073261514306068e-03 1.274929963983595371e-03 9.656643378548324108e-04 1.930186874233186245e-03 6.487702485173940659e-03 1.372116268612444401e-03 1.858377479948103428e-03 3.559892298653721809e-03 6.102808285504579544e-03 3.167505376040935516e-03
3.380000000000000000e+02 4.214944783598184586e-03 5.883596837520599365e-03 6.988053675740957260e-03 9.720189846120774746e-04 4.115182440727949142e-03 5.747005809098482132e-03 4.918838385492563248e-03 2.073202049359679222e-03 3.964146133512258530e-03 1.867537968792021275e-03 1.041885348968207836e-03 1.803535385988652706e-03 3.074563341215252876e-03 3.929977770894765854e-03 1.676174695603549480e-03 1.964326715096831322e-03 1.266910112462937832e-03 9.574738214723765850e-04 1.903714728541672230e-03 6.463849451392889023e-03 1.369300647638738155e-03 1.847182982601225376e-03 3.550478490069508553e-03 6.086126435548067093e-03 3.150770673528313637e-03
3.420000000000000000e+02 4.205761477351188660e-03 5.867047235369682312e-03 6.970977876335382462e-03 9.637658949941396713e-04 4.099449142813682556e-03 5.719506647437810898e-03 4.837308544665575027e-03 2.061474369838833809e-03 3.948242403566837311e-03 1.857543829828500748e-03 1.033515902236104012e-03 1.799919642508029938e-03 3.055481007322669029e-03 3.901839256286621094e-03 1.668213750235736370e-03 1.954341307282447815e-03 1.260606222786009312e-03 9.510628879070281982e-04 1.891839900054037571e-03 6.445027422159910202e-03 1.367072574794292450e-03 1.838413416408002377e-03 3.543094964697957039e-03 6.072951480746269226e-03 3.122920868918299675e-03
3.470000000000000000e+02 4.194466862827539444e-03 5.847224500030279160e-03 6.950021255761384964e-03 9.539108723402023315e-04 4.080166574567556381e-03 5.685315933078527451e-03 4.690734203904867172e-03 2.047091256827116013e-03 3.928473684936761856e-03 1.845276448875665665e-03 1.023290096782147884e-03 1.795462798327207565e-03 3.032094798982143402e-03 3.839107230305671692e-03 1.658448134548962116e-03 1.942094997502863407e-03 1.252860645763576031e-03 9.432209772057831287e-04 1.885457546450197697e-03 6.421886850148439407e-03 1.364308409392833710e-03 1.827661879360675812e-03 3.534020157530903816e-03 6.056670099496841431e-03 3.114301711320877075e-03
3.510000000000000000e+02 4.185564815998077393e-03 5.831960123032331467e-03 6.933321710675954819e-03 9.463815949857234955e-04 4.065060522407293320e-03 5.658166948705911636e-03 4.607260227203369141e-03 2.035807585343718529e-03 3.913038410246372223e-03 1.835628761909902096e-03 1.015326473861932755e-03 1.791947870515286922e-03 3.013635054230690002e-03 3.849921049550175667e-03 1.650766818784177303e-03 1.932510524056851864e-03 1.246771775186061859e-03 9.370773914270102978e-04 1.857588649727404118e-03 6.403680890798568726e-03 1.362118520773947239e-03 1.819212571717798710e-03 3.526870859786868095e-03 6.043789442628622055e-03 3.125131130218505859e-03
3.560000000000000000e+02 4.174597095698118210e-03 5.813479889184236526e-03 6.912654731422662735e-03 9.374098735861480236e-04 4.046543966978788376e-03 5.624631885439157486e-03 4.511778708547353745e-03 2.021930878981947899e-03 3.893670393154025078e-03 1.823768601752817631e-03 1.005631638690829277e-03 1.787616405636072159e-03 2.990856068208813667e-03 3.796823322772979736e-03 1.641320995986461639e-03 1.920753158628940582e-03 1.239288714714348316e-03 9.295433410443365574e-04 1.866037375293672085e-03 6.381239742040634155e-03 1.359408837743103504e-03 1.808855682611465454e-03 3.518079174682497978e-03 6.027877330780029297e-03 3.063135547563433647e-03
3.610000000000000000e+02 4.163804929703474045e-03 5.795637611299753189e-03 6.892131175845861435e-03 9.288703440688550472e-04 4.028387367725372314e-03 5.590470042079687119e-03 4.473939538002014160e-03 2.008302370086312294e-03 3.874893300235271454e-03 1.812134403735399246e-03 9.961681207641959190e-04 1.783366897143423557e-03 2.968459622934460640e-03 3.740935819223523140e-03 1.632042112760245800e-03 1.909256097860634327e-03 1.231945236213505268e-03 9.221578948199748993e-04 1.835593953728675842e-03 6.359165068715810776e-03 1.356731168925762177e-03 1.798712532036006451e-03 3.509455593302845955e-03 6.012109573930501938e-03 3.077078377828001976e-03
3.660000000000000000e+02 4.153181333094835281e-03 5.778264254331588745e-03 6.871930789202451706e-03 9.207157418131828308e-04 4.010651726275682449e-03 5.557568278163671494e-03 4.466578830033540726e-03 1.994919730350375175e-03 3.856094786897301674e-03 1.800714991986751556e-03 9.869296336546540260e-04 1.779183163307607174e-03 2.946341410279273987e-03 3.713392419740557671e-03 1.622934476472437382e-03 1.898045768029987812e-03 1.224736100994050503e-03 9.149269317276775837e-04 1.829041517339646816e-03 6.337488535791635513e-03 1.354086562059819698e-03 1.788769848644733429e-03 3.500970080494880676e-03 5.996530409902334213e-03 3.018242539837956429e-03
3.700000000000000000e+02 4.144802689552307129e-03 5.764666479080915451e-03 6.855557207018136978e-03 9.144486975856125355e-04 3.996688872575759888e-03 5.530124064534902573e-03 4.627675283700227737e-03 1.984362257644534111e-03 3.841548459604382515e-03 1.791767193935811520e-03 9.797199163585901260e-04 1.775888842530548573e-03 2.928863978013396263e-03 3.789846785366535187e-03 1.615772023797035217e-03 1.889244653284549713e-03 1.219063182361423969e-03 9.092278778553009033e-04 1.825620420277118683e-03 6.320416927337646484e-03 1.351988874375820160e-03 1.780956867150962353e-03 3.494268981739878654e-03 5.984176415950059891e-03 3.004588419571518898e-03
3.750000000000000000e+02 4.134484101086854935e-03 5.747992079704999924e-03 6.835462525486946106e-03 9.068983490578830242e-04 3.979553468525409698e-03 5.497263278812170029e-03 4.478554707020521164e-03 1.971341436728835106e-03 3.823146224021911621e-03 1.780753373168408871e-03 9.708958677947521210e-04 1.771820592693984509e-03 2.907183021306991577e-03 3.709469689056277275e-03 1.606976264156401157e-03 1.878475421108305454e-03 1.212080125696957111e-03 9.022186859510838985e-04 1.795853138901293278e-03 6.299377884715795517e-03 1.349390950053930283e-03 1.771361567080020905e-03 3.486024448648095131e-03 5.968812387436628342e-03 2.979201963171362877e-03
3.800000000000000000e+02 4.124319646507501602e-03 5.731665063649415970e-03 6.815355271100997925e-03 8.996403776109218597e-04 3.962688613682985306e-03 5.463631357997655869e-03 4.417521413415670395e-03 1.958498032763600349e-03 3.805325599387288094e-03 1.769921393133699894e-03 9.622594225220382214e-04 1.767817768268287182e-03 2.885756082832813263e-03 3.691444406285881996e-03 1.598365604877471924e-03 1.867945306003093719e-03 1.205210923217236996e-03 8.953292854130268097e-04 1.792807248421013355e-03 6.278745830059051514e-03 1.346820965409278870e-03 1.761943101882934570e-03 3.477931255474686623e-03 5.953622981905937195e-03 2.980481134727597237e-03
3.850000000000000000e+02 4.114316776394844055e-03 5.715621169656515121e-03 6.795701105147600174e-03 8.926273440010845661e-04 3.946133889257907867e-03 5.431846249848604202e-03 4.460869356989860535e-03 1.945836469531059265e-03 3.787386929616332054e-03 1.759281032718718052e-03 9.538510930724442005e-04 1.763872453011572361e-03 2.864629030227661133e-03 3.618404036387801170e-03 1.589919789694249630e-03 1.857638009823858738e-03 1.198450801894068718e-03 8.885694551281630993e-04 1.915232860483229160e-03 6.258336361497640610e-03 1.344273216091096401e-03 1.752693322487175465e-03 3.469976363703608513e-03 5.938559304922819138e-03 3.040006384253501892e-03
3.910000000000000000e+02 4.102514591068029404e-03 5.696726497262716293e-03 6.771659944206476212e-03 8.844935218803584576e-04 3.926720470190048218e-03 5.392316728830337524e-03 4.335081670433282852e-03 1.930859289132058620e-03 3.765905043110251427e-03 1.746750087477266788e-03 9.440438007004559040e-04 1.759219914674758911e-03 2.839591586962342262e-03 3.603553632274270058e-03 1.579998643137514591e-03 1.845544786192476749e-03 1.190474838949739933e-03 8.806246332824230194e-04 1.794656272977590561e-03 6.234375759959220886e-03 1.341244322247803211e-03 1.741809770464897156e-03 3.460601205006241798e-03 5.920717958360910416e-03 2.948872046545147896e-03
3.960000000000000000e+02 4.092833492904901505e-03 5.681270733475685120e-03 6.752202752977609634e-03 8.779015042819082737e-04 3.910858184099197388e-03 5.360560026019811630e-03 4.284715745598077774e-03 1.918546739034354687e-03 3.748482093214988708e-03 1.736507634632289410e-03 9.360827389173209667e-04 1.755406265147030354e-03 2.818944863975048065e-03 3.603122429922223091e-03 1.571897533722221851e-03 1.835682080127298832e-03 1.183937420137226582e-03 8.741337805986404419e-04 1.757365535013377666e-03 6.214608903974294662e-03 1.338750473223626614e-03 1.732930890284478664e-03 3.452935954555869102e-03 5.906060338020324707e-03 2.897420898079872131e-03
4.010000000000000000e+02 4.083308856934309006e-03 5.666039418429136276e-03 6.732183974236249924e-03 8.714662981219589710e-04 3.895289031788706779e-03 5.328925792127847672e-03 4.415138158947229385e-03 1.906375982798635960e-03 3.730896161869168282e-03 1.726421178318560123e-03 9.282995015382766724e-04 1.751643605530261993e-03 2.798585221171379089e-03 3.536876058205962181e-03 1.563933095894753933e-03 1.826009829528629780e-03 1.177503843791782856e-03 8.677642908878624439e-04 1.747333910316228867e-03 6.195157300680875778e-03 1.336282701231539249e-03 1.724176458083093166e-03 3.445398993790149689e-03 5.891493055969476700e-03 2.872829325497150421e-03
4.060000000000000000e+02 4.073921125382184982e-03 5.651010666042566299e-03 6.712814327329397202e-03 8.651588577777147293e-04 3.879983909428119659e-03 5.296010058373212814e-03 4.521346185356378555e-03 1.894351677037775517e-03 3.713998012244701385e-03 1.716498867608606815e-03 9.206789545714855194e-04 1.747934613376855850e-03 2.778578549623489380e-03 3.546283347532153130e-03 1.556105329655110836e-03 1.816545031033456326e-03 1.171172945760190487e-03 8.614992839284241199e-04 1.731471507810056210e-03 6.175961811095476151e-03 1.333834952674806118e-03 1.715566031634807587e-03 3.437964245676994324e-03 5.877098068594932556e-03 2.910356270149350166e-03
4.120000000000000000e+02 4.062812309712171555e-03 5.633234512060880661e-03 6.689308676868677139e-03 8.577107801102101803e-04 3.861936507746577263e-03 5.264183506369590759e-03 4.443354438990354538e-03 1.880106166936457157e-03 3.693185513839125633e-03 1.704820781014859676e-03 9.117189911194145679e-04 1.743545290082693100e-03 2.755068941041827202e-03 3.620247123762965202e-03 1.546883955597877502e-03 1.805392210371792316e-03 1.163711538538336754e-03 8.541287388652563095e-04 1.718016224913299084e-03 6.153311580419540405e-03 1.330924802459776402e-03 1.705436850897967815e-03 3.429155796766281128e-03 5.860012024641036987e-03 2.833486767485737801e-03
4.170000000000000000e+02 4.053659737110137939e-03 5.618648603558540344e-03 6.670001894235610962e-03 8.515813387930393219e-04 3.847147338092327118e-03 5.227135494351387024e-03 4.379459656774997711e-03 1.868367195129394531e-03 3.677018219605088234e-03 1.695273094810545444e-03 9.044234175235033035e-04 1.739928498864173889e-03 2.735859947279095650e-03 3.528014756739139557e-03 1.539349555969238281e-03 1.796327647753059864e-03 1.157601480372250080e-03 8.481228724122047424e-04 1.735593192279338837e-03 6.134781520813703537e-03 1.328522455878555775e-03 1.697163446806371212e-03 3.421918256208300591e-03 5.845796316862106323e-03 2.839549211785197258e-03
4.230000000000000000e+02 4.042816348373889923e-03 5.601424723863601685e-03 6.647122558206319809e-03 8.442695252597332001e-04 3.829717403277754784e-03 5.193028133362531662e-03 4.231540951877832413e-03 1.854402129538357258e-03 3.656879765912890434e-03 1.684040646068751812e-03 8.958687540143728256e-04 1.735637546516954899e-03 2.713249996304512024e-03 3.473711200058460236e-03 1.530481153167784214e-03 1.785649103112518787e-03 1.150383031927049160e-03 8.410585578531026840e-04 1.689052791334688663e-03 6.112677510827779770e-03 1.325666555203497410e-03 1.687442068941891193e-03 3.413350554183125496e-03 5.829019472002983093e-03 2.793211722746491432e-03
4.280000000000000000e+02 4.033899400383234024e-03 5.587298423051834106e-03 6.627708673477172852e-03 8.382055093534290791e-04 3.815460950136184692e-03 5.167942959815263748e-03 4.250694997608661652e-03 1.842851750552654266e-03 3.640509210526943207e-03 1.674837316386401653e-03 8.889004238881170750e-04 1.732097938656806946e-03 2.694757655262947083e-03 3.443345427513122559e-03 1.523227430880069733e-03 1.776917488314211369e-03 1.144458190537989140e-03 8.352867444045841694e-04 1.677951659075915813e-03 6.094731390476226807e-03 1.323307282291352749e-03 1.679501845501363277e-03 3.406297415494918823e-03 5.815126001834869385e-03 2.761909039691090584e-03
4.340000000000000000e+02 4.023345652967691422e-03 5.570575594902038574e-03 6.606106180697679520e-03 8.309606346301734447e-04 3.798664314672350883e-03 5.122166126966476440e-03 4.267273470759391785e-03 1.829033601097762585e-03 3.621067153289914131e-03 1.663997187279164791e-03 8.807424455881118774e-04 1.727897091768682003e-03 2.672745846211910248e-03 3.408157499507069588e-03 1.514689996838569641e-03 1.766655594110488892e-03 1.137460232712328434e-03 8.285068906843662262e-04 1.714221783913671970e-03 6.073683500289916992e-03 1.320501789450645447e-03 1.670121215283870697e-03 3.397950902581214905e-03 5.798615049570798874e-03 2.756077563390135765e-03
4.400000000000000000e+02 4.012931603938341141e-03 5.554047878831624985e-03 6.582317408174276352e-03 8.236912544816732407e-04 3.782186424359679222e-03 5.098700989037752151e-03 4.261048510670661926e-03 1.815241877920925617e-03 3.601963631808757782e-03 1.653374172747135162e-03 8.727540262043476105e-04 1.723749679513275623e-03 2.651186659932136536e-03 3.731802105903625488e-03 1.506312168203294277e-03 1.756599987857043743e-03 1.130584278143942356e-03 8.218794246204197407e-04 1.655250671319663525e-03 6.052793934941291809e-03 1.317725051194429398e-03 1.660945359617471695e-03 3.389692632481455803e-03 5.782361607998609543e-03 3.031432395800948143e-03
4.460000000000000000e+02 4.002654924988746643e-03 5.537755321711301804e-03 6.560287903994321823e-03 8.163724560290575027e-04 3.765974892303347588e-03 5.059428513050079346e-03 4.283754620701074600e-03 1.801388803869485855e-03 3.583500860258936882e-03 1.642928807996213436e-03 8.649352821521461010e-04 1.719650928862392902e-03 2.630273578688502312e-03 3.488094313070178032e-03 1.498097204603254795e-03 1.746726571582257748e-03 1.123814843595027924e-03 8.154032402671873569e-04 1.641049864701926708e-03 6.032541394233703613e-03 1.314974389970302582e-03 1.651893835514783859e-03 3.381535178050398827e-03 5.766242276877164841e-03 2.818757668137550354e-03
4.520000000000000000e+02 3.992537967860698700e-03 5.521651823073625565e-03 6.537463050335645676e-03 8.089629118330776691e-04 3.750171512365341187e-03 5.021332297474145889e-03 4.237825050950050354e-03 1.787387183867394924e-03 3.564654616639018059e-03 1.632679603062570095e-03 8.572980295866727829e-04 1.715607009828090668e-03 2.609491581097245216e-03 3.405405208468437195e-03 1.490026712417602539e-03 1.737051527015864849e-03 1.117162290029227734e-03 8.090531337074935436e-04 1.675007399171590805e-03 6.012302357703447342e-03 1.312250620685517788e-03 1.643011928535997868e-03 3.373451530933380127e-03 5.750262644141912460e-03 2.687745494768023491e-03
4.580000000000000000e+02 3.982549998909235001e-03 5.505794193595647812e-03 6.516816094517707825e-03 8.013630285859107971e-04 3.734678728505969048e-03 4.982026293873786926e-03 4.169973544776439667e-03 1.773135620169341564e-03 3.547341795638203621e-03 1.622622017748653889e-03 8.498716633766889572e-04 1.711627119220793247e-03 2.589309588074684143e-03 3.304137615486979485e-03 1.482105813920497894e-03 1.727564260363578796e-03 1.110621378757059574e-03 8.028272422961890697e-04 1.620053313672542572e-03 5.992227699607610703e-03 1.309549319557845592e-03 1.634291722439229488e-03 3.365420969203114510e-03 5.734369158744812012e-03 2.698957221582531929e-03
4.640000000000000000e+02 3.972693812102079391e-03 5.490096285939216614e-03 6.492865737527608871e-03 7.934667519293725491e-04 3.719439730048179626e-03 4.956524353474378586e-03 4.123132210224866867e-03 1.758645870722830296e-03 3.527528373524546623e-03 1.612724736332893372e-03 8.426376152783632278e-04 1.707690418697893620e-03 2.569310832768678665e-03 3.322799457237124443e-03 1.474340329878032207e-03 1.718258601613342762e-03 1.104194321669638157e-03 7.967331912368535995e-04 1.626532524824142456e-03 5.972433835268020630e-03 1.306872232817113400e-03 1.625732867978513241e-03 3.357471898198127747e-03 5.718631204217672348e-03 2.691378816962242126e-03
4.700000000000000000e+02 3.962955903261899948e-03 5.474582314491271973e-03 6.472444627434015274e-03 7.852758280932903290e-04 3.704452188685536385e-03 5.017000716179609299e-03 4.057709127664566040e-03 1.744179520756006241e-03 3.510564798489212990e-03 1.602988224476575851e-03 8.355843019671738148e-04 1.703805639408528805e-03 2.549813129007816315e-03 3.330444218590855598e-03 1.466731657274067402e-03 1.709103933535516262e-03 1.097876462154090405e-03 7.907425169833004475e-04 1.601759810000658035e-03 5.954557564109563828e-03 1.304216682910919189e-03 1.617320929653942585e-03 3.349614329636096954e-03 5.703070666640996933e-03 2.652651863172650337e-03
4.760000000000000000e+02 3.953375387936830521e-03 5.459239240735769272e-03 6.448740139603614807e-03 7.765903137624263763e-04 3.689747536554932594e-03 4.903509747236967087e-03 4.055619239807128906e-03 1.729808747768402100e-03 3.491391660645604134e-03 1.593408756889402866e-03 8.286933298222720623e-04 1.699987449683248997e-03 2.530666766688227654e-03 3.293068846687674522e-03 1.459280145354568958e-03 1.700151362456381321e-03 1.091661746613681316e-03 7.848671521060168743e-04 1.603817450813949108e-03 5.934577435255050659e-03 1.301582204177975655e-03 1.609072904102504253e-03 3.341869683936238289e-03 5.687701050192117691e-03 2.675878815352916718e-03
4.820000000000000000e+02 3.943930845707654953e-03 5.444011185318231583e-03 6.427967455238103867e-03 7.678058464080095291e-04 3.675264073535799980e-03 4.852654878050088882e-03 4.125674720853567123e-03 1.715738326311111450e-03 3.474693745374679565e-03 1.583974459208548069e-03 8.219631272368133068e-04 1.696222578175365925e-03 2.511774888262152672e-03 3.225862747058272362e-03 1.451958785764873028e-03 1.691394834779202938e-03 1.085554831661283970e-03 7.790876552462577820e-04 1.577691757120192051e-03 5.916139576584100723e-03 1.298973220400512218e-03 1.600925344973802567e-03 3.334236564114689827e-03 5.672391504049301147e-03 2.596610225737094879e-03
4.890000000000000000e+02 3.933085594326257706e-03 5.426410119980573654e-03 6.401631515473127365e-03 7.585798739455640316e-04 3.658593399450182915e-03 4.806825891137123108e-03 4.079870879650115967e-03 1.699872897006571293e-03 3.453477052971720695e-03 1.573184970766305923e-03 8.143019513227045536e-04 1.691898680292069912e-03 2.490285085514187813e-03 3.473086981102824211e-03 1.443570945411920547e-03 1.681383349932730198e-03 1.078557339496910572e-03 7.724575116299092770e-04 1.564787118695676327e-03 5.896151065826416016e-03 1.295955036766827106e-03 1.591634121723473072e-03 3.325470956042408943e-03 5.654747132211923599e-03 2.569464035332202911e-03
4.950000000000000000e+02 3.923898562788963318e-03 5.411449354141950607e-03 6.379914004355669022e-03 7.518422207795083523e-04 3.644543467089533806e-03 4.766654223203659058e-03 4.160498734563589096e-03 1.686836010776460171e-03 3.438238753005862236e-03 1.564094796776771545e-03 8.079085964709520340e-04 1.688242307864129543e-03 2.472268184646964073e-03 3.320232033729553223e-03 1.436514779925346375e-03 1.672963029704988003e-03 1.072670682333409786e-03 7.668944890610873699e-04 1.599979936145246029e-03 5.876350682228803635e-03 1.293392269872128963e-03 1.583774224855005741e-03 3.318052738904953003e-03 5.639806855469942093e-03 2.627599751576781273e-03
5.020000000000000000e+02 3.913350868970155716e-03 5.394250154495239258e-03 6.356365978717803955e-03 7.450007833540439606e-04 3.628391772508621216e-03 4.902459681034088135e-03 4.016127437353134155e-03 1.672235899604856968e-03 3.415492596104741096e-03 1.553671783767640591e-03 8.006074931472539902e-04 1.684042508713901043e-03 2.451671054586768150e-03 3.210765309631824493e-03 1.428431482054293156e-03 1.663385308347642422e-03 1.065933494828641415e-03 7.605052087455987930e-04 1.566385384649038315e-03 5.856059025973081589e-03 1.290428568609058857e-03 1.574803492985665798e-03 3.309514373540878296e-03 5.622544791549444199e-03 2.692152978852391243e-03
5.080000000000000000e+02 3.904367564246058464e-03 5.379579495638608932e-03 6.333094090223312378e-03 7.397027802653610706e-04 3.614748129621148109e-03 4.763547796756029129e-03 4.132506903260946274e-03 1.660227426327764988e-03 3.400351852178573608e-03 1.544913859106600285e-03 7.945082033984363079e-04 1.680492074228823185e-03 2.434247639030218124e-03 3.186214016750454903e-03 1.421625725924968719e-03 1.655290485359728336e-03 1.060266629792749882e-03 7.551225717179477215e-04 1.573132816702127457e-03 5.840155761688947678e-03 1.287912367843091488e-03 1.567229977808892727e-03 3.302297322079539299e-03 5.608174949884414673e-03 2.590619027614593506e-03
5.150000000000000000e+02 3.894032910466194153e-03 5.362598691135644913e-03 6.310679018497467041e-03 7.339430158026516438e-04 3.599183401092886925e-03 4.690448287874460220e-03 3.997288178652524948e-03 1.646709977649152279e-03 3.378462046384811401e-03 1.534857437945902348e-03 7.875419105403125286e-04 1.676390529610216618e-03 2.414544345811009407e-03 3.132659709081053734e-03 1.413825782947242260e-03 1.646064221858978271e-03 1.053760875947773457e-03 7.489724084734916687e-04 1.570062362588942051e-03 5.819112062454223633e-03 1.285006757825613022e-03 1.558571588248014450e-03 3.293962916359305382e-03 5.591154098510742188e-03 2.509561600163578987e-03
5.220000000000000000e+02 3.883831901475787163e-03 5.345841869711875916e-03 6.283864844590425491e-03 7.285131141543388367e-04 3.583755576983094215e-03 4.633816424757242203e-03 3.974088933318853378e-03 1.633617095649242401e-03 3.365141339600086212e-03 1.524939551018178463e-03 7.807242218405008316e-04 1.672324724495410919e-03 2.395486459136009216e-03 3.317933529615402222e-03 1.406172290444374084e-03 1.637022825889289379e-03 1.047368044964969158e-03 7.429558900184929371e-04 1.519946730695664883e-03 5.797830875962972641e-03 1.282128272578120232e-03 1.550085959024727345e-03 3.285730257630348206e-03 5.574445705860853195e-03 2.498322864994406700e-03
5.290000000000000000e+02 3.873728914186358452e-03 5.329199135303497314e-03 6.261569913476705551e-03 7.233411888591945171e-04 3.568607382476329803e-03 4.619461949914693832e-03 4.100996069610118866e-03 1.620887429453432560e-03 3.340334631502628326e-03 1.515166019089519978e-03 7.740663713775575161e-04 1.668292446993291378e-03 2.376623684540390968e-03 3.110095625743269920e-03 1.398681662976741791e-03 1.628131256438791752e-03 1.041079638525843620e-03 7.370486855506896973e-04 1.522382255643606186e-03 5.788470152765512466e-03 1.279272139072418213e-03 1.541762729175388813e-03 3.277580020949244499e-03 5.557852331548929214e-03 2.518919529393315315e-03
5.360000000000000000e+02 3.863714402541518211e-03 5.312757100909948349e-03 6.233364343643188477e-03 7.183988927863538265e-04 3.553640795871615410e-03 4.654943943023681641e-03 3.971424419432878494e-03 1.608471968211233616e-03 3.327523358166217804e-03 1.505577354691922665e-03 7.675702800042927265e-04 1.664296258240938187e-03 2.357498509809374809e-03 3.299148520454764366e-03 1.391336903907358646e-03 1.619476708583533764e-03 1.034900429658591747e-03 7.312579546123743057e-04 1.525815692730247974e-03 5.766449496150016785e-03 1.276440452784299850e-03 1.533580943942070007e-03 3.269520355388522148e-03 5.541527178138494492e-03 2.589027397334575653e-03
5.430000000000000000e+02 3.853870555758476257e-03 5.296443123370409012e-03 6.219740957021713257e-03 7.136607891879975796e-04 3.538870252668857574e-03 4.576657433062791824e-03 3.906553145498037338e-03 1.596303656697273254e-03 3.300749929621815681e-03 1.496142125688493252e-03 7.612046319991350174e-04 1.660370151512324810e-03 2.340234117582440376e-03 3.267146414145827293e-03 1.384127303026616573e-03 1.610937179066240788e-03 1.028830884024500847e-03 7.255697273649275303e-04 1.510258298367261887e-03 5.739177111536264420e-03 1.273629372008144855e-03 1.525523606687784195e-03 3.261515870690345764e-03 5.525431130081415176e-03 2.585486741736531258e-03
5.500000000000000000e+02 3.844084916636347771e-03 5.280330311506986618e-03 6.183721125125885010e-03 7.090875878930091858e-04 3.524506464600563049e-03 4.527415614575147629e-03 3.951011691242456436e-03 1.584395766258239746e-03 3.291263943538069725e-03 1.486887224018573761e-03 7.549620349891483784e-04 1.656516455113887787e-03 2.321173902601003647e-03 3.083399729803204536e-03 1.377054373733699322e-03 1.602582633495330811e-03 1.022873097099363804e-03 7.199941319413483143e-04 1.498209661804139614e-03 5.729906260967254639e-03 1.270840293727815151e-03 1.517590018920600414e-03 3.253556787967681885e-03 5.509443581104278564e-03 2.493006410077214241e-03
5.580000000000000000e+02 3.833085997030138969e-03 5.262030754238367081e-03 6.162442732602357864e-03 7.040222990326583385e-04 3.508261404931545258e-03 4.503822419792413712e-03 3.882684046402573586e-03 1.571062486618757248e-03 3.260738216340541840e-03 1.476510544307529926e-03 7.479753694497048855e-04 1.652183360420167446e-03 2.302346052601933479e-03 3.072138177230954170e-03 1.369141857139766216e-03 1.593245193362236023e-03 1.016184338368475437e-03 7.137496140785515308e-04 1.485087559558451176e-03 5.730470176786184311e-03 1.267684390768408775e-03 1.508689136244356632e-03 3.244549036026000977e-03 5.491022020578384399e-03 2.409595297649502754e-03
5.650000000000000000e+02 3.823582781478762627e-03 5.246055778115987778e-03 6.133380811661481857e-03 6.997263408266007900e-04 3.494476899504661560e-03 4.521751776337623596e-03 3.908492159098386765e-03 1.559603959321975708e-03 3.257096977904438972e-03 1.467588706873357296e-03 7.419714820571243763e-04 1.648440374992787838e-03 2.284494927152991295e-03 3.098638728260993958e-03 1.362354611046612263e-03 1.585213467478752136e-03 1.010435051284730434e-03 7.084077224135398865e-04 1.486457418650388718e-03 5.681373178958892822e-03 1.264945953153073788e-03 1.501046004705131054e-03 3.236774588003754616e-03 5.475515034049749374e-03 2.373506082221865654e-03
5.730000000000000000e+02 3.812896320596337318e-03 5.228080321103334427e-03 6.107929628342390060e-03 6.949550006538629532e-04 3.478886559605598450e-03 4.473357927054166794e-03 3.945771139115095139e-03 1.546739717014133930e-03 3.225935623049736023e-03 1.457559876143932343e-03 7.352450047619640827e-04 1.644224976189434528e-03 2.265552990138530731e-03 2.988778287544846535e-03 1.354736392386257648e-03 1.576222945004701614e-03 1.003980985842645168e-03 7.024298538453876972e-04 1.452537835575640202e-03 5.691519472748041153e-03 1.261839410290122032e-03 1.492396928369998932e-03 3.227982437238097191e-03 5.457654129713773727e-03 2.404961967840790749e-03
5.800000000000000000e+02 3.803567728027701378e-03 5.212499294430017471e-03 6.087141577154397964e-03 6.908963550813496113e-04 3.465477610006928444e-03 4.501606803387403488e-03 4.007767420262098312e-03 1.535666175186634064e-03 3.214948810636997223e-03 1.448932453058660030e-03 7.294619572348892689e-04 1.640576287172734737e-03 2.248069038614630699e-03 2.936721080914139748e-03 1.348183024674654007e-03 1.568480278365314007e-03 9.984319331124424934e-04 6.973000126890838146e-04 1.467619091272354126e-03 5.664583761245012283e-03 1.259133568964898586e-03 1.484982087276875973e-03 3.220370737835764885e-03 5.442619323730468750e-03 2.514229388907551765e-03
5.880000000000000000e+02 3.792981617152690887e-03 5.194787401705980301e-03 6.052229553461074829e-03 6.863852031528949738e-04 3.450539661571383476e-03 4.564574453979730606e-03 3.758271923288702965e-03 1.523206825368106365e-03 3.187889000400900841e-03 1.439234823919832706e-03 7.229719776660203934e-04 1.636470668017864227e-03 2.230928977951407433e-03 3.305384889245033264e-03 1.340833958238363266e-03 1.559848897159099579e-03 9.921955643221735954e-04 6.915447302162647247e-04 1.433380064554512501e-03 5.644703749567270279e-03 1.256056013517081738e-03 1.476669567637145519e-03 3.211741102859377861e-03 5.424521397799253464e-03 2.433911198750138283e-03
5.960000000000000000e+02 3.782459301874041557e-03 5.177271086722612381e-03 6.027519702911376953e-03 6.819997797720134258e-04 3.435815451666712761e-03 4.460139200091362000e-03 3.724103560671210289e-03 1.510927919298410416e-03 3.177275182679295540e-03 1.429733354598283768e-03 7.165887509472668171e-04 1.632412080653011799e-03 2.212601713836193085e-03 3.031198168173432350e-03 1.333633088506758213e-03 1.551339053548872471e-03 9.860744467005133629e-04 6.859019049443304539e-04 1.453749020583927631e-03 5.633626133203506470e-03 1.253000809811055660e-03 1.468555652536451817e-03 3.203212283551692963e-03 5.407325923442840576e-03 2.327910624444484711e-03
6.040000000000000000e+02 3.772073192521929741e-03 5.160070490092039108e-03 5.999864544719457626e-03 6.777313537895679474e-04 3.421800211071968079e-03 4.279716406017541885e-03 3.832453163340687752e-03 1.498825848102569580e-03 3.149449126794934273e-03 1.420327113009989262e-03 7.103118114173412323e-04 1.628398080356419086e-03 2.196443965658545494e-03 3.002803772687911987e-03 1.326556433923542500e-03 1.543055404908955097e-03 9.800639236345887184e-04 6.803485448472201824e-04 1.408515032380819321e-03 5.691032856702804565e-03 1.249963534064590931e-03 1.460542087443172932e-03 3.194768680259585381e-03 5.390367005020380020e-03 2.294990234076976776e-03
6.120000000000000000e+02 3.761759726330637932e-03 5.142544396221637726e-03 5.971089005470275879e-03 6.735595525242388248e-04 3.407436655834317207e-03 4.350089002400636673e-03 3.755339421331882477e-03 1.486856606788933277e-03 3.129423828795552254e-03 1.411097240634262562e-03 7.041236967779695988e-04 1.624433672986924648e-03 2.176652429625391960e-03 2.857501851394772530e-03 1.319598057307302952e-03 1.534919836558401585e-03 9.741547983139753342e-04 6.748816813342273235e-04 1.435174024663865566e-03 5.637881811708211899e-03 1.246948144398629665e-03 1.452756463550031185e-03 3.186406800523400307e-03 5.372988525778055191e-03 2.552093705162405968e-03
6.200000000000000000e+02 3.751551499590277672e-03 5.125673022121191025e-03 5.940428469330072403e-03 6.694807671010494232e-04 3.393518971279263496e-03 4.499957431107759476e-03 3.729356219992041588e-03 1.475000404752790928e-03 3.104758216068148613e-03 1.402028254233300686e-03 6.980085163377225399e-04 1.620518974959850311e-03 2.159795491024851799e-03 3.132593585178256035e-03 1.312775886617600918e-03 1.527010463178157806e-03 9.683564421720802784e-04 6.695300689898431301e-04 1.406137016601860523e-03 5.576927680522203445e-03 1.243948005139827728e-03 1.444985624402761459e-03 3.178127110004425049e-03 5.355643108487129211e-03 2.494809916242957115e-03
6.280000000000000000e+02 3.741435939446091652e-03 5.108770914375782013e-03 5.919026676565408707e-03 6.655000615864992142e-04 3.380069509148597717e-03 4.399450495839118958e-03 3.977555781602859497e-03 1.463287393562495708e-03 3.084872849285602570e-03 1.393129117786884308e-03 6.919712177477777004e-04 1.616670750081539154e-03 2.149006118997931480e-03 2.952539594843983650e-03 1.306074555031955242e-03 1.519189798273146152e-03 9.626632672734558582e-04 6.642818334512412548e-04 1.419696956872940063e-03 5.554808303713798523e-03 1.240969984792172909e-03 1.437359605915844440e-03 3.169904230162501335e-03 5.340068135410547256e-03 2.310652285814285278e-03
6.360000000000000000e+02 3.731441916897892952e-03 5.091837141662836075e-03 5.882286932319402695e-03 6.616273894906044006e-04 3.366484539583325386e-03 4.253663588315248489e-03 3.781460225582122803e-03 1.451657502911984921e-03 3.128908807411789894e-03 1.384405768476426601e-03 6.860257126390933990e-04 1.612872816622257233e-03 2.126497449353337288e-03 2.851623343303799629e-03 1.299497555010020733e-03 1.511514070443809032e-03 9.570703841745853424e-04 6.591282435692846775e-04 1.390613964758813381e-03 5.706679075956344604e-03 1.238007331266999245e-03 1.429915078915655613e-03 3.161755623295903206e-03 5.323102232068777084e-03 2.266330178827047348e-03
6.450000000000000000e+02 3.720219945535063744e-03 5.072792991995811462e-03 5.867084488272666931e-03 6.573629216291010380e-04 3.351708874106407166e-03 4.146520514041185379e-03 3.775243414565920830e-03 1.438602339476346970e-03 3.072710940614342690e-03 1.374790095724165440e-03 6.793956272304058075e-04 1.608662889339029789e-03 2.108551096171140671e-03 2.865257440134882927e-03 1.292215776629745960e-03 1.503052189946174622e-03 9.508877410553395748e-04 6.534592830576002598e-04 1.380957197397947311e-03 5.594438407570123672e-03 1.234692870639264584e-03 1.421597204171121120e-03 3.152692690491676331e-03 5.303509067744016647e-03 2.226225333288311958e-03
6.530000000000000000e+02 3.710695542395114899e-03 5.056318361312150955e-03 5.834323819726705551e-03 6.536492146551609039e-04 3.339311806485056877e-03 4.669490735977888107e-03 3.707459894940257072e-03 1.426997594535350800e-03 3.045345889404416084e-03 1.366465934552252293e-03 6.735603674314916134e-04 1.604989520274102688e-03 2.090429654344916344e-03 2.990680513903498650e-03 1.285862992517650127e-03 1.495680422522127628e-03 9.454935789108276367e-04 6.485344492830336094e-04 1.364507712423801422e-03 5.521773826330900192e-03 1.231768750585615635e-03 1.414315425790846348e-03 3.144693328067660332e-03 5.286976695060729980e-03 2.473681932315230370e-03
6.620000000000000000e+02 3.699694527313113213e-03 5.037378985434770584e-03 5.820089485496282578e-03 6.495674024336040020e-04 3.325104713439941406e-03 4.276148509234189987e-03 3.706987015902996063e-03 1.413890160620212555e-03 3.011025488376617432e-03 1.357319299131631851e-03 6.670244038105010986e-04 1.600894029252231121e-03 2.082082210108637810e-03 3.090729936957359314e-03 1.278851646929979324e-03 1.487469766288995743e-03 9.395166416652500629e-04 6.430979701690375805e-04 1.374976127408444881e-03 5.597896873950958252e-03 1.228509703651070595e-03 1.406298601068556309e-03 3.135735401883721352e-03 5.269866436719894409e-03 2.283164067193865776e-03
6.710000000000000000e+02 3.688760800287127495e-03 5.020040553063154221e-03 5.766864866018295288e-03 6.455862894654273987e-04 3.310761181637644768e-03 4.393320530652999878e-03 3.625792451202869415e-03 1.400579349137842655e-03 3.015296533703804016e-03 1.348493620753288269e-03 6.604925729334354401e-04 1.596853719092905521e-03 2.058313461020588875e-03 2.859368920326232910e-03 1.271969755180180073e-03 1.479490660130977631e-03 9.336411603726446629e-04 6.377607933245599270e-04 1.350469072349369526e-03 5.499353166669607162e-03 1.225275103934109211e-03 1.398550230078399181e-03 3.126877127215266228e-03 5.251585971564054489e-03 2.233346691355109215e-03
6.800000000000000000e+02 3.677828237414360046e-03 5.000593140721321106e-03 5.739342421293258667e-03 6.417012191377580166e-04 3.296846756711602211e-03 4.223712719976902008e-03 3.667010925710201263e-03 1.386895310133695602e-03 2.973645227029919624e-03 1.339941634796559811e-03 6.539521273225545883e-04 1.592854503542184830e-03 2.042885869741439819e-03 2.780602080747485161e-03 1.265222788788378239e-03 1.471609459258615971e-03 9.278641082346439362e-04 6.325106951408088207e-04 1.346012111753225327e-03 5.604692269116640091e-03 1.222065533511340618e-03 1.390800694935023785e-03 3.118105232715606689e-03 5.231814924627542496e-03 2.167351776733994484e-03
6.890000000000000000e+02 3.666690550744533539e-03 4.982795100659132004e-03 5.760063882917165756e-03 6.379070109687745571e-04 3.283964237198233604e-03 4.135334864258766174e-03 3.706455929204821587e-03 1.372590661048889160e-03 2.968637505546212196e-03 1.331658568233251572e-03 6.473908433690667152e-04 1.588903833180665970e-03 2.027833834290504456e-03 2.757036359980702400e-03 1.258595031686127186e-03 1.463899039663374424e-03 9.221733198501169682e-04 6.273579783737659454e-04 1.382533810101449490e-03 5.616510752588510513e-03 1.218867138959467411e-03 1.383199472911655903e-03 3.109435550868511200e-03 5.213357508182525635e-03 2.225405070930719376e-03
6.980000000000000000e+02 3.656009910628199577e-03 4.966300446540117264e-03 5.697021726518869400e-03 6.341774715110659599e-04 3.270165296271443367e-03 4.183455836027860641e-03 3.586107166483998299e-03 1.357360742986202240e-03 2.922578947618603706e-03 1.323607284575700760e-03 6.407443434000015259e-04 1.585002988576889038e-03 2.010895870625972748e-03 3.089915029704570770e-03 1.252096728421747684e-03 1.456321566365659237e-03 9.165586088784039021e-04 6.222891970537602901e-04 1.389444805681705475e-03 5.494205746799707413e-03 1.215692842379212379e-03 1.375899068079888821e-03 3.100828500464558601e-03 5.199162755161523819e-03 2.385202096775174141e-03
7.070000000000000000e+02 3.646055236458778381e-03 4.947588313370943069e-03 5.659736692905426025e-03 6.305241840891540051e-04 3.257501171901822090e-03 4.176260437816381454e-03 3.727792529389262199e-03 1.340863294899463654e-03 3.001085249707102776e-03 1.315862406045198441e-03 6.339242681860923767e-04 1.581147778779268265e-03 1.992981648072600365e-03 2.939664060249924660e-03 1.245719264261424541e-03 1.448946073651313782e-03 9.110218379646539688e-04 6.173223373480141163e-04 1.320261158980429173e-03 5.467085167765617371e-03 1.212540431879460812e-03 1.368558616377413273e-03 3.092302009463310242e-03 5.182823166251182556e-03 2.272981451824307442e-03
7.160000000000000000e+02 3.635354340076446533e-03 4.928425420075654984e-03 5.620073527097702026e-03 6.269664154388010502e-04 3.244186053052544594e-03 4.053260665386915207e-03 3.704909002408385277e-03 1.323235570453107357e-03 2.916855970397591591e-03 1.308316015638411045e-03 6.269015138968825340e-04 1.577337388880550861e-03 1.979254884645342827e-03 2.868157578632235527e-03 1.239451114088296890e-03 1.441596541553735733e-03 9.055703994818031788e-04 6.124396459199488163e-04 1.297941082157194614e-03 5.453179124742746353e-03 1.209408161230385303e-03 1.361310132779181004e-03 3.083831397816538811e-03 5.162901710718870163e-03 2.162888413295149803e-03
7.260000000000000000e+02 3.623296273872256279e-03 4.911737050861120224e-03 5.586346611380577087e-03 6.231273873709142208e-04 3.230294212698936462e-03 3.993285354226827621e-03 3.506473265588283539e-03 1.305015641264617443e-03 2.888861345127224922e-03 1.300191157497465611e-03 6.188153638504445553e-04 1.573173445649445057e-03 1.976695144549012184e-03 2.719007665291428566e-03 1.232600654475390911e-03 1.433622441254556179e-03 8.996168035082519054e-04 6.071210955269634724e-04 1.406032009981572628e-03 5.434237886220216751e-03 1.205942942760884762e-03 1.353474915958940983e-03 3.074501641094684601e-03 5.141602829098701477e-03 2.085297601297497749e-03
7.360000000000000000e+02 3.612275468185544014e-03 4.891207907348871231e-03 5.561204161494970322e-03 6.194101297296583652e-04 3.216843353584408760e-03 4.079425241798162460e-03 3.633762476965785027e-03 1.291065826080739498e-03 2.878848463296890259e-03 1.292289816774427891e-03 6.107161170803010464e-04 1.569078187458217144e-03 1.971143530681729317e-03 2.609368646517395973e-03 1.225882559083402157e-03 1.425759517587721348e-03 8.937790989875793457e-04 6.019001011736690998e-04 1.450865995138883591e-03 5.409571807831525803e-03 1.202495070174336433e-03 1.345796161331236362e-03 3.065200755372643471e-03 5.120500456541776657e-03 2.223126357421278954e-03
7.450000000000000000e+02 3.601799719035625458e-03 4.871873185038566589e-03 5.548814311623573303e-03 6.161625497043132782e-04 3.205031855031847954e-03 3.869989188387989998e-03 3.683743765577673912e-03 1.280467142350971699e-03 2.830883720889687538e-03 1.285330508835613728e-03 6.035770638845860958e-04 1.565441489219665527e-03 1.936990418471395969e-03 2.727050334215164185e-03 1.219937228597700596e-03 1.418888103216886520e-03 8.886161376722157001e-04 5.972783546894788742e-04 1.354783657006919384e-03 5.363574251532554626e-03 1.199407852254807949e-03 1.338989357464015484e-03 3.056862158700823784e-03 5.113648716360330582e-03 2.302239648997783661e-03
7.550000000000000000e+02 3.589975880458950996e-03 4.861393477767705917e-03 5.528308451175689697e-03 6.126505322754383087e-04 3.190529765561223030e-03 4.116447176784276962e-03 3.506553592160344124e-03 1.269472064450383186e-03 2.892975462600588799e-03 1.277776784263551235e-03 5.958792171441018581e-04 1.561442972160875797e-03 1.912250183522701263e-03 2.604019828140735626e-03 1.213434035889804363e-03 1.411500270478427410e-03 8.829669095575809479e-04 5.922421696595847607e-04 1.296814181841909885e-03 5.542395636439323425e-03 1.196004217490553856e-03 1.331466599367558956e-03 3.047644393518567085e-03 5.091040860861539841e-03 2.163484459742903709e-03
7.650000000000000000e+02 3.579623997211456299e-03 4.834240768104791641e-03 5.460279528051614761e-03 6.092269904911518097e-04 3.177255624905228615e-03 3.916025161743164062e-03 3.461181186139583588e-03 1.259119482710957527e-03 2.813926665112376213e-03 1.270377892069518566e-03 5.886167054995894432e-04 1.557499752379953861e-03 1.903647207655012608e-03 2.930805785581469536e-03 1.207046094350516796e-03 1.403968664817512035e-03 8.774073794484138489e-04 5.872902111150324345e-04 1.286387327127158642e-03 5.351043771952390671e-03 1.192621071822941303e-03 1.324211596511304379e-03 3.038482507690787315e-03 5.074029322713613510e-03 2.055779797956347466e-03
7.750000000000000000e+02 3.570534987375140190e-03 4.825795069336891174e-03 5.431346129626035690e-03 6.058909930288791656e-04 3.165942616760730743e-03 4.043356049805879593e-03 3.467416390776634216e-03 1.249217428267002106e-03 2.759488532319664955e-03 1.263212296180427074e-03 5.819245707243680954e-04 1.553609850816428661e-03 1.878847717307507992e-03 2.717303810641169548e-03 1.200761413201689720e-03 1.396756153553724289e-03 8.719377801753580570e-04 5.824193940497934818e-04 1.270149601623415947e-03 5.343297496438026428e-03 1.189267262816429138e-03 1.317110494710505009e-03 3.029421204701066017e-03 5.050735548138618469e-03 2.025341847911477089e-03
7.860000000000000000e+02 3.556111827492713928e-03 4.798718262463808060e-03 5.456028040498495102e-03 6.023105815984308720e-04 3.151628188788890839e-03 3.985188435763120651e-03 3.575818613171577454e-03 1.238715951330959797e-03 2.778678201138973236e-03 1.255378592759370804e-03 5.751764983870089054e-04 1.549370586872100830e-03 1.859122538007795811e-03 2.706247614696621895e-03 1.193967065773904324e-03 1.388839562423527241e-03 8.660180610604584217e-04 5.770789575763046741e-04 1.351033220998942852e-03 5.344141740351915359e-03 1.185599248856306076e-03 1.309420913457870483e-03 3.019534749910235405e-03 5.029992666095495224e-03 2.491209888830780983e-03
7.960000000000000000e+02 3.543666331097483635e-03 4.770790692418813705e-03 5.451886449009180069e-03 5.991282523609697819e-04 3.137497929856181145e-03 3.890902502462267876e-03 3.532092785462737083e-03 1.229435205459594727e-03 2.821240574121475220e-03 1.248581334948539734e-03 5.694555584341287613e-04 1.545564853586256504e-03 1.848302432335913181e-03 2.781871939077973366e-03 1.187886111438274384e-03 1.381708658300340176e-03 8.607201161794364452e-04 5.722363130189478397e-04 1.248403917998075485e-03 5.340315867215394974e-03 1.182287698611617088e-03 1.302758697420358658e-03 3.010585205629467964e-03 5.007961299270391464e-03 2.157172653824090958e-03
8.070000000000000000e+02 3.534172428771853447e-03 4.762921947985887527e-03 5.352204665541648865e-03 5.957102985121309757e-04 3.122550435364246368e-03 3.939484711736440659e-03 3.455023048445582390e-03 1.219519530422985554e-03 2.744020894169807434e-03 1.241064863279461861e-03 5.634785629808902740e-04 1.541424659080803394e-03 1.842878642491996288e-03 2.620204584673047066e-03 1.181320287287235260e-03 1.374022569507360458e-03 8.549741469323635101e-04 5.668619996868073940e-04 1.247216365300118923e-03 5.391145125031471252e-03 1.178659033030271530e-03 1.295132446102797985e-03 3.000770695507526398e-03 4.987828899174928665e-03 1.981742680072784424e-03
8.170000000000000000e+02 3.527598688378930092e-03 4.740884993225336075e-03 5.411902442574501038e-03 5.926691810600459576e-04 3.112254664301872253e-03 4.036258440464735031e-03 3.537013195455074310e-03 1.210722490213811398e-03 2.660894533619284630e-03 1.234540133737027645e-03 5.582495359703898430e-04 1.537720789201557636e-03 1.835918868891894817e-03 3.038254799321293831e-03 1.175453420728445053e-03 1.367344520986080170e-03 8.498292881995439529e-04 5.620023584924638271e-04 1.222553313709795475e-03 5.271843168884515762e-03 1.175380661152303219e-03 1.288612256757915020e-03 2.991990884765982628e-03 4.972347524017095566e-03 1.934365835040807724e-03
8.280000000000000000e+02 3.510578302666544914e-03 4.713879432529211044e-03 5.313957110047340393e-03 5.893872585147619247e-04 3.100266447290778160e-03 3.766587702557444572e-03 3.420292632654309273e-03 1.201269333250820637e-03 2.729725791141390800e-03 1.227375352755188942e-03 5.526904133148491383e-04 1.533701899461448193e-03 1.794480136595666409e-03 2.705541206523776054e-03 1.169085619039833546e-03 1.359924674034118652e-03 8.442595135420560837e-04 5.568220512941479683e-04 1.246776781044900417e-03 5.471482872962951660e-03 1.171782496385276318e-03 1.281426288187503815e-03 2.982374280691146851e-03 4.948751535266637802e-03 2.255924977362155914e-03
8.390000000000000000e+02 3.496050601825118065e-03 4.716493654996156693e-03 5.261886399239301682e-03 5.861711688339710236e-04 3.084150375798344612e-03 3.794988384470343590e-03 3.546403953805565834e-03 1.192092080600559711e-03 2.823732560500502586e-03 1.220583915710449219e-03 5.473084165714681149e-04 1.529720029793679714e-03 1.845802064053714275e-03 2.522479044273495674e-03 1.162818400189280510e-03 1.352818682789802551e-03 8.387882844544947147e-04 5.518220132216811180e-04 1.238068332895636559e-03 5.471445620059967041e-03 1.168202841654419899e-03 1.274288515560328960e-03 2.972787944599986076e-03 4.934418946504592896e-03 2.176643582060933113e-03
8.500000000000000000e+02 3.487217007204890251e-03 4.688456654548645020e-03 5.247455090284347534e-03 5.830239388160407543e-04 3.073316765949130058e-03 3.735104575753211975e-03 3.382592694833874702e-03 1.183104817755520344e-03 2.655448159202933311e-03 1.213790965266525745e-03 5.420640227384865284e-04 1.525803585536777973e-03 1.772558898665010929e-03 2.482728101313114166e-03 1.156667480245232582e-03 1.345796161331236362e-03 8.334065205417573452e-04 5.469571915455162525e-04 1.211630064062774181e-03 5.206033121794462204e-03 1.164639950729906559e-03 1.267904532141983509e-03 2.963292179629206657e-03 4.913491662591695786e-03 1.987341092899441719e-03
8.620000000000000000e+02 3.485033055767416954e-03 4.732774570584297180e-03 5.483570042997598648e-03 5.796644836664199829e-04 3.071104176342487335e-03 3.692640690132975578e-03 3.228789428249001503e-03 1.173533615656197071e-03 2.678568242117762566e-03 1.206513377837836742e-03 5.364566459320485592e-04 1.521596801467239857e-03 1.782530569471418858e-03 2.689633518457412720e-03 1.150094554759562016e-03 1.338235219009220600e-03 8.276281296275556087e-04 5.417392239905893803e-04 1.196729368530213833e-03 5.717629566788673401e-03 1.160774263553321362e-03 1.260160584934055805e-03 2.952991053462028503e-03 4.889759235084056854e-03 1.898484886623919010e-03
8.730000000000000000e+02 3.471113974228501320e-03 4.644010215997695923e-03 5.123687908053398132e-03 5.766414687968790531e-04 3.050563856959342957e-03 4.042439628392457962e-03 3.510147333145141602e-03 1.164869521744549274e-03 2.606520662084221840e-03 1.200288534164428711e-03 5.314209265634417534e-04 1.517794094979763031e-03 1.764895394444465637e-03 2.599605824798345566e-03 1.144175883382558823e-03 1.331407576799392700e-03 8.224211633205413818e-04 5.370404105633497238e-04 1.205178909003734589e-03 5.297992378473281860e-03 1.157256891019642353e-03 1.253393595106899738e-03 2.943739993497729301e-03 4.871375858783721924e-03 2.343329600989818573e-03
8.850000000000000000e+02 3.455006517469882965e-03 4.665769636631011963e-03 5.410508718341588974e-03 5.734033766202628613e-04 3.036325098946690559e-03 3.819036995992064476e-03 3.359296591952443123e-03 1.155711594037711620e-03 2.613986609503626823e-03 1.193343428894877434e-03 5.260535399429500103e-04 1.513696857728064060e-03 1.727327238768339157e-03 2.590690040960907936e-03 1.137809478677809238e-03 1.324245706200599670e-03 8.168409694917500019e-04 5.320526543073356152e-04 1.262458972632884979e-03 5.188547540456056595e-03 1.153452321887016296e-03 1.245930558070540428e-03 2.933645388111472130e-03 4.874869715422391891e-03 1.979099120944738388e-03
8.960000000000000000e+02 3.437038511037826538e-03 4.641780164092779160e-03 5.308852996677160263e-03 5.704891518689692020e-04 3.027043538168072701e-03 3.539322176948189735e-03 3.203435568138957024e-03 1.147375325672328472e-03 2.765940735116600990e-03 1.187249901704490185e-03 5.212615360505878925e-04 1.509964815340936184e-03 1.755601260811090469e-03 2.527781995013356209e-03 1.132064964622259140e-03 1.317665446549654007e-03 8.118117111735045910e-04 5.275632138364017010e-04 1.259663025848567486e-03 5.228292196989059448e-03 1.149989315308630466e-03 1.239276607520878315e-03 2.924303524196147919e-03 4.849753808230161667e-03 1.873511937446892262e-03
9.080000000000000000e+02 3.430034732446074486e-03 4.583778325468301773e-03 5.139698740094900131e-03 5.673662526533007622e-04 3.007482504472136497e-03 4.020016174763441086e-03 3.559042932465672493e-03 1.138499821536242962e-03 2.524416893720626831e-03 1.180891296826303005e-03 5.161695880815386772e-04 1.505972351878881454e-03 1.694865641184151173e-03 2.615744480863213539e-03 1.125893904827535152e-03 1.310705323703587055e-03 8.064134162850677967e-04 5.227298825047910213e-04 1.173855387605726719e-03 5.267858505249023438e-03 1.146235968917608261e-03 1.233022310771048069e-03 2.914221957325935364e-03 4.813660867512226105e-03 2.435297472402453423e-03
9.200000000000000000e+02 3.445506794378161430e-03 4.553880076855421066e-03 5.245262756943702698e-03 5.642998148687183857e-04 2.992292167618870735e-03 3.707705298438668251e-03 3.229889320209622383e-03 1.129872747696936131e-03 2.514303196221590042e-03 1.174160861410200596e-03 5.112357321195304394e-04 1.502022263593971729e-03 1.698586274869740009e-03 2.481423085555434227e-03 1.119851134717464447e-03 1.303744502365589142e-03 8.011017926037311554e-04 5.179694271646440029e-04 1.160855055786669254e-03 5.201892927289009094e-03 1.142511027865111828e-03 1.226257649250328541e-03 2.904154593124985695e-03 4.815533291548490524e-03 2.024057088419795036e-03
9.330000000000000000e+02 3.405380761250853539e-03 4.760940093547105789e-03 5.015959963202476501e-03 5.610389052890241146e-04 2.990450710058212280e-03 3.552687587216496468e-03 3.206014400348067284e-03 1.120654284022748470e-03 2.736880211159586906e-03 1.167267560958862305e-03 5.060907569713890553e-04 1.497801393270492554e-03 1.778550329618155956e-03 2.361582126468420029e-03 1.113447011448442936e-03 1.296497764997184277e-03 7.954537286423146725e-04 5.128994234837591648e-04 1.186587731353938580e-03 5.116396117955446243e-03 1.138501451350748539e-03 1.218414516188204288e-03 2.893501659855246544e-03 4.771545529365539551e-03 1.859824522398412228e-03
9.450000000000000000e+02 3.409273223951458931e-03 4.550691694021224976e-03 5.125338211655616760e-03 5.580917350016534328e-04 2.963200211524963379e-03 3.463461995124816895e-03 3.171697491779923439e-03 1.112340483814477921e-03 2.571869408711791039e-03 1.161165884695947170e-03 5.015028873458504677e-04 1.493950490839779377e-03 1.666291500441730022e-03 2.389230066910386086e-03 1.107634743675589561e-03 1.289802254177629948e-03 7.903362275101244450e-04 5.082813440822064877e-04 1.170149073004722595e-03 5.201095249503850937e-03 1.134820398874580860e-03 1.211550086736679077e-03 2.883691573515534401e-03 4.753899294883012772e-03 1.898368471302092075e-03
9.580000000000000000e+02 3.385140560567378998e-03 4.527003038674592972e-03 5.083345342427492142e-03 5.549678462557494640e-04 2.963429549708962440e-03 4.247214645147323608e-03 3.317219438031315804e-03 1.103433081880211830e-03 2.441274700686335564e-03 1.154952449724078178e-03 4.966919659636914730e-04 1.489846617914736271e-03 1.689430442638695240e-03 2.425033366307616234e-03 1.101464033126831055e-03 1.283249934203922749e-03 7.848765235394239426e-04 5.033455672673881054e-04 1.163626438938081264e-03 5.118955392390489578e-03 1.130850403569638729e-03 1.205304753966629505e-03 2.873020479455590248e-03 4.750499967485666275e-03 2.023762324824929237e-03
9.700000000000000000e+02 3.366747172549366951e-03 4.530187230557203293e-03 5.160632077604532242e-03 5.521431448869407177e-04 2.945529064163565636e-03 3.554890630766749382e-03 3.149227472022175789e-03 1.095469808205962181e-03 2.760138129815459251e-03 1.148798852227628231e-03 4.923865199089050293e-04 1.486120279878377914e-03 1.633567386306822300e-03 2.398511627689003944e-03 1.095845014788210392e-03 1.276911818422377110e-03 7.799197337590157986e-04 4.988571163266897202e-04 1.150064752437174320e-03 5.133854690939188004e-03 1.127197872847318649e-03 1.198202837258577347e-03 2.863460220396518707e-03 4.702946636825799942e-03 1.797957927919924259e-03
9.830000000000000000e+02 3.363426076248288155e-03 4.513643216341733932e-03 4.991713445633649826e-03 5.491435877047479153e-04 2.937449142336845398e-03 3.629251616075634956e-03 3.209350630640983582e-03 1.086817122995853424e-03 2.430664142593741417e-03 1.142553868703544140e-03 4.878448962699621916e-04 1.482114079408347607e-03 1.710138400085270405e-03 2.469727536663413048e-03 1.089825760573148727e-03 1.270181848667562008e-03 7.746214978396892548e-04 4.940060316585004330e-04 1.127249677665531635e-03 5.176738835871219635e-03 1.123254303820431232e-03 1.190670765936374664e-03 2.852852689102292061e-03 4.686354193836450577e-03 1.885951496660709381e-03
9.960000000000000000e+02 3.359248628839850426e-03 4.519847687333822250e-03 5.188026465475559235e-03 5.462100380100309849e-04 2.919799881055951118e-03 3.380008041858673096e-03 3.197318641468882561e-03 1.078341039828956127e-03 2.492394763976335526e-03 1.136703765951097012e-03 4.834030696656554937e-04 1.478165388107299805e-03 1.631340943276882172e-03 2.583981258794665337e-03 1.083944225683808327e-03 1.263202750124037266e-03 7.694212254136800766e-04 4.891850985586643219e-04 1.137788058258593082e-03 5.108891054987907410e-03 1.119338674470782280e-03 1.184534048661589622e-03 2.842130372300744057e-03 4.709871951490640640e-03 2.101392718032002449e-03
1.009000000000000000e+03 3.340876428410410881e-03 4.469669889658689499e-03 4.872828256338834763e-03 5.433254991658031940e-04 2.900021383538842201e-03 3.296573646366596222e-03 3.075111657381057739e-03 1.070074154995381832e-03 2.500796457752585411e-03 1.130929216742515564e-03 4.790920065715909004e-04 1.474238932132720947e-03 1.579635892994701862e-03 2.368439221754670143e-03 1.078163273632526398e-03 1.256564282812178135e-03 7.643145509064197540e-04 4.843720525968819857e-04 1.146787079051136971e-03 5.035566166043281555e-03 1.115438994020223618e-03 1.184435910545289516e-03 2.831769874319434166e-03 4.657253623008728027e-03 1.821500365622341633e-03
1.023000000000000000e+03 3.337676636874675751e-03 4.545457195490598679e-03 5.536071956157684326e-03 5.402668030001223087e-04 2.910054521635174751e-03 3.457264974713325500e-03 3.111459547653794289e-03 1.061172108165919781e-03 2.347690286114811897e-03 1.123986323364078999e-03 4.745998594444245100e-04 1.470075338147580624e-03 1.664385083131492138e-03 2.304219873622059822e-03 1.072030863724648952e-03 1.249995897524058819e-03 7.589151500724256039e-04 4.792124964296817780e-04 1.122482703067362309e-03 5.271274596452713013e-03 1.111262128688395023e-03 1.172472839243710041e-03 2.820668974891304970e-03 4.624028224498033524e-03 1.733033801428973675e-03
1.036000000000000000e+03 3.313776804134249687e-03 4.411104600876569748e-03 4.961680155247449875e-03 5.374773754738271236e-04 2.892479533329606056e-03 3.554659197106957436e-03 3.496117889881134033e-03 1.053127110935747623e-03 2.440901705995202065e-03 1.118223997764289379e-03 4.705431347247213125e-04 1.466251909732818604e-03 1.569257583469152451e-03 2.519503235816955566e-03 1.066434197127819061e-03 1.243359292857348919e-03 7.539852522313594818e-04 4.744626348838210106e-04 1.215577707625925541e-03 5.074982065707445145e-03 1.107393647544085979e-03 1.165152410976588726e-03 2.810236765071749687e-03 4.659549798816442490e-03 2.014466561377048492e-03
1.050000000000000000e+03 3.317696973681449890e-03 4.456532653421163559e-03 4.824607167392969131e-03 5.345320096239447594e-04 2.861798973754048347e-03 3.369703656062483788e-03 3.112306119874119759e-03 1.044614356942474842e-03 2.304514870047569275e-03 1.112410449422895908e-03 4.663134168367832899e-04 1.462168875150382519e-03 1.585936290211975574e-03 2.387074986472725868e-03 1.060512964613735676e-03 1.236549462191760540e-03 7.487709517590701580e-04 4.694416420534253120e-04 1.111653517000377178e-03 5.114362575113773346e-03 1.103246235288679600e-03 1.159855513833463192e-03 2.798454137519001961e-03 4.602285567671060562e-03 1.784723834134638309e-03
1.064000000000000000e+03 3.317113732919096947e-03 4.406413994729518890e-03 4.884986672550439835e-03 5.316329770721495152e-04 2.850579796358942986e-03 3.433006815612316132e-03 3.267170162871479988e-03 1.036186702549457550e-03 2.519250847399234772e-03 1.107037533074617386e-03 4.622089618351310492e-04 1.458146260119974613e-03 1.561537734232842922e-03 2.507176483049988747e-03 1.054709195159375668e-03 1.230155932717025280e-03 7.436407613568007946e-04 4.645579028874635696e-04 1.081157592125236988e-03 5.074635613709688187e-03 1.099111395888030529e-03 1.150931115262210369e-03 2.787502715364098549e-03 4.608571063727140427e-03 1.724845264106988907e-03
1.078000000000000000e+03 3.267035819590091705e-03 4.307204857468605042e-03 4.747215658426284790e-03 5.287565873004496098e-04 2.928745932877063751e-03 3.397068241611123085e-03 3.105543553829193115e-03 1.027839607559144497e-03 2.272354671731591225e-03 1.101160771213471889e-03 4.582080582622438669e-04 1.454160083085298538e-03 1.544552505947649479e-03 2.259786706417798996e-03 1.049000304192304611e-03 1.223757164552807808e-03 7.385888602584600449e-04 4.598605737555772066e-04 1.162046683020889759e-03 5.068718921393156052e-03 1.094994484446942806e-03 1.144271227531135082e-03 2.777881687507033348e-03 4.570602905005216599e-03 2.049242379143834114e-03
1.092000000000000000e+03 3.300533397123217583e-03 4.388599190860986710e-03 4.924660548567771912e-03 5.259067984297871590e-04 2.827942138537764549e-03 3.557119518518447876e-03 3.093773499131202698e-03 1.019823015667498112e-03 2.321979729458689690e-03 1.094296225346624851e-03 4.543364921119064093e-04 1.450210809707641602e-03 1.705955131910741329e-03 2.507272176444530487e-03 1.043390366248786449e-03 1.216873759403824806e-03 7.336135022342205048e-04 4.553536709863692522e-04 1.105418661609292030e-03 5.169777199625968933e-03 1.090893987566232681e-03 1.138844643719494343e-03 2.766738878563046455e-03 4.523773211985826492e-03 1.808080938644707203e-03
1.107000000000000000e+03 3.332092426717281342e-03 4.423954989761114120e-03 4.651029128581285477e-03 5.229121888987720013e-04 2.825017319992184639e-03 3.110089572146534920e-03 3.403743961825966835e-03 1.010901178233325481e-03 2.433368703350424767e-03 1.093737897463142872e-03 4.503297386690974236e-04 1.446010428480803967e-03 1.558829681016504765e-03 2.275508595630526543e-03 1.037477632053196430e-03 1.210453570820391178e-03 7.283650338649749756e-04 4.506912373472005129e-04 1.054390333592891693e-03 5.198252853006124496e-03 1.086517237126827240e-03 1.132216188125312328e-03 2.754515036940574646e-03 4.616220947355031967e-03 1.665340852923691273e-03
1.122000000000000000e+03 3.241097787395119667e-03 4.279004875570535660e-03 4.722399171441793442e-03 5.199624574743211269e-04 2.792886691167950630e-03 3.417271887883543968e-03 3.126362338662147522e-03 1.002482022158801556e-03 2.320643281564116478e-03 1.083858776837587357e-03 4.464396042749285698e-04 1.441856729798018932e-03 1.495123957283794880e-03 2.347060712054371834e-03 1.031681895256042480e-03 1.203696127049624920e-03 7.232033531181514263e-04 4.461851494852453470e-04 1.106603420339524746e-03 4.985240753740072250e-03 1.082153641618788242e-03 1.125106471590697765e-03 2.742625772953033447e-03 4.489238839596509933e-03 1.970223151147365570e-03
1.137000000000000000e+03 3.256854601204395294e-03 4.579062107950448990e-03 4.680425394326448441e-03 5.170514923520386219e-04 2.786735305562615395e-03 3.218968166038393974e-03 3.041468327865004539e-03 9.947777725756168365e-04 2.324298722669482231e-03 1.078813453204929829e-03 4.426619561854749918e-04 1.437718397937715054e-03 1.611188170500099659e-03 2.228586003184318542e-03 1.025991747155785561e-03 1.196960452944040298e-03 7.181435357779264450e-04 4.418110474944114685e-04 1.083027804270386696e-03 5.110295955091714859e-03 1.077809953130781651e-03 1.145302667282521725e-03 2.730048494413495064e-03 4.672347567975521088e-03 1.714065554551780224e-03
1.152000000000000000e+03 3.236990422010421753e-03 4.301127977669239044e-03 4.629143048077821732e-03 5.141758010722696781e-04 2.837897045537829399e-03 3.188133472576737404e-03 2.983943792060017586e-03 9.859633864834904671e-04 2.234774176031351089e-03 1.071262988261878490e-03 4.389873938634991646e-04 1.433601719327270985e-03 1.451549585908651352e-03 2.355265198275446892e-03 1.020394032821059227e-03 1.190979965031147003e-03 7.131777820177376270e-04 4.375857242848724127e-04 1.077847206033766270e-03 5.192305427044630051e-03 1.073471619747579098e-03 1.111500896513462067e-03 2.720805816352367401e-03 4.482410382479429245e-03 1.897945418022572994e-03
1.167000000000000000e+03 3.231344744563102722e-03 4.346492234617471695e-03 4.782180301845073700e-03 5.113443476147949696e-04 2.761775860562920570e-03 3.336954163387417793e-03 3.231408307328820229e-03 9.778975509107112885e-04 2.205937402322888374e-03 1.066093216650187969e-03 4.354155680630356073e-04 1.429539639502763748e-03 1.709669828414916992e-03 2.538305241614580154e-03 1.014901208691298962e-03 1.185079687274992466e-03 7.083018426783382893e-04 4.334638360887765884e-04 1.051346887834370136e-03 5.185364745557308197e-03 1.069162506610155106e-03 1.105716917663812637e-03 2.707217121496796608e-03 4.449273925274610519e-03 1.637412118725478649e-03
1.182000000000000000e+03 3.243461018428206444e-03 4.264401271939277649e-03 4.723976831883192062e-03 5.086028249934315681e-04 2.756557660177350044e-03 3.296870738267898560e-03 2.910668030381202698e-03 9.696520864963531494e-04 2.388075692579150200e-03 1.059574540704488754e-03 4.319396975915879011e-04 1.425549737177789211e-03 1.466367044486105442e-03 2.062537241727113724e-03 1.009468338452279568e-03 1.178416656330227852e-03 7.035019225440919399e-04 4.294354293961077929e-04 1.097138389013707638e-03 5.016081500798463821e-03 1.064875978045165539e-03 1.100016757845878601e-03 2.698780735954642296e-03 4.587946459650993347e-03 1.779390382580459118e-03
1.198000000000000000e+03 3.246495267376303673e-03 4.247679840773344040e-03 4.825507756322622299e-03 5.057689850218594074e-04 2.757777227088809013e-03 3.091604681685566902e-03 2.972857095301151276e-03 9.619151242077350616e-04 2.106381580233573914e-03 1.061439164914190769e-03 4.283440066501498222e-04 1.421367167495191097e-03 1.400210894644260406e-03 2.422576537355780602e-03 1.003765617497265339e-03 1.173184718936681747e-03 6.984767387621104717e-04 4.252565850038081408e-04 1.069508725777268410e-03 4.968566354364156723e-03 1.060330658219754696e-03 1.097312313504517078e-03 2.682666061446070671e-03 4.417097195982933044e-03 1.633140374906361103e-03
1.214000000000000000e+03 3.270129440352320671e-03 4.222754854708909988e-03 4.717294592410326004e-03 5.030197789892554283e-04 2.728124381974339485e-03 3.081741044297814369e-03 3.111746395006775856e-03 9.533592383377254009e-04 2.384574851021170616e-03 1.048046164214611053e-03 4.248468612786382437e-04 1.417229999788105488e-03 1.714404206722974777e-03 2.113039838150143623e-03 9.981120238080620766e-04 1.166068133898079395e-03 6.935613346286118031e-04 4.211516061332076788e-04 1.065370626747608185e-03 4.970121663063764572e-03 1.055786618962883949e-03 1.085109193809330463e-03 2.674682065844535828e-03 4.589399322867393494e-03 1.770668081007897854e-03
1.230000000000000000e+03 3.199939848855137825e-03 4.247951321303844452e-03 4.577330779284238815e-03 5.003536934964358807e-04 2.704321173951029778e-03 3.115561092272400856e-03 2.979713724926114082e-03 9.447578340768814087e-04 2.080106874927878380e-03 1.043525175191462040e-03 4.214420041535049677e-04 1.413152902387082577e-03 1.400541514158248901e-03 2.368852496147155762e-03 9.925457416102290154e-04 1.159184728749096394e-03 6.887406925670802593e-04 4.171517502982169390e-04 1.030230196192860603e-03 5.175773520022630692e-03 1.051269704475998878e-03 1.078080967999994755e-03 2.664189552888274193e-03 4.382887389510869980e-03 1.834523514844477177e-03
1.246000000000000000e+03 3.216585144400596619e-03 4.171444103121757507e-03 4.529661498963832855e-03 4.977804492227733135e-04 2.693337155506014824e-03 3.072481602430343628e-03 2.920641796663403511e-03 9.365440346300601959e-04 2.326725050806999207e-03 1.044678851030766964e-03 4.181288240943104029e-04 1.409153919667005539e-03 1.385971554554998875e-03 2.066728658974170685e-03 9.870782960206270218e-04 1.153541263192892075e-03 6.840066052973270416e-04 4.132208123337477446e-04 1.057314570061862469e-03 5.069844424724578857e-03 1.046772231347858906e-03 1.092127757146954536e-03 2.678335877135396004e-03 4.803338553756475449e-03 1.598518341779708862e-03
1.263000000000000000e+03 3.160811960697174072e-03 4.163945093750953674e-03 4.332591779530048370e-03 4.951259470544755459e-04 2.699148608371615410e-03 2.974593313410878181e-03 3.058772534132003784e-03 9.280868689529597759e-04 2.070919610559940338e-03 1.032110885716974735e-03 4.146838036831468344e-04 1.404961105436086655e-03 1.447949092835187912e-03 2.990565262734889984e-03 9.813685901463031769e-04 1.147921313531696796e-03 6.790572660975158215e-04 4.091349837835878134e-04 1.017531030811369419e-03 4.851567558944225311e-03 1.042017946019768715e-03 1.067045493982732296e-03 2.641051076352596283e-03 4.297239705920219421e-03 2.325404435396194458e-03
1.280000000000000000e+03 3.236981341615319252e-03 4.150304477661848068e-03 4.545001313090324402e-03 4.925340763293206692e-04 2.737255999818444252e-03 3.101709298789501190e-03 2.810527803376317024e-03 9.201595676131546497e-04 2.014878205955028534e-03 1.024939934723079205e-03 4.113262984901666641e-04 1.400831621140241623e-03 1.381301437504589558e-03 2.087394939735531807e-03 9.757678490132093430e-04 1.141447457484900951e-03 6.741993711329996586e-04 4.051227879244834185e-04 1.023893360979855061e-03 4.910577554255723953e-03 1.037281122989952564e-03 1.059408881701529026e-03 2.747647464275360107e-03 4.382895771414041519e-03 1.627984922379255295e-03
1.297000000000000000e+03 3.156980266794562340e-03 4.230600781738758087e-03 4.371676594018936157e-03 4.900041385553777218e-04 2.677103271707892418e-03 3.075639484450221062e-03 2.986599924042820930e-03 9.122809278778731823e-04 2.209996338933706284e-03 1.021510572172701359e-03 4.080513899680227041e-04 1.396752893924713135e-03 1.382812391966581345e-03 2.041627420112490654e-03 9.702933020889759064e-04 1.135114114731550217e-03 6.694274488836526871e-04 4.012101271655410528e-04 1.017371308989822865e-03 5.111088976263999939e-03 1.032549771480262280e-03 1.054315827786922455e-03 2.620093524456024170e-03 4.266942385584115982e-03 1.531161833554506302e-03
1.314000000000000000e+03 3.178097074851393700e-03 4.076161421835422516e-03 4.618708509951829910e-03 4.875228914897888899e-04 2.633346943184733391e-03 3.108213655650615692e-03 2.832717262208461761e-03 9.047693456523120403e-04 1.991667551919817924e-03 1.017325674183666706e-03 4.048569826409220695e-04 1.392726670019328594e-03 1.393733429722487926e-03 1.967570977285504341e-03 9.649138082750141621e-04 1.130378339439630508e-03 6.647431873716413975e-04 3.973763959947973490e-04 9.848815388977527618e-04 4.812093451619148254e-03 1.027838909067213535e-03 1.045485492795705795e-03 2.638279693201184273e-03 4.300532396882772446e-03 1.806156127713620663e-03
1.331000000000000000e+03 3.183940658345818520e-03 4.101905040442943573e-03 4.417253192514181137e-03 4.850745899602770805e-04 2.673829207196831703e-03 3.135407343506813049e-03 2.910058246925473213e-03 8.985926979221403599e-04 2.335116500034928322e-03 1.011503860354423523e-03 4.017444734927266836e-04 1.388785080052912235e-03 1.343221054412424564e-03 2.078424906358122826e-03 9.596128948032855988e-04 1.125015667639672756e-03 6.601416389457881451e-04 3.936529683414846659e-04 1.062578870914876461e-03 4.883816465735435486e-03 1.023149234242737293e-03 1.069469843059778214e-03 2.627424662932753563e-03 4.370652604848146439e-03 1.539915800094604492e-03
1.349000000000000000e+03 3.139867214486002922e-03 4.169713705778121948e-03 4.521308001130819321e-03 4.825302457902580500e-04 2.614788943901658058e-03 2.981520257890224457e-03 3.339207731187343597e-03 8.889781311154365540e-04 1.964559545740485191e-03 1.005168887786567211e-03 3.985349612776190042e-04 1.384605304338037968e-03 1.396810752339661121e-03 2.063273219391703606e-03 9.541276376694440842e-04 1.116911880671977997e-03 6.553457933478057384e-04 3.898369322996586561e-04 1.005421974696218967e-03 5.079160910099744797e-03 1.018199953250586987e-03 1.034291111864149570e-03 2.664557890966534615e-03 4.303669091314077377e-03 1.721508800983428955e-03
1.367000000000000000e+03 3.177680075168609619e-03 4.081755410879850388e-03 4.313366021960973740e-03 4.800301976501941681e-04 2.677486045286059380e-03 2.863841829821467400e-03 2.854327904060482979e-03 8.893042686395347118e-04 2.070015296339988708e-03 9.983845520764589310e-04 3.954160492867231369e-04 1.380481291562318802e-03 1.278617535717785358e-03 2.034793375059962273e-03 9.487361530773341656e-04 1.112520811147987843e-03 6.506417994387447834e-04 3.861325385514646769e-04 9.644245728850364685e-04 5.203767213970422745e-03 1.013267901726067066e-03 1.059904345311224461e-03 2.599123632535338402e-03 4.261205438524484634e-03 1.710244454443454742e-03
1.385000000000000000e+03 3.152894787490367889e-03 4.122526850551366806e-03 4.488460719585418701e-03 4.775668494403362274e-04 2.663080813363194466e-03 3.138514002785086632e-03 3.021230222657322884e-03 8.712387643754482269e-04 2.435642294585704803e-03 9.984992211684584618e-04 3.923615149687975645e-04 1.376376370899379253e-03 1.461792387999594212e-03 2.053517382591962814e-03 9.434239473193883896e-04 1.104757306165993214e-03 6.460209260694682598e-04 3.825237217824906111e-04 1.094357226975262165e-03 4.885919392108917236e-03 1.008358667604625225e-03 1.024186261929571629e-03 2.603692235425114632e-03 4.315929953008890152e-03 1.573394984006881714e-03
1.403000000000000000e+03 3.125259419903159142e-03 4.083510022610425949e-03 4.015234764665365219e-03 4.751306551042944193e-04 2.596013713628053665e-03 3.210424445569515228e-03 2.753683365881443024e-03 8.694005664438009262e-04 1.910135266371071339e-03 9.919119765982031822e-04 3.893801767844706774e-04 1.372352708131074905e-03 1.274125417694449425e-03 1.962324837222695351e-03 9.381856652908027172e-04 1.103170332498848438e-03 6.414859090000391006e-04 3.790265182033181190e-04 9.691361337900161743e-04 4.796772263944149017e-03 1.003454672172665596e-03 1.027980004437267780e-03 2.597782760858535767e-03 4.256023094058036804e-03 1.787003129720687866e-03
1.422000000000000000e+03 3.077334491536021233e-03 4.173131659626960754e-03 4.595438949763774872e-03 4.725949838757514954e-04 2.586292335763573647e-03 2.994444454088807106e-03 2.827990800142288208e-03 8.657688158564269543e-04 1.975662540644407272e-03 9.831185452640056610e-04 3.863377496600151062e-04 1.368127181194722652e-03 1.430452801287174225e-03 2.184062264859676361e-03 9.327696170657873154e-04 1.093278173357248306e-03 6.367797031998634338e-04 3.754322824534028769e-04 9.603261132724583149e-04 4.876337479799985886e-03 9.982899064198136330e-04 1.012887456454336643e-03 2.671068767085671425e-03 4.419414326548576355e-03 1.578925759531557560e-03
1.441000000000000000e+03 3.084490075707435608e-03 4.072701092809438705e-03 4.035878926515579224e-03 4.701092839241027832e-04 2.669263398274779320e-03 2.800703747197985649e-03 2.939961617812514305e-03 8.483250276185572147e-04 1.928038080222904682e-03 9.767273440957069397e-04 3.833717491943389177e-04 1.363979186862707138e-03 1.252564485184848309e-03 2.285634400323033333e-03 9.274358744733035564e-04 1.089442288503050804e-03 6.321615073829889297e-04 3.719558881130069494e-04 1.127133611589670181e-03 4.756681155413389206e-03 9.931264212355017662e-04 1.060677110217511654e-03 2.533545950427651405e-03 4.139855969697237015e-03 1.453972305171191692e-03
1.460000000000000000e+03 3.131349571049213409e-03 4.009403754025697708e-03 4.148416686803102493e-03 4.676516691688448191e-04 2.621398074552416801e-03 2.905177650973200798e-03 2.719574375078082085e-03 8.586579351685941219e-04 1.818175544030964375e-03 9.724575211293995380e-04 3.804849984589964151e-04 1.359903253614902496e-03 1.293244655244052410e-03 1.925720251165330410e-03 9.222133085131645203e-04 1.082160975784063339e-03 6.276253261603415012e-04 3.685570554807782173e-04 9.302110993303358555e-04 4.793293774127960205e-03 9.879647986963391304e-04 9.960880270227789879e-04 2.539324807003140450e-03 4.169941414147615433e-03 1.821634941734373569e-03
1.479000000000000000e+03 3.031427972018718719e-03 4.048382863402366638e-03 4.277273081243038177e-03 4.652118368539959192e-04 2.559090266004204750e-03 3.100160509347915649e-03 2.765543060377240181e-03 8.386789704672992229e-04 1.931088860146701336e-03 9.675067849457263947e-04 3.776803787332028151e-04 1.355861197225749493e-03 1.256094430573284626e-03 2.092341892421245575e-03 9.171108831651508808e-04 1.078066066838800907e-03 6.231534644030034542e-04 3.652505984064191580e-04 9.884964674711227417e-04 4.783912096172571182e-03 9.828186593949794769e-04 1.006669015623629093e-03 2.660459605976939201e-03 4.131861496716737747e-03 1.484978361986577511e-03
1.499000000000000000e+03 3.090364625677466393e-03 4.177703987807035446e-03 3.962149377912282944e-03 4.626566951628774405e-04 2.541184425354003906e-03 2.865223214030265808e-03 2.772160805761814117e-03 8.281025220640003681e-04 1.825550687499344349e-03 9.594431030564010143e-04 3.748004965018481016e-04 1.351703889667987823e-03 1.228262903168797493e-03 2.118464559316635132e-03 9.117930312640964985e-04 1.069853664375841618e-03 6.185368984006345272e-04 3.618378250394016504e-04 1.006743754260241985e-03 4.883063491433858871e-03 9.774147765710949898e-04 9.894198738038539886e-04 2.528754761442542076e-03 4.621309228241443634e-03 1.678026397712528706e-03
1.519000000000000000e+03 3.037322545424103737e-03 3.994532395154237747e-03 4.106866661459207535e-03 4.601164255291223526e-04 2.565402770414948463e-03 2.945057349279522896e-03 2.823113230988383293e-03 8.394662290811538696e-04 1.864135847426950932e-03 9.603598155081272125e-04 3.719795786309987307e-04 1.347501762211322784e-03 1.225546351633965969e-03 2.073973650112748146e-03 9.065789054147899151e-04 1.065568998456001282e-03 6.140180048532783985e-04 3.584918740671128035e-04 9.616217575967311859e-04 4.928953945636749268e-03 9.720337693579494953e-04 9.837178513407707214e-04 2.541119698435068130e-03 4.053778946399688721e-03 1.438745413906872272e-03
1.539000000000000000e+03 3.023902885615825653e-03 3.998349886387586594e-03 4.883792251348495483e-03 4.575806378852576017e-04 2.511887811124324799e-03 3.173548029735684395e-03 2.865723334252834320e-03 8.225424098782241344e-04 1.823188737034797668e-03 9.519797749817371368e-04 3.692247846629470587e-04 1.343405689112842083e-03 1.267636660486459732e-03 1.967367017641663551e-03 9.015332907438278198e-04 1.061197021044790745e-03 6.095829303376376629e-04 3.552170528564602137e-04 9.202978690154850483e-04 4.699079319834709167e-03 9.666714468039572239e-04 1.007731189019978046e-03 2.515970496460795403e-03 4.229709506034851074e-03 1.890159095637500286e-03
1.559000000000000000e+03 3.068386344239115715e-03 4.096957389265298843e-03 3.966336604207754135e-03 4.550852754618972540e-04 2.528825774788856506e-03 2.796057844534516335e-03 2.815773710608482361e-03 8.047352894209325314e-04 1.966495299711823463e-03 9.463690221309661865e-04 3.665541007649153471e-04 1.339372596703469753e-03 1.205500564537942410e-03 2.181835705414414406e-03 8.965409360826015472e-04 1.052923616953194141e-03 6.052319076843559742e-04 3.520094323903322220e-04 9.343373239971697330e-04 4.702515434473752975e-03 9.613097645342350006e-04 9.866077452898025513e-04 2.578193554654717445e-03 4.116953350603580475e-03 1.417531515471637249e-03
1.580000000000000000e+03 3.017623210325837135e-03 3.867897205054759979e-03 4.111708607524633408e-03 4.524895921349525452e-04 2.536676125600934029e-03 2.747694030404090881e-03 2.654294483363628387e-03 8.156934636645019054e-04 1.923497766256332397e-03 9.462375310249626637e-04 3.638261696323752403e-04 1.335193053819239140e-03 1.294294488616287708e-03 2.151336753740906715e-03 8.913111523725092411e-04 1.049600890837609768e-03 6.007578922435641289e-04 3.487117355689406395e-04 9.761376422829926014e-04 4.604048561304807663e-03 9.557148441672325134e-04 9.625661186873912811e-04 2.513406099751591682e-03 4.257652442902326584e-03 1.561577082611620426e-03
1.601000000000000000e+03 3.140535205602645874e-03 3.953452687710523605e-03 4.703385755419731140e-03 4.499157948885113001e-04 2.575280843302607536e-03 2.629230031743645668e-03 2.855547936633229256e-03 8.004478295333683491e-04 2.105634659528732300e-03 9.440153953619301319e-04 3.611551073845475912e-04 1.331088133156299591e-03 1.304844045080244541e-03 1.725106849335134029e-03 8.861848618835210800e-04 1.045746845193207264e-03 5.963777075521647930e-04 3.455015830695629120e-04 9.504703339189291000e-04 4.694612231105566025e-03 9.501422755420207977e-04 9.825878078117966652e-04 2.521508606150746346e-03 4.019907210022211075e-03 2.274370752274990082e-03
1.622000000000000000e+03 3.045665100216865540e-03 4.015954677015542984e-03 3.916367888450622559e-03 4.473876615520566702e-04 2.472222549840807915e-03 2.805878175422549248e-03 2.856603590771555901e-03 7.948970305733382702e-04 1.819924567826092243e-03 9.324117563664913177e-04 3.585290687624365091e-04 1.327020116150379181e-03 1.192710711620748043e-03 1.828424981795251369e-03 8.811809238977730274e-04 1.034863758832216263e-03 5.920807016082108021e-04 3.423661692067980766e-04 1.035003224387764931e-03 4.806288052350282669e-03 9.445855394005775452e-04 9.537605219520628452e-04 2.469163620844483376e-03 4.252539947628974915e-03 1.430121250450611115e-03
1.644000000000000000e+03 3.074363572522997856e-03 3.924659453332424164e-03 3.898285329341888428e-03 4.447752144187688828e-04 2.459126990288496017e-03 2.606075257062911987e-03 2.970156492665410042e-03 8.362996741198003292e-04 1.750908326357603073e-03 9.306647698394954205e-04 3.558487806003540754e-04 1.322798430919647217e-03 1.220215461216866970e-03 2.294783480465412140e-03 8.759733173064887524e-04 1.030609360896050930e-03 5.876721697859466076e-04 3.391758946236222982e-04 8.932347991503775120e-04 4.644209519028663635e-03 9.388041798956692219e-04 9.542514453642070293e-04 2.500168979167938232e-03 3.930410370230674744e-03 1.641705050133168697e-03
1.666000000000000000e+03 3.014360321685671806e-03 3.895241534337401390e-03 4.288535099476575851e-03 4.422163183335214853e-04 2.491024555638432503e-03 2.679496305063366890e-03 2.693620743229985237e-03 7.736720726825296879e-04 1.743133529089391232e-03 9.178321924991905689e-04 3.532395057845860720e-04 1.318649388849735260e-03 1.163990702480077744e-03 1.975682331249117851e-03 8.708604145795106888e-04 1.026901765726506710e-03 5.833378527313470840e-04 3.360412956681102514e-04 1.038869610056281090e-03 4.772212821990251541e-03 9.330196189694106579e-04 9.386295569129288197e-04 2.478344598785042763e-03 3.962303046137094498e-03 1.368027762509882450e-03
1.688000000000000000e+03 2.986048581078648567e-03 3.935166634619235992e-03 4.195859190076589584e-03 4.397296288516372442e-04 2.441079122945666313e-03 2.761732088401913643e-03 2.594445599243044853e-03 7.694786763750016689e-04 1.860222779214382172e-03 9.226191905327141285e-04 3.507015062496066093e-04 1.314588822424411774e-03 1.185685163363814354e-03 1.893897540867328644e-03 8.658820879645645618e-04 1.019499264657497406e-03 5.790829309262335300e-04 3.329650207888334990e-04 8.671660907566547394e-04 4.679037258028984070e-03 9.272466995753347874e-04 9.391885832883417606e-04 2.474511740729212761e-03 3.950121812522411346e-03 1.567698433063924313e-03
1.710000000000000000e+03 3.028078004717826843e-03 3.932490479201078415e-03 3.837284864857792854e-03 4.372984694782644510e-04 2.449672902002930641e-03 2.795939566567540169e-03 2.884299261495471001e-03 7.747284253127872944e-04 1.608442631550133228e-03 9.364420548081398010e-04 3.482324827928096056e-04 1.310516730882227421e-03 1.194782904349267483e-03 1.961310626938939095e-03 8.609595824964344501e-04 1.021808595396578312e-03 5.749092670157551765e-04 3.300010284874588251e-04 9.887745836749672890e-04 4.699069075286388397e-03 9.214995079673826694e-04 9.306091815233230591e-04 2.446379745379090309e-03 4.093535710126161575e-03 1.591287204064428806e-03
1.733000000000000000e+03 2.951438305899500847e-03 3.828035667538642883e-03 3.975153900682926178e-03 4.347969079390168190e-04 2.421174431219696999e-03 2.681439742445945740e-03 2.806492848321795464e-03 7.609867025166749954e-04 1.700126915238797665e-03 9.020725847221910954e-04 3.457126731518656015e-04 1.306282239966094494e-03 1.156172365881502628e-03 1.975293504074215889e-03 8.559525012969970703e-04 1.007134211249649525e-03 5.706168594770133495e-04 3.269097360316663980e-04 8.654194534756243229e-04 4.650084767490625381e-03 9.155128500424325466e-04 9.327828884124755859e-04 2.470904262736439705e-03 4.062337335199117661e-03 1.371410209685564041e-03
1.756000000000000000e+03 3.058952279388904572e-03 3.841649973765015602e-03 3.995952662080526352e-03 4.323619941715151072e-04 2.487047342583537102e-03 2.829986857250332832e-03 2.521215239539742470e-03 7.746994378976523876e-04 1.672470592893660069e-03 8.966784807853400707e-04 3.432547382544726133e-04 1.302138553000986576e-03 1.185015542432665825e-03 1.802483107894659042e-03 8.508770843036472797e-04 1.009444356895983219e-03 5.663883057422935963e-04 3.239146026317030191e-04 9.044790058396756649e-04 4.705780651420354843e-03 9.095359710045158863e-04 9.744066628627479076e-04 2.458682982251048088e-03 4.017629195004701614e-03 1.609372557140886784e-03
1.779000000000000000e+03 2.955219475552439690e-03 3.878766903653740883e-03 4.022116307169198990e-03 4.299636930227279663e-04 2.382530132308602333e-03 2.590928925201296806e-03 2.539233071729540825e-03 7.586316205561161041e-04 1.673495746217668056e-03 9.030899964272975922e-04 3.408468328416347504e-04 1.298047252930700779e-03 1.131167518906295300e-03 1.802301034331321716e-03 8.459705859422683716e-04 9.989872341975569725e-04 5.622275639325380325e-04 3.209825081285089254e-04 8.613822865299880505e-04 4.574663471430540085e-03 9.035858674906194210e-04 9.097824222408235073e-04 2.442228375002741814e-03 4.476415459066629410e-03 1.334092463366687298e-03
1.803000000000000000e+03 2.973791910335421562e-03 3.986469935625791550e-03 3.702554851770401001e-03 4.275002283975481987e-04 2.437612041831016541e-03 2.586083719506859779e-03 2.657426754012703896e-03 8.154788520187139511e-04 1.702028792351484299e-03 8.881310932338237762e-04 3.383935836609452963e-04 1.293832552619278431e-03 1.144802663475275040e-03 2.025413792580366135e-03 8.410134469158947468e-04 9.949650848284363747e-04 5.579669377766549587e-04 3.179881314281374216e-04 9.315111092291772366e-04 4.609188530594110489e-03 8.973868680186569691e-04 9.274049079976975918e-04 2.462297910824418068e-03 3.789827460423111916e-03 1.475497148931026459e-03
1.827000000000000000e+03 2.925408305600285530e-03 3.785109845921397209e-03 3.766185371205210686e-03 4.250999481882900000e-04 2.459440613165497780e-03 2.636011922731995583e-03 2.921423874795436859e-03 7.929101702757179737e-04 1.704739523120224476e-03 9.030632209032773972e-04 3.360092232469469309e-04 1.289703533984720707e-03 1.077461522072553635e-03 2.213291591033339500e-03 8.358743507415056229e-04 9.875930845737457275e-04 5.537886754609644413e-04 3.150723350699990988e-04 8.588352357037365437e-04 4.500485956668853760e-03 8.912201155908405781e-04 9.037322015501558781e-04 2.485911594703793526e-03 3.978624008595943451e-03 1.609952654689550400e-03
1.851000000000000000e+03 2.944784471765160561e-03 3.832551650702953339e-03 3.616008907556533813e-03 4.227721656206995249e-04 2.626066794618964195e-03 2.605128800496459007e-03 2.515453146770596504e-03 7.309116772376000881e-04 1.681977999396622181e-03 8.824022370390594006e-04 3.336865047458559275e-04 1.285481848753988743e-03 1.198049169033765793e-03 1.663519651629030704e-03 8.310300181619822979e-04 9.823720902204513550e-04 5.496846861205995083e-04 3.121839545201510191e-04 8.609473588876426220e-04 4.547548014670610428e-03 8.850654121488332748e-04 9.113837149925529957e-04 2.456204732879996300e-03 3.783577820286154747e-03 1.326080411672592163e-03
1.875000000000000000e+03 2.977914875373244286e-03 3.678093897178769112e-03 4.120207391679286957e-03 4.205321602057665586e-04 2.365745836868882179e-03 3.077108412981033325e-03 2.627672394737601280e-03 7.325733895413577557e-04 1.699809450656175613e-03 9.158967877738177776e-04 3.314217028673738241e-04 1.281428150832653046e-03 1.087923767045140266e-03 1.702825655229389668e-03 8.260903996415436268e-04 9.754901402629911900e-04 5.456512444652616978e-04 3.094407438766211271e-04 9.794536745175719261e-04 4.676927346736192703e-03 8.789190906099975109e-04 9.445900213904678822e-04 2.412428846582770348e-03 3.804249456152319908e-03 1.383317285217344761e-03
1.900000000000000000e+03 2.920456463471055031e-03 3.799923462793231010e-03 3.946297336369752884e-03 4.182737320661544800e-04 2.452953485772013664e-03 2.562985057011246681e-03 2.540509914979338646e-03 7.501476793549954891e-04 1.709040603600442410e-03 8.674546261318027973e-04 3.291189495939761400e-04 1.277226139791309834e-03 1.030110055580735207e-03 1.863973680883646011e-03 8.210518863052129745e-04 9.731032769195735455e-04 5.415409686975181103e-04 3.066163335461169481e-04 8.561778231523931026e-04 4.754890222102403641e-03 8.725426159799098969e-04 9.386006859131157398e-04 2.452260348945856094e-03 3.991581965237855911e-03 1.401996123604476452e-03
1.926000000000000000e+03 2.966694533824920654e-03 3.702701767906546593e-03 3.914017695933580399e-03 4.160236567258834839e-04 2.368429675698280334e-03 2.511304570361971855e-03 2.684595063328742981e-03 7.242953870445489883e-04 1.558264833875000477e-03 8.666347712278366089e-04 3.267790016252547503e-04 1.272907131351530552e-03 1.102126087062060833e-03 2.077295677736401558e-03 8.159013814292848110e-04 9.634169400669634342e-04 5.373283638618886471e-04 3.036915150005370378e-04 8.650676463730633259e-04 4.576632753014564514e-03 8.659269660711288452e-04 8.789322455413639545e-04 2.422608202323317528e-03 4.044890869408845901e-03 1.482218969613313675e-03
1.951000000000000000e+03 2.895597368478775024e-03 3.756471211090683937e-03 3.765110624954104424e-03 4.139276279602199793e-04 2.453333465382456779e-03 2.434087917208671570e-03 2.859348431229591370e-03 7.215083460323512554e-04 1.558228977955877781e-03 8.692278643138706684e-04 3.245876287110149860e-04 1.268806285224854946e-03 1.185720320791006088e-03 2.175084082409739494e-03 8.111416245810687542e-04 9.592685964889824390e-04 5.333679146133363247e-04 3.010094224009662867e-04 9.057884453795850277e-04 4.717160016298294067e-03 8.595995022915303707e-04 8.720408077351748943e-04 2.436104463413357735e-03 3.741500899195671082e-03 1.405295100994408131e-03
1.977000000000000000e+03 2.914805663749575615e-03 3.825105726718902588e-03 3.804141655564308167e-03 4.118118959013372660e-04 2.531724050641059875e-03 2.553636673837900162e-03 2.550587523728609085e-03 7.026304374448955059e-04 1.559599884785711765e-03 8.571069338358938694e-04 3.223873500246554613e-04 1.264472724869847298e-03 1.042390707880258560e-03 1.967958873137831688e-03 8.064361754804849625e-04 9.536764118820428848e-04 5.293232388794422150e-04 2.982527075801044703e-04 8.343073423020541668e-04 4.628560505807399750e-03 8.530381019227206707e-04 8.801055955700576305e-04 2.366301370784640312e-03 3.757156431674957275e-03 1.528534572571516037e-03
2.003000000000000000e+03 2.850453136488795280e-03 3.766351612284779549e-03 3.548510372638702393e-03 4.097615892533212900e-04 2.765459939837455750e-03 2.453681314364075661e-03 2.631822368130087852e-03 6.984334322623908520e-04 1.492194016464054585e-03 9.248041897080838680e-04 3.202295629307627678e-04 1.260325894691050053e-03 1.015112618915736675e-03 1.829023822210729122e-03 8.011814206838607788e-04 9.463960886932909489e-04 5.253928247839212418e-04 2.955356321763247252e-04 8.684413623996078968e-04 4.407009109854698181e-03 8.465154678560793400e-04 8.884055423550307751e-04 2.469797618687152863e-03 3.931472077965736389e-03 1.911064027808606625e-03
2.030000000000000000e+03 2.994029084220528603e-03 3.658793168142437935e-03 3.540004836395382881e-03 4.076881741639226675e-04 2.470757812261581421e-03 2.600276609882712364e-03 2.514034975320100784e-03 7.106157136149704456e-04 1.474445802159607410e-03 8.794946479611098766e-04 3.180456405971199274e-04 1.255980227142572403e-03 1.010788488201797009e-03 1.551925553940236568e-03 7.964119431562721729e-04 9.455086546950042248e-04 5.213536787778139114e-04 2.928623871412128210e-04 9.411245700903236866e-04 4.556994419544935226e-03 8.397631463594734669e-04 8.707600645720958710e-04 2.472352003678679466e-03 4.801461473107337952e-03 1.285974052734673023e-03
2.057000000000000000e+03 2.936589531600475311e-03 3.528152825310826302e-03 3.897105576470494270e-03 4.056611505802720785e-04 2.437077695503830910e-03 2.581529552116990089e-03 2.489408943802118301e-03 6.769431638531386852e-04 1.489051966927945614e-03 8.382935193367302418e-04 3.159081679768860340e-04 1.251698471605777740e-03 1.066755037754774094e-03 1.608180464245378971e-03 7.914726738817989826e-04 9.382111020386219025e-04 5.174165708012878895e-04 2.902276464737951756e-04 8.460250101052224636e-04 4.418966826051473618e-03 8.330068667419254780e-04 9.237724007107317448e-04 2.380267949774861336e-03 3.641960443928837776e-03 1.267771003767848015e-03
2.084000000000000000e+03 2.847424475476145744e-03 3.555215662345290184e-03 3.993446007370948792e-03 4.036766185890883207e-04 2.270034514367580414e-03 2.423485042527318001e-03 2.633719937875866890e-03 7.249608752317726612e-04 1.485175802372395992e-03 8.412545430473983288e-04 3.138153406325727701e-04 1.247531385160982609e-03 1.052091014571487904e-03 1.923664822243154049e-03 7.864292128942906857e-04 9.348859894089400768e-04 5.135400569997727871e-04 2.876189246308058500e-04 8.006189018487930298e-04 4.803934600204229355e-03 8.263046038337051868e-04 8.515910594724118710e-04 2.385401399806141853e-03 3.784097032621502876e-03 1.337582827545702457e-03
2.112000000000000000e+03 2.819069661200046539e-03 3.537688171491026878e-03 4.046731628477573395e-03 4.016692691948264837e-04 2.307988004758954048e-03 2.543651266023516655e-03 2.433520043268799782e-03 6.658350466750562191e-04 1.528505585156381130e-03 8.415449992753565311e-04 3.116755688097327948e-04 1.243226346559822559e-03 1.082820119336247444e-03 1.648178906179964542e-03 7.822488551028072834e-04 9.266709093935787678e-04 5.096105160191655159e-04 2.850400051102042198e-04 1.129947253502905369e-03 4.595443140715360641e-03 8.193693938665091991e-04 8.502381970174610615e-04 2.403912367299199104e-03 3.755207406356930733e-03 1.308910548686981201e-03
2.140000000000000000e+03 2.912300406023859978e-03 3.576650051400065422e-03 3.969293553382158279e-03 3.997069143224507570e-04 2.303860383108258247e-03 2.369095804169774055e-03 2.517340471968054771e-03 6.848287885077297688e-04 1.429573516361415386e-03 8.305499213747680187e-04 3.095793945249170065e-04 1.238961820490658283e-03 1.069663208909332752e-03 2.322530141100287437e-03 7.767176721245050430e-04 9.261541999876499176e-04 5.057633388787508011e-04 2.824858529493212700e-04 7.725402829237282276e-04 4.782671574503183365e-03 8.124732994474470615e-04 8.422839455306529999e-04 2.317114733159542084e-03 3.954195417463779449e-03 1.590023399330675602e-03
2.168000000000000000e+03 2.856346545740962029e-03 4.050807096064090729e-03 3.593796864151954651e-03 3.977835585828870535e-04 2.301348838955163956e-03 2.347466535866260529e-03 2.594584599137306213e-03 7.483186200261116028e-04 1.446731970645487309e-03 8.495051879435777664e-04 3.075392742175608873e-04 1.234829425811767578e-03 1.102875801734626293e-03 1.759627368301153183e-03 7.718924898654222488e-04 9.174614679068326950e-04 5.019879899919033051e-04 2.799398207571357489e-04 8.253419655375182629e-04 4.816688131541013718e-03 8.056223741732537746e-04 8.817279594950377941e-04 2.412158763036131859e-03 4.154801368713378906e-03 1.571888569742441177e-03
2.197000000000000000e+03 2.984112361446022987e-03 3.571310080587863922e-03 3.659805050119757652e-03 3.958330489695072174e-04 2.320350846275687218e-03 2.773784333840012550e-03 2.394260140135884285e-03 6.526886136271059513e-04 1.511383685283362865e-03 8.264821954071521759e-04 3.054690023418515921e-04 1.230404828675091267e-03 9.484646725468337536e-04 1.858825911767780781e-03 7.680777925997972488e-04 9.123454801738262177e-04 4.981583915650844574e-04 2.774952445179224014e-04 8.327653631567955017e-04 4.482958000153303146e-03 7.985960110090672970e-04 8.553421939723193645e-04 2.344734501093626022e-03 3.571909852325916290e-03 1.260351738892495632e-03
2.226000000000000000e+03 2.800813876092433929e-03 3.623387077823281288e-03 3.516661934554576874e-03 3.939228190574795008e-04 2.276398707181215286e-03 2.245813841000199318e-03 2.362183295190334320e-03 6.802247953601181507e-04 1.351252663880586624e-03 9.122193441726267338e-04 3.034491383004933596e-04 1.226190826855599880e-03 1.038657967001199722e-03 1.756448880769312382e-03 7.645897567272186279e-04 9.087800863198935986e-04 4.944001557305455208e-04 2.749486884567886591e-04 8.056631777435541153e-04 4.576043691486120224e-03 7.916282047517597675e-04 8.477729279547929764e-04 2.350237453356385231e-03 3.621873212978243828e-03 1.306730322539806366e-03
2.255000000000000000e+03 2.851962344720959663e-03 3.570126136764883995e-03 3.536208765581250191e-03 3.920399758499115705e-04 2.248542848974466324e-03 2.324532717466354370e-03 2.522996859624981880e-03 6.415341631509363651e-04 1.352495513856410980e-03 8.128536865115165710e-04 3.014787216670811176e-04 1.222030725330114365e-03 9.709905716590583324e-04 1.572573557496070862e-03 7.578451768495142460e-04 9.093267726711928844e-04 4.906888934783637524e-04 2.724940422922372818e-04 7.860689074732363224e-04 4.466265905648469925e-03 7.847089436836540699e-04 8.278523455373942852e-04 2.297892468050122261e-03 3.838271601125597954e-03 1.183548825792968273e-03
2.285000000000000000e+03 2.854078309610486031e-03 3.619361435994505882e-03 3.880320349708199501e-03 3.901270683854818344e-04 2.358804456889629364e-03 2.298085018992424011e-03 2.434921683743596077e-03 6.493096589110791683e-04 1.484518870711326599e-03 8.390291477553546429e-04 2.994950918946415186e-04 1.217782380990684032e-03 9.987105149775743484e-04 1.998252468183636665e-03 7.544829859398305416e-04 9.071261738426983356e-04 4.869398253504186869e-04 2.702107012737542391e-04 7.701004506088793278e-04 4.414182621985673904e-03 7.775776903145015240e-04 1.128971576690673828e-03 2.347362926229834557e-03 4.011751618236303329e-03 1.258355099707841873e-03
2.316000000000000000e+03 2.821185626089572906e-03 3.517648437991738319e-03 3.669752040877938271e-03 3.881935554090887308e-04 2.199450740590691566e-03 2.446845872327685356e-03 2.490358659997582436e-03 6.605196394957602024e-04 1.413372228853404522e-03 8.001683745533227921e-04 2.974938834086060524e-04 1.213281997479498386e-03 1.047577825374901295e-03 1.607674174010753632e-03 7.480885251425206661e-04 8.917985833249986172e-04 4.831243713852018118e-04 2.674997085705399513e-04 7.654950604774057865e-04 4.472814500331878662e-03 7.702760049141943455e-04 8.080022525973618031e-04 2.295926911756396294e-03 3.746620379388332367e-03 1.347613870166242123e-03
2.346000000000000000e+03 2.825570525601506233e-03 3.537156851962208748e-03 4.123970866203308105e-03 3.863558231387287378e-04 2.170519903302192688e-03 2.525051822885870934e-03 2.550463424995541573e-03 6.395394448190927505e-04 1.310826395638287067e-03 8.302872884087264538e-04 2.956010575871914625e-04 1.209178240969777107e-03 9.761163382790982723e-04 1.530008041299879551e-03 7.446566014550626278e-04 8.885891293175518513e-04 4.795104323420673609e-04 2.653334522619843483e-04 8.052889606915414333e-04 4.741399548947811127e-03 7.632610504515469074e-04 8.346612448804080486e-04 2.397448522970080376e-03 3.672182792797684669e-03 1.394725753925740719e-03
2.378000000000000000e+03 2.844722243025898933e-03 3.556835697963833809e-03 3.727212548255920410e-03 3.844407328870147467e-04 2.224622992798686028e-03 2.324986970052123070e-03 2.453441265970468521e-03 6.305797141976654530e-04 1.413800404407083988e-03 8.168034255504608154e-04 2.936351520475000143e-04 1.204680302180349827e-03 9.117603767663240433e-04 1.417584135197103024e-03 7.395478314720094204e-04 8.830248843878507614e-04 4.757676797453314066e-04 2.632467076182365417e-04 7.942433585412800312e-04 4.393491428345441818e-03 7.558832876384258270e-04 9.072413668036460876e-04 2.305005909875035286e-03 3.583641024306416512e-03 1.733069424517452717e-03
2.409000000000000000e+03 2.774729160591959953e-03 3.610949264839291573e-03 3.308603540062904358e-03 3.826411848422139883e-04 2.290824661031365395e-03 2.178663155063986778e-03 2.493646694347262383e-03 6.201600190252065659e-04 1.321588992141187191e-03 9.100625175051391125e-04 2.917887177318334579e-04 1.200370839796960354e-03 8.566140313632786274e-04 1.463824766688048840e-03 7.353163673542439938e-04 8.743375656194984913e-04 4.721599689219146967e-04 2.607631904538720846e-04 9.275669581256806850e-04 4.632838070392608643e-03 7.487759576179087162e-04 8.302435162477195263e-04 2.232658909633755684e-03 3.545111743733286858e-03 1.211868599057197571e-03
2.441000000000000000e+03 2.758091082796454430e-03 3.436215454712510109e-03 3.353871637955307961e-03 3.808211768046021461e-04 2.266991883516311646e-03 2.310087671503424644e-03 2.606368856504559517e-03 6.372619536705315113e-04 1.369685982353985310e-03 7.829077076166868210e-04 2.899228420574218035e-04 1.196073717437684536e-03 8.324860245920717716e-04 1.553766429424285889e-03 7.307124324142932892e-04 8.728858083486557007e-04 4.685531894210726023e-04 2.585102920420467854e-04 7.513460586778819561e-04 4.383126739412546158e-03 7.415172294713556767e-04 7.996701169759035110e-04 2.346249064430594444e-03 3.553537884727120399e-03 1.237766584381461143e-03
2.473000000000000000e+03 2.813021885231137276e-03 3.522730665281414986e-03 3.312374232336878777e-03 3.790300979744642973e-04 2.356716198846697807e-03 2.317934995517134666e-03 2.479132264852523804e-03 6.436068215407431126e-04 1.343861105851829052e-03 8.303376962430775166e-04 2.880997199099510908e-04 1.191848074086010456e-03 9.758886881172657013e-04 1.853188383392989635e-03 7.276076939888298512e-04 8.700750768184661865e-04 4.649711772799491882e-04 2.560274733696132898e-04 7.840045727789402008e-04 4.401656799018383026e-03 7.343399920500814915e-04 7.911676075309514999e-04 2.277078805491328239e-03 3.994733560830354691e-03 1.730578602291643620e-03
2.506000000000000000e+03 2.751267282292246819e-03 3.430569544434547424e-03 4.144180100411176682e-03 3.772046475205570459e-04 2.317607635632157326e-03 2.275764243677258492e-03 2.364139072597026825e-03 6.148501997813582420e-04 1.321912743151187897e-03 7.708626799285411835e-04 2.862640249077230692e-04 1.187360496260225773e-03 9.725294075906276703e-04 1.516787335276603699e-03 7.215598598122596741e-04 8.583620074205100536e-04 4.613433557096868753e-04 2.555352693889290094e-04 9.217623737640678883e-04 4.402452614158391953e-03 7.270095520652830601e-04 7.907958352006971836e-04 2.220509108155965805e-03 4.317483399063348770e-03 1.194804557599127293e-03
2.539000000000000000e+03 2.806590870022773743e-03 3.277767449617385864e-03 3.257421776652336121e-03 3.754016070161014795e-04 2.298295730724930763e-03 2.487740479409694672e-03 2.323365770280361176e-03 6.396571989171206951e-04 1.333051826804876328e-03 7.894951850175857544e-04 2.844824630301445723e-04 1.182886655442416668e-03 7.905258680693805218e-04 1.938675181008875370e-03 7.373865810222923756e-04 8.601383888162672520e-04 4.578109364956617355e-04 2.567273040767759085e-04 7.117064669728279114e-04 4.596159327775239944e-03 7.197280065156519413e-04 7.894932641647756100e-04 2.226747339591383934e-03 3.844514722004532814e-03 1.186513924039900303e-03
2.573000000000000000e+03 2.801405265927314758e-03 3.479143604636192322e-03 3.795132273808121681e-03 3.735717327799648046e-04 2.147921361029148102e-03 2.328308066353201866e-03 2.354558790102601051e-03 6.073414697311818600e-04 1.343336887657642365e-03 8.133638766594231129e-04 2.826538402587175369e-04 1.178439240902662277e-03 8.286498486995697021e-04 1.666342490352690220e-03 7.150566671043634415e-04 8.531382190994918346e-04 4.542538663372397423e-04 2.543928858358412981e-04 8.668878581374883652e-04 4.430467728525400162e-03 7.122745737433433533e-04 9.070925880223512650e-04 2.319682622328400612e-03 3.513088682666420937e-03 1.377317006699740887e-03
2.607000000000000000e+03 2.763974713161587715e-03 3.527032909914851189e-03 3.457901068031787872e-03 3.717680519912391901e-04 2.316589467227458954e-03 2.290318021550774574e-03 2.507274737581610680e-03 6.393747753463685513e-04 1.307811005972325802e-03 7.585568237118422985e-04 2.808780991472303867e-04 1.174002536572515965e-03 7.784900371916592121e-04 1.498207333497703075e-03 7.126456475816667080e-04 8.534496300853788853e-04 4.507499979808926582e-04 2.485112345311790705e-04 7.870136760175228119e-04 4.386883229017257690e-03 7.049095002003014088e-04 8.809682913124561310e-04 2.224145689979195595e-03 3.515648888424038887e-03 1.941270194947719574e-03
2.642000000000000000e+03 2.860073698684573174e-03 3.330298000946640968e-03 3.260969882830977440e-03 3.699365479405969381e-04 2.149250125512480736e-03 2.340759383514523506e-03 2.367314416915178299e-03 6.019170396029949188e-04 1.260494347661733627e-03 7.636928348802030087e-04 2.790794242173433304e-04 1.169641851447522640e-03 8.055305224843323231e-04 1.516266260296106339e-03 7.108033751137554646e-04 8.382591768167912960e-04 4.472562577575445175e-04 2.456944785080850124e-04 7.449589320458471775e-04 4.379630088806152344e-03 6.974528660066425800e-04 7.775877020321786404e-04 2.282991772517561913e-03 3.457112004980444908e-03 1.383745460771024227e-03
2.677000000000000000e+03 2.714712405577301979e-03 3.416246501728892326e-03 3.195116529241204262e-03 3.681191883515566587e-04 2.217416418716311455e-03 2.093862509354948997e-03 2.300780732184648514e-03 5.886519211344420910e-04 1.260887249372899532e-03 7.659930852241814137e-04 2.773207379505038261e-04 1.165099791251122952e-03 8.037395309656858444e-04 1.590290456078946590e-03 7.000647019594907761e-04 8.333001169376075268e-04 4.438314354047179222e-04 2.455233770888298750e-04 7.096249028109014034e-04 4.760675597935914993e-03 6.900885491631925106e-04 8.111884817481040955e-04 2.213357947766780853e-03 3.441358916461467743e-03 1.219606027007102966e-03
2.712000000000000000e+03 2.735472051426768303e-03 3.265623003244400024e-03 3.507283283397555351e-03 3.663279057946056128e-04 2.469143131747841835e-03 2.164558740332722664e-03 2.671064110472798347e-03 5.835371557623147964e-04 1.449080649763345718e-03 7.628081948496401310e-04 2.756117610260844231e-04 1.160678802989423275e-03 8.496027439832687378e-04 1.565551850944757462e-03 7.009334512986242771e-04 8.402004023082554340e-04 4.404258506838232279e-04 2.454169734846800566e-04 8.541059796698391438e-04 4.433732945472002029e-03 6.828401237726211548e-04 7.911758148111402988e-04 2.292559249326586723e-03 3.597293049097061157e-03 1.403072732500731945e-03
2.748000000000000000e+03 2.749318024143576622e-03 3.305266378447413445e-03 3.335647284984588623e-03 3.645076940301805735e-04 2.153909998014569283e-03 2.056374913081526756e-03 2.274660160765051842e-03 5.848148721270263195e-04 1.241856254637241364e-03 7.573971524834632874e-04 2.738874172791838646e-04 1.156101818196475506e-03 7.956193876452744007e-04 1.542970538139343262e-03 6.925545749254524708e-04 8.471817127428948879e-04 4.370866809040307999e-04 2.497818495612591505e-04 9.453562088310718536e-04 4.415233153849840164e-03 6.754636415280401707e-04 7.622120901942253113e-04 2.198998583480715752e-03 3.564746817573904991e-03 1.182811451144516468e-03
2.785000000000000000e+03 2.786882454529404640e-03 3.300999058410525322e-03 3.219901351258158684e-03 3.626562247518450022e-04 2.097139367833733559e-03 2.293132711201906204e-03 2.239689929410815239e-03 6.358523969538509846e-04 1.275524031370878220e-03 8.323502843268215656e-04 2.721599303185939789e-04 1.151463482528924942e-03 7.672726060263812542e-04 1.332612242549657822e-03 7.049949490465223789e-04 8.284407667815685272e-04 4.335917474236339331e-04 2.435053465887904167e-04 7.598092197440564632e-04 4.389734473079442978e-03 6.679887883365154266e-04 7.547353743575513363e-04 2.292498713359236717e-03 3.575431415811181068e-03 1.116135274060070515e-03
2.822000000000000000e+03 2.833932638168334961e-03 3.598743816837668419e-03 3.566803410649299622e-03 3.608308034017682076e-04 2.296598628163337708e-03 2.019693842157721519e-03 2.441469812765717506e-03 6.372304051183164120e-04 1.256479066796600819e-03 7.350367377512156963e-04 2.704423095565289259e-04 1.147063914686441422e-03 9.007627959363162518e-04 1.442505046725273132e-03 7.033955771476030350e-04 8.136450778692960739e-04 4.302761517465114594e-04 2.402236423222348094e-04 7.205994916148483753e-04 4.308839794248342514e-03 6.606096867471933365e-04 7.746149203740060329e-04 2.158188493922352791e-03 3.602469107136130333e-03 2.215269720181822777e-03
2.859000000000000000e+03 2.713466063141822815e-03 3.276010276749730110e-03 3.210241207852959633e-03 3.590337291825562716e-04 2.175245201215147972e-03 2.056135563179850578e-03 2.374682109802961349e-03 5.545445601455867290e-04 1.184780034236609936e-03 8.516484522260725498e-04 2.687297819647938013e-04 1.142471213825047016e-03 8.007598225958645344e-04 1.516019576229155064e-03 7.044037338346242905e-04 8.074270444922149181e-04 4.269859346095472574e-04 2.541843859944492579e-04 6.749101448804140091e-04 4.325776826590299606e-03 6.533504347316920757e-04 7.438256870955228806e-04 2.283471170812845230e-03 3.711038501933217049e-03 1.671101315878331661e-03
2.897000000000000000e+03 2.652247669175267220e-03 3.247444750741124153e-03 3.341754665598273277e-03 3.572198620531708002e-04 2.167937345802783966e-03 2.197753405198454857e-03 2.232447033748030663e-03 5.499969120137393475e-04 1.259429263882339001e-03 7.523051463067531586e-04 2.670131216291338205e-04 1.137786079198122025e-03 7.754296530038118362e-04 1.506410539150238037e-03 6.929531809873878956e-04 8.047223091125488281e-04 4.236809909343719482e-04 2.409340086160227656e-04 6.889779469929635525e-04 4.498100373893976212e-03 6.460615550167858601e-04 7.363059557974338531e-04 2.173357410356402397e-03 3.430659882724285126e-03 1.345548778772354126e-03
2.936000000000000000e+03 2.688737818971276283e-03 3.383448347449302673e-03 3.067605895921587944e-03 3.553665301296859980e-04 2.085228683426976204e-03 1.968935830518603325e-03 2.197525696828961372e-03 6.085694767534732819e-04 1.251107780262827873e-03 7.906467653810977936e-04 2.653359260875731707e-04 1.133087906055152416e-03 7.156448555178940296e-04 1.717407838441431522e-03 6.783769931644201279e-04 8.041255059652030468e-04 4.203844873700290918e-04 2.352336741751059890e-04 7.312105153687298298e-04 4.248289857059717178e-03 6.386517197825014591e-04 9.233102318830788136e-04 2.189731458202004433e-03 3.512549214065074921e-03 1.136592007242143154e-03
2.975000000000000000e+03 2.675300464034080505e-03 3.724887268617749214e-03 2.974704839289188385e-03 3.535292053129523993e-04 2.100756857544183731e-03 2.035064855590462685e-03 2.182519296184182167e-03 6.302003748714923859e-04 1.184134627692401409e-03 8.130595088005065918e-04 2.636725257616490126e-04 1.128833624534308910e-03 7.698105182498693466e-04 1.495353761129081249e-03 6.968348170630633831e-04 8.116915705613791943e-04 4.170284373685717583e-04 2.332813310204073787e-04 6.991566624492406845e-04 4.308902192860841751e-03 6.313878111541271210e-04 8.211971144191920757e-04 2.252737525850534439e-03 3.597505390644073486e-03 1.336894347332417965e-03
3.014000000000000000e+03 2.753580221906304359e-03 3.387783886864781380e-03 3.416560823097825050e-03 3.517092845868319273e-04 2.232882194221019745e-03 2.097195480018854141e-03 2.320348052307963371e-03 5.438904627226293087e-04 1.292828004807233810e-03 7.265782915055751801e-04 2.620563027448952198e-04 1.123957568779587746e-03 7.102228119038045406e-04 1.269561122171580791e-03 6.780799594707787037e-04 7.885014638304710388e-04 4.138568474445492029e-04 2.339041093364357948e-04 6.911579985171556473e-04 4.266466945409774780e-03 6.242682575248181820e-04 7.632661145180463791e-04 2.172554610297083855e-03 3.597078844904899597e-03 1.446361071430146694e-03
3.054000000000000000e+03 2.936840290203690529e-03 3.322529606521129608e-03 3.150064731016755104e-03 3.498735604807734489e-04 2.144476864486932755e-03 2.106596017256379128e-03 2.178495749831199646e-03 5.491360207088291645e-04 1.226188265718519688e-03 7.103940006345510483e-04 2.604441542644053698e-04 1.119507476687431335e-03 7.053490844555199146e-04 1.990332268178462982e-03 6.623650551773607731e-04 7.937515038065612316e-04 4.107820859644562006e-04 2.342429215786978602e-04 7.415280560962855816e-04 4.444172605872154236e-03 6.170583073981106281e-04 7.334934198297560215e-04 2.165623009204864502e-03 3.294309368357062340e-03 1.086399890482425690e-03
3.095000000000000000e+03 2.664835890755057335e-03 3.436509752646088600e-03 3.175374818965792656e-03 3.480027371551841497e-04 2.158171264454722404e-03 2.128565916791558266e-03 2.559995278716087341e-03 5.422810208983719349e-04 1.166768721304833889e-03 7.093132589943706989e-04 2.588392235338687897e-04 1.114933402277529240e-03 7.200664840638637543e-04 1.436829566955566406e-03 6.545049254782497883e-04 7.791204843670129776e-04 4.075020551681518555e-04 2.250956022180616856e-04 6.936028948985040188e-04 4.403117578476667404e-03 6.097650039009749889e-04 7.506353431381285191e-04 2.253135200589895248e-03 3.547744126990437508e-03 1.584122539497911930e-03
3.136000000000000000e+03 2.675328403711318970e-03 3.362884745001792908e-03 3.083526389673352242e-03 3.461102896835654974e-04 2.109037712216377258e-03 2.034710021689534187e-03 2.248168922960758209e-03 6.645172252319753170e-04 1.070954138413071632e-03 7.241580751724541187e-04 2.572784724179655313e-04 1.109930337406694889e-03 7.232836796902120113e-04 1.294336863793432713e-03 6.841681315563619137e-04 8.053753408603370190e-04 4.043142544105648994e-04 2.276298473589122295e-04 7.189863827079534531e-04 4.061104264110326767e-03 6.025969632901251316e-04 7.192649063654243946e-04 2.243039431050419807e-03 3.358972957357764244e-03 1.135764759965240955e-03
3.177000000000000000e+03 2.660308731719851494e-03 3.219701582565903664e-03 3.548562526702880859e-03 3.441700537223368883e-04 2.132607391104102135e-03 2.006142167374491692e-03 2.451678737998008728e-03 5.595976253971457481e-04 1.164263696409761906e-03 7.078976486809551716e-04 2.557382977101951838e-04 1.105584320612251759e-03 6.947555229999125004e-04 1.353253261186182499e-03 6.481290911324322224e-04 7.790576783008873463e-04 4.012800345662981272e-04 2.207665675086900592e-04 7.136217318475246429e-04 4.236500710248947144e-03 5.955190281383693218e-04 8.459247765131294727e-04 2.154384041205048561e-03 3.470461117103695869e-03 1.090290141291916370e-03
3.219000000000000000e+03 2.765224082395434380e-03 3.302830271422863007e-03 3.149801865220069885e-03 3.421015571802854538e-04 2.066747052595019341e-03 1.991075230762362480e-03 2.152038738131523132e-03 5.747656687162816525e-04 1.114246901124715805e-03 6.969058304093778133e-04 2.542170986998826265e-04 1.100816996768116951e-03 8.945660083554685116e-04 1.275371294468641281e-03 6.397470715455710888e-04 7.702846196480095387e-04 3.981876652687788010e-04 2.239503664895892143e-04 6.607043906114995480e-04 4.550966899842023849e-03 5.885073915123939514e-04 7.696344982832670212e-04 2.201367402449250221e-03 3.370411694049835205e-03 1.065932447090744972e-03
3.262000000000000000e+03 2.586718881502747536e-03 3.324476303532719612e-03 3.412845311686396599e-03 3.398871340323239565e-04 2.034712349995970726e-03 2.075099619105458260e-03 2.317049307748675346e-03 5.319041665643453598e-04 1.207618624903261662e-03 6.961145554669201374e-04 2.526995667722076178e-04 1.095972373150289059e-03 7.888507097959518433e-04 1.378547283820807934e-03 6.640334613621234894e-04 7.750006043352186680e-04 3.950592654291540384e-04 2.479151880834251642e-04 7.968244026415050030e-04 4.386477638036012650e-03 5.814823089167475700e-04 7.392770494334399700e-04 2.119166310876607895e-03 3.376810112968087196e-03 1.389751676470041275e-03
3.305000000000000000e+03 2.829970791935920715e-03 3.143249079585075378e-03 3.006206592544913292e-03 3.375509695615619421e-04 2.046633744612336159e-03 2.065157517790794373e-03 2.115343231707811356e-03 5.619165604002773762e-04 1.092574442736804485e-03 7.050663698464632034e-04 2.511872735340148211e-04 1.091179670765995979e-03 7.259731646627187729e-04 1.232845359481871128e-03 6.883931346237659454e-04 7.744494942016899586e-04 3.922390751540660858e-04 2.218461158918216825e-04 7.168321753852069378e-04 4.116349387913942337e-03 5.746676470153033733e-04 7.084070821292698383e-04 2.086816821247339249e-03 3.753169439733028412e-03 1.216232776641845703e-03
3.349000000000000000e+03 2.618556842207908630e-03 3.170333802700042725e-03 3.632059553638100624e-03 3.350805200170725584e-04 2.075355267152190208e-03 2.156846923753619194e-03 2.105705440044403076e-03 5.106088356114923954e-04 1.091536250896751881e-03 6.968982634134590626e-04 2.496989618521183729e-04 1.086444361135363579e-03 7.383325719274580479e-04 1.337003312073647976e-03 6.277352222241461277e-04 7.546817068941891193e-04 3.889337822329252958e-04 2.166893536923453212e-04 7.438031025230884552e-04 4.116645082831382751e-03 5.676797591149806976e-04 7.253749645315110683e-04 2.159185241907835007e-03 3.345241537317633629e-03 1.099485554732382298e-03
3.394000000000000000e+03 2.685733139514923096e-03 3.310450119897723198e-03 3.033467568457126617e-03 3.325904253870248795e-04 2.126078354194760323e-03 2.014404861256480217e-03 2.157423878088593483e-03 5.060284747742116451e-04 1.135775237344205379e-03 6.837989785708487034e-04 2.482061972841620445e-04 1.081813476048409939e-03 7.375933346338570118e-04 1.321610645391047001e-03 6.290508317761123180e-04 7.542421226389706135e-04 3.857274132315069437e-04 2.156530536012724042e-04 6.439459393732249737e-04 4.061202052980661392e-03 5.606422200798988342e-04 7.008545217104256153e-04 2.218662993982434273e-03 3.386502387002110481e-03 1.022728160023689270e-03
3.439000000000000000e+03 2.696755575016140938e-03 3.258138895034790039e-03 3.488346235826611519e-03 3.302270779386162758e-04 1.994733931496739388e-03 2.050695708021521568e-03 2.258883789181709290e-03 6.233163294382393360e-04 1.183682819828391075e-03 7.000382174737751484e-04 2.467646263539791107e-04 1.076882705092430115e-03 6.625550449825823307e-04 1.337914261966943741e-03 6.318400264717638493e-04 7.922523654997348785e-04 3.827949112746864557e-04 2.115452516591176391e-04 7.728868513368070126e-04 4.056437406688928604e-03 5.537769175134599209e-04 7.615601643919944763e-04 2.137359231710433960e-03 3.433967009186744690e-03 2.106623258441686630e-03
3.484000000000000000e+03 2.736263908445835114e-03 3.227167995646595955e-03 3.134458092972636223e-03 3.280164382886141539e-04 1.991387223824858665e-03 1.909866929054260254e-03 2.472638385370373726e-03 5.316188908182084560e-04 1.040273229591548443e-03 6.860737339593470097e-04 2.453435736242681742e-04 1.072128303349018097e-03 6.665161345154047012e-04 1.348469988442957401e-03 6.264376570470631123e-04 7.482906221412122250e-04 3.798827237915247679e-04 2.119706623489037156e-04 6.908103241585195065e-04 4.210795275866985321e-03 5.471228505484759808e-04 7.079378119669854641e-04 2.235899446532130241e-03 3.202575491741299629e-03 1.198062323965132236e-03
3.530000000000000000e+03 2.672859234735369682e-03 3.416159423068165779e-03 3.410177305340766907e-03 3.258803626522421837e-04 2.008374547585844994e-03 1.914446242153644562e-03 2.030757721513509750e-03 5.015053320676088333e-04 1.036827103234827518e-03 6.783587741665542126e-04 2.439296949887648225e-04 1.067609875462949276e-03 6.363116553984582424e-04 1.413748948834836483e-03 6.307863513939082623e-04 7.386651705019176006e-04 3.766927402466535568e-04 2.116521354764699936e-04 7.000499754212796688e-04 4.158957395702600479e-03 5.402630777098238468e-04 7.480967906303703785e-04 2.048135036602616310e-03 3.726291703060269356e-03 1.353688421659171581e-03
3.577000000000000000e+03 2.644721651449799538e-03 3.153164871037006378e-03 3.213893622159957886e-03 3.237823257222771645e-04 1.994746737182140350e-03 2.028319984674453735e-03 2.381468424573540688e-03 5.218323203735053539e-04 9.894040413200855255e-04 6.782904383726418018e-04 2.425017446512356400e-04 1.062633935362100601e-03 6.785846198908984661e-04 1.768824178725481033e-03 6.117867887951433659e-04 7.275228272192180157e-04 3.741673426702618599e-04 2.161447046091780066e-04 6.599500193260610104e-04 4.225491080433130264e-03 5.335130845196545124e-04 7.074417080730199814e-04 2.099992940202355385e-03 3.320781514048576355e-03 1.155569450929760933e-03
3.625000000000000000e+03 2.654318464919924736e-03 3.411013633012771606e-03 3.290138905867934227e-03 3.216739569325000048e-04 2.045156434178352356e-03 2.156470203772187233e-03 2.620616927742958069e-03 5.667682853527367115e-04 1.124545582570135593e-03 6.725165876559913158e-04 2.410730085102841258e-04 1.057763583958148956e-03 7.040160126052796841e-04 1.210971968248486519e-03 6.609415286220610142e-04 7.244649459607899189e-04 3.707728756126016378e-04 2.158494462491944432e-04 6.777382805012166500e-04 4.323942121118307114e-03 5.272334092296659946e-04 7.014040020294487476e-04 2.055238932371139526e-03 3.606551326811313629e-03 1.209846814163029194e-03
3.673000000000000000e+03 2.758213551715016365e-03 3.215044736862182617e-03 3.170864889398217201e-03 3.195959434378892183e-04 1.980728702619671822e-03 1.835701405070722103e-03 2.167622558772563934e-03 5.154802347533404827e-04 1.110037323087453842e-03 6.608102121390402317e-04 2.396623167442157865e-04 1.053254120051860809e-03 6.803984288126230240e-04 1.203538966365158558e-03 6.405581953004002571e-04 7.247885805554687977e-04 3.680145891848951578e-04 2.192491228925064206e-04 7.751064258627593517e-04 3.952693659812211990e-03 5.205729394219815731e-04 7.390751852653920650e-04 2.092931652441620827e-03 3.252938622608780861e-03 1.035291119478642941e-03
3.722000000000000000e+03 2.577507868409156799e-03 3.089739941060543060e-03 2.997196279466152191e-03 3.175385063514113426e-04 2.141035394743084908e-03 1.899191993288695812e-03 2.128750318661332130e-03 4.948888672515749931e-04 1.027753925882279873e-03 7.246339228004217148e-04 2.382720704190433025e-04 1.047992496751248837e-03 7.225286099128425121e-04 1.253308146260678768e-03 5.993342492729425430e-04 7.243950967676937580e-04 3.647617995738983154e-04 2.098023396683856845e-04 6.392284994944930077e-04 4.041774664074182510e-03 5.138491978868842125e-04 7.742642774246633053e-04 2.082524588331580162e-03 3.398337401449680328e-03 1.155106234364211559e-03
3.771000000000000000e+03 2.570504322648048401e-03 3.140663728117942810e-03 3.066011006012558937e-03 3.155428275931626558e-04 2.046746434643864632e-03 1.930312602780759335e-03 2.320998348295688629e-03 5.295096780173480511e-04 1.062114257365465164e-03 6.779553368687629700e-04 2.369150897720828652e-04 1.043140306137502193e-03 6.362752756103873253e-04 1.225728192366659641e-03 6.053400575183331966e-04 7.126109558157622814e-04 3.620054339990019798e-04 2.038524253293871880e-04 7.654611836187541485e-04 4.308617208153009415e-03 5.073634674772620201e-04 8.104809094220399857e-04 2.135696588084101677e-03 3.414037870243191719e-03 1.173857483081519604e-03
3.821000000000000000e+03 2.627963433042168617e-03 3.227869747206568718e-03 2.933929441496729851e-03 3.135693550575524569e-04 1.986871706321835518e-03 1.820826437324285507e-03 2.044922905042767525e-03 5.029084277339279652e-04 1.030374318361282349e-03 7.220893166959285736e-04 2.355598408030346036e-04 1.038552378304302692e-03 6.749057793058454990e-04 1.272783149033784866e-03 6.028267671354115009e-04 7.092186715453863144e-04 3.592084103729575872e-04 2.025982976192608476e-04 6.335360812954604626e-04 3.937925677746534348e-03 5.016921204514801502e-04 6.714076153002679348e-04 2.061822684481739998e-03 3.643682925030589104e-03 1.409123069606721401e-03
3.872000000000000000e+03 2.627255395054817200e-03 3.111906582489609718e-03 3.146248636767268181e-03 3.116407606285065413e-04 2.095661591738462448e-03 1.787113840691745281e-03 2.359159523621201515e-03 5.047623999416828156e-04 1.162248197942972183e-03 7.008858374319970608e-04 2.342333318665623665e-04 1.034369459375739098e-03 6.511730025522410870e-04 1.137847895734012127e-03 5.982969305478036404e-04 7.246471941471099854e-04 3.570010594557970762e-04 1.989005832001566887e-04 6.667654379270970821e-04 3.952209372073411942e-03 4.947345587424933910e-04 6.885893526487052441e-04 2.026649424806237221e-03 3.196404082700610161e-03 1.060681068338453770e-03
3.923000000000000000e+03 2.574809128418564796e-03 2.976291580125689507e-03 3.044148907065391541e-03 3.097937733400613070e-04 1.916499924845993519e-03 1.875474001280963421e-03 1.987512921914458275e-03 4.963079700246453285e-04 9.922032477334141731e-04 6.321416585706174374e-04 2.329346170881763101e-04 1.028719940222799778e-03 6.182910874485969543e-04 1.237371121533215046e-03 5.823202664032578468e-04 7.059188210405409336e-04 3.536040021572262049e-04 2.115531824529170990e-04 7.430803379975259304e-04 3.994281869381666183e-03 4.886205424554646015e-04 6.858804263174533844e-04 2.088778885081410408e-03 3.333330154418945312e-03 1.015672925859689713e-03
3.975000000000000000e+03 2.629168098792433739e-03 2.983674639835953712e-03 2.763130934908986092e-03 3.079657617490738630e-04 1.939976704306900501e-03 1.855166046880185604e-03 2.034253906458616257e-03 5.379585782065987587e-04 1.079229405149817467e-03 6.354078068397939205e-04 2.314865851076319814e-04 1.024383702315390110e-03 6.619810010306537151e-04 1.273803762160241604e-03 5.929259932599961758e-04 7.061264477670192719e-04 3.522023034747689962e-04 1.971760648302733898e-04 6.065769703127443790e-04 4.043232649564743042e-03 4.824691859539598227e-04 7.255904492922127247e-04 2.008114708587527275e-03 3.659011097624897957e-03 1.681737019680440426e-03
4.028000000000000000e+03 2.490670187398791313e-03 3.284602658823132515e-03 2.791677601635456085e-03 3.061669413000345230e-04 1.933429739437997341e-03 1.728916191495954990e-03 2.232826314866542816e-03 4.980326048098504543e-04 1.036280649714171886e-03 6.803555297665297985e-04 2.302170469192788005e-04 1.019027433358132839e-03 6.212771404534578323e-04 1.297220005653798580e-03 5.890549509786069393e-04 7.035824819467961788e-04 3.478632715996354818e-04 1.968099822988733649e-04 6.218097987584769726e-04 4.113494884222745895e-03 4.771571839228272438e-04 7.530635339207947254e-04 2.052726922556757927e-03 3.096995176747441292e-03 1.005927333608269691e-03
4.081000000000000000e+03 2.563289599493145943e-03 3.018171526491641998e-03 2.859393134713172913e-03 3.044157929252833128e-04 2.017946681007742882e-03 1.962630776688456535e-03 2.019382081925868988e-03 5.138309206813573837e-04 1.012123539112508297e-03 6.418268894776701927e-04 2.288432006025686860e-04 1.013579545542597771e-03 6.205969839356839657e-04 1.186876907013356686e-03 5.941386334598064423e-04 6.908221985213458538e-04 3.477377758827060461e-04 1.930964208440855145e-04 6.397212855517864227e-04 3.983385860919952393e-03 4.710278008133172989e-04 7.216354715637862682e-04 2.146846614778041840e-03 3.415353596210479736e-03 1.362291048280894756e-03
4.135000000000000000e+03 2.598189981654286385e-03 3.015304217115044594e-03 3.025075420737266541e-03 3.026709600817412138e-04 2.120448043569922447e-03 1.828410080634057522e-03 2.036815276369452477e-03 5.038011004216969013e-04 9.983521886169910431e-04 6.367481546476483345e-04 2.276282757520675659e-04 1.009465195238590240e-03 6.209882558323442936e-04 1.197386067360639572e-03 5.890477332286536694e-04 6.832135841250419617e-04 3.469237999524921179e-04 2.050115290330722928e-04 5.848212167620658875e-04 4.070877563208341599e-03 4.646312736440449953e-04 6.824413430877029896e-04 2.348905196413397789e-03 3.062603995203971863e-03 1.139115891419351101e-03
4.190000000000000000e+03 2.489020116627216339e-03 3.107384545728564262e-03 2.974990755319595337e-03 3.009337524417787790e-04 1.892662607133388519e-03 1.793042756617069244e-03 2.007328905165195465e-03 4.720310971606522799e-04 1.027231337502598763e-03 6.244854885153472424e-04 2.262843918288126588e-04 1.006060279905796051e-03 6.322274566628038883e-04 1.196350553072988987e-03 5.849685403518378735e-04 7.134546176530420780e-04 3.412386577110737562e-04 1.983508846024051309e-04 6.098599988035857677e-04 4.067438188940286636e-03 4.590039898175746202e-04 6.800034898333251476e-04 2.024429850280284882e-03 3.116015344858169556e-03 9.275127667933702469e-04
4.246000000000000000e+03 2.513298531994223595e-03 3.246700391173362732e-03 2.902617910876870155e-03 2.991763467434793711e-04 1.900956151075661182e-03 1.618607901036739349e-03 1.981164095923304558e-03 4.490779538173228502e-04 9.549813694320619106e-04 6.213172455318272114e-04 2.250514953630045056e-04 9.985234355553984642e-04 5.841751699335873127e-04 1.117306645028293133e-03 5.671859835274517536e-04 6.828685291111469269e-04 3.368145553395152092e-04 1.963242684723809361e-04 5.891842884011566639e-04 4.235269967466592789e-03 4.530811274889856577e-04 6.468217470683157444e-04 1.997564686462283134e-03 3.476145444437861443e-03 9.639877825975418091e-04
4.302000000000000000e+03 2.566909417510032654e-03 3.180313855409622192e-03 2.826429670676589012e-03 2.974243543576449156e-04 1.992422621697187424e-03 1.705227303318679333e-03 2.105137566104531288e-03 4.778287839144468307e-04 9.326332365162670612e-04 7.031041313894093037e-04 2.238903107354417443e-04 9.935045382007956505e-04 5.819692160002887249e-04 1.199724967591464520e-03 5.765977548435330391e-04 6.684398395009338856e-04 3.389263292774558067e-04 1.951516169356182218e-04 6.515994318760931492e-04 3.894979134202003479e-03 4.480039060581475496e-04 6.949558737687766552e-04 2.027012174949049950e-03 3.501153551042079926e-03 9.179526823572814465e-04
4.359000000000000000e+03 2.538681263104081154e-03 3.125833114609122276e-03 2.962613478302955627e-03 2.956370299216359854e-04 1.857538707554340363e-03 1.857591210864484310e-03 2.097693504765629768e-03 4.681957652792334557e-04 1.035064575262367725e-03 6.129328394308686256e-04 2.225155913038179278e-04 9.894858812913298607e-04 6.024176254868507385e-04 1.160159357823431492e-03 5.536258104257285595e-04 6.782423588447272778e-04 3.336474474053829908e-04 2.072975185001268983e-04 6.733701447956264019e-04 3.892613574862480164e-03 4.420200129970908165e-04 6.659686914645135403e-04 1.900763367302715778e-03 3.447756869718432426e-03 1.778103876858949661e-03
4.417000000000000000e+03 2.495192224159836769e-03 3.163693705573678017e-03 3.195517929270863533e-03 2.938035177066922188e-04 1.842831261456012726e-03 1.742830849252641201e-03 1.995971659198403358e-03 4.515119071584194899e-04 1.023687305860221386e-03 6.699218065477907658e-04 2.212957915617153049e-04 9.848315967246890068e-04 6.393112125806510448e-04 1.166951959021389484e-03 5.933801294304430485e-04 6.775722722522914410e-04 3.303411358501762152e-04 2.223576884716749191e-04 5.717048770748078823e-04 3.914518747478723526e-03 4.366114735603332520e-04 7.071050349622964859e-04 2.060645259916782379e-03 3.328448859974741936e-03 9.853775845840573311e-04
4.476000000000000000e+03 2.475407673045992851e-03 2.843696856871247292e-03 2.772877225652337074e-03 2.919390390161424875e-04 1.957974629476666451e-03 1.707339193671941757e-03 1.913206302560865879e-03 4.510426952037960291e-04 1.037200214341282845e-03 6.027052295394241810e-04 2.201400784542784095e-04 9.802540298551321030e-04 5.870602908544242382e-04 1.094632432796061039e-03 5.521184648387134075e-04 6.685334374196827412e-04 3.272978065069764853e-04 2.014387428062036633e-04 6.643181550316512585e-04 3.962200134992599487e-03 4.319771251175552607e-04 6.430926150642335415e-04 2.052486408501863480e-03 3.767281537875533104e-03 1.226844266057014465e-03
4.535000000000000000e+03 2.566688926890492439e-03 3.024259814992547035e-03 3.197786631062626839e-03 2.900809922721236944e-04 1.966892974451184273e-03 1.925081480294466019e-03 2.281579421833157539e-03 4.793028347194194794e-04 9.081720490939915180e-04 7.417656597681343555e-04 2.189864171668887138e-04 9.741940884850919247e-04 5.470094620250165462e-04 1.076265820302069187e-03 5.555970128625631332e-04 6.695422925986349583e-04 3.246697888243943453e-04 1.908360427478328347e-04 5.760836647823452950e-04 3.958099987357854843e-03 4.257356922607868910e-04 7.769365329295396805e-04 1.944134128279983997e-03 3.530661808326840401e-03 9.212473523803055286e-04
4.595000000000000000e+03 2.607265254482626915e-03 3.026039106771349907e-03 3.009244799613952637e-03 2.882160770241171122e-04 1.881678006611764431e-03 1.651786267757415771e-03 2.080190461128950119e-03 4.500788636505603790e-04 9.236570331268012524e-04 6.279218359850347042e-04 2.178139402531087399e-04 9.700343944132328033e-04 5.911533371545374393e-04 1.071626204065978527e-03 5.565400351770222187e-04 7.860748446546494961e-04 3.224968677386641502e-04 1.969756558537483215e-04 5.683404742740094662e-04 3.877195529639720917e-03 4.213305655866861343e-04 6.542429327964782715e-04 2.532527316361665726e-03 3.778657177463173866e-03 1.343427808023989201e-03
4.656000000000000000e+03 2.456186106428503990e-03 2.976970514282584190e-03 2.822121372446417809e-03 2.863374538719654083e-04 1.881090574897825718e-03 1.567055936902761459e-03 2.227624412626028061e-03 5.012198816984891891e-04 1.050774939358234406e-03 7.404424250125885010e-04 2.166619960917159915e-04 9.632944711484014988e-04 6.020420696586370468e-04 1.240776386111974716e-03 5.720945191569626331e-04 6.628960836678743362e-04 3.192477161064743996e-04 1.781997125362977386e-04 5.613651010207831860e-04 3.917297348380088806e-03 4.160190292168408632e-04 6.404960877262055874e-04 2.117016585543751717e-03 3.305719932541251183e-03 8.996080723591148853e-04
4.718000000000000000e+03 2.635642653331160545e-03 3.154409117996692657e-03 2.886531176045536995e-03 2.844729460775852203e-04 1.897148787975311279e-03 1.598731265403330326e-03 1.892415457405149937e-03 4.695960378739982843e-04 8.573608356527984142e-04 6.202394142746925354e-04 2.152620145352557302e-04 9.587788954377174377e-04 5.887584411539137363e-04 1.210354384966194630e-03 5.480942199937999249e-04 7.332544773817062378e-04 3.202001971658319235e-04 1.810052344808354974e-04 6.419477867893874645e-04 4.145457874983549118e-03 4.104237305000424385e-04 6.751415203325450420e-04 1.968390075489878654e-03 3.763514803722500801e-03 9.165598894469439983e-04
4.780000000000000000e+03 2.537566469982266426e-03 2.830517478287220001e-03 2.870999509468674660e-03 2.826170239131897688e-04 1.952182501554489136e-03 1.824334845878183842e-03 2.379081444814801216e-03 4.466875398065894842e-04 9.247725247405469418e-04 5.994313978590071201e-04 2.143493038602173328e-04 9.596257004886865616e-04 5.408517899923026562e-04 1.176445744931697845e-03 6.047797505743801594e-04 6.686008418910205364e-04 3.153528668917715549e-04 1.802115730242803693e-04 5.407640710473060608e-04 3.939477261155843735e-03 4.060865321662276983e-04 6.974576972424983978e-04 1.902188058011233807e-03 3.089153207838535309e-03 1.033925684168934822e-03
4.844000000000000000e+03 2.499306341633200645e-03 3.028054023161530495e-03 3.144643036648631096e-03 2.807227429002523422e-04 1.872669090516865253e-03 1.707089482806622982e-03 2.331221243366599083e-03 4.604558926075696945e-04 9.430824429728090763e-04 6.783826393075287342e-04 2.129050699295476079e-04 9.492821991443634033e-04 5.563940503634512424e-04 1.165437861345708370e-03 5.567019688896834850e-04 6.508347578346729279e-04 3.127086965832859278e-04 1.810420653782784939e-04 6.782673299312591553e-04 4.428680520504713058e-03 4.036012105643749237e-04 6.713102920912206173e-04 1.902888412587344646e-03 3.475939622148871422e-03 9.764128481037914753e-04
4.908000000000000000e+03 2.383271930739283562e-03 2.952081384137272835e-03 2.561138477176427841e-03 2.788501151371747255e-04 1.767761656083166599e-03 1.556016039103269577e-03 2.264792332425713539e-03 4.829535901080816984e-04 9.061798336915671825e-04 6.540695321746170521e-04 2.118204865837469697e-04 9.463343303650617599e-04 5.933744250796735287e-04 1.198065350763499737e-03 5.560404970310628414e-04 6.446719053201377392e-04 3.163519140798598528e-04 1.822356280172243714e-04 6.298700463958084583e-04 3.776571014896035194e-03 3.966262738686054945e-04 6.781798438169062138e-04 1.951577025465667248e-03 3.565585240721702576e-03 1.019933610223233700e-03
4.973000000000000000e+03 2.444861223921179771e-03 2.948139794170856476e-03 3.112172475084662437e-03 2.769787388388067484e-04 1.859754323959350586e-03 1.481951214373111725e-03 1.846455503255128860e-03 4.259819106664508581e-04 8.825796539895236492e-04 6.023476598784327507e-04 2.107189066009595990e-04 9.407813195139169693e-04 6.153543945401906967e-04 1.136639621108770370e-03 5.347816040739417076e-04 6.306314026005566120e-04 3.160658234264701605e-04 1.797766890376806259e-04 5.419977824203670025e-04 4.008196294307708740e-03 3.902308817487210035e-04 6.285434355959296227e-04 1.891150604933500290e-03 2.992997644469141960e-03 9.805551962926983833e-04
5.039000000000000000e+03 2.426179824396967888e-03 3.086979268118739128e-03 2.613724209368228912e-03 2.751195570454001427e-04 1.822929480113089085e-03 1.987175550311803818e-03 1.853978843428194523e-03 5.186051130294799805e-04 9.960228344425559044e-04 6.170108099468052387e-04 2.097170799970626831e-04 9.479775908403098583e-04 5.804212414659559727e-04 1.033791806548833847e-03 5.394367035478353500e-04 6.344937137328088284e-04 3.074390988331288099e-04 1.720213331282138824e-04 5.371491424739360809e-04 4.048298578709363937e-03 3.869812644552439451e-04 6.442265002988278866e-04 1.896748319268226624e-03 3.247727639973163605e-03 9.777173399925231934e-04
5.106000000000000000e+03 2.533268649131059647e-03 2.941599115729331970e-03 2.634735079482197762e-03 2.732690481934696436e-04 1.927040168084204197e-03 1.543512917123734951e-03 1.965753966942429543e-03 4.666871100198477507e-04 9.558442397974431515e-04 6.100249011069536209e-04 2.084059669869020581e-04 9.319836390204727650e-04 5.104551673866808414e-04 1.055713393725454807e-03 5.504666478373110294e-04 6.289816810749471188e-04 3.095131833106279373e-04 1.900631468743085861e-04 6.206464604474604130e-04 3.784779459238052368e-03 3.825073654297739267e-04 6.971915136091411114e-04 2.103494713082909584e-03 3.014397574588656425e-03 9.671607986092567444e-04
5.174000000000000000e+03 2.569573232904076576e-03 2.857686951756477356e-03 2.885996596887707710e-03 2.714218280743807554e-04 1.823831000365316868e-03 1.773864030838012695e-03 1.963228220120072365e-03 4.541933594737201929e-04 9.297482320107519627e-04 6.127849337644875050e-04 2.072928036795929074e-04 9.256117627955973148e-04 5.751241114921867847e-04 1.013944507576525211e-03 5.178243154659867287e-04 6.396328099071979523e-04 3.044595068786293268e-04 1.946072297869250178e-04 5.414359620772302151e-04 3.809249727055430412e-03 3.772468480747193098e-04 6.313018966466188431e-04 2.002117456868290901e-03 3.087402321398258209e-03 1.032926025800406933e-03
5.242000000000000000e+03 2.547549316659569740e-03 2.834191778674721718e-03 2.582470187917351723e-03 2.696112787816673517e-04 1.831088680773973465e-03 1.669388846494257450e-03 2.052222145721316338e-03 4.475163295865058899e-04 8.396110497415065765e-04 5.800343351438641548e-04 2.065099542960524559e-04 9.170612902380526066e-04 5.220103194005787373e-04 1.089892000891268253e-03 5.229374510236084461e-04 6.107405642978847027e-04 3.065649361815303564e-04 1.708433119347319007e-04 6.098214071244001389e-04 3.894895315170288086e-03 3.756640071514993906e-04 6.081067840568721294e-04 1.905372366309165955e-03 2.920117462053894997e-03 9.443286689929664135e-04
5.312000000000000000e+03 2.579697640612721443e-03 2.845682203769683838e-03 2.776118228211998940e-03 2.677763695828616619e-04 1.831516041420400143e-03 1.605620956979691982e-03 1.846576225943863392e-03 4.510752914939075708e-04 9.796019876375794411e-04 6.571002304553985596e-04 2.051727351499721408e-04 9.130651014856994152e-04 5.683788331225514412e-04 1.135813654400408268e-03 5.135025712661445141e-04 6.216590409167110920e-04 2.977863186970353127e-04 1.816641743062064052e-04 5.648913211189210415e-04 3.947572316974401474e-03 3.777400415856391191e-04 6.542537012137472630e-04 1.953271450474858284e-03 3.160125343129038811e-03 9.003025479614734650e-04
5.382000000000000000e+03 2.471032552421092987e-03 2.776998328045010567e-03 2.441844902932643890e-03 2.659636375028640032e-04 1.800397760234773159e-03 1.574438530951738358e-03 2.215162385255098343e-03 5.679164896719157696e-04 8.647979702800512314e-04 5.761185311712324619e-04 2.043907297775149345e-04 9.107667137868702412e-04 5.198706639930605888e-04 1.035573543049395084e-03 5.349388811737298965e-04 6.215144530870020390e-04 2.941449929494410753e-04 1.670260244281962514e-04 6.445441395044326782e-04 3.668296849355101585e-03 3.703834081534296274e-04 6.231736042536795139e-04 1.898599206469953060e-03 2.995674498379230499e-03 9.959324961528182030e-04
5.454000000000000000e+03 2.661822363734245300e-03 2.915455028414726257e-03 2.578186336904764175e-03 2.641130122356116772e-04 1.824469305574893951e-03 1.484624110162258148e-03 1.999351428821682930e-03 4.238190595060586929e-04 9.832871146500110626e-04 6.134333671070635319e-04 2.031961339525878429e-04 9.023325983434915543e-04 6.236158660613000393e-04 1.200474915094673634e-03 5.124181043356657028e-04 5.988860502839088440e-04 2.928520261775702238e-04 1.669858902459964156e-04 5.525434971787035465e-04 4.138430114835500717e-03 3.607912512961775064e-04 6.404463201761245728e-04 1.874233479611575603e-03 2.993535948917269707e-03 8.844424155540764332e-04
5.526000000000000000e+03 2.441429533064365387e-03 2.825592877343297005e-03 2.622472820803523064e-03 2.622701576910912991e-04 1.778728910721838474e-03 1.573353423736989498e-03 1.878709415905177593e-03 4.105428233742713928e-04 8.716076263226568699e-04 5.642094765789806843e-04 2.020250394707545638e-04 8.957055397331714630e-04 5.089982878416776657e-04 9.964543860405683517e-04 5.207793437875807285e-04 6.036548293195664883e-04 2.893774944823235273e-04 1.839455217123031616e-04 5.459571839310228825e-04 3.850299865007400513e-03 3.706051502376794815e-04 7.195637444965541363e-04 1.937714987434446812e-03 2.847122959792613983e-03 8.558730478398501873e-04
5.599000000000000000e+03 2.406111685559153557e-03 3.012221539393067360e-03 2.669805893674492836e-03 2.603892935439944267e-04 1.810968969948589802e-03 1.444479334168136120e-03 1.917219720780849457e-03 4.489738494157791138e-04 8.869578014127910137e-04 5.877222865819931030e-04 2.016998041654005647e-04 9.178006439469754696e-04 5.377782508730888367e-04 1.383424270898103714e-03 5.128275370225310326e-04 6.300327368080615997e-04 3.088949888478964567e-04 1.734134275466203690e-04 5.955794476903975010e-04 3.831358393654227257e-03 3.641015791799873114e-04 6.399619742296636105e-04 1.807545777410268784e-03 3.357961541041731834e-03 8.204366895370185375e-04
5.674000000000000000e+03 2.465366618707776070e-03 2.701554214581847191e-03 2.540263347327709198e-03 2.584290632512420416e-04 1.839637407101690769e-03 1.662628375925123692e-03 1.786280306987464428e-03 4.012996796518564224e-04 8.121108985505998135e-04 6.234885659068822861e-04 1.997775252675637603e-04 8.896914659999310970e-04 5.821936065331101418e-04 1.025061239488422871e-03 5.477894446812570095e-04 6.615379825234413147e-04 2.844411355908960104e-04 1.674868544796481729e-04 5.497591337189078331e-04 3.747947281226515770e-03 3.515200223773717880e-04 5.982124712318181992e-04 1.821076497435569763e-03 3.202300751581788063e-03 1.084321527741849422e-03
5.749000000000000000e+03 2.425008453428745270e-03 2.630086615681648254e-03 2.666356740519404411e-03 2.564564056228846312e-04 1.730551943182945251e-03 1.520820544101297855e-03 2.041964558884501457e-03 4.622964188456535339e-04 8.665891946293413639e-04 5.706143565475940704e-04 1.991734461626037955e-04 8.968305191956460476e-04 5.073578213341534138e-04 1.118004671297967434e-03 4.993332549929618835e-04 5.946595338173210621e-04 2.822514798026531935e-04 1.603259152034297585e-04 5.245194188319146633e-04 4.160216543823480606e-03 3.498006553854793310e-04 6.316443905234336853e-04 1.906365621834993362e-03 3.046929603442549706e-03 9.556249133311212063e-04
5.825000000000000000e+03 2.407501218840479851e-03 2.730708569288253784e-03 2.738837385550141335e-03 2.545974275562912226e-04 1.877956441603600979e-03 1.513816416263580322e-03 2.164317294955253601e-03 4.778018628712743521e-04 8.893475751392543316e-04 5.441452958621084690e-04 1.980271190404891968e-04 8.895145729184150696e-04 5.218730657361447811e-04 1.018013106659054756e-03 5.103928269818425179e-04 5.953339277766644955e-04 2.876601647585630417e-04 1.693380181677639484e-04 4.852443234995007515e-04 4.025224130600690842e-03 3.508600639179348946e-04 6.146971718408167362e-04 1.777647412382066250e-03 3.123681992292404175e-03 1.035843510180711746e-03
5.902000000000000000e+03 2.500871894881129265e-03 2.887837588787078857e-03 2.806898904964327812e-03 2.527835604269057512e-04 1.716146711260080338e-03 1.619370537810027599e-03 1.725011505186557770e-03 4.229415499139577150e-04 8.327436516992747784e-04 5.333327571861445904e-04 1.975367777049541473e-04 8.827622514218091965e-04 5.203898181207478046e-04 1.206199522130191326e-03 5.177651182748377323e-04 6.272779428400099277e-04 2.778155612759292126e-04 1.609125320101156831e-04 5.235899006947875023e-04 3.726842580363154411e-03 3.369937476236373186e-04 6.091306568123400211e-04 1.760069630108773708e-03 3.407301614060997963e-03 8.703952771611511707e-04
5.981000000000000000e+03 2.444512443616986275e-03 2.845056122168898582e-03 2.636870369315147400e-03 2.509705082047730684e-04 1.716904924251139164e-03 1.554023125208914280e-03 2.021097345277667046e-03 4.287750052753835917e-04 8.342722430825233459e-04 5.425065173767507076e-04 1.956700580194592476e-04 8.736625313758850098e-04 5.037503433413803577e-04 9.677863563410937786e-04 4.932345473207533360e-04 6.455913535319268703e-04 2.799825160764157772e-04 1.570278254803270102e-04 5.039710085839033127e-04 3.615586319938302040e-03 3.340409311931580305e-04 5.970805068500339985e-04 1.969193341210484505e-03 3.055066568776965141e-03 7.841183687560260296e-04
6.060000000000000000e+03 2.358924131840467453e-03 2.774170367047190666e-03 2.747694030404090881e-03 2.492024505045264959e-04 2.046403707936406136e-03 1.533694099634885788e-03 1.767909154295921326e-03 4.113049653824418783e-04 8.923653513193130493e-04 5.803564563393592834e-04 1.946266856975853443e-04 8.850412559695541859e-04 4.932407173328101635e-04 1.001376542262732983e-03 5.222544423304498196e-04 5.967971519567072392e-04 3.017328854184597731e-04 1.692665391601622105e-04 5.619371659122407436e-04 3.767745569348335266e-03 3.378910478204488754e-04 5.779072525911033154e-04 1.923441071994602680e-03 3.206354798749089241e-03 1.268775435164570808e-03
6.140000000000000000e+03 2.323512686416506767e-03 2.789753489196300507e-03 2.640292048454284668e-03 2.474323555361479521e-04 1.716638565994799137e-03 1.527270884253084660e-03 1.898004789836704731e-03 3.917849389836192131e-04 9.119848255068063736e-04 5.397511995397508144e-04 1.956467749550938606e-04 8.619984146207571030e-04 4.747276834677904844e-04 1.041868235915899277e-03 5.289791151881217957e-04 5.705450312234461308e-04 2.822241513058543205e-04 1.671076606726273894e-04 4.954690812155604362e-04 3.689993871375918388e-03 3.302178520243614912e-04 6.094735581427812576e-04 1.987499883398413658e-03 3.056456102058291435e-03 8.614570251666009426e-04
6.222000000000000000e+03 2.392967464402318001e-03 2.711047651246190071e-03 2.678144956007599831e-03 2.456196525599807501e-04 1.669808640144765377e-03 1.485452405177056789e-03 1.784854917787015438e-03 4.731345397885888815e-04 8.579014684073626995e-04 5.687887314707040787e-04 1.930502039613202214e-04 8.624424226582050323e-04 4.749421495944261551e-04 9.710271842777729034e-04 5.058309761807322502e-04 5.814945325255393982e-04 2.753655717242509127e-04 1.641344279050827026e-04 5.010982858948409557e-04 3.771772608160972595e-03 3.279726952314376831e-04 5.657761357724666595e-04 2.074496122077107430e-03 3.933010157197713852e-03 8.047670708037912846e-04
6.304000000000000000e+03 2.364119747653603554e-03 2.750136656686663628e-03 2.424467122182250023e-03 2.437999210087582469e-04 1.732231117784976959e-03 1.378354034386575222e-03 1.805190811865031719e-03 4.006720555480569601e-04 7.712753140367567539e-04 6.055516423657536507e-04 1.973486068891361356e-04 8.535537053830921650e-04 5.482981796376407146e-04 1.039577298797667027e-03 4.990926245227456093e-04 5.620748270303010941e-04 2.679892641026526690e-04 1.726337213767692447e-04 4.851423145737498999e-04 4.262961912900209427e-03 3.348977479618042707e-04 6.217380869202315807e-04 1.971520017832517624e-03 3.312235465273261070e-03 9.699109941720962524e-04
6.388000000000000000e+03 2.411716617643833160e-03 2.760991221293807030e-03 2.556080929934978485e-03 2.418951335130259395e-04 1.750874682329595089e-03 1.423912472091615200e-03 2.069941023364663124e-03 4.257123509887605906e-04 8.602575398981571198e-04 5.390347796492278576e-04 1.907987752929329872e-04 8.459498640149831772e-04 4.784525081049650908e-04 1.056414446793496609e-03 4.825958749279379845e-04 5.653139087371528149e-04 2.945766027551144361e-04 1.576070935698226094e-04 5.334766465239226818e-04 3.640765324234962463e-03 3.181835636496543884e-04 6.015315884724259377e-04 1.856561750173568726e-03 2.760723931714892387e-03 7.897946634329855442e-04
6.473000000000000000e+03 2.361712045967578888e-03 2.808768069371581078e-03 2.512966515496373177e-03 2.399220102233812213e-04 1.734621007926762104e-03 1.303247758187353611e-03 1.878288574516773224e-03 4.340964660514146090e-04 8.045381982810795307e-04 5.270766559988260269e-04 1.912125153467059135e-04 8.395154145546257496e-04 4.447917162906378508e-04 1.100354362279176712e-03 5.209918017499148846e-04 5.829310975968837738e-04 2.653315314091742039e-04 1.764543849276378751e-04 5.526253953576087952e-04 3.826726227998733521e-03 3.138341417070478201e-04 6.862630252726376057e-04 1.890232320874929428e-03 2.989183180034160614e-03 1.016123685985803604e-03
6.559000000000000000e+03 2.370067639276385307e-03 2.709298627451062202e-03 2.480727387592196465e-03 2.379131037741899490e-04 1.725221984088420868e-03 1.281845266930758953e-03 1.762309926562011242e-03 3.887900675181299448e-04 8.063768036663532257e-04 5.847524735145270824e-04 1.887946127681061625e-04 8.594905957579612732e-04 4.945398541167378426e-04 1.055935164913535118e-03 5.060382536612451077e-04 6.262064562179148197e-04 2.618290309328585863e-04 1.582544209668412805e-04 4.885829985141754150e-04 3.776895813643932343e-03 3.070477978326380253e-04 7.236623205244541168e-04 1.772324903868138790e-03 3.011937020346522331e-03 1.094591105356812477e-03
6.646000000000000000e+03 2.287587150931358337e-03 2.877200255170464516e-03 2.299232641234993935e-03 2.359325735596939921e-04 1.879405695945024490e-03 1.607577898539602757e-03 1.825137645937502384e-03 4.686318279709666967e-04 8.201639284379780293e-04 6.736917421221733093e-04 1.923999516293406487e-04 8.337504114024341106e-04 4.583389963954687119e-04 9.510302916169166565e-04 5.052685155533254147e-04 5.780748324468731880e-04 2.767468395177274942e-04 1.561284443596377969e-04 5.275764269754290581e-04 3.553025424480438232e-03 3.166866081301122904e-04 5.687416414730250835e-04 1.813879120163619518e-03 2.948649926111102104e-03 7.851271075196564198e-04
6.734000000000000000e+03 2.487911609932780266e-03 2.773650921881198883e-03 2.419566968455910683e-03 2.340278588235378265e-04 1.688323798589408398e-03 1.303698052652180195e-03 1.696998369880020618e-03 3.697246138472110033e-04 8.348924457095563412e-04 5.325939855538308620e-04 1.873389555839821696e-04 9.053126559592783451e-04 6.603875663131475449e-04 9.841357823461294174e-04 5.358464550226926804e-04 5.609081126749515533e-04 2.573145320639014244e-04 1.577691291458904743e-04 5.095946253277361393e-04 3.608868690207600594e-03 3.040315350517630577e-04 5.644714692607522011e-04 1.764770247973501682e-03 3.138562664389610291e-03 9.775941725820302963e-04
6.823000000000000000e+03 2.395065268501639366e-03 2.798591740429401398e-03 2.522662049159407616e-03 2.322279615327715874e-04 1.690445817075669765e-03 1.691896817646920681e-03 1.746928319334983826e-03 3.758049570024013519e-04 8.278748136945068836e-04 6.376702222041785717e-04 1.871990971267223358e-04 8.300677873194217682e-04 4.711206711363047361e-04 8.701978367753326893e-04 4.594797792378813028e-04 5.779357161372900009e-04 2.543347945902496576e-04 1.558652875246480107e-04 5.987461190670728683e-04 3.572821617126464844e-03 3.145825758110731840e-04 5.587344057857990265e-04 1.822405029088258743e-03 2.906551351770758629e-03 8.309355471283197403e-04
6.914000000000000000e+03 2.279861597344279289e-03 2.753029344603419304e-03 2.309391740709543228e-03 2.305095549672842026e-04 1.676767133176326752e-03 1.441640197299420834e-03 1.771989278495311737e-03 3.823195293080061674e-04 8.249235688708722591e-04 5.246617947705090046e-04 1.849982654675841331e-04 8.192600798793137074e-04 4.980365629307925701e-04 8.812674786895513535e-04 4.690336354542523623e-04 5.788251874037086964e-04 2.989688655361533165e-04 1.547686697449535131e-04 4.927002009935677052e-04 3.477183869108557701e-03 3.106872027274221182e-04 5.754350568167865276e-04 1.721711014397442341e-03 3.142457455396652222e-03 7.981781964190304279e-04
7.005000000000000000e+03 2.367399865761399269e-03 2.729385159909725189e-03 2.454212633892893791e-03 2.288663672516122460e-04 2.051285933703184128e-03 1.376623404212296009e-03 1.676994375884532928e-03 3.686563868541270494e-04 7.717227563261985779e-04 5.219774902798235416e-04 1.843439531512558460e-04 8.853671024553477764e-04 4.510978469625115395e-04 8.393793250434100628e-04 4.523496318142861128e-04 5.781945073977112770e-04 3.777140518650412560e-04 1.445379457436501980e-04 5.716864834539592266e-04 3.676950698718428612e-03 3.112984413746744394e-04 5.857017822563648224e-04 1.722906134091317654e-03 3.192909993231296539e-03 8.051522891037166119e-04
7.098000000000000000e+03 2.273117424920201302e-03 2.488156780600547791e-03 2.525572432205080986e-03 2.272313722642138600e-04 1.777974073775112629e-03 1.311326399445533752e-03 1.719433348625898361e-03 4.277620464563369751e-04 7.910034619271755219e-04 5.164835019968450069e-04 1.865234080469235778e-04 8.139447309076786041e-04 5.380614893510937691e-04 1.012238441035151482e-03 5.036398652009665966e-04 5.908455932512879372e-04 2.543405280448496342e-04 1.459577615605667233e-04 4.494021122809499502e-04 3.487267764285206795e-03 2.910975017584860325e-04 6.032581441104412079e-04 1.841893303208053112e-03 2.770652296021580696e-03 8.133798837661743164e-04
7.192000000000000000e+03 2.262671012431383133e-03 2.795967971906065941e-03 2.486428944393992424e-03 2.255917061120271683e-04 1.939268433488905430e-03 1.319572445936501026e-03 1.694554928690195084e-03 3.884426841977983713e-04 8.211820968426764011e-04 6.489812512882053852e-04 1.835955190472304821e-04 8.300761692225933075e-04 4.936638870276510715e-04 8.450901950709521770e-04 4.770434461534023285e-04 5.404086550697684288e-04 2.463451528456062078e-04 1.491676957812160254e-04 4.597139777615666389e-04 3.586118342354893684e-03 2.961287682410329580e-04 5.611416418105363846e-04 1.872232300229370594e-03 2.703636186197400093e-03 8.423142717219889164e-04
7.288000000000000000e+03 2.309060655534267426e-03 2.677164273336529732e-03 2.294206991791725159e-03 2.239105087937787175e-04 1.687507261522114277e-03 1.325572258792817593e-03 1.752214157022535801e-03 3.919651207979768515e-04 7.462404319085180759e-04 5.227504880167543888e-04 1.928138517541810870e-04 8.941278792917728424e-04 5.007701111026108265e-04 9.003251325339078903e-04 4.864964575972408056e-04 5.362189258448779583e-04 2.449555031489580870e-04 1.459158520447090268e-04 6.323512061499059200e-04 3.747995942831039429e-03 2.950548368971794844e-04 5.681092152372002602e-04 1.774267177097499371e-03 2.953005256131291389e-03 7.637723465450108051e-04
7.384000000000000000e+03 2.279306529089808464e-03 2.688987879082560539e-03 2.436019713059067726e-03 2.221521717729046941e-04 1.588336192071437836e-03 1.191557967104017735e-03 1.704380498267710209e-03 3.793587966356426477e-04 7.461935747414827347e-04 5.293695139698684216e-04 1.807851949706673622e-04 7.991478778421878815e-04 5.713466671295464039e-04 8.953784708864986897e-04 4.667975881602615118e-04 5.304313381202518940e-04 2.612445678096264601e-04 1.689128257567062974e-04 4.543422546703368425e-04 3.548888256773352623e-03 3.019236319232732058e-04 5.757267936132848263e-04 1.671317149884998798e-03 3.042779164388775826e-03 7.863256032578647137e-04
7.482000000000000000e+03 2.257272368296980858e-03 2.512763254344463348e-03 2.477726200595498085e-03 2.202629693783819675e-04 1.627297024242579937e-03 1.347055658698081970e-03 1.675860956311225891e-03 3.550865221768617630e-04 7.314665126614272594e-04 5.081180133856832981e-04 1.800280297175049782e-04 8.064938592724502087e-04 4.546908894553780556e-04 8.068287279456853867e-04 4.617336671799421310e-04 5.765548557974398136e-04 2.599286672193557024e-04 1.577508519403636456e-04 4.678196564782410860e-04 3.397735068574547768e-03 2.886959991883486509e-04 5.920579424127936363e-04 1.707739080302417278e-03 2.822081325575709343e-03 8.251524413935840130e-04
7.582000000000000000e+03 2.321463776752352715e-03 2.956058131530880928e-03 2.692783018574118614e-03 2.182555035687983036e-04 1.560308621264994144e-03 1.307144761085510254e-03 1.698940643109381199e-03 4.135202907491475344e-04 7.577469223178923130e-04 5.140768480487167835e-04 1.795698190107941628e-04 8.094875956885516644e-04 4.919944331049919128e-04 9.127868688665330410e-04 4.458666371647268534e-04 5.764655070379376411e-04 2.470124163664877415e-04 1.498256606282666326e-04 4.761659074574708939e-04 3.673647763207554817e-03 3.066365898121148348e-04 5.737851606681942940e-04 1.845459570176899433e-03 2.856608480215072632e-03 8.529648184776306152e-04
7.682000000000000000e+03 2.465101890265941620e-03 2.458438044413924217e-03 2.637791680172085762e-03 2.162141754524782300e-04 1.685091294348239899e-03 1.358359120786190033e-03 1.736782956868410110e-03 3.951573453377932310e-04 8.212925749830901623e-04 6.077373400330543518e-04 1.775626587914302945e-04 8.310857228934764862e-04 4.795319109689444304e-04 9.247949928976595402e-04 4.668483452405780554e-04 5.252766422927379608e-04 2.429947489872574806e-04 1.409758988302201033e-04 4.306555492803454399e-04 3.601595526561141014e-03 3.087470249738544226e-04 5.879004602320492268e-04 1.718211569823324680e-03 2.745112171396613121e-03 8.795450557954609394e-04
7.784000000000000000e+03 2.315260469913482666e-03 2.878018422052264214e-03 2.606197493150830269e-03 2.141953009413555264e-04 1.637944835238158703e-03 1.334067783318459988e-03 1.614288892596960068e-03 3.568111860658973455e-04 8.027528529055416584e-04 5.145202158018946648e-04 1.779478770913556218e-04 8.931281627155840397e-04 4.631392366718500853e-04 8.924964349716901779e-04 4.859608598053455353e-04 5.446825525723397732e-04 2.438550582155585289e-04 1.422438508598133922e-04 5.232098046690225601e-04 3.905491903424263000e-03 3.166942333336919546e-04 6.142575293779373169e-04 1.735467463731765747e-03 3.016311675310134888e-03 1.365345437079668045e-03
7.887000000000000000e+03 2.365086460486054420e-03 2.462750533595681190e-03 2.653121948242187500e-03 2.122337900800630450e-04 1.793901552446186543e-03 1.320633688010275364e-03 1.697069150395691395e-03 3.569740802049636841e-04 7.686903118155896664e-04 5.273595452308654785e-04 1.757969293976202607e-04 8.295886800624430180e-04 4.547958669718354940e-04 9.380407282151281834e-04 4.427657404448837042e-04 6.656213081441819668e-04 2.531846112105995417e-04 1.434676087228581309e-04 5.698939203284680843e-04 3.594692097976803780e-03 2.820132067427039146e-04 5.526730092242360115e-04 1.877180300652980804e-03 2.831337274983525276e-03 9.686193079687654972e-04
7.992000000000000000e+03 2.366867614910006523e-03 2.547766780480742455e-03 2.448204206302762032e-03 2.102168946294113994e-04 1.656552776694297791e-03 1.232188893482089043e-03 1.724184490740299225e-03 3.476354759186506271e-04 7.249987102113664150e-04 6.290151504799723625e-04 1.776066928869113326e-04 8.231840911321341991e-04 4.463416989892721176e-04 9.348746389150619507e-04 4.696982214227318764e-04 5.425636772997677326e-04 2.568381605669856071e-04 1.474225864512845874e-04 4.426869563758373260e-04 3.536090953275561333e-03 2.886517031583935022e-04 5.424250848591327667e-04 1.677372376434504986e-03 2.972067566588521004e-03 8.153473027050495148e-04
8.098000000000000000e+03 2.341429004445672035e-03 2.535746432840824127e-03 2.612681128084659576e-03 2.081983693642541766e-04 1.566604594700038433e-03 1.331835635937750340e-03 1.990653807297348976e-03 3.673495957627892494e-04 7.716835825704038143e-04 5.450032767839729786e-04 1.788757072063162923e-04 8.932431228458881378e-04 4.551536403596401215e-04 8.177778800018131733e-04 4.514110332820564508e-04 5.283147911541163921e-04 2.407671854598447680e-04 1.449550181860104203e-04 5.272072157822549343e-04 3.812529379501938820e-03 2.814069448504596949e-04 5.388757563196122646e-04 1.747283618897199631e-03 2.849349519237875938e-03 8.856754284352064133e-04
8.205000000000000000e+03 2.263252390548586845e-03 2.540542045608162880e-03 2.129755681380629539e-03 2.062862477032467723e-04 1.578348688781261444e-03 1.401161192916333675e-03 1.629524282179772854e-03 3.529142122715711594e-04 6.719233351759612560e-04 5.875696078874170780e-04 1.741974992910400033e-04 8.207185310311615467e-04 4.769653605762869120e-04 9.833952644839882851e-04 4.377053119242191315e-04 5.185676272958517075e-04 2.353882300667464733e-04 1.419102045474573970e-04 4.283113812562078238e-04 3.359769703820347786e-03 2.776662004180252552e-04 5.376384942792356014e-04 1.688094460405409336e-03 2.725084545090794563e-03 1.028664759360253811e-03
8.314000000000000000e+03 2.263176254928112030e-03 2.541885478422045708e-03 2.296037739142775536e-03 2.043960848823189735e-04 1.594788976944983006e-03 1.235716859810054302e-03 1.643958967179059982e-03 3.765777219086885452e-04 7.041238714009523392e-04 6.149674882180988789e-04 1.740057923598214984e-04 7.903157384134829044e-04 4.249524790793657303e-04 9.711324237287044525e-04 4.377292061690241098e-04 5.139356362633407116e-04 2.384708495810627937e-04 1.448216935386881232e-04 4.449070838745683432e-04 3.649288089945912361e-03 2.870578900910913944e-04 5.705289659090340137e-04 1.709857373498380184e-03 3.011866472661495209e-03 8.239666931331157684e-04
8.424000000000000000e+03 2.257066778838634491e-03 2.390607027336955070e-03 2.373536583036184311e-03 2.025879803113639355e-04 1.735998666845262051e-03 1.277112984098494053e-03 1.666059717535972595e-03 3.455260302871465683e-04 7.763102767057716846e-04 5.536195822060108185e-04 1.821355399442836642e-04 7.629489991813898087e-04 4.471613501664251089e-04 9.110439568758010864e-04 4.668546898756176233e-04 5.217750440351665020e-04 2.783862000796943903e-04 1.346620119875296950e-04 4.387972003314644098e-04 3.426125971600413322e-03 2.734575245995074511e-04 5.708470125682651997e-04 1.767010544426739216e-03 3.236678661778569221e-03 7.132861646823585033e-04
8.536000000000000000e+03 2.160464879125356674e-03 2.675307914614677429e-03 2.160006901249289513e-03 2.008928568102419376e-04 1.695464481599628925e-03 1.287161838263273239e-03 1.599183189682662487e-03 3.481577441561967134e-04 6.758561939932405949e-04 5.004930426366627216e-04 1.706373732304200530e-04 7.677209214307367802e-04 4.546770360320806503e-04 8.814960601739585400e-04 4.637424426618963480e-04 5.096146487630903721e-04 2.259544999105855823e-04 1.536076888442039490e-04 4.301125591155141592e-04 3.289394080638885498e-03 2.632664691191166639e-04 5.444826674647629261e-04 1.768810208886861801e-03 2.964365528896450996e-03 7.274150266312062740e-04
8.649000000000000000e+03 2.361631952226161957e-03 2.614218741655349731e-03 2.274885075166821480e-03 1.992650650208815932e-04 1.525281113572418690e-03 1.284028287045657635e-03 1.640525762923061848e-03 3.689233271870762110e-04 7.351071690209209919e-04 4.851537523791193962e-04 1.701749133644625545e-04 7.783632609061896801e-04 4.028620896860957146e-04 8.458609809167683125e-04 4.169612366240471601e-04 4.992926842533051968e-04 2.250464749522507191e-04 1.331434032181277871e-04 4.652301140595227480e-04 3.520219819620251656e-03 2.547372423578053713e-04 5.439311498776078224e-04 1.779010402970016003e-03 2.815660322085022926e-03 7.332476670853793621e-04
8.764000000000000000e+03 2.316201338544487953e-03 2.335706492885947227e-03 2.140226075425744057e-03 1.976805506274104118e-04 1.549383974634110928e-03 1.225809333845973015e-03 1.657722052186727524e-03 3.673075698316097260e-04 7.365972851403057575e-04 4.899557097814977169e-04 1.786834181984886527e-04 8.271830156445503235e-04 4.335409030318260193e-04 8.242935291491448879e-04 4.535386105999350548e-04 5.303678917698562145e-04 2.570446231402456760e-04 1.558210060466080904e-04 4.380384052637964487e-04 3.581203287467360497e-03 2.647124638315290213e-04 5.442708497866988182e-04 1.788507797755300999e-03 2.709300257265567780e-03 9.268477442674338818e-04
8.880000000000000000e+03 2.283524489030241966e-03 2.397760981693863869e-03 2.166327089071273804e-03 1.961364614544436336e-04 1.623846706934273243e-03 1.197973266243934631e-03 1.805807580240070820e-03 3.745178692042827606e-04 6.948467926122248173e-04 5.401982925832271576e-04 1.711447403067722917e-04 7.679483387619256973e-04 4.528337158262729645e-04 1.009988714940845966e-03 4.248943587299436331e-04 5.012842011637985706e-04 2.297624741913750768e-04 1.551072346046566963e-04 4.841826448682695627e-04 3.540462115779519081e-03 2.693466667551547289e-04 5.509826005436480045e-04 1.781794242560863495e-03 2.621939638629555702e-03 7.923944504000246525e-04
8.998000000000000000e+03 2.200639573857188225e-03 2.366877859458327293e-03 2.309549599885940552e-03 1.946137781487777829e-04 1.671660109423100948e-03 1.190218492411077023e-03 1.704924390651285648e-03 3.413155209273099899e-04 7.264214218594133854e-04 4.804140480700880289e-04 1.679021952440962195e-04 7.934116874821484089e-04 4.077517951373010874e-04 8.991868235170841217e-04 4.467789840418845415e-04 6.223136442713439465e-04 2.201807656092569232e-04 1.467848633183166385e-04 4.217774549033492804e-04 3.516671247780323029e-03 2.687820233404636383e-04 5.553572555072605610e-04 1.630953047424554825e-03 2.919829683378338814e-03 7.286463514901697636e-04
9.118000000000000000e+03 2.229102188721299171e-03 2.474663779139518738e-03 2.605006331577897072e-03 1.931076403707265854e-04 1.630455604754388332e-03 1.330801285803318024e-03 1.671090605668723583e-03 3.475221164990216494e-04 7.083395612426102161e-04 4.855853912886232138e-04 1.674473169259727001e-04 7.833719137124717236e-04 4.303887544665485620e-04 9.535900317132472992e-04 4.510035796556621790e-04 5.428401636891067028e-04 2.149228093912824988e-04 1.352890831185504794e-04 4.237256944179534912e-04 3.487749723717570305e-03 2.794078027363866568e-04 5.442345864139497280e-04 1.703640446066856384e-03 3.113618819043040276e-03 6.762938573956489563e-04
9.238000000000000000e+03 2.366620814427733421e-03 2.460485091432929039e-03 2.086729509755969048e-03 1.916413166327401996e-04 1.699574408121407032e-03 1.328753191046416759e-03 1.664936193265020847e-03 3.521829785313457251e-04 7.342768949456512928e-04 4.760496958624571562e-04 1.686187315499410033e-04 7.480068015865981579e-04 4.102921811863780022e-04 8.712326525710523129e-04 4.767286882270127535e-04 4.811986291315406561e-04 2.233181148767471313e-04 1.309915969613939524e-04 4.880981578025966883e-04 3.497181227430701256e-03 2.884142741095274687e-04 6.395254749804735184e-04 1.807751250453293324e-03 2.412404399365186691e-03 7.468126714229583740e-04
9.361000000000000000e+03 2.172181848436594009e-03 2.326845657080411911e-03 2.433264162391424179e-03 1.901674695545807481e-04 1.610534382052719593e-03 1.252329791896045208e-03 1.801573205739259720e-03 3.577568859327584505e-04 7.006199448369443417e-04 4.602813569363206625e-04 1.688045886112377048e-04 7.719533168710768223e-04 4.008057003375142813e-04 8.197729475796222687e-04 4.054770397488027811e-04 4.848355893045663834e-04 2.217230940004810691e-04 1.321509625995531678e-04 3.871390363201498985e-04 3.358564106747508049e-03 2.612469252198934555e-04 5.461882683448493481e-04 1.651656813919544220e-03 2.870466327294707298e-03 6.513608968816697598e-04
9.485000000000000000e+03 2.304747933521866798e-03 2.349419286474585533e-03 2.175513654947280884e-03 1.887118123704567552e-04 1.665394636802375317e-03 1.131385564804077148e-03 1.527318148873746395e-03 3.621836949605494738e-04 6.971062975935637951e-04 5.580916185863316059e-04 1.673297956585884094e-04 7.710240315645933151e-04 4.073433810845017433e-04 7.713068625889718533e-04 4.295318794902414083e-04 6.429369677789509296e-04 2.099970588460564613e-04 1.263341982848942280e-04 4.652358184102922678e-04 3.569887252524495125e-03 2.591576776467263699e-04 5.162160960026085377e-04 1.560576842166483402e-03 2.541704336181282997e-03 8.531612693332135677e-04
9.611000000000000000e+03 2.142542041838169098e-03 2.747583203017711639e-03 2.229206962510943413e-03 1.872708089649677277e-04 1.550140324980020523e-03 1.184109481982886791e-03 1.607003738172352314e-03 3.280290111433714628e-04 6.859055138193070889e-04 4.849304677918553352e-04 1.630067126825451851e-04 7.988986908458173275e-04 4.561552777886390686e-04 9.329863823950290680e-04 4.139234079048037529e-04 4.789595550391823053e-04 2.087365865008905530e-04 1.414171420037746429e-04 4.245134477969259024e-04 3.198825055733323097e-03 2.608136564958840609e-04 5.073806387372314930e-04 1.558156101964414120e-03 2.628643065690994263e-03 8.635508711449801922e-04
9.738000000000000000e+03 2.282042056322097778e-03 2.370367059484124184e-03 1.934892381541430950e-03 1.858311443356797099e-04 1.587256207130849361e-03 1.258749631233513355e-03 1.602397882379591465e-03 3.270751039963215590e-04 6.997576565481722355e-04 4.956996417604386806e-04 1.638197572901844978e-04 7.707607001066207886e-04 4.058524791616946459e-04 8.704694919288158417e-04 4.034133162349462509e-04 5.823029787279665470e-04 2.091352362185716629e-04 1.364837371511384845e-04 4.153284535277634859e-04 3.636487992480397224e-03 2.443143166601657867e-04 5.153109668754041195e-04 1.715085818432271481e-03 2.381069585680961609e-03 6.658356287516653538e-04
9.868000000000000000e+03 2.107979962602257729e-03 2.316929399967193604e-03 2.041681669652462006e-03 1.843591307988390326e-04 1.622220501303672791e-03 1.192647498100996017e-03 1.608685124665498734e-03 3.410316712688654661e-04 7.198977400548756123e-04 4.972646129317581654e-04 1.630665065022185445e-04 8.113379008136689663e-04 4.284326278138905764e-04 8.725298685021698475e-04 4.044756351504474878e-04 5.706693045794963837e-04 2.066822926281020045e-04 1.325073535554111004e-04 4.102944221813231707e-04 3.340174676850438118e-03 2.412591129541397095e-04 5.381792434491217136e-04 1.754570752382278442e-03 2.593400422483682632e-03 9.355892543680965900e-04
9.998000000000000000e+03 2.226209035143256187e-03 2.341150538995862007e-03 2.489106962457299232e-03 1.828866807045415044e-04 1.917387358844280243e-03 1.175726181827485561e-03 1.632508239708840847e-03 3.361368726473301649e-04 6.902784225530922413e-04 4.827490483876317739e-04 1.617506495676934719e-04 7.590703316964209080e-04 3.965802316088229418e-04 8.104247390292584896e-04 4.085155960638076067e-04 4.896011087112128735e-04 2.075361553579568863e-04 1.331416860921308398e-04 4.513771564234048128e-04 3.366847522556781769e-03 2.416028873994946480e-04 5.438040825538337231e-04 1.707690302282571793e-03 2.440160838887095451e-03 8.375917677767574787e-04


==> dat/oned_const_mse.dat <==
0.000000000000000000e+00 2.557145953178405762e-01
1.000000000000000000e+00 2.489916384220123291e-01
2.000000000000000000e+00 2.366632819175720215e-01
3.000000000000000000e+00 2.200004905462265015e-01
4.000000000000000000e+00 2.005111724138259888e-01
5.000000000000000000e+00 1.795714795589447021e-01
6.000000000000000000e+00 1.583329886198043823e-01
7.000000000000000000e+00 1.377373933792114258e-01
8.000000000000000000e+00 1.183265075087547302e-01
9.000000000000000000e+00 1.006764024496078491e-01
1.000000000000000000e+01 8.498272299766540527e-02
1.100000000000000000e+01 7.131827622652053833e-02
1.200000000000000000e+01 5.963061377406120300e-02
1.300000000000000000e+01 4.981128871440887451e-02
1.400000000000000000e+01 4.166348651051521301e-02
1.500000000000000000e+01 3.496613726019859314e-02
1.600000000000000000e+01 2.948991581797599792e-02
1.700000000000000000e+01 2.502647787332534790e-02
1.800000000000000000e+01 2.139415219426155090e-02
1.900000000000000000e+01 1.842901296913623810e-02
2.000000000000000000e+01 1.600075513124465942e-02
2.100000000000000000e+01 1.400464121252298355e-02
2.200000000000000000e+01 1.235581189393997192e-02
2.300000000000000000e+01 1.098619960248470306e-02
2.400000000000000000e+01 9.841975755989551544e-03
2.500000000000000000e+01 8.880597539246082306e-03
2.600000000000000000e+01 8.068194612860679626e-03
2.700000000000000000e+01 7.377773523330688477e-03
2.800000000000000000e+01 6.787893362343311310e-03
2.900000000000000000e+01 6.281080190092325211e-03
3.000000000000000000e+01 5.843298509716987610e-03
3.100000000000000000e+01 5.463194102048873901e-03
3.200000000000000000e+01 5.131511017680168152e-03
3.300000000000000000e+01 4.840747453272342682e-03
3.400000000000000000e+01 4.584759939461946487e-03
3.500000000000000000e+01 4.358390346169471741e-03
3.600000000000000000e+01 4.157376475632190704e-03
3.700000000000000000e+01 3.978190477937459946e-03
3.800000000000000000e+01 3.817833028733730316e-03
3.900000000000000000e+01 3.673790954053401947e-03
4.000000000000000000e+01 3.543939907103776932e-03
4.100000000000000000e+01 3.426482435315847397e-03
4.200000000000000000e+01 3.319883020594716072e-03
4.300000000000000000e+01 3.222817089408636093e-03
4.400000000000000000e+01 3.134140279144048691e-03
4.500000000000000000e+01 3.052883315831422806e-03
4.600000000000000000e+01 2.978205448016524315e-03
4.700000000000000000e+01 2.909364411607384682e-03
4.800000000000000000e+01 2.845720853656530380e-03
4.900000000000000000e+01 2.786704571917653084e-03
5.000000000000000000e+01 2.731820335611701012e-03
5.100000000000000000e+01 2.680650912225246429e-03
5.200000000000000000e+01 2.632820978760719299e-03
5.300000000000000000e+01 2.587999217212200165e-03
5.400000000000000000e+01 2.545889467000961304e-03
5.500000000000000000e+01 2.506234915927052498e-03
5.600000000000000000e+01 2.468802034854888916e-03
5.700000000000000000e+01 2.433387795463204384e-03
5.800000000000000000e+01 2.399808028712868690e-03
5.900000000000000000e+01 2.367897890508174896e-03
6.000000000000000000e+01 2.337509300559759140e-03
6.100000000000000000e+01 2.308511640876531601e-03
6.200000000000000000e+01 2.280788496136665344e-03
6.300000000000000000e+01 2.254233229905366898e-03
6.400000000000000000e+01 2.228753641247749329e-03
6.500000000000000000e+01 2.204262418672442436e-03
6.600000000000000000e+01 2.180682029575109482e-03
6.700000000000000000e+01 2.157945185899734497e-03
6.800000000000000000e+01 2.135988790541887283e-03
6.900000000000000000e+01 2.114757662639021873e-03
7.000000000000000000e+01 2.094199415296316147e-03
7.100000000000000000e+01 2.074268413707613945e-03
7.200000000000000000e+01 2.054923679679632187e-03
7.300000000000000000e+01 2.036126097664237022e-03
7.400000000000000000e+01 2.017842838540673256e-03
7.500000000000000000e+01 2.000040840357542038e-03
7.600000000000000000e+01 1.982692396268248558e-03
7.700000000000000000e+01 1.965769799426198006e-03
7.800000000000000000e+01 1.949250698089599609e-03
7.900000000000000000e+01 1.933112507686018944e-03
8.000000000000000000e+01 1.917334506288170815e-03
8.100000000000000000e+01 1.901899813674390316e-03
8.200000000000000000e+01 1.886790036223828793e-03
8.300000000000000000e+01 1.871990505605936050e-03
8.400000000000000000e+01 1.857487484812736511e-03
8.500000000000000000e+01 1.843267120420932770e-03
8.600000000000000000e+01 1.829316955991089344e-03
8.700000000000000000e+01 1.815624767914414406e-03
8.800000000000000000e+01 1.802181010134518147e-03
8.900000000000000000e+01 1.788975088857114315e-03
9.000000000000000000e+01 1.775998971424996853e-03
9.100000000000000000e+01 1.763243461027741432e-03
9.200000000000000000e+01 1.750700292177498341e-03
9.300000000000000000e+01 1.738361665047705173e-03
9.400000000000000000e+01 1.726221991702914238e-03
9.500000000000000000e+01 1.714273588731884956e-03
9.600000000000000000e+01 1.702511217445135117e-03
9.700000000000000000e+01 1.690928591415286064e-03
9.800000000000000000e+01 1.679520122706890106e-03
9.900000000000000000e+01 1.668280689045786858e-03
1.000000000000000000e+02 1.657206448726356030e-03
1.010000000000000000e+02 1.646291231736540794e-03
1.020000000000000000e+02 1.635531778447329998e-03
1.030000000000000000e+02 1.624922966584563255e-03
1.040000000000000000e+02 1.614462467841804028e-03
1.050000000000000000e+02 1.604145509190857410e-03
1.060000000000000000e+02 1.593968598172068596e-03
1.070000000000000000e+02 1.583927660249173641e-03
1.080000000000000000e+02 1.574020832777023315e-03
1.090000000000000000e+02 1.564243575558066368e-03
1.100000000000000000e+02 1.554593793116509914e-03
1.110000000000000000e+02 1.545068225823342800e-03
1.120000000000000000e+02 1.535665476694703102e-03
1.130000000000000000e+02 1.526380539871752262e-03
1.140000000000000000e+02 1.517212251201272011e-03
1.150000000000000000e+02 1.508157816715538502e-03
1.160000000000000000e+02 1.499215024523437023e-03
1.170000000000000000e+02 1.490381662733852863e-03
1.180000000000000000e+02 1.481655519455671310e-03
1.190000000000000000e+02 1.473034499213099480e-03
1.200000000000000000e+02 1.464516506530344486e-03
1.210000000000000000e+02 1.456099096685647964e-03
1.220000000000000000e+02 1.447780872695147991e-03
1.230000000000000000e+02 1.439560670405626297e-03
1.240000000000000000e+02 1.431435230188071728e-03
1.250000000000000000e+02 1.423403504304587841e-03
1.260000000000000000e+02 1.415463862940669060e-03
1.270000000000000000e+02 1.407613512128591537e-03
1.280000000000000000e+02 1.399852801114320755e-03
1.290000000000000000e+02 1.392179285176098347e-03
1.300000000000000000e+02 1.384590286761522293e-03
1.310000000000000000e+02 1.377085689455270767e-03
1.320000000000000000e+02 1.369662815704941750e-03
1.330000000000000000e+02 1.362322247587144375e-03
1.340000000000000000e+02 1.355060841888189316e-03
1.350000000000000000e+02 1.347878016531467438e-03
1.360000000000000000e+02 1.340772723779082298e-03
1.370000000000000000e+02 1.333742402493953705e-03
1.380000000000000000e+02 1.326786936260759830e-03
1.390000000000000000e+02 1.319904928095638752e-03
1.400000000000000000e+02 1.313094864599406719e-03
1.410000000000000000e+02 1.306355814449489117e-03
1.420000000000000000e+02 1.299687079153954983e-03
1.430000000000000000e+02 1.293087261728942394e-03
1.440000000000000000e+02 1.286554615944623947e-03
1.450000000000000000e+02 1.280088094063103199e-03
1.460000000000000000e+02 1.273687346838414669e-03
1.470000000000000000e+02 1.267351442947983742e-03
1.480000000000000000e+02 1.261078985407948494e-03
1.490000000000000000e+02 1.254869392141699791e-03
1.500000000000000000e+02 1.248721266165375710e-03
1.510000000000000000e+02 1.242633210495114326e-03
1.520000000000000000e+02 1.236605807207524776e-03
1.530000000000000000e+02 1.230637077242136002e-03
1.540000000000000000e+02 1.224726205691695213e-03
1.550000000000000000e+02 1.218872610479593277e-03
1.560000000000000000e+02 1.213075011037290096e-03
1.570000000000000000e+02 1.207333523780107498e-03
1.580000000000000000e+02 1.201646169647574425e-03
1.590000000000000000e+02 1.196012948639690876e-03
1.600000000000000000e+02 1.190433162264525890e-03
1.610000000000000000e+02 1.184905529953539371e-03
1.620000000000000000e+02 1.179429236799478531e-03
1.630000000000000000e+02 1.174004049971699715e-03
1.640000000000000000e+02 1.168628921732306480e-03
1.650000000000000000e+02 1.163303270004689693e-03
1.660000000000000000e+02 1.158026745542883873e-03
1.670000000000000000e+02 1.152798184193670750e-03
1.680000000000000000e+02 1.147617236711084843e-03
1.690000000000000000e+02 1.142482273280620575e-03
1.700000000000000000e+02 1.137393992394208908e-03
1.710000000000000000e+02 1.132351113483309746e-03
1.720000000000000000e+02 1.127353403717279434e-03
1.730000000000000000e+02 1.122399466112256050e-03
1.740000000000000000e+02 1.117490231990814209e-03
1.750000000000000000e+02 1.112622907385230064e-03
1.760000000000000000e+02 1.107798540033400059e-03
1.770000000000000000e+02 1.103016315028071404e-03
1.780000000000000000e+02 1.098275533877313137e-03
1.790000000000000000e+02 1.093575847335159779e-03
1.800000000000000000e+02 1.088916440494358540e-03
1.810000000000000000e+02 1.084296382032334805e-03
1.820000000000000000e+02 1.079716021195054054e-03
1.830000000000000000e+02 1.075174659490585327e-03
1.840000000000000000e+02 1.070671365596354008e-03
1.850000000000000000e+02 1.066206023097038269e-03
1.860000000000000000e+02 1.061778049916028976e-03
1.870000000000000000e+02 1.057386747561395168e-03
1.880000000000000000e+02 1.053031766787171364e-03
1.890000000000000000e+02 1.048713224008679390e-03
1.900000000000000000e+02 1.044430071488022804e-03
1.910000000000000000e+02 1.040181727148592472e-03
1.920000000000000000e+02 1.035968307405710220e-03
1.930000000000000000e+02 1.031788764521479607e-03
1.940000000000000000e+02 1.027643447741866112e-03
1.950000000000000000e+02 1.023531425744295120e-03
1.960000000000000000e+02 1.019452232867479324e-03
1.970000000000000000e+02 1.015405869111418724e-03
1.980000000000000000e+02 1.011391752399504185e-03
1.990000000000000000e+02 1.007409184239804745e-03
2.000000000000000000e+02 1.003458164632320404e-03
2.010000000000000000e+02 9.995381115004420280e-04
2.020000000000000000e+02 9.956489084288477898e-04
2.030000000000000000e+02 9.917898569256067276e-04
2.040000000000000000e+02 9.879608405753970146e-04
2.050000000000000000e+02 9.841613937169313431e-04
2.060000000000000000e+02 9.803912835195660591e-04
2.070000000000000000e+02 9.766503935679793358e-04
2.080000000000000000e+02 9.729376761242747307e-04
2.090000000000000000e+02 9.692533058114349842e-04
2.100000000000000000e+02 9.655971080064773560e-04
2.110000000000000000e+02 9.619682095944881439e-04
2.120000000000000000e+02 9.583669598214328289e-04
2.130000000000000000e+02 9.547921363264322281e-04
2.140000000000000000e+02 9.512443211860954762e-04
2.150000000000000000e+02 9.477234561927616596e-04
2.160000000000000000e+02 9.442281443625688553e-04
2.170000000000000000e+02 9.407589095644652843e-04
2.180000000000000000e+02 9.373151115141808987e-04
2.190000000000000000e+02 9.338962845504283905e-04
2.200000000000000000e+02 9.305028943344950676e-04
2.210000000000000000e+02 9.271341841667890549e-04
2.220000000000000000e+02 9.237895719707012177e-04
2.230000000000000000e+02 9.204689995385706425e-04
2.240000000000000000e+02 9.171725832857191563e-04
2.250000000000000000e+02 9.138996829278767109e-04
2.260000000000000000e+02 9.106497745960950851e-04
2.270000000000000000e+02 9.074236149899661541e-04
2.280000000000000000e+02 9.042199817486107349e-04
2.290000000000000000e+02 9.010389912873506546e-04
2.300000000000000000e+02 8.978806436061859131e-04
2.310000000000000000e+02 8.947444148361682892e-04
2.320000000000000000e+02 8.916302467696368694e-04
2.330000000000000000e+02 8.885377319529652596e-04
2.340000000000000000e+02 8.854664047248661518e-04
2.350000000000000000e+02 8.824163232930004597e-04
2.360000000000000000e+02 8.793874876573681831e-04
2.370000000000000000e+02 8.763791411183774471e-04
2.380000000000000000e+02 8.733914582990109921e-04
2.390000000000000000e+02 8.704242063686251640e-04
2.400000000000000000e+02 8.674769778735935688e-04
2.410000000000000000e+02 8.645501220598816872e-04
2.420000000000000000e+02 8.616428240202367306e-04
2.430000000000000000e+02 8.587549673393368721e-04
2.440000000000000000e+02 8.558867848478257656e-04
2.450000000000000000e+02 8.530374616384506226e-04
2.460000000000000000e+02 8.502072305418550968e-04
2.470000000000000000e+02 8.473959751427173615e-04
2.480000000000000000e+02 8.446032879874110222e-04
2.490000000000000000e+02 8.418287616223096848e-04
2.500000000000000000e+02 8.390723960474133492e-04
2.510000000000000000e+02 8.363341912627220154e-04
2.520000000000000000e+02 8.336137398146092892e-04
2.530000000000000000e+02 8.309108670800924301e-04
2.540000000000000000e+02 8.282258058898150921e-04
2.550000000000000000e+02 8.255577995441854000e-04
2.560000000000000000e+02 8.229071972891688347e-04
2.570000000000000000e+02 8.202734752558171749e-04
2.580000000000000000e+02 8.176564588211476803e-04
2.590000000000000000e+02 8.150564972311258316e-04
2.600000000000000000e+02 8.124730666168034077e-04
2.610000000000000000e+02 8.099059923551976681e-04
2.620000000000000000e+02 8.073549834080040455e-04
2.630000000000000000e+02 8.048203890211880207e-04
2.640000000000000000e+02 8.023012778721749783e-04
2.650000000000000000e+02 7.997982902452349663e-04
2.660000000000000000e+02 7.973105530254542828e-04
2.670000000000000000e+02 7.948382990434765816e-04
2.680000000000000000e+02 7.923814118839800358e-04
2.690000000000000000e+02 7.899396587163209915e-04
2.700000000000000000e+02 7.875132141634821892e-04
2.710000000000000000e+02 7.851013215258717537e-04
2.720000000000000000e+02 7.827045046724379063e-04
2.730000000000000000e+02 7.803222979418933392e-04
2.740000000000000000e+02 7.779542938806116581e-04
2.750000000000000000e+02 7.756008999422192574e-04
2.760000000000000000e+02 7.732615340501070023e-04
2.770000000000000000e+02 7.709364290349185467e-04
2.780000000000000000e+02 7.686252938583493233e-04
2.790000000000000000e+02 7.663277210667729378e-04
2.800000000000000000e+02 7.640440016984939575e-04
2.810000000000000000e+02 7.617740193381905556e-04
2.820000000000000000e+02 7.595173083245754242e-04
2.830000000000000000e+02 7.572742179036140442e-04
2.840000000000000000e+02 7.550441077910363674e-04
2.850000000000000000e+02 7.528273272328078747e-04
2.860000000000000000e+02 7.506235851906239986e-04
2.870000000000000000e+02 7.484327070415019989e-04
2.880000000000000000e+02 7.462545181624591351e-04
2.890000000000000000e+02 7.440887275151908398e-04
2.900000000000000000e+02 7.419360335916280746e-04
2.910000000000000000e+02 7.397951558232307434e-04
2.920000000000000000e+02 7.376670837402343750e-04
2.930000000000000000e+02 7.355511770583689213e-04
2.940000000000000000e+02 7.334478432312607765e-04
2.950000000000000000e+02 7.313559763133525848e-04
2.960000000000000000e+02 7.292757509276270866e-04
2.970000000000000000e+02 7.272076327353715897e-04
2.980000000000000000e+02 7.251516217365860939e-04
2.990000000000000000e+02 7.231067284010350704e-04
3.000000000000000000e+02 7.210733019746840000e-04
3.010000000000000000e+02 7.190517499111592770e-04
3.020000000000000000e+02 7.170411408878862858e-04
3.030000000000000000e+02 7.150418823584914207e-04
3.040000000000000000e+02 7.130538579076528549e-04
3.050000000000000000e+02 7.110768929123878479e-04
3.060000000000000000e+02 7.091105799190700054e-04
3.070000000000000000e+02 7.071552681736648083e-04
3.080000000000000000e+02 7.052105502225458622e-04
3.090000000000000000e+02 7.032767753116786480e-04
3.100000000000000000e+02 7.013536524027585983e-04
3.110000000000000000e+02 6.994407158344984055e-04
3.120000000000000000e+02 6.975383148528635502e-04
3.130000000000000000e+02 6.956459837965667248e-04
3.140000000000000000e+02 6.937643047422170639e-04
3.150000000000000000e+02 6.918926374055445194e-04
3.160000000000000000e+02 6.900308071635663509e-04
3.170000000000000000e+02 6.881795125082135201e-04
3.180000000000000000e+02 6.863378803245723248e-04
3.190000000000000000e+02 6.845060270279645920e-04
3.200000000000000000e+02 6.826840690337121487e-04
3.210000000000000000e+02 6.808716570958495140e-04
3.220000000000000000e+02 6.790690240450203419e-04
3.230000000000000000e+02 6.772759370505809784e-04
3.240000000000000000e+02 6.754921050742268562e-04
3.250000000000000000e+02 6.737178191542625427e-04
3.260000000000000000e+02 6.719524972140789032e-04
3.270000000000000000e+02 6.701964884996414185e-04
3.280000000000000000e+02 6.684499094262719154e-04
3.290000000000000000e+02 6.667122361250221729e-04
3.300000000000000000e+02 6.649840506725013256e-04
3.310000000000000000e+02 6.632641889154911041e-04
3.320000000000000000e+02 6.615534657612442970e-04
3.330000000000000000e+02 6.598516483791172504e-04
3.340000000000000000e+02 6.581585039384663105e-04
3.350000000000000000e+02 6.564739160239696503e-04
3.360000000000000000e+02 6.547979428432881832e-04
3.370000000000000000e+02 6.531303515657782555e-04
3.380000000000000000e+02 6.514713168144226074e-04
3.390000000000000000e+02 6.498208967968821526e-04
3.400000000000000000e+02 6.481786258518695831e-04
3.410000000000000000e+02 6.465447368100285530e-04
3.420000000000000000e+02 6.449188804253935814e-04
3.430000000000000000e+02 6.433014059439301491e-04
3.440000000000000000e+02 6.416923133656382561e-04
3.450000000000000000e+02 6.400905549526214600e-04
3.460000000000000000e+02 6.384972366504371166e-04
3.470000000000000000e+02 6.369117181748151779e-04
3.480000000000000000e+02 6.353341741487383842e-04
3.490000000000000000e+02 6.337642553262412548e-04
3.500000000000000000e+02 6.322021363303065300e-04
3.510000000000000000e+02 6.306475843302905560e-04
3.520000000000000000e+02 6.291008903644979000e-04
3.530000000000000000e+02 6.275617633946239948e-04
3.540000000000000000e+02 6.260301452130079269e-04
3.550000000000000000e+02 6.245060358196496964e-04
3.560000000000000000e+02 6.229891441762447357e-04
3.570000000000000000e+02 6.214795866981148720e-04
3.580000000000000000e+02 6.199773633852601051e-04
3.590000000000000000e+02 6.184824160300195217e-04
3.600000000000000000e+02 6.169947446323931217e-04
3.610000000000000000e+02 6.155139417387545109e-04
3.620000000000000000e+02 6.140406476333737373e-04
3.630000000000000000e+02 6.125740474089980125e-04
3.640000000000000000e+02 6.111143156886100769e-04
3.650000000000000000e+02 6.096619763411581516e-04
3.660000000000000000e+02 6.082164472900331020e-04
3.670000000000000000e+02 6.067774957045912743e-04
3.680000000000000000e+02 6.053452380001544952e-04
3.690000000000000000e+02 6.039197905920445919e-04
3.700000000000000000e+02 6.025013281032443047e-04
3.710000000000000000e+02 6.010891520418226719e-04
3.720000000000000000e+02 5.996836698614060879e-04
3.730000000000000000e+02 5.982848233543336391e-04
3.740000000000000000e+02 5.968924378976225853e-04
3.750000000000000000e+02 5.955066299065947533e-04
3.760000000000000000e+02 5.941273411735892296e-04
3.770000000000000000e+02 5.927539314143359661e-04
3.780000000000000000e+02 5.913874483667314053e-04
3.790000000000000000e+02 5.900270189158618450e-04
3.800000000000000000e+02 5.886727594770491123e-04
3.810000000000000000e+02 5.873247864656150341e-04
3.820000000000000000e+02 5.859829252585768700e-04
3.830000000000000000e+02 5.846471176482737064e-04
3.840000000000000000e+02 5.833175964653491974e-04
3.850000000000000000e+02 5.819939542561769485e-04
3.860000000000000000e+02 5.806760163977742195e-04
3.870000000000000000e+02 5.793644813820719719e-04
3.880000000000000000e+02 5.780588253401219845e-04
3.890000000000000000e+02 5.767590482719242573e-04
3.900000000000000000e+02 5.754650337621569633e-04
3.910000000000000000e+02 5.741770146414637566e-04
3.920000000000000000e+02 5.728941177949309349e-04
3.930000000000000000e+02 5.716171581298112869e-04
3.940000000000000000e+02 5.703461356461048126e-04
3.950000000000000000e+02 5.690807010978460312e-04
3.960000000000000000e+02 5.678209126926958561e-04
3.970000000000000000e+02 5.665665376000106335e-04
3.980000000000000000e+02 5.653178086504340172e-04
3.990000000000000000e+02 5.640743183903396130e-04
4.000000000000000000e+02 5.628367071039974689e-04
4.010000000000000000e+02 5.616043345071375370e-04
4.020000000000000000e+02 5.603771423920989037e-04
4.030000000000000000e+02 5.591555382125079632e-04
4.040000000000000000e+02 5.579392891377210617e-04
4.050000000000000000e+02 5.567279295064508915e-04
4.060000000000000000e+02 5.555220413953065872e-04
4.070000000000000000e+02 5.543213919736444950e-04
4.080000000000000000e+02 5.531259230338037014e-04
4.090000000000000000e+02 5.519357509911060333e-04
4.100000000000000000e+02 5.507505265995860100e-04
4.110000000000000000e+02 5.495705408975481987e-04
4.120000000000000000e+02 5.483953282237052917e-04
4.130000000000000000e+02 5.472254124470055103e-04
4.140000000000000000e+02 5.460601532831788063e-04
4.150000000000000000e+02 5.448997835628688335e-04
4.160000000000000000e+02 5.437445943243801594e-04
4.170000000000000000e+02 5.425941781140863895e-04
4.180000000000000000e+02 5.414485931396484375e-04
4.190000000000000000e+02 5.403077811934053898e-04
4.200000000000000000e+02 5.391720333136618137e-04
4.210000000000000000e+02 5.380406510084867477e-04
4.220000000000000000e+02 5.369143327698111534e-04
4.230000000000000000e+02 5.357925547286868095e-04
4.240000000000000000e+02 5.346754915080964565e-04
4.250000000000000000e+02 5.335630849003791809e-04
4.260000000000000000e+02 5.324551602825522423e-04
4.270000000000000000e+02 5.313520669005811214e-04
4.280000000000000000e+02 5.302533390931785107e-04
4.290000000000000000e+02 5.291592096909880638e-04
4.300000000000000000e+02 5.280697369016706944e-04
4.310000000000000000e+02 5.269848043099045753e-04
4.320000000000000000e+02 5.259038880467414856e-04
4.330000000000000000e+02 5.248277448117733002e-04
4.340000000000000000e+02 5.237556761130690575e-04
4.350000000000000000e+02 5.226881476119160652e-04
4.360000000000000000e+02 5.216250428929924965e-04
4.370000000000000000e+02 5.205661873333156109e-04
4.380000000000000000e+02 5.195116391405463219e-04
4.390000000000000000e+02 5.184613983146846294e-04
4.400000000000000000e+02 5.174154648557305336e-04
4.410000000000000000e+02 5.163734313100576401e-04
4.420000000000000000e+02 5.153358215466141701e-04
4.430000000000000000e+02 5.143021699041128159e-04
4.440000000000000000e+02 5.132728838361799717e-04
4.450000000000000000e+02 5.122474976815283298e-04
4.460000000000000000e+02 5.112263606861233711e-04
4.470000000000000000e+02 5.102090071886777878e-04
4.480000000000000000e+02 5.091960774734616280e-04
4.490000000000000000e+02 5.081866984255611897e-04
4.500000000000000000e+02 5.071815685369074345e-04
4.510000000000000000e+02 5.061802221462130547e-04
4.520000000000000000e+02 5.051832413300871849e-04
4.530000000000000000e+02 5.041899275965988636e-04
4.540000000000000000e+02 5.032005719840526581e-04
4.550000000000000000e+02 5.022149998694658279e-04
4.560000000000000000e+02 5.012331530451774597e-04
4.570000000000000000e+02 5.002552643418312073e-04
4.580000000000000000e+02 4.992811591364443302e-04
4.590000000000000000e+02 4.983111284673213959e-04
4.600000000000000000e+02 4.973445902578532696e-04
4.610000000000000000e+02 4.963816609233617783e-04
4.620000000000000000e+02 4.954225150868296623e-04
4.630000000000000000e+02 4.944672109559178352e-04
4.640000000000000000e+02 4.935154574923217297e-04
4.650000000000000000e+02 4.925673129037022591e-04
4.660000000000000000e+02 4.916227771900594234e-04
4.670000000000000000e+02 4.906819667667150497e-04
4.680000000000000000e+02 4.897444741800427437e-04
4.690000000000000000e+02 4.888108815066516399e-04
4.700000000000000000e+02 4.878808395005762577e-04
4.710000000000000000e+02 4.869544063694775105e-04
4.720000000000000000e+02 4.860310873482376337e-04
4.730000000000000000e+02 4.851114645134657621e-04
4.740000000000000000e+02 4.841956833843141794e-04
4.750000000000000000e+02 4.832828708458691835e-04
4.760000000000000000e+02 4.823735216632485390e-04
4.770000000000000000e+02 4.814677231479436159e-04
4.780000000000000000e+02 4.805653297808021307e-04
4.790000000000000000e+02 4.796660214196890593e-04
4.800000000000000000e+02 4.787704383488744497e-04
4.810000000000000000e+02 4.778779984917491674e-04
4.820000000000000000e+02 4.769889346789568663e-04
4.830000000000000000e+02 4.761031595990061760e-04
4.840000000000000000e+02 4.752208478748798370e-04
4.850000000000000000e+02 4.743417666759341955e-04
4.860000000000000000e+02 4.734655958600342274e-04
4.870000000000000000e+02 4.725927719846367836e-04
4.880000000000000000e+02 4.717233241535723209e-04
4.890000000000000000e+02 4.708568449132144451e-04
4.900000000000000000e+02 4.699936544056981802e-04
4.910000000000000000e+02 4.691337235271930695e-04
4.920000000000000000e+02 4.682767903432250023e-04
4.930000000000000000e+02 4.674230003729462624e-04
4.940000000000000000e+02 4.665721207857131958e-04
4.950000000000000000e+02 4.657246463466435671e-04
4.960000000000000000e+02 4.648801987059414387e-04
4.970000000000000000e+02 4.640387196559458971e-04
4.980000000000000000e+02 4.632003547158092260e-04
4.990000000000000000e+02 4.623648710548877716e-04
5.000000000000000000e+02 4.615325015038251877e-04
5.010000000000000000e+02 4.607031296472996473e-04
5.020000000000000000e+02 4.598766390699893236e-04
5.030000000000000000e+02 4.590532626025378704e-04
5.040000000000000000e+02 4.582327674143016338e-04
5.050000000000000000e+02 4.574151826091110706e-04
5.060000000000000000e+02 4.566002753563225269e-04
5.070000000000000000e+02 4.557884531095623970e-04
5.080000000000000000e+02 4.549794830381870270e-04
5.090000000000000000e+02 4.541733069345355034e-04
5.100000000000000000e+02 4.533701576292514801e-04
5.110000000000000000e+02 4.525695985648781061e-04
5.120000000000000000e+02 4.517720662988722324e-04
5.130000000000000000e+02 4.509772697929292917e-04
5.140000000000000000e+02 4.501851508393883705e-04
5.150000000000000000e+02 4.493959131650626659e-04
5.160000000000000000e+02 4.486094694584608078e-04
5.170000000000000000e+02 4.478257033042609692e-04
5.180000000000000000e+02 4.470444109756499529e-04
5.190000000000000000e+02 4.462661454454064369e-04
5.200000000000000000e+02 4.454905574675649405e-04
5.210000000000000000e+02 4.447176179382950068e-04
5.220000000000000000e+02 4.439473268575966358e-04
5.230000000000000000e+02 4.431795969139784575e-04
5.240000000000000000e+02 4.424147482495754957e-04
5.250000000000000000e+02 4.416524607222527266e-04
5.260000000000000000e+02 4.408927925396710634e-04
5.270000000000000000e+02 4.401355399750173092e-04
5.280000000000000000e+02 4.393811686895787716e-04
5.290000000000000000e+02 4.386292712297290564e-04
5.300000000000000000e+02 4.378798766992986202e-04
5.310000000000000000e+02 4.371331888251006603e-04
5.320000000000000000e+02 4.363888292573392391e-04
5.330000000000000000e+02 4.356470890343189240e-04
5.340000000000000000e+02 4.349079681560397148e-04
5.350000000000000000e+02 4.341711173765361309e-04
5.360000000000000000e+02 4.334366822149604559e-04
5.370000000000000000e+02 4.327051574364304543e-04
5.380000000000000000e+02 4.319756990298628807e-04
5.390000000000000000e+02 4.312492674216628075e-04
5.400000000000000000e+02 4.305245820432901382e-04
5.410000000000000000e+02 4.298026615288108587e-04
5.420000000000000000e+02 4.290829820092767477e-04
5.430000000000000000e+02 4.283658345229923725e-04
5.440000000000000000e+02 4.276511026546359062e-04
5.450000000000000000e+02 4.269385535735636950e-04
5.460000000000000000e+02 4.262285656295716763e-04
5.470000000000000000e+02 4.255207895766943693e-04
5.480000000000000000e+02 4.248155455570667982e-04
5.490000000000000000e+02 4.241126298438757658e-04
5.500000000000000000e+02 4.234119842294603586e-04
5.510000000000000000e+02 4.227135214023292065e-04
5.520000000000000000e+02 4.220173577778041363e-04
5.530000000000000000e+02 4.213236097712069750e-04
5.540000000000000000e+02 4.206319572404026985e-04
5.550000000000000000e+02 4.199427203275263309e-04
5.560000000000000000e+02 4.192556953057646751e-04
5.570000000000000000e+02 4.185707657597959042e-04
5.580000000000000000e+02 4.178883100394159555e-04
5.590000000000000000e+02 4.172079497948288918e-04
5.600000000000000000e+02 4.165298305451869965e-04
5.610000000000000000e+02 4.158539522904902697e-04
5.620000000000000000e+02 4.151802568230777979e-04
5.630000000000000000e+02 4.145085695199668407e-04
5.640000000000000000e+02 4.138393269386142492e-04
5.650000000000000000e+02 4.131719470024108887e-04
5.660000000000000000e+02 4.125068371649831533e-04
5.670000000000000000e+02 4.118437063880264759e-04
5.680000000000000000e+02 4.111828457098454237e-04
5.690000000000000000e+02 4.105240222997963428e-04
5.700000000000000000e+02 4.098675563000142574e-04
5.710000000000000000e+02 4.092130111530423164e-04
5.720000000000000000e+02 4.085603868588805199e-04
5.730000000000000000e+02 4.079098871443420649e-04
5.740000000000000000e+02 4.072615993209183216e-04
5.750000000000000000e+02 4.066150868311524391e-04
5.760000000000000000e+02 4.059709899593144655e-04
5.770000000000000000e+02 4.053288430441170931e-04
5.780000000000000000e+02 4.046885587740689516e-04
5.790000000000000000e+02 4.040503699798136950e-04
5.800000000000000000e+02 4.034142475575208664e-04
5.810000000000000000e+02 4.027800459880381823e-04
5.820000000000000000e+02 4.021477070637047291e-04
5.830000000000000000e+02 4.015177837572991848e-04
5.840000000000000000e+02 4.008894320577383041e-04
5.850000000000000000e+02 4.002631176263093948e-04
5.860000000000000000e+02 3.996387240476906300e-04
5.870000000000000000e+02 3.990163386333733797e-04
5.880000000000000000e+02 3.983958449680358171e-04
5.890000000000000000e+02 3.977773885708302259e-04
5.900000000000000000e+02 3.971608530264347792e-04
5.910000000000000000e+02 3.965458599850535393e-04
5.920000000000000000e+02 3.959330788347870111e-04
5.930000000000000000e+02 3.953222476411610842e-04
5.940000000000000000e+02 3.947132499888539314e-04
5.950000000000000000e+02 3.941060858778655529e-04
5.960000000000000000e+02 3.935006971005350351e-04
5.970000000000000000e+02 3.928971709683537483e-04
5.980000000000000000e+02 3.922954783774912357e-04
5.990000000000000000e+02 3.916958521585911512e-04
6.000000000000000000e+02 3.910977393388748169e-04
6.010000000000000000e+02 3.905016346834599972e-04
6.020000000000000000e+02 3.899070434272289276e-04
6.030000000000000000e+02 3.893145476467907429e-04
6.040000000000000000e+02 3.887238854076713324e-04
6.050000000000000000e+02 3.881346783600747585e-04
6.060000000000000000e+02 3.875476540997624397e-04
6.070000000000000000e+02 3.869621432386338711e-04
6.080000000000000000e+02 3.863786987494677305e-04
6.090000000000000000e+02 3.857967967633157969e-04
6.100000000000000000e+02 3.852168156299740076e-04
6.110000000000000000e+02 3.846383769996464252e-04
6.120000000000000000e+02 3.840614808723330498e-04
6.130000000000000000e+02 3.834866511169821024e-04
6.140000000000000000e+02 3.829133056569844484e-04
6.150000000000000000e+02 3.823419101536273956e-04
6.160000000000000000e+02 3.817719407379627228e-04
6.170000000000000000e+02 3.812038339674472809e-04
6.180000000000000000e+02 3.806372405961155891e-04
6.190000000000000000e+02 3.800725680775940418e-04
6.200000000000000000e+02 3.795093507505953312e-04
6.210000000000000000e+02 3.789479378610849380e-04
6.220000000000000000e+02 3.783880965784192085e-04
6.230000000000000000e+02 3.778300306294113398e-04
6.240000000000000000e+02 3.772734780795872211e-04
6.250000000000000000e+02 3.767186717595905066e-04
6.260000000000000000e+02 3.761655243579298258e-04
6.270000000000000000e+02 3.756137157324701548e-04
6.280000000000000000e+02 3.750639152713119984e-04
6.290000000000000000e+02 3.745152498595416546e-04
6.300000000000000000e+02 3.739685635082423687e-04
6.310000000000000000e+02 3.734233614522963762e-04
6.320000000000000000e+02 3.728797018993645906e-04
6.330000000000000000e+02 3.723377012647688389e-04
6.340000000000000000e+02 3.717973013408482075e-04
6.350000000000000000e+02 3.712583566084504128e-04
6.360000000000000000e+02 3.707208379637449980e-04
6.370000000000000000e+02 3.701850073412060738e-04
6.380000000000000000e+02 3.696507774293422699e-04
6.390000000000000000e+02 3.691181191243231297e-04
6.400000000000000000e+02 3.685868869069963694e-04
6.410000000000000000e+02 3.680572845041751862e-04
6.420000000000000000e+02 3.675290499813854694e-04
6.430000000000000000e+02 3.670023579616099596e-04
6.440000000000000000e+02 3.664772084448486567e-04
6.450000000000000000e+02 3.659536014311015606e-04
6.460000000000000000e+02 3.654313914012163877e-04
6.470000000000000000e+02 3.649106656666845083e-04
6.480000000000000000e+02 3.643913951236754656e-04
6.490000000000000000e+02 3.638736379798501730e-04
6.500000000000000000e+02 3.633574233390390873e-04
6.510000000000000000e+02 3.628425765782594681e-04
6.520000000000000000e+02 3.623292432166635990e-04
6.530000000000000000e+02 3.618173650465905666e-04
6.540000000000000000e+02 3.613069711718708277e-04
6.550000000000000000e+02 3.607977123465389013e-04
6.560000000000000000e+02 3.602901997510343790e-04
6.570000000000000000e+02 3.597840841393917799e-04
6.580000000000000000e+02 3.592791617847979069e-04
6.590000000000000000e+02 3.587756946217268705e-04
6.600000000000000000e+02 3.582740027923136950e-04
6.610000000000000000e+02 3.577733295969665051e-04
6.620000000000000000e+02 3.572741406969726086e-04
6.630000000000000000e+02 3.567763778846710920e-04
6.640000000000000000e+02 3.562800120562314987e-04
6.650000000000000000e+02 3.557848976925015450e-04
6.660000000000000000e+02 3.552911221049726009e-04
6.670000000000000000e+02 3.547988890204578638e-04
6.680000000000000000e+02 3.543080820236355066e-04
6.690000000000000000e+02 3.538185555953532457e-04
6.700000000000000000e+02 3.533302515279501677e-04
6.710000000000000000e+02 3.528433735482394695e-04
6.720000000000000000e+02 3.523577470332384109e-04
6.730000000000000000e+02 3.518734301906079054e-04
6.740000000000000000e+02 3.513906267471611500e-04
6.750000000000000000e+02 3.509089001454412937e-04
6.760000000000000000e+02 3.504286287352442741e-04
6.770000000000000000e+02 3.499496087897568941e-04
6.780000000000000000e+02 3.494719858281314373e-04
6.790000000000000000e+02 3.489954397082328796e-04
6.800000000000000000e+02 3.485203487798571587e-04
6.810000000000000000e+02 3.480465384200215340e-04
6.820000000000000000e+02 3.475740086287260056e-04
6.830000000000000000e+02 3.471027885098010302e-04
6.840000000000000000e+02 3.466328489594161510e-04
6.850000000000000000e+02 3.461641899775713682e-04
6.860000000000000000e+02 3.456966951489448547e-04
6.870000000000000000e+02 3.452306555118411779e-04
6.880000000000000000e+02 3.447657218202948570e-04
6.890000000000000000e+02 3.443020395934581757e-04
6.900000000000000000e+02 3.438398416619747877e-04
6.910000000000000000e+02 3.433785459492355585e-04
6.920000000000000000e+02 3.429186181165277958e-04
6.930000000000000000e+02 3.424598544370383024e-04
6.940000000000000000e+02 3.420023131184279919e-04
6.950000000000000000e+02 3.415459359530359507e-04
6.960000000000000000e+02 3.410909848753362894e-04
6.970000000000000000e+02 3.406371979508548975e-04
6.980000000000000000e+02 3.401845460757613182e-04
6.990000000000000000e+02 3.397331456653773785e-04
7.000000000000000000e+02 3.392828803043812513e-04
7.010000000000000000e+02 3.388338955119252205e-04
7.020000000000000000e+02 3.383859293535351753e-04
7.030000000000000000e+02 3.379391855560243130e-04
7.040000000000000000e+02 3.374937223270535469e-04
7.050000000000000000e+02 3.370493068359792233e-04
7.060000000000000000e+02 3.366061428096145391e-04
7.070000000000000000e+02 3.361640556249767542e-04
7.080000000000000000e+02 3.357231616973876953e-04
7.090000000000000000e+02 3.352834901306778193e-04
7.100000000000000000e+02 3.348449827171862125e-04
7.110000000000000000e+02 3.344074939377605915e-04
7.120000000000000000e+02 3.339712566230446100e-04
7.130000000000000000e+02 3.335360670462250710e-04
7.140000000000000000e+02 3.331021871417760849e-04
7.150000000000000000e+02 3.326692385599017143e-04
7.160000000000000000e+02 3.322373377159237862e-04
7.170000000000000000e+02 3.318068047519773245e-04
7.180000000000000000e+02 3.313771449029445648e-04
7.190000000000000000e+02 3.309488238301128149e-04
7.200000000000000000e+02 3.305214340798556805e-04
7.210000000000000000e+02 3.300952375866472721e-04
7.220000000000000000e+02 3.296700015198439360e-04
7.230000000000000000e+02 3.292459005024284124e-04
7.240000000000000000e+02 3.288229054305702448e-04
7.250000000000000000e+02 3.284010745119303465e-04
7.260000000000000000e+02 3.279801167082041502e-04
7.270000000000000000e+02 3.275604976806789637e-04
7.280000000000000000e+02 3.271416644565761089e-04
7.290000000000000000e+02 3.267241118010133505e-04
7.300000000000000000e+02 3.263075486756861210e-04
7.310000000000000000e+02 3.258920332882553339e-04
7.320000000000000000e+02 3.254775947425514460e-04
7.330000000000000000e+02 3.250642039347440004e-04
7.340000000000000000e+02 3.246516862418502569e-04
7.350000000000000000e+02 3.242405946366488934e-04
7.360000000000000000e+02 3.238304052501916885e-04
7.370000000000000000e+02 3.234212927054613829e-04
7.380000000000000000e+02 3.230131405871361494e-04
7.390000000000000000e+02 3.226060071028769016e-04
7.400000000000000000e+02 3.221998340450227261e-04
7.410000000000000000e+02 3.217947960365563631e-04
7.420000000000000000e+02 3.213906311430037022e-04
7.430000000000000000e+02 3.209875139873474836e-04
7.440000000000000000e+02 3.205855900887399912e-04
7.450000000000000000e+02 3.201842773705720901e-04
7.460000000000000000e+02 3.197842161171138287e-04
7.470000000000000000e+02 3.193852899130433798e-04
7.480000000000000000e+02 3.189870039932429790e-04
7.490000000000000000e+02 3.185898822266608477e-04
7.500000000000000000e+02 3.181939246132969856e-04
7.510000000000000000e+02 3.177986654918640852e-04
7.520000000000000000e+02 3.174043085891753435e-04
7.530000000000000000e+02 3.170113777741789818e-04
7.540000000000000000e+02 3.166191163472831249e-04
7.550000000000000000e+02 3.162278444506227970e-04
7.560000000000000000e+02 3.158377076033502817e-04
7.570000000000000000e+02 3.154481819365173578e-04
7.580000000000000000e+02 3.150599368382245302e-04
7.590000000000000000e+02 3.146723611280322075e-04
7.600000000000000000e+02 3.142858622595667839e-04
7.610000000000000000e+02 3.139004402328282595e-04
7.620000000000000000e+02 3.135157458018511534e-04
7.630000000000000000e+02 3.131321573164314032e-04
7.640000000000000000e+02 3.127492382191121578e-04
7.650000000000000000e+02 3.123675123788416386e-04
7.660000000000000000e+02 3.119867760688066483e-04
7.670000000000000000e+02 3.116066509392112494e-04
7.680000000000000000e+02 3.112276608590036631e-04
7.690000000000000000e+02 3.108495438937097788e-04
7.700000000000000000e+02 3.104723582509905100e-04
7.710000000000000000e+02 3.100961039308458567e-04
7.720000000000000000e+02 3.097207518294453621e-04
7.730000000000000000e+02 3.093464183621108532e-04
7.740000000000000000e+02 3.089726669713854790e-04
7.750000000000000000e+02 3.086001670453697443e-04
7.760000000000000000e+02 3.082283074036240578e-04
7.770000000000000000e+02 3.078573499806225300e-04
7.780000000000000000e+02 3.074874985031783581e-04
7.790000000000000000e+02 3.071185492444783449e-04
7.800000000000000000e+02 3.067503857892006636e-04
7.810000000000000000e+02 3.063829790335148573e-04
7.820000000000000000e+02 3.060167655348777771e-04
7.830000000000000000e+02 3.056510759051889181e-04
7.840000000000000000e+02 3.052864049095660448e-04
7.850000000000000000e+02 3.049224615097045898e-04
7.860000000000000000e+02 3.045595949515700340e-04
7.870000000000000000e+02 3.041974268853664398e-04
7.880000000000000000e+02 3.038361028302460909e-04
7.890000000000000000e+02 3.034757392015308142e-04
7.900000000000000000e+02 3.031162777915596962e-04
7.910000000000000000e+02 3.027573402505367994e-04
7.920000000000000000e+02 3.023997414857149124e-04
7.930000000000000000e+02 3.020426083821803331e-04
7.940000000000000000e+02 3.016863483935594559e-04
7.950000000000000000e+02 3.013309615198522806e-04
7.960000000000000000e+02 3.009764768648892641e-04
7.970000000000000000e+02 3.006228944286704063e-04
7.980000000000000000e+02 3.002701560035347939e-04
7.990000000000000000e+02 2.999179414473474026e-04
8.000000000000000000e+02 2.995669492520391941e-04
8.010000000000000000e+02 2.992163936141878366e-04
8.020000000000000000e+02 2.988670021295547485e-04
8.030000000000000000e+02 2.985182800330221653e-04
8.040000000000000000e+02 2.981702564284205437e-04
8.050000000000000000e+02 2.978229895234107971e-04
8.060000000000000000e+02 2.974765957333147526e-04
8.070000000000000000e+02 2.971311041619628668e-04
8.080000000000000000e+02 2.967862819787114859e-04
8.090000000000000000e+02 2.964425075333565474e-04
8.100000000000000000e+02 2.960993151646107435e-04
8.110000000000000000e+02 2.957570541184395552e-04
8.120000000000000000e+02 2.954155206680297852e-04
8.130000000000000000e+02 2.950746566057205200e-04
8.140000000000000000e+02 2.947345783468335867e-04
8.150000000000000000e+02 2.943954605143517256e-04
8.160000000000000000e+02 2.940569247584789991e-04
8.170000000000000000e+02 2.937193494290113449e-04
8.180000000000000000e+02 2.933826763182878494e-04
8.190000000000000000e+02 2.930464397650212049e-04
8.200000000000000000e+02 2.927110181190073490e-04
8.210000000000000000e+02 2.923765860032290220e-04
8.220000000000000000e+02 2.920427068602293730e-04
8.230000000000000000e+02 2.917097881436347961e-04
8.240000000000000000e+02 2.913775970228016376e-04
8.250000000000000000e+02 2.910459006670862436e-04
8.260000000000000000e+02 2.907151938416063786e-04
8.270000000000000000e+02 2.903851273003965616e-04
8.280000000000000000e+02 2.900556428357958794e-04
8.290000000000000000e+02 2.897271479014307261e-04
8.300000000000000000e+02 2.893992932513356209e-04
8.310000000000000000e+02 2.890723117161542177e-04
8.320000000000000000e+02 2.887460868805646896e-04
8.330000000000000000e+02 2.884203859139233828e-04
8.340000000000000000e+02 2.880955289583653212e-04
8.350000000000000000e+02 2.877713122870773077e-04
8.360000000000000000e+02 2.874477650038897991e-04
8.370000000000000000e+02 2.871252945624291897e-04
8.380000000000000000e+02 2.868033188860863447e-04
8.390000000000000000e+02 2.864820708055049181e-04
8.400000000000000000e+02 2.861614630091935396e-04
8.410000000000000000e+02 2.858417574316263199e-04
8.420000000000000000e+02 2.855223428923636675e-04
8.430000000000000000e+02 2.852042380254715681e-04
8.440000000000000000e+02 2.848863950930535793e-04
8.450000000000000000e+02 2.845693379640579224e-04
8.460000000000000000e+02 2.842531248461455107e-04
8.470000000000000000e+02 2.839374647010117769e-04
8.480000000000000000e+02 2.836225030478090048e-04
8.490000000000000000e+02 2.833084145095199347e-04
8.500000000000000000e+02 2.829949662555009127e-04
8.510000000000000000e+02 2.826820418704301119e-04
8.520000000000000000e+02 2.823700488079339266e-04
8.530000000000000000e+02 2.820585214067250490e-04
8.540000000000000000e+02 2.817478671204298735e-04
8.550000000000000000e+02 2.814376202877610922e-04
8.560000000000000000e+02 2.811282174661755562e-04
8.570000000000000000e+02 2.808196004480123520e-04
8.580000000000000000e+02 2.805115072987973690e-04
8.590000000000000000e+02 2.802041126415133476e-04
8.600000000000000000e+02 2.798975328914821148e-04
8.610000000000000000e+02 2.795913605950772762e-04
8.620000000000000000e+02 2.792860032059252262e-04
8.630000000000000000e+02 2.789813443087041378e-04
8.640000000000000000e+02 2.786773839034140110e-04
8.650000000000000000e+02 2.783737436402589083e-04
8.660000000000000000e+02 2.780712966341525316e-04
8.670000000000000000e+02 2.777692279778420925e-04
8.680000000000000000e+02 2.774677705019712448e-04
8.690000000000000000e+02 2.771669533103704453e-04
8.700000000000000000e+02 2.768669801298528910e-04
8.710000000000000000e+02 2.765675308182835579e-04
8.720000000000000000e+02 2.762687508948147297e-04
8.730000000000000000e+02 2.759704948402941227e-04
8.740000000000000000e+02 2.756730827968567610e-04
8.750000000000000000e+02 2.753762528300285339e-04
8.760000000000000000e+02 2.750799176283180714e-04
8.770000000000000000e+02 2.747842518147081137e-04
8.780000000000000000e+02 2.744894591160118580e-04
8.790000000000000000e+02 2.741950447671115398e-04
8.800000000000000000e+02 2.739014162216335535e-04
8.810000000000000000e+02 2.736081951297819614e-04
8.820000000000000000e+02 2.733157598413527012e-04
8.830000000000000000e+02 2.730239066295325756e-04
8.840000000000000000e+02 2.727326354943215847e-04
8.850000000000000000e+02 2.724420919548720121e-04
8.860000000000000000e+02 2.721518976613879204e-04
8.870000000000000000e+02 2.718625473789870739e-04
8.880000000000000000e+02 2.715738082770258188e-04
8.890000000000000000e+02 2.712856512516736984e-04
8.900000000000000000e+02 2.709980763029307127e-04
8.910000000000000000e+02 2.707111416384577751e-04
8.920000000000000000e+02 2.704245853237807751e-04
8.930000000000000000e+02 2.701389603316783905e-04
8.940000000000000000e+02 2.698538592085242271e-04
8.950000000000000000e+02 2.695693401619791985e-04
8.960000000000000000e+02 2.692852867767214775e-04
8.970000000000000000e+02 2.690018154680728912e-04
8.980000000000000000e+02 2.687191299628466368e-04
8.990000000000000000e+02 2.684371138457208872e-04
9.000000000000000000e+02 2.681555051822215319e-04
9.010000000000000000e+02 2.678745659068226814e-04
9.020000000000000000e+02 2.675939176697283983e-04
9.030000000000000000e+02 2.673141425475478172e-04
9.040000000000000000e+02 2.670349786058068275e-04
9.050000000000000000e+02 2.667563385330140591e-04
9.060000000000000000e+02 2.664782514329999685e-04
9.070000000000000000e+02 2.662009210325777531e-04
9.080000000000000000e+02 2.659238525666296482e-04
9.090000000000000000e+02 2.656473952811211348e-04
9.100000000000000000e+02 2.653717820066958666e-04
9.110000000000000000e+02 2.650966052897274494e-04
9.120000000000000000e+02 2.648219815455377102e-04
9.130000000000000000e+02 2.645477943588048220e-04
9.140000000000000000e+02 2.642743638716638088e-04
9.150000000000000000e+02 2.640012535266578197e-04
9.160000000000000000e+02 2.637289871927350760e-04
9.170000000000000000e+02 2.634571283124387264e-04
9.180000000000000000e+02 2.631858515087515116e-04
9.190000000000000000e+02 2.629151858855038881e-04
9.200000000000000000e+02 2.626452478580176830e-04
9.210000000000000000e+02 2.623755135573446751e-04
9.220000000000000000e+02 2.621064195409417152e-04
9.230000000000000000e+02 2.618379658088088036e-04
9.240000000000000000e+02 2.615698904264718294e-04
9.250000000000000000e+02 2.613025426398962736e-04
9.260000000000000000e+02 2.610356314107775688e-04
9.270000000000000000e+02 2.607693895697593689e-04
9.280000000000000000e+02 2.605036424938589334e-04
9.290000000000000000e+02 2.602385357022285461e-04
9.300000000000000000e+02 2.599737490527331829e-04
9.310000000000000000e+02 2.597095153760164976e-04
9.320000000000000000e+02 2.594458346720784903e-04
9.330000000000000000e+02 2.591825905255973339e-04
9.340000000000000000e+02 2.589201321825385094e-04
9.350000000000000000e+02 2.586583141237497330e-04
9.360000000000000000e+02 2.583969035185873508e-04
9.370000000000000000e+02 2.581359585747122765e-04
9.380000000000000000e+02 2.578753919806331396e-04
9.390000000000000000e+02 2.576155820861458778e-04
9.400000000000000000e+02 2.573561214376240969e-04
9.410000000000000000e+02 2.570970682427287102e-04
9.420000000000000000e+02 2.568388008512556553e-04
9.430000000000000000e+02 2.565808244980871677e-04
9.440000000000000000e+02 2.563234593253582716e-04
9.450000000000000000e+02 2.560665307100862265e-04
9.460000000000000000e+02 2.558103005867451429e-04
9.470000000000000000e+02 2.555545943323522806e-04
9.480000000000000000e+02 2.552993828430771828e-04
9.490000000000000000e+02 2.550446952227503061e-04
9.500000000000000000e+02 2.547905023675411940e-04
9.510000000000000000e+02 2.545366878621280193e-04
9.520000000000000000e+02 2.542836009524762630e-04
9.530000000000000000e+02 2.540307759772986174e-04
9.540000000000000000e+02 2.537784457672387362e-04
9.550000000000000000e+02 2.535266685299575329e-04
9.560000000000000000e+02 2.532753860577940941e-04
9.570000000000000000e+02 2.530246274545788765e-04
9.580000000000000000e+02 2.527742763049900532e-04
9.590000000000000000e+02 2.525244199205189943e-04
9.600000000000000000e+02 2.522750874049961567e-04
9.610000000000000000e+02 2.520261914469301701e-04
9.620000000000000000e+02 2.517777029424905777e-04
9.630000000000000000e+02 2.515298547223210335e-04
9.640000000000000000e+02 2.512823557481169701e-04
9.650000000000000000e+02 2.510354970581829548e-04
9.660000000000000000e+02 2.507892204448580742e-04
9.670000000000000000e+02 2.505434094928205013e-04
9.680000000000000000e+02 2.502981806173920631e-04
9.690000000000000000e+02 2.500533009879291058e-04
9.700000000000000000e+02 2.498089452274143696e-04
9.710000000000000000e+02 2.495649969205260277e-04
9.720000000000000000e+02 2.493216306902468204e-04
9.730000000000000000e+02 2.490787010174244642e-04
9.740000000000000000e+02 2.488362661097198725e-04
9.750000000000000000e+02 2.485942095518112183e-04
9.760000000000000000e+02 2.483526768628507853e-04
9.770000000000000000e+02 2.481115516275167465e-04
9.780000000000000000e+02 2.478710084687918425e-04
9.790000000000000000e+02 2.476308436598628759e-04
9.800000000000000000e+02 2.473911154083907604e-04
9.810000000000000000e+02 2.471521147526800632e-04
9.820000000000000000e+02 2.469132305122911930e-04
9.830000000000000000e+02 2.466748992446810007e-04
9.840000000000000000e+02 2.464371209498494864e-04
9.850000000000000000e+02 2.461996919009834528e-04
9.860000000000000000e+02 2.459627867210656404e-04
9.870000000000000000e+02 2.457263472024351358e-04
9.880000000000000000e+02 2.454902569297701120e-04
9.890000000000000000e+02 2.452547487337142229e-04
9.900000000000000000e+02 2.450196770951151848e-04
9.910000000000000000e+02 2.447850129101425409e-04
9.920000000000000000e+02 2.445508143864572048e-04
9.930000000000000000e+02 2.443169651087373495e-04
9.940000000000000000e+02 2.440837706672027707e-04
9.950000000000000000e+02 2.438509254716336727e-04
9.960000000000000000e+02 2.436183276586234570e-04
9.970000000000000000e+02 2.433861955069005489e-04
9.980000000000000000e+02 2.431543834973126650e-04
9.990000000000000000e+02 2.429232699796557426e-04


==> dat/oned_const_nu_mse.dat <==
0.000000000000000000e+00 2.681970596313476562e-01
1.000000000000000000e+00 2.614974975585937500e-01
2.000000000000000000e+00 2.492414414882659912e-01
3.000000000000000000e+00 2.325642853975296021e-01
4.000000000000000000e+00 2.125870585441589355e-01
5.000000000000000000e+00 1.906072795391082764e-01
6.000000000000000000e+00 1.678265631198883057e-01
7.000000000000000000e+00 1.454638838768005371e-01
8.000000000000000000e+00 1.244331449270248413e-01
9.000000000000000000e+00 1.054166927933692932e-01
1.000000000000000000e+01 8.869136869907379150e-02
1.100000000000000000e+01 7.427597790956497192e-02
1.200000000000000000e+01 6.204362586140632629e-02
1.300000000000000000e+01 5.179883539676666260e-02
1.400000000000000000e+01 4.329545423388481140e-02
1.500000000000000000e+01 3.629043698310852051e-02
1.600000000000000000e+01 3.054765611886978149e-02
1.700000000000000000e+01 2.585438638925552368e-02
1.800000000000000000e+01 2.202571183443069458e-02
1.900000000000000000e+01 1.890236884355545044e-02
2.000000000000000000e+01 1.634888723492622375e-02
2.100000000000000000e+01 1.425396557897329330e-02
2.200000000000000000e+01 1.252799946814775467e-02
2.300000000000000000e+01 1.109916716814041138e-02
2.400000000000000000e+01 9.909927845001220703e-03
2.500000000000000000e+01 8.914255537092685699e-03
2.600000000000000000e+01 8.075785823166370392e-03
2.700000000000000000e+01 7.365621626377105713e-03
2.800000000000000000e+01 6.760801188647747040e-03
2.900000000000000000e+01 6.242778152227401733e-03
3.000000000000000000e+01 5.796687211841344833e-03
3.100000000000000000e+01 5.410499870777130127e-03
3.200000000000000000e+01 5.074459128081798553e-03
3.300000000000000000e+01 4.780658055096864700e-03
3.400000000000000000e+01 4.522636067122220993e-03
3.500000000000000000e+01 4.295007325708866119e-03
3.600000000000000000e+01 4.093331750482320786e-03
3.700000000000000000e+01 3.913910593837499619e-03
3.800000000000000000e+01 3.753663040697574615e-03
3.900000000000000000e+01 3.610002575442194939e-03
4.000000000000000000e+01 3.480762010440230370e-03
4.100000000000000000e+01 3.364074043929576874e-03
4.200000000000000000e+01 3.258347278460860252e-03
4.300000000000000000e+01 3.162232227623462677e-03
4.400000000000000000e+01 3.074568230658769608e-03
4.500000000000000000e+01 2.994355512782931328e-03
4.600000000000000000e+01 2.920725848525762558e-03
4.700000000000000000e+01 2.852924633771181107e-03
4.800000000000000000e+01 2.790302969515323639e-03
4.900000000000000000e+01 2.732294611632823944e-03
5.000000000000000000e+01 2.678406424820423126e-03
5.100000000000000000e+01 2.628207672387361526e-03
5.200000000000000000e+01 2.581322565674781799e-03
5.300000000000000000e+01 2.537418389692902565e-03
5.400000000000000000e+01 2.496204804629087448e-03
5.500000000000000000e+01 2.457421738654375076e-03
5.600000000000000000e+01 2.420838922262191772e-03
5.700000000000000000e+01 2.386252395808696747e-03
5.800000000000000000e+01 2.353478688746690750e-03
5.900000000000000000e+01 2.322355285286903381e-03
6.000000000000000000e+01 2.292735269293189049e-03
6.100000000000000000e+01 2.264487324282526970e-03
6.200000000000000000e+01 2.237493637949228287e-03
6.300000000000000000e+01 2.211650600656867027e-03
6.400000000000000000e+01 2.186863450333476067e-03
6.500000000000000000e+01 2.163047902286052704e-03
6.600000000000000000e+01 2.140128053724765778e-03
6.700000000000000000e+01 2.118035452440381050e-03
6.800000000000000000e+01 2.096706768497824669e-03
6.900000000000000000e+01 2.076088218018412590e-03
7.000000000000000000e+01 2.056128811091184616e-03
7.100000000000000000e+01 2.036782447248697281e-03
7.200000000000000000e+01 2.018008846789598465e-03
7.300000000000000000e+01 1.999769592657685280e-03
7.400000000000000000e+01 1.982030225917696953e-03
7.500000000000000000e+01 1.964760478585958481e-03
7.600000000000000000e+01 1.947932410985231400e-03
7.700000000000000000e+01 1.931519713252782822e-03
7.800000000000000000e+01 1.915499917231500149e-03
7.900000000000000000e+01 1.899848808534443378e-03
8.000000000000000000e+01 1.884549041278660297e-03
8.100000000000000000e+01 1.869581639766693115e-03
8.200000000000000000e+01 1.854930073022842407e-03
8.300000000000000000e+01 1.840578624978661537e-03
8.400000000000000000e+01 1.826513325795531273e-03
8.500000000000000000e+01 1.812721369788050652e-03
8.600000000000000000e+01 1.799190882593393326e-03
8.700000000000000000e+01 1.785909757018089294e-03
8.800000000000000000e+01 1.772867748513817787e-03
8.900000000000000000e+01 1.760055543854832649e-03
9.000000000000000000e+01 1.747465343214571476e-03
9.100000000000000000e+01 1.735087367706000805e-03
9.200000000000000000e+01 1.722914399579167366e-03
9.300000000000000000e+01 1.710939104668796062e-03
9.400000000000000000e+01 1.699154614470899105e-03
9.500000000000000000e+01 1.687554409727454185e-03
9.600000000000000000e+01 1.676133251748979092e-03
9.700000000000000000e+01 1.664884621277451515e-03
9.800000000000000000e+01 1.653804443776607513e-03
9.900000000000000000e+01 1.642887480556964874e-03
1.000000000000000000e+02 1.632128842175006866e-03
1.010000000000000000e+02 1.621523406356573105e-03
1.020000000000000000e+02 1.611067331396043301e-03
1.030000000000000000e+02 1.600757823325693607e-03
1.040000000000000000e+02 1.590589527040719986e-03
1.050000000000000000e+02 1.580559648573398590e-03
1.060000000000000000e+02 1.570664113387465477e-03
1.070000000000000000e+02 1.560899894684553146e-03
1.080000000000000000e+02 1.551264431327581406e-03
1.090000000000000000e+02 1.541754463687539101e-03
1.100000000000000000e+02 1.532366964966058731e-03
1.110000000000000000e+02 1.523098791949450970e-03
1.120000000000000000e+02 1.513947732746601105e-03
1.130000000000000000e+02 1.504911808297038078e-03
1.140000000000000000e+02 1.495987875387072563e-03
1.150000000000000000e+02 1.487173605710268021e-03
1.160000000000000000e+02 1.478466205298900604e-03
1.170000000000000000e+02 1.469864859245717525e-03
1.180000000000000000e+02 1.461366773582994938e-03
1.190000000000000000e+02 1.452970085665583611e-03
1.200000000000000000e+02 1.444672467187047005e-03
1.210000000000000000e+02 1.436471939086914062e-03
1.220000000000000000e+02 1.428367337211966515e-03
1.230000000000000000e+02 1.420355751179158688e-03
1.240000000000000000e+02 1.412436133250594139e-03
1.250000000000000000e+02 1.404606853611767292e-03
1.260000000000000000e+02 1.396866748109459877e-03
1.270000000000000000e+02 1.389213022775948048e-03
1.280000000000000000e+02 1.381644862703979015e-03
1.290000000000000000e+02 1.374160754494369030e-03
1.300000000000000000e+02 1.366759068332612514e-03
1.310000000000000000e+02 1.359438290819525719e-03
1.320000000000000000e+02 1.352197257801890373e-03
1.330000000000000000e+02 1.345034339465200901e-03
1.340000000000000000e+02 1.337948720902204514e-03
1.350000000000000000e+02 1.330938539467751980e-03
1.360000000000000000e+02 1.324003096669912338e-03
1.370000000000000000e+02 1.317140529863536358e-03
1.380000000000000000e+02 1.310350140556693077e-03
1.390000000000000000e+02 1.303630415350198746e-03
1.400000000000000000e+02 1.296980655752122402e-03
1.410000000000000000e+02 1.290399231947958469e-03
1.420000000000000000e+02 1.283885911107063293e-03
1.430000000000000000e+02 1.277438132092356682e-03
1.440000000000000000e+02 1.271056476980447769e-03
1.450000000000000000e+02 1.264738850295543671e-03
1.460000000000000000e+02 1.258485252037644386e-03
1.470000000000000000e+02 1.252293470315635204e-03
1.480000000000000000e+02 1.246162923052906990e-03
1.490000000000000000e+02 1.240093261003494263e-03
1.500000000000000000e+02 1.234082970768213272e-03
1.510000000000000000e+02 1.228131703101098537e-03
1.520000000000000000e+02 1.222237944602966309e-03
1.530000000000000000e+02 1.216401695273816586e-03
1.540000000000000000e+02 1.210621208883821964e-03
1.550000000000000000e+02 1.204896252602338791e-03
1.560000000000000000e+02 1.199225895106792450e-03
1.570000000000000000e+02 1.193609088659286499e-03
1.580000000000000000e+02 1.188045600429177284e-03
1.590000000000000000e+02 1.182534033432602882e-03
1.600000000000000000e+02 1.177074038423597813e-03
1.610000000000000000e+02 1.171664567664265633e-03
1.620000000000000000e+02 1.166305155493319035e-03
1.630000000000000000e+02 1.160995569080114365e-03
1.640000000000000000e+02 1.155734295025467873e-03
1.650000000000000000e+02 1.150520751252770424e-03
1.660000000000000000e+02 1.145355170592665672e-03
1.670000000000000000e+02 1.140235806815326214e-03
1.680000000000000000e+02 1.135162543505430222e-03
1.690000000000000000e+02 1.130134216509759426e-03
1.700000000000000000e+02 1.125151058658957481e-03
1.710000000000000000e+02 1.120212138630449772e-03
1.720000000000000000e+02 1.115316525101661682e-03
1.730000000000000000e+02 1.110464101657271385e-03
1.740000000000000000e+02 1.105654169805347919e-03
1.750000000000000000e+02 1.100886263884603977e-03
1.760000000000000000e+02 1.096158986911177635e-03
1.770000000000000000e+02 1.091473270207643509e-03
1.780000000000000000e+02 1.086827483959496021e-03
1.790000000000000000e+02 1.082221278920769691e-03
1.800000000000000000e+02 1.077654538676142693e-03
1.810000000000000000e+02 1.073126331903040409e-03
1.820000000000000000e+02 1.068636425770819187e-03
1.830000000000000000e+02 1.064184121787548065e-03
1.840000000000000000e+02 1.059769303537905216e-03
1.850000000000000000e+02 1.055390341207385063e-03
1.860000000000000000e+02 1.051048282533884048e-03
1.870000000000000000e+02 1.046742429025471210e-03
1.880000000000000000e+02 1.042471383698284626e-03
1.890000000000000000e+02 1.038235845044255257e-03
1.900000000000000000e+02 1.034034416079521179e-03
1.910000000000000000e+02 1.029867678880691528e-03
1.920000000000000000e+02 1.025734003633260727e-03
1.930000000000000000e+02 1.021634205244481564e-03
1.940000000000000000e+02 1.017566770315170288e-03
1.950000000000000000e+02 1.013532048091292381e-03
1.960000000000000000e+02 1.009528990834951401e-03
1.970000000000000000e+02 1.005558297038078308e-03
1.980000000000000000e+02 1.001618686132133007e-03
1.990000000000000000e+02 9.977100417017936707e-04
2.000000000000000000e+02 9.938321309164166451e-04
2.010000000000000000e+02 9.899842552840709686e-04
2.020000000000000000e+02 9.861662983894348145e-04
2.030000000000000000e+02 9.823776781558990479e-04
2.040000000000000000e+02 9.786183945834636688e-04
2.050000000000000000e+02 9.748878655955195427e-04
2.060000000000000000e+02 9.711858583614230156e-04
2.070000000000000000e+02 9.675120236352086067e-04
2.080000000000000000e+02 9.638663614168763161e-04
2.090000000000000000e+02 9.602477075532078743e-04
2.100000000000000000e+02 9.566564112901687622e-04
2.110000000000000000e+02 9.530921233817934990e-04
2.120000000000000000e+02 9.495544945821166039e-04
2.130000000000000000e+02 9.460431756451725960e-04
2.140000000000000000e+02 9.425576427020132542e-04
2.150000000000000000e+02 9.390978375449776649e-04
2.160000000000000000e+02 9.356637019664049149e-04
2.170000000000000000e+02 9.322544792667031288e-04
2.180000000000000000e+02 9.288704604841768742e-04
2.190000000000000000e+02 9.255108307115733624e-04
2.200000000000000000e+02 9.221757063642144203e-04
2.210000000000000000e+02 9.188644471578299999e-04
2.220000000000000000e+02 9.155772859230637550e-04
2.230000000000000000e+02 9.123133495450019836e-04
2.240000000000000000e+02 9.090729290619492531e-04
2.250000000000000000e+02 9.058555588126182556e-04
2.260000000000000000e+02 9.026607731357216835e-04
2.270000000000000000e+02 8.994889794848859310e-04
2.280000000000000000e+02 8.963390719145536423e-04
2.290000000000000000e+02 8.932112250477075577e-04
2.300000000000000000e+02 8.901057881303131580e-04
2.310000000000000000e+02 8.870214223861694336e-04
2.320000000000000000e+02 8.839587098918855190e-04
2.330000000000000000e+02 8.809169521555304527e-04
2.340000000000000000e+02 8.778962073847651482e-04
2.350000000000000000e+02 8.748963009566068649e-04
2.360000000000000000e+02 8.719167090021073818e-04
2.370000000000000000e+02 8.689576643519103527e-04
2.380000000000000000e+02 8.660183520987629890e-04
2.390000000000000000e+02 8.630992379039525986e-04
2.400000000000000000e+02 8.601994486525654793e-04
2.410000000000000000e+02 8.573193917982280254e-04
2.420000000000000000e+02 8.544586016796529293e-04
2.430000000000000000e+02 8.516168454661965370e-04
2.440000000000000000e+02 8.487942977808415890e-04
2.450000000000000000e+02 8.459904929623007774e-04
2.460000000000000000e+02 8.432053145952522755e-04
2.470000000000000000e+02 8.404377731494605541e-04
2.480000000000000000e+02 8.376890327781438828e-04
2.490000000000000000e+02 8.349583367817103863e-04
2.500000000000000000e+02 8.322451612912118435e-04
2.510000000000000000e+02 8.295494480989873409e-04
2.520000000000000000e+02 8.268713136203587055e-04
2.530000000000000000e+02 8.242106996476650238e-04
2.540000000000000000e+02 8.215671405196189880e-04
2.550000000000000000e+02 8.189402869902551174e-04
2.560000000000000000e+02 8.163305465131998062e-04
2.570000000000000000e+02 8.137374534271657467e-04
2.580000000000000000e+02 8.111604838632047176e-04
2.590000000000000000e+02 8.086001034826040268e-04
2.600000000000000000e+02 8.060559630393981934e-04
2.610000000000000000e+02 8.035277714952826500e-04
2.620000000000000000e+02 8.010155288502573967e-04
2.630000000000000000e+02 7.985189440660178661e-04
2.640000000000000000e+02 7.960378425195813179e-04
2.650000000000000000e+02 7.935718167573213577e-04
2.660000000000000000e+02 7.911214488558471203e-04
2.670000000000000000e+02 7.886860403232276440e-04
2.680000000000000000e+02 7.862659404054284096e-04
2.690000000000000000e+02 7.838605088181793690e-04
2.700000000000000000e+02 7.814695127308368683e-04
2.710000000000000000e+02 7.790934760123491287e-04
2.720000000000000000e+02 7.767316419631242752e-04
2.730000000000000000e+02 7.743838359601795673e-04
2.740000000000000000e+02 7.720505236648023129e-04
2.750000000000000000e+02 7.697311230003833771e-04
2.760000000000000000e+02 7.674257503822445869e-04
2.770000000000000000e+02 7.651345222257077694e-04
2.780000000000000000e+02 7.628566236235201359e-04
2.790000000000000000e+02 7.605925202369689941e-04
2.800000000000000000e+02 7.583418628200888634e-04
2.810000000000000000e+02 7.561042439192533493e-04
2.820000000000000000e+02 7.538801291957497597e-04
2.830000000000000000e+02 7.516688201576471329e-04
2.840000000000000000e+02 7.494705496355891228e-04
2.850000000000000000e+02 7.472850265912711620e-04
2.860000000000000000e+02 7.451124256476759911e-04
2.870000000000000000e+02 7.429521065205335617e-04
2.880000000000000000e+02 7.408046512864530087e-04
2.890000000000000000e+02 7.386695360764861107e-04
2.900000000000000000e+02 7.365466444753110409e-04
2.910000000000000000e+02 7.344357436522841454e-04
2.920000000000000000e+02 7.323372410610318184e-04
2.930000000000000000e+02 7.302504964172840118e-04
2.940000000000000000e+02 7.281759753823280334e-04
2.950000000000000000e+02 7.261128048412501812e-04
2.960000000000000000e+02 7.240616250783205032e-04
2.970000000000000000e+02 7.220220868475735188e-04
2.980000000000000000e+02 7.199939573183655739e-04
2.990000000000000000e+02 7.179769454523921013e-04
3.000000000000000000e+02 7.159714004956185818e-04
3.010000000000000000e+02 7.139773806557059288e-04
3.020000000000000000e+02 7.119938381947577000e-04
3.030000000000000000e+02 7.100217626430094242e-04
3.040000000000000000e+02 7.080603390932083130e-04
3.050000000000000000e+02 7.061096839606761932e-04
3.060000000000000000e+02 7.041699718683958054e-04
3.070000000000000000e+02 7.022407953627407551e-04
3.080000000000000000e+02 7.003220962360501289e-04
3.090000000000000000e+02 6.984141073189675808e-04
3.100000000000000000e+02 6.965164211578667164e-04
3.110000000000000000e+02 6.946288631297647953e-04
3.120000000000000000e+02 6.927517242729663849e-04
3.130000000000000000e+02 6.908845389261841774e-04
3.140000000000000000e+02 6.890276563353836536e-04
3.150000000000000000e+02 6.871804944239556789e-04
3.160000000000000000e+02 6.853431696072220802e-04
3.170000000000000000e+02 6.835159147158265114e-04
3.180000000000000000e+02 6.816980894654989243e-04
3.190000000000000000e+02 6.798902759328484535e-04
3.200000000000000000e+02 6.780920084565877914e-04
3.210000000000000000e+02 6.763028795830905437e-04
3.220000000000000000e+02 6.745234131813049316e-04
3.230000000000000000e+02 6.727530271746218204e-04
3.240000000000000000e+02 6.709920126013457775e-04
3.250000000000000000e+02 6.692402530461549759e-04
3.260000000000000000e+02 6.674977485090494156e-04
3.270000000000000000e+02 6.657642079517245293e-04
3.280000000000000000e+02 6.640399224124848843e-04
3.290000000000000000e+02 6.623242516070604324e-04
3.300000000000000000e+02 6.606177194043993950e-04
3.310000000000000000e+02 6.589196855202317238e-04
3.320000000000000000e+02 6.572303245775401592e-04
3.330000000000000000e+02 6.555497529916465282e-04
3.340000000000000000e+02 6.538776797242462635e-04
3.350000000000000000e+02 6.522141629830002785e-04
3.360000000000000000e+02 6.505592027679085732e-04
3.370000000000000000e+02 6.489122170023620129e-04
3.380000000000000000e+02 6.472739623859524727e-04
3.390000000000000000e+02 6.456438568420708179e-04
3.400000000000000000e+02 6.440220167860388756e-04
3.410000000000000000e+02 6.424084422178566456e-04
3.420000000000000000e+02 6.408025510609149933e-04
3.430000000000000000e+02 6.392051000148057938e-04
3.440000000000000000e+02 6.376152159646153450e-04
3.450000000000000000e+02 6.360335391946136951e-04
3.460000000000000000e+02 6.344594294205307961e-04
3.470000000000000000e+02 6.328930030576884747e-04
3.480000000000000000e+02 6.313346093520522118e-04
3.490000000000000000e+02 6.297837244346737862e-04
3.500000000000000000e+02 6.282406975515186787e-04
3.510000000000000000e+02 6.267048884183168411e-04
3.520000000000000000e+02 6.251766462810337543e-04
3.530000000000000000e+02 6.236559711396694183e-04
3.540000000000000000e+02 6.221426883712410927e-04
3.550000000000000000e+02 6.206366815604269505e-04
3.560000000000000000e+02 6.191380089148879051e-04
3.570000000000000000e+02 6.176464958116412163e-04
3.580000000000000000e+02 6.161620840430259705e-04
3.590000000000000000e+02 6.146845989860594273e-04
3.600000000000000000e+02 6.132146809250116348e-04
3.610000000000000000e+02 6.117513985373079777e-04
3.620000000000000000e+02 6.102949846535921097e-04
3.630000000000000000e+02 6.088459631428122520e-04
3.640000000000000000e+02 6.074038101360201836e-04
3.650000000000000000e+02 6.059680599719285965e-04
3.660000000000000000e+02 6.045390618965029716e-04
3.670000000000000000e+02 6.031169323250651360e-04
3.680000000000000000e+02 6.017014966346323490e-04
3.690000000000000000e+02 6.002926966175436974e-04
3.700000000000000000e+02 5.988903576508164406e-04
3.710000000000000000e+02 5.974945379421114922e-04
3.720000000000000000e+02 5.961055285297334194e-04
3.730000000000000000e+02 5.947225727140903473e-04
3.740000000000000000e+02 5.933464854024350643e-04
3.750000000000000000e+02 5.919763352721929550e-04
3.760000000000000000e+02 5.906126461923122406e-04
3.770000000000000000e+02 5.892554181627929211e-04
3.780000000000000000e+02 5.879041855223476887e-04
3.790000000000000000e+02 5.865590646862983704e-04
3.800000000000000000e+02 5.852203466929495335e-04
3.810000000000000000e+02 5.838875658810138702e-04
3.820000000000000000e+02 5.825604312121868134e-04
3.830000000000000000e+02 5.812400486320257187e-04
3.840000000000000000e+02 5.799252539873123169e-04
3.850000000000000000e+02 5.786166293546557426e-04
3.860000000000000000e+02 5.773134762421250343e-04
3.870000000000000000e+02 5.760166095569729805e-04
3.880000000000000000e+02 5.747254472225904465e-04
3.890000000000000000e+02 5.734402220696210861e-04
3.900000000000000000e+02 5.721604102291166782e-04
3.910000000000000000e+02 5.708861281163990498e-04
3.920000000000000000e+02 5.696178413927555084e-04
3.930000000000000000e+02 5.683552008122205734e-04
3.940000000000000000e+02 5.670978571288287640e-04
3.950000000000000000e+02 5.658462760038673878e-04
3.960000000000000000e+02 5.646001663990318775e-04
3.970000000000000000e+02 5.633596447296440601e-04
3.980000000000000000e+02 5.621246527880430222e-04
3.990000000000000000e+02 5.608947249129414558e-04
4.000000000000000000e+02 5.596702685579657555e-04
4.010000000000000000e+02 5.584511673077940941e-04
4.020000000000000000e+02 5.572376539930701256e-04
4.030000000000000000e+02 5.560288554988801479e-04
4.040000000000000000e+02 5.548254121094942093e-04
4.050000000000000000e+02 5.536273820325732231e-04
4.060000000000000000e+02 5.524343578144907951e-04
4.070000000000000000e+02 5.512466304935514927e-04
4.080000000000000000e+02 5.500639672391116619e-04
4.090000000000000000e+02 5.488865426741540432e-04
4.100000000000000000e+02 5.477137165144085884e-04
4.110000000000000000e+02 5.465458380058407784e-04
4.120000000000000000e+02 5.453833146020770073e-04
4.130000000000000000e+02 5.442256806418299675e-04
4.140000000000000000e+02 5.430726450867950916e-04
4.150000000000000000e+02 5.419247900135815144e-04
4.160000000000000000e+02 5.407813005149364471e-04
4.170000000000000000e+02 5.396432243287563324e-04
4.180000000000000000e+02 5.385096301324665546e-04
4.190000000000000000e+02 5.373809253796935081e-04
4.200000000000000000e+02 5.362567026168107986e-04
4.210000000000000000e+02 5.351373110897839069e-04
4.220000000000000000e+02 5.340225761756300926e-04
4.230000000000000000e+02 5.329126142896711826e-04
4.240000000000000000e+02 5.318071343936026096e-04
4.250000000000000000e+02 5.307061364874243736e-04
4.260000000000000000e+02 5.296099698171019554e-04
4.270000000000000000e+02 5.285181105136871338e-04
4.280000000000000000e+02 5.274305585771799088e-04
4.290000000000000000e+02 5.263477796688675880e-04
4.300000000000000000e+02 5.252691917121410370e-04
4.310000000000000000e+02 5.241949693299829960e-04
4.320000000000000000e+02 5.231251125223934650e-04
4.330000000000000000e+02 5.220599705353379250e-04
4.340000000000000000e+02 5.209987284615635872e-04
4.350000000000000000e+02 5.199420847930014133e-04
4.360000000000000000e+02 5.188894574530422688e-04
4.370000000000000000e+02 5.178413121029734612e-04
4.380000000000000000e+02 5.167974159121513367e-04
4.390000000000000000e+02 5.157577688805758953e-04
4.400000000000000000e+02 5.147221963852643967e-04
4.410000000000000000e+02 5.136908730491995811e-04
4.420000000000000000e+02 5.126633914187550545e-04
4.430000000000000000e+02 5.116402171552181244e-04
4.440000000000000000e+02 5.106210592202842236e-04
4.450000000000000000e+02 5.096058594062924385e-04
4.460000000000000000e+02 5.085945595055818558e-04
4.470000000000000000e+02 5.075876833871006966e-04
4.480000000000000000e+02 5.065845325589179993e-04
4.490000000000000000e+02 5.055853980593383312e-04
4.500000000000000000e+02 5.045899888500571251e-04
4.510000000000000000e+02 5.035987705923616886e-04
4.520000000000000000e+02 5.026114522479474545e-04
4.530000000000000000e+02 5.016278591938316822e-04
4.540000000000000000e+02 5.006481660529971123e-04
4.550000000000000000e+02 4.996722564101219177e-04
4.560000000000000000e+02 4.987001884728670120e-04
4.570000000000000000e+02 4.977318458259105682e-04
4.580000000000000000e+02 4.967672284692525864e-04
4.590000000000000000e+02 4.958063946105539799e-04
4.600000000000000000e+02 4.948492278344929218e-04
4.610000000000000000e+02 4.938955535180866718e-04
4.620000000000000000e+02 4.929457791149616241e-04
4.630000000000000000e+02 4.919995553791522980e-04
4.640000000000000000e+02 4.910571151413023472e-04
4.650000000000000000e+02 4.901181673631072044e-04
4.660000000000000000e+02 4.891828284598886967e-04
4.670000000000000000e+02 4.882511275354772806e-04
4.680000000000000000e+02 4.873229481745511293e-04
4.690000000000000000e+02 4.863979993388056755e-04
4.700000000000000000e+02 4.854767757933586836e-04
4.710000000000000000e+02 4.845587827730923891e-04
4.720000000000000000e+02 4.836446896661072969e-04
4.730000000000000000e+02 4.827337106689810753e-04
4.740000000000000000e+02 4.818262241315096617e-04
4.750000000000000000e+02 4.809221427422016859e-04
4.760000000000000000e+02 4.800215247087180614e-04
4.770000000000000000e+02 4.791241954080760479e-04
4.780000000000000000e+02 4.782302421517670155e-04
4.790000000000000000e+02 4.773395485244691372e-04
4.800000000000000000e+02 4.764521145261824131e-04
4.810000000000000000e+02 4.755681729875504971e-04
4.820000000000000000e+02 4.746874328702688217e-04
4.830000000000000000e+02 4.738098941743373871e-04
4.840000000000000000e+02 4.729353531729429960e-04
4.850000000000000000e+02 4.720642755273729563e-04
4.860000000000000000e+02 4.711964575108140707e-04
4.870000000000000000e+02 4.703319282270967960e-04
4.880000000000000000e+02 4.694701929111033678e-04
4.890000000000000000e+02 4.686117172241210938e-04
4.900000000000000000e+02 4.677562392316758633e-04
4.910000000000000000e+02 4.669041954912245274e-04
4.920000000000000000e+02 4.660552076529711485e-04
4.930000000000000000e+02 4.652092757169157267e-04
4.940000000000000000e+02 4.643661959562450647e-04
4.950000000000000000e+02 4.635264631360769272e-04
4.960000000000000000e+02 4.626896698027849197e-04
4.970000000000000000e+02 4.618558159563690424e-04
4.980000000000000000e+02 4.610247560776770115e-04
4.990000000000000000e+02 4.601970140356570482e-04
5.000000000000000000e+02 4.593719495460391045e-04
5.010000000000000000e+02 4.585500573739409447e-04
5.020000000000000000e+02 4.577309300657361746e-04
5.030000000000000000e+02 4.569150623865425587e-04
5.040000000000000000e+02 4.561018140520900488e-04
5.050000000000000000e+02 4.552914178930222988e-04
5.060000000000000000e+02 4.544837865978479385e-04
5.070000000000000000e+02 4.536792112048715353e-04
5.080000000000000000e+02 4.528777208179235458e-04
5.090000000000000000e+02 4.520786460489034653e-04
5.100000000000000000e+02 4.512824816629290581e-04
5.110000000000000000e+02 4.504891112446784973e-04
5.120000000000000000e+02 4.496987094171345234e-04
5.130000000000000000e+02 4.489108687266707420e-04
5.140000000000000000e+02 4.481258220039308071e-04
5.150000000000000000e+02 4.473433946259319782e-04
5.160000000000000000e+02 4.465637612156569958e-04
5.170000000000000000e+02 4.457868926692754030e-04
5.180000000000000000e+02 4.450128180906176567e-04
5.190000000000000000e+02 4.442411009222269058e-04
5.200000000000000000e+02 4.434723232407122850e-04
5.210000000000000000e+02 4.427059902809560299e-04
5.220000000000000000e+02 4.419424512889236212e-04
5.230000000000000000e+02 4.411816771607846022e-04
5.240000000000000000e+02 4.404234932735562325e-04
5.250000000000000000e+02 4.396677541080862284e-04
5.260000000000000000e+02 4.389145760796964169e-04
5.270000000000000000e+02 4.381640756037086248e-04
5.280000000000000000e+02 4.374160780571401119e-04
5.290000000000000000e+02 4.366703797131776810e-04
5.300000000000000000e+02 4.359276208560913801e-04
5.310000000000000000e+02 4.351872485131025314e-04
5.320000000000000000e+02 4.344492917880415916e-04
5.330000000000000000e+02 4.337139544077217579e-04
5.340000000000000000e+02 4.329808871261775494e-04
5.350000000000000000e+02 4.322504973970353603e-04
5.360000000000000000e+02 4.315222613513469696e-04
5.370000000000000000e+02 4.307970812078565359e-04
5.380000000000000000e+02 4.300739965401589870e-04
5.390000000000000000e+02 4.293532692827284336e-04
5.400000000000000000e+02 4.286349867470562458e-04
5.410000000000000000e+02 4.279190907254815102e-04
5.420000000000000000e+02 4.272055812180042267e-04
5.430000000000000000e+02 4.264944000169634819e-04
5.440000000000000000e+02 4.257859254721552134e-04
5.450000000000000000e+02 4.250795464031398296e-04
5.460000000000000000e+02 4.243754083290696144e-04
5.470000000000000000e+02 4.236735985614359379e-04
5.480000000000000000e+02 4.229740006849169731e-04
5.490000000000000000e+02 4.222768766339868307e-04
5.500000000000000000e+02 4.215820226818323135e-04
5.510000000000000000e+02 4.208893806207925081e-04
5.520000000000000000e+02 4.201991250738501549e-04
5.530000000000000000e+02 4.195109941065311432e-04
5.540000000000000000e+02 4.188250459264963865e-04
5.550000000000000000e+02 4.181415715720504522e-04
5.560000000000000000e+02 4.174601635895669460e-04
5.570000000000000000e+02 4.167808801867067814e-04
5.580000000000000000e+02 4.161038959864526987e-04
5.590000000000000000e+02 4.154292691964656115e-04
5.600000000000000000e+02 4.147565632592886686e-04
5.610000000000000000e+02 4.140860983170568943e-04
5.620000000000000000e+02 4.134179616812616587e-04
5.630000000000000000e+02 4.127517458982765675e-04
5.640000000000000000e+02 4.120878875255584717e-04
5.650000000000000000e+02 4.114258626941591501e-04
5.660000000000000000e+02 4.107662243768572807e-04
5.670000000000000000e+02 4.101086233276873827e-04
5.680000000000000000e+02 4.094528267160058022e-04
5.690000000000000000e+02 4.087994748260825872e-04
5.700000000000000000e+02 4.081481893081218004e-04
5.710000000000000000e+02 4.074987955391407013e-04
5.720000000000000000e+02 4.068515554536134005e-04
5.730000000000000000e+02 4.062063526362180710e-04
5.740000000000000000e+02 4.055634199175983667e-04
5.750000000000000000e+02 4.049222334288060665e-04
5.760000000000000000e+02 4.042830551043152809e-04
5.770000000000000000e+02 4.036460304632782936e-04
5.780000000000000000e+02 4.030109266750514507e-04
5.790000000000000000e+02 4.023778019472956657e-04
5.800000000000000000e+02 4.017465398646891117e-04
5.810000000000000000e+02 4.011175478808581829e-04
5.820000000000000000e+02 4.004903603345155716e-04
5.830000000000000000e+02 3.998651227448135614e-04
5.840000000000000000e+02 3.992419806309044361e-04
5.850000000000000000e+02 3.986207302659749985e-04
5.860000000000000000e+02 3.980014007538557053e-04
5.870000000000000000e+02 3.973835555370897055e-04
5.880000000000000000e+02 3.967680677305907011e-04
5.890000000000000000e+02 3.961544425692409277e-04
5.900000000000000000e+02 3.955427382607012987e-04
5.910000000000000000e+02 3.949328383896499872e-04
5.920000000000000000e+02 3.943246847484260798e-04
5.930000000000000000e+02 3.937185974791646004e-04
5.940000000000000000e+02 3.931142273359000683e-04
5.950000000000000000e+02 3.925117489416152239e-04
5.960000000000000000e+02 3.919110167771577835e-04
5.970000000000000000e+02 3.913122054655104876e-04
5.980000000000000000e+02 3.907150530721992254e-04
5.990000000000000000e+02 3.901200543623417616e-04
6.000000000000000000e+02 3.895264817401766777e-04
6.010000000000000000e+02 3.889348590746521950e-04
6.020000000000000000e+02 3.883450408466160297e-04
6.030000000000000000e+02 3.877570852637290955e-04
6.040000000000000000e+02 3.871709923259913921e-04
6.050000000000000000e+02 3.865863545797765255e-04
6.060000000000000000e+02 3.860036958940327168e-04
6.070000000000000000e+02 3.854228416457772255e-04
6.080000000000000000e+02 3.848437045235186815e-04
6.090000000000000000e+02 3.842663427349179983e-04
6.100000000000000000e+02 3.836905525531619787e-04
6.110000000000000000e+02 3.831165668088942766e-04
6.120000000000000000e+02 3.825441817753016949e-04
6.130000000000000000e+02 3.819737175945192575e-04
6.140000000000000000e+02 3.814048250205814838e-04
6.150000000000000000e+02 3.808376495726406574e-04
6.160000000000000000e+02 3.802720457315444946e-04
6.170000000000000000e+02 3.797083045355975628e-04
6.180000000000000000e+02 3.791461640503257513e-04
6.190000000000000000e+02 3.785855951718986034e-04
6.200000000000000000e+02 3.780266561079770327e-04
6.210000000000000000e+02 3.774695214815437794e-04
6.220000000000000000e+02 3.769139293581247330e-04
6.230000000000000000e+02 3.763599670492112637e-04
6.240000000000000000e+02 3.758076636586338282e-04
6.250000000000000000e+02 3.752570191863924265e-04
6.260000000000000000e+02 3.747078590095043182e-04
6.270000000000000000e+02 3.741603577509522438e-04
6.280000000000000000e+02 3.736143407877534628e-04
6.290000000000000000e+02 3.730699245352298021e-04
6.300000000000000000e+02 3.725272254087030888e-04
6.310000000000000000e+02 3.719860978890210390e-04
6.320000000000000000e+02 3.714463673532009125e-04
6.330000000000000000e+02 3.709084703586995602e-04
6.340000000000000000e+02 3.703719121403992176e-04
6.350000000000000000e+02 3.698371583595871925e-04
6.360000000000000000e+02 3.693034814205020666e-04
6.370000000000000000e+02 3.687717253342270851e-04
6.380000000000000000e+02 3.682415408547967672e-04
6.390000000000000000e+02 3.677124914247542620e-04
6.400000000000000000e+02 3.671852755360305309e-04
6.410000000000000000e+02 3.666592529043555260e-04
6.420000000000000000e+02 3.661351802293211222e-04
6.430000000000000000e+02 3.656122426036745310e-04
6.440000000000000000e+02 3.650907310657203197e-04
6.450000000000000000e+02 3.645709948614239693e-04
6.460000000000000000e+02 3.640526265371590853e-04
6.470000000000000000e+02 3.635355969890952110e-04
6.480000000000000000e+02 3.630201681517064571e-04
6.490000000000000000e+02 3.625061654020100832e-04
6.500000000000000000e+02 3.619935014285147190e-04
6.510000000000000000e+02 3.614824672695249319e-04
6.520000000000000000e+02 3.609728009905666113e-04
6.530000000000000000e+02 3.604645899031311274e-04
6.540000000000000000e+02 3.599576302804052830e-04
6.550000000000000000e+02 3.594523004721850157e-04
6.560000000000000000e+02 3.589483094401657581e-04
6.570000000000000000e+02 3.584457444958388805e-04
6.580000000000000000e+02 3.579444892238825560e-04
6.590000000000000000e+02 3.574448055587708950e-04
6.600000000000000000e+02 3.569465479813516140e-04
6.610000000000000000e+02 3.564494254533201456e-04
6.620000000000000000e+02 3.559539909474551678e-04
6.630000000000000000e+02 3.554594877641648054e-04
6.640000000000000000e+02 3.549667017068713903e-04
6.650000000000000000e+02 3.544750506989657879e-04
6.660000000000000000e+02 3.539849130902439356e-04
6.670000000000000000e+02 3.534962888807058334e-04
6.680000000000000000e+02 3.530087706167250872e-04
6.690000000000000000e+02 3.525226493366062641e-04
6.700000000000000000e+02 3.520378959365189075e-04
6.710000000000000000e+02 3.515544522088021040e-04
6.720000000000000000e+02 3.510724345687776804e-04
6.730000000000000000e+02 3.505915519781410694e-04
6.740000000000000000e+02 3.501119790598750114e-04
6.750000000000000000e+02 3.496338613331317902e-04
6.760000000000000000e+02 3.491568495519459248e-04
6.770000000000000000e+02 3.486811765469610691e-04
6.780000000000000000e+02 3.482069005258381367e-04
6.790000000000000000e+02 3.477339050732553005e-04
6.800000000000000000e+02 3.472622483968734741e-04
6.810000000000000000e+02 3.467917267698794603e-04
6.820000000000000000e+02 3.463225439190864563e-04
6.830000000000000000e+02 3.458547871559858322e-04
6.840000000000000000e+02 3.453880781307816505e-04
6.850000000000000000e+02 3.449225914664566517e-04
6.860000000000000000e+02 3.444583853706717491e-04
6.870000000000000000e+02 3.439954307395964861e-04
6.880000000000000000e+02 3.435337566770613194e-04
6.890000000000000000e+02 3.430732467677444220e-04
6.900000000000000000e+02 3.426141920499503613e-04
6.910000000000000000e+02 3.421561268623918295e-04
6.920000000000000000e+02 3.416994004510343075e-04
6.930000000000000000e+02 3.412437799852341413e-04
6.940000000000000000e+02 3.407893236726522446e-04
6.950000000000000000e+02 3.403362352401018143e-04
6.960000000000000000e+02 3.398842236492782831e-04
6.970000000000000000e+02 3.394335217308253050e-04
6.980000000000000000e+02 3.389840130694210529e-04
6.990000000000000000e+02 3.385355521459132433e-04
7.000000000000000000e+02 3.380883717909455299e-04
7.010000000000000000e+02 3.376425011083483696e-04
7.020000000000000000e+02 3.371975326444953680e-04
7.030000000000000000e+02 3.367539029568433762e-04
7.040000000000000000e+02 3.363115829415619373e-04
7.050000000000000000e+02 3.358699323143810034e-04
7.060000000000000000e+02 3.354297659825533628e-04
7.070000000000000000e+02 3.349907929077744484e-04
7.080000000000000000e+02 3.345527802594006062e-04
7.090000000000000000e+02 3.341160481795668602e-04
7.100000000000000000e+02 3.336805093567818403e-04
7.110000000000000000e+02 3.332459018565714359e-04
7.120000000000000000e+02 3.328123420942574739e-04
7.130000000000000000e+02 3.323803248349577188e-04
7.140000000000000000e+02 3.319491806905716658e-04
7.150000000000000000e+02 3.315192006994038820e-04
7.160000000000000000e+02 3.310901229269802570e-04
7.170000000000000000e+02 3.306624421384185553e-04
7.180000000000000000e+02 3.302357799839228392e-04
7.190000000000000000e+02 3.298101073596626520e-04
7.200000000000000000e+02 3.293856279924511909e-04
7.210000000000000000e+02 3.289621672593057156e-04
7.220000000000000000e+02 3.285398415755480528e-04
7.230000000000000000e+02 3.281184472143650055e-04
7.240000000000000000e+02 3.276983043178915977e-04
7.250000000000000000e+02 3.272791218478232622e-04
7.260000000000000000e+02 3.268611617386341095e-04
7.270000000000000000e+02 3.264441038481891155e-04
7.280000000000000000e+02 3.260282974224537611e-04
7.290000000000000000e+02 3.256133350078016520e-04
7.300000000000000000e+02 3.251995076425373554e-04
7.310000000000000000e+02 3.247866407036781311e-04
7.320000000000000000e+02 3.243751125410199165e-04
7.330000000000000000e+02 3.239643701817840338e-04
7.340000000000000000e+02 3.235546173527836800e-04
7.350000000000000000e+02 3.231460286770015955e-04
7.360000000000000000e+02 3.227385459467768669e-04
7.370000000000000000e+02 3.223319363314658403e-04
7.380000000000000000e+02 3.219263162463903427e-04
7.390000000000000000e+02 3.215218312107026577e-04
7.400000000000000000e+02 3.211183357052505016e-04
7.410000000000000000e+02 3.207155968993902206e-04
7.420000000000000000e+02 3.203141968697309494e-04
7.430000000000000000e+02 3.199139027856290340e-04
7.440000000000000000e+02 3.195143362972885370e-04
7.450000000000000000e+02 3.191157011315226555e-04
7.460000000000000000e+02 3.187183465342968702e-04
7.470000000000000000e+02 3.183218941558152437e-04
7.480000000000000000e+02 3.179264022037386894e-04
7.490000000000000000e+02 3.175316960550844669e-04
7.500000000000000000e+02 3.171380085404962301e-04
7.510000000000000000e+02 3.167455433867871761e-04
7.520000000000000000e+02 3.163535147905349731e-04
7.530000000000000000e+02 3.159629995934665203e-04
7.540000000000000000e+02 3.155733866151422262e-04
7.550000000000000000e+02 3.151845594402402639e-04
7.560000000000000000e+02 3.147967508994042873e-04
7.570000000000000000e+02 3.144099609926342964e-04
7.580000000000000000e+02 3.140240150969475508e-04
7.590000000000000000e+02 3.136391169391572475e-04
7.600000000000000000e+02 3.132549463771283627e-04
7.610000000000000000e+02 3.128717944491654634e-04
7.620000000000000000e+02 3.124896902590990067e-04
7.630000000000000000e+02 3.121084882877767086e-04
7.640000000000000000e+02 3.117283049505203962e-04
7.650000000000000000e+02 3.113487036898732185e-04
7.660000000000000000e+02 3.109703829977661371e-04
7.670000000000000000e+02 3.105929063167423010e-04
7.680000000000000000e+02 3.102162736468017101e-04
7.690000000000000000e+02 3.098406887147575617e-04
7.700000000000000000e+02 3.094657440669834614e-04
7.710000000000000000e+02 3.090918762609362602e-04
7.720000000000000000e+02 3.087188233621418476e-04
7.730000000000000000e+02 3.083466726820915937e-04
7.740000000000000000e+02 3.079752787016332150e-04
7.750000000000000000e+02 3.076049615629017353e-04
7.760000000000000000e+02 3.072357212658971548e-04
7.770000000000000000e+02 3.068669466301798820e-04
7.780000000000000000e+02 3.064993361476808786e-04
7.790000000000000000e+02 3.061326569877564907e-04
7.800000000000000000e+02 3.057667927350848913e-04
7.810000000000000000e+02 3.054015687666833401e-04
7.820000000000000000e+02 3.050374507438391447e-04
7.830000000000000000e+02 3.046741185244172812e-04
7.840000000000000000e+02 3.043115721084177494e-04
7.850000000000000000e+02 3.039499861188232899e-04
7.860000000000000000e+02 3.035893314518034458e-04
7.870000000000000000e+02 3.032292588613927364e-04
7.880000000000000000e+02 3.028702340088784695e-04
7.890000000000000000e+02 3.025119076482951641e-04
7.900000000000000000e+02 3.021546581294387579e-04
7.910000000000000000e+02 3.017980779986828566e-04
7.920000000000000000e+02 3.014423127751797438e-04
7.930000000000000000e+02 3.010875661857426167e-04
7.940000000000000000e+02 3.007336053997278214e-04
7.950000000000000000e+02 3.003803140018135309e-04
7.960000000000000000e+02 3.000280703417956829e-04
7.970000000000000000e+02 2.996765542775392532e-04
7.980000000000000000e+02 2.993257367052137852e-04
7.990000000000000000e+02 2.989758795592933893e-04
8.000000000000000000e+02 2.986268955282866955e-04
8.010000000000000000e+02 2.982786681968718767e-04
8.020000000000000000e+02 2.979311393573880196e-04
8.030000000000000000e+02 2.975843672174960375e-04
8.040000000000000000e+02 2.972384681925177574e-04
8.050000000000000000e+02 2.968935878016054630e-04
8.060000000000000000e+02 2.965490275528281927e-04
8.070000000000000000e+02 2.962057478725910187e-04
8.080000000000000000e+02 2.958629629574716091e-04
8.090000000000000000e+02 2.955213421955704689e-04
8.100000000000000000e+02 2.951802161987870932e-04
8.110000000000000000e+02 2.948398469015955925e-04
8.120000000000000000e+02 2.945002052001655102e-04
8.130000000000000000e+02 2.941613493021577597e-04
8.140000000000000000e+02 2.938236284535378218e-04
8.150000000000000000e+02 2.934864023700356483e-04
8.160000000000000000e+02 2.931498747784644365e-04
8.170000000000000000e+02 2.928141620941460133e-04
8.180000000000000000e+02 2.924792352132499218e-04
8.190000000000000000e+02 2.921452396549284458e-04
8.200000000000000000e+02 2.918118552770465612e-04
8.210000000000000000e+02 2.914790820796042681e-04
8.220000000000000000e+02 2.911472402047365904e-04
8.230000000000000000e+02 2.908162132371217012e-04
8.240000000000000000e+02 2.904858556576073170e-04
8.250000000000000000e+02 2.901562838815152645e-04
8.260000000000000000e+02 2.898273232858628035e-04
8.270000000000000000e+02 2.894992358051240444e-04
8.280000000000000000e+02 2.891717886086553335e-04
8.290000000000000000e+02 2.888449234887957573e-04
8.300000000000000000e+02 2.885192516259849072e-04
8.310000000000000000e+02 2.881939872168004513e-04
8.320000000000000000e+02 2.878696541301906109e-04
8.330000000000000000e+02 2.875460195355117321e-04
8.340000000000000000e+02 2.872228797059506178e-04
8.350000000000000000e+02 2.869006420951336622e-04
8.360000000000000000e+02 2.865792484953999519e-04
8.370000000000000000e+02 2.862582914531230927e-04
8.380000000000000000e+02 2.859383530449122190e-04
8.390000000000000000e+02 2.856188511941581964e-04
8.400000000000000000e+02 2.853001351468265057e-04
8.410000000000000000e+02 2.849822049029171467e-04
8.420000000000000000e+02 2.846650604624301195e-04
8.430000000000000000e+02 2.843483234755694866e-04
8.440000000000000000e+02 2.840327215380966663e-04
8.450000000000000000e+02 2.837175270542502403e-04
8.460000000000000000e+02 2.834029728546738625e-04
8.470000000000000000e+02 2.830892335623502731e-04
8.480000000000000000e+02 2.827761636581271887e-04
8.490000000000000000e+02 2.824637340381741524e-04
8.500000000000000000e+02 2.821518573909997940e-04
8.510000000000000000e+02 2.818409120664000511e-04
8.520000000000000000e+02 2.815305779222398996e-04
8.530000000000000000e+02 2.812208840623497963e-04
8.540000000000000000e+02 2.809120051097124815e-04
8.550000000000000000e+02 2.806035918183624744e-04
8.560000000000000000e+02 2.802959061227738857e-04
8.570000000000000000e+02 2.799890935420989990e-04
8.580000000000000000e+02 2.796828921418637037e-04
8.590000000000000000e+02 2.793772728182375431e-04
8.600000000000000000e+02 2.790722064673900604e-04
8.610000000000000000e+02 2.787679841276258230e-04
8.620000000000000000e+02 2.784644893836230040e-04
8.630000000000000000e+02 2.781614020932465792e-04
8.640000000000000000e+02 2.778589841909706593e-04
8.650000000000000000e+02 2.775574102997779846e-04
8.660000000000000000e+02 2.772565349005162716e-04
8.670000000000000000e+02 2.769560669548809528e-04
8.680000000000000000e+02 2.766561810858547688e-04
8.690000000000000000e+02 2.763570810202509165e-04
8.700000000000000000e+02 2.760588249657303095e-04
8.710000000000000000e+02 2.757610054686665535e-04
8.720000000000000000e+02 2.754637971520423889e-04
8.730000000000000000e+02 2.751672873273491859e-04
8.740000000000000000e+02 2.748713595792651176e-04
8.750000000000000000e+02 2.745762467384338379e-04
8.760000000000000000e+02 2.742814831435680389e-04
8.770000000000000000e+02 2.739875344559550285e-04
8.780000000000000000e+02 2.736943424679338932e-04
8.790000000000000000e+02 2.734016161412000656e-04
8.800000000000000000e+02 2.731092681642621756e-04
8.810000000000000000e+02 2.728179097175598145e-04
8.820000000000000000e+02 2.725270460359752178e-04
8.830000000000000000e+02 2.722367935348302126e-04
8.840000000000000000e+02 2.719471813179552555e-04
8.850000000000000000e+02 2.716581220738589764e-04
8.860000000000000000e+02 2.713698486331850290e-04
8.870000000000000000e+02 2.710822154767811298e-04
8.880000000000000000e+02 2.707949024625122547e-04
8.890000000000000000e+02 2.705083461478352547e-04
8.900000000000000000e+02 2.702222845982760191e-04
8.910000000000000000e+02 2.699371543712913990e-04
8.920000000000000000e+02 2.696523733902722597e-04
8.930000000000000000e+02 2.693683200050145388e-04
8.940000000000000000e+02 2.690846449695527554e-04
8.950000000000000000e+02 2.688016393221914768e-04
8.960000000000000000e+02 2.685190702322870493e-04
8.970000000000000000e+02 2.682373160496354103e-04
8.980000000000000000e+02 2.679562312550842762e-04
8.990000000000000000e+02 2.676755830179899931e-04
9.000000000000000000e+02 2.673954004421830177e-04
9.010000000000000000e+02 2.671160036697983742e-04
9.020000000000000000e+02 2.668371016625314951e-04
9.030000000000000000e+02 2.665589272510260344e-04
9.040000000000000000e+02 2.662811602931469679e-04
9.050000000000000000e+02 2.660041209310293198e-04
9.060000000000000000e+02 2.657275763340294361e-04
9.070000000000000000e+02 2.654514682944864035e-04
9.080000000000000000e+02 2.651758841238915920e-04
9.090000000000000000e+02 2.649012312758713961e-04
9.100000000000000000e+02 2.646269858814775944e-04
9.110000000000000000e+02 2.643533516675233841e-04
9.120000000000000000e+02 2.640800958033651114e-04
9.130000000000000000e+02 2.638075966387987137e-04
9.140000000000000000e+02 2.635355049278587103e-04
9.150000000000000000e+02 2.632637915667146444e-04
9.160000000000000000e+02 2.629930677358061075e-04
9.170000000000000000e+02 2.627227513585239649e-04
9.180000000000000000e+02 2.624531043693423271e-04
9.190000000000000000e+02 2.621838648337870836e-04
9.200000000000000000e+02 2.619151491671800613e-04
9.210000000000000000e+02 2.616469282656908035e-04
9.220000000000000000e+02 2.613792894408106804e-04
9.230000000000000000e+02 2.611121744848787785e-04
9.240000000000000000e+02 2.608456998132169247e-04
9.250000000000000000e+02 2.605798363219946623e-04
9.260000000000000000e+02 2.603144966997206211e-04
9.270000000000000000e+02 2.600496809463948011e-04
9.280000000000000000e+02 2.597853308543562889e-04
9.290000000000000000e+02 2.595213882159441710e-04
9.300000000000000000e+02 2.592581440694630146e-04
9.310000000000000000e+02 2.589952782727777958e-04
9.320000000000000000e+02 2.587329945527017117e-04
9.330000000000000000e+02 2.584713220130652189e-04
9.340000000000000000e+02 2.582101151347160339e-04
9.350000000000000000e+02 2.579496067482978106e-04
9.360000000000000000e+02 2.576895931269973516e-04
9.370000000000000000e+02 2.574300742708146572e-04
9.380000000000000000e+02 2.571710210759192705e-04
9.390000000000000000e+02 2.569124335423111916e-04
9.400000000000000000e+02 2.566543989814817905e-04
9.410000000000000000e+02 2.563968882896006107e-04
9.420000000000000000e+02 2.561398141551762819e-04
9.430000000000000000e+02 2.558832056820392609e-04
9.440000000000000000e+02 2.556272665970027447e-04
9.450000000000000000e+02 2.553717058617621660e-04
9.460000000000000000e+02 2.551166107878088951e-04
9.470000000000000000e+02 2.548622142057865858e-04
9.480000000000000000e+02 2.546084288042038679e-04
9.490000000000000000e+02 2.543550799600780010e-04
9.500000000000000000e+02 2.541021967772394419e-04
9.510000000000000000e+02 2.538497210480272770e-04
9.520000000000000000e+02 2.535978564992547035e-04
9.530000000000000000e+02 2.533464867155998945e-04
9.540000000000000000e+02 2.530955825932323933e-04
9.550000000000000000e+02 2.528451150283217430e-04
9.560000000000000000e+02 2.525951422285288572e-04
9.570000000000000000e+02 2.523456059861928225e-04
9.580000000000000000e+02 2.520966227166354656e-04
9.590000000000000000e+02 2.518482215236872435e-04
9.600000000000000000e+02 2.516001695767045021e-04
9.610000000000000000e+02 2.513526414986699820e-04
9.620000000000000000e+02 2.511055499780923128e-04
9.630000000000000000e+02 2.508590696379542351e-04
9.640000000000000000e+02 2.506127930246293545e-04
9.650000000000000000e+02 2.503670693840831518e-04
9.660000000000000000e+02 2.501219860278069973e-04
9.670000000000000000e+02 2.498772810213267803e-04
9.680000000000000000e+02 2.496330416761338711e-04
9.690000000000000000e+02 2.493893261998891830e-04
9.700000000000000000e+02 2.491460181772708893e-04
9.710000000000000000e+02 2.489032922312617302e-04
9.720000000000000000e+02 2.486609737388789654e-04
9.730000000000000000e+02 2.484189171809703112e-04
9.740000000000000000e+02 2.481775591149926186e-04
9.750000000000000000e+02 2.479365502949804068e-04
9.760000000000000000e+02 2.476962108630686998e-04
9.770000000000000000e+02 2.474561915732920170e-04
9.780000000000000000e+02 2.472164924256503582e-04
9.790000000000000000e+02 2.469774626661092043e-04
9.800000000000000000e+02 2.467388403601944447e-04
9.810000000000000000e+02 2.465006546117365360e-04
9.820000000000000000e+02 2.462629636283963919e-04
9.830000000000000000e+02 2.460256218910217285e-04
9.840000000000000000e+02 2.457888331264257431e-04
9.850000000000000000e+02 2.455524809192866087e-04
9.860000000000000000e+02 2.453166525810956955e-04
9.870000000000000000e+02 2.450812025927007198e-04
9.880000000000000000e+02 2.448462764732539654e-04
9.890000000000000000e+02 2.446117578074336052e-04
9.900000000000000000e+02 2.443775301799178123e-04
9.910000000000000000e+02 2.441439428366720676e-04
9.920000000000000000e+02 2.439107920508831739e-04
9.930000000000000000e+02 2.436781796859577298e-04
9.940000000000000000e+02 2.434457855997607112e-04
9.950000000000000000e+02 2.432140463497489691e-04
9.960000000000000000e+02 2.429827000014483929e-04
9.970000000000000000e+02 2.427517320029437542e-04
9.980000000000000000e+02 2.425212296657264233e-04
9.990000000000000000e+02 2.422912948532029986e-04


==> dat/oned_const_sig.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 9.840534329414367676e-01
1.000000000000000000e+00 1.000000000000000000e+00 9.846395254135131836e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.846808910369873047e-01
3.000000000000000000e+00 1.000000000000000000e+00 9.841486811637878418e-01
4.000000000000000000e+00 1.000000000000000000e+00 9.842585325241088867e-01
5.000000000000000000e+00 1.000000000000000000e+00 9.844855070114135742e-01
6.000000000000000000e+00 1.000000000000000000e+00 9.847558140754699707e-01
7.000000000000000000e+00 1.000000000000000000e+00 9.843291044235229492e-01
8.000000000000000000e+00 1.000000000000000000e+00 9.845073223114013672e-01
9.000000000000000000e+00 1.000000000000000000e+00 9.845141768455505371e-01
1.000000000000000000e+01 1.000000000000000000e+00 9.834385514259338379e-01
1.100000000000000000e+01 1.000000000000000000e+00 9.843685030937194824e-01
1.200000000000000000e+01 1.000000000000000000e+00 9.844695329666137695e-01
1.300000000000000000e+01 1.000000000000000000e+00 9.844557046890258789e-01
1.400000000000000000e+01 1.000000000000000000e+00 9.855657219886779785e-01
1.500000000000000000e+01 1.000000000000000000e+00 9.851987957954406738e-01
1.600000000000000000e+01 1.000000000000000000e+00 9.834797382354736328e-01
1.700000000000000000e+01 1.000000000000000000e+00 9.837647080421447754e-01
1.800000000000000000e+01 1.000000000000000000e+00 9.843850135803222656e-01
1.900000000000000000e+01 1.000000000000000000e+00 9.845304489135742188e-01
2.000000000000000000e+01 1.000000000000000000e+00 9.842144250869750977e-01
2.100000000000000000e+01 1.000000000000000000e+00 9.837982654571533203e-01
2.200000000000000000e+01 1.000000000000000000e+00 9.847229719161987305e-01
2.300000000000000000e+01 1.000000000000000000e+00 9.848057627677917480e-01
2.400000000000000000e+01 1.000000000000000000e+00 9.842037558555603027e-01
2.500000000000000000e+01 1.000000000000000000e+00 9.842795133590698242e-01
2.600000000000000000e+01 1.000000000000000000e+00 9.838412404060363770e-01
2.700000000000000000e+01 1.000000000000000000e+00 9.842606186866760254e-01
2.800000000000000000e+01 1.000000000000000000e+00 9.841654300689697266e-01
2.900000000000000000e+01 1.000000000000000000e+00 9.840122461318969727e-01
3.000000000000000000e+01 1.000000000000000000e+00 9.846332073211669922e-01
3.100000000000000000e+01 1.000000000000000000e+00 9.839613437652587891e-01
3.200000000000000000e+01 1.000000000000000000e+00 9.846733808517456055e-01
3.300000000000000000e+01 1.000000000000000000e+00 9.847827553749084473e-01
3.400000000000000000e+01 1.000000000000000000e+00 9.843727350234985352e-01
3.500000000000000000e+01 1.000000000000000000e+00 9.845706820487976074e-01
3.600000000000000000e+01 1.000000000000000000e+00 9.847876429557800293e-01
3.700000000000000000e+01 1.000000000000000000e+00 9.837599992752075195e-01
3.800000000000000000e+01 1.000000000000000000e+00 9.832311868667602539e-01
3.900000000000000000e+01 1.000000000000000000e+00 9.842474460601806641e-01
4.000000000000000000e+01 1.000000000000000000e+00 9.844179153442382812e-01
4.100000000000000000e+01 1.000000000000000000e+00 9.842519164085388184e-01
4.200000000000000000e+01 1.000000000000000000e+00 9.843232035636901855e-01
4.300000000000000000e+01 1.000000000000000000e+00 9.846704006195068359e-01
4.400000000000000000e+01 1.000000000000000000e+00 9.839971065521240234e-01
4.500000000000000000e+01 1.000000000000000000e+00 9.844194054603576660e-01
4.600000000000000000e+01 1.000000000000000000e+00 9.855775237083435059e-01
4.700000000000000000e+01 1.000000000000000000e+00 9.843751788139343262e-01
4.800000000000000000e+01 1.000000000000000000e+00 9.845486879348754883e-01
4.900000000000000000e+01 1.000000000000000000e+00 9.835595488548278809e-01
5.000000000000000000e+01 1.000000000000000000e+00 9.836204051971435547e-01
5.100000000000000000e+01 1.000000000000000000e+00 9.844693541526794434e-01
5.200000000000000000e+01 1.000000000000000000e+00 9.845907688140869141e-01
5.300000000000000000e+01 1.000000000000000000e+00 9.848900437355041504e-01
5.400000000000000000e+01 1.000000000000000000e+00 9.850248098373413086e-01
5.500000000000000000e+01 1.000000000000000000e+00 9.835542440414428711e-01
5.600000000000000000e+01 1.000000000000000000e+00 9.847131371498107910e-01
5.700000000000000000e+01 1.000000000000000000e+00 9.854631423950195312e-01
5.800000000000000000e+01 1.000000000000000000e+00 9.843414425849914551e-01
5.900000000000000000e+01 1.000000000000000000e+00 9.845771193504333496e-01
6.000000000000000000e+01 1.000000000000000000e+00 9.855077862739562988e-01
6.100000000000000000e+01 1.000000000000000000e+00 9.845921397209167480e-01
6.200000000000000000e+01 1.000000000000000000e+00 9.848942160606384277e-01
6.300000000000000000e+01 1.000000000000000000e+00 9.838796257972717285e-01
6.400000000000000000e+01 1.000000000000000000e+00 9.843283891677856445e-01
6.500000000000000000e+01 1.000000000000000000e+00 9.839053750038146973e-01
6.600000000000000000e+01 1.000000000000000000e+00 9.838727116584777832e-01
6.700000000000000000e+01 1.000000000000000000e+00 9.849276542663574219e-01
6.800000000000000000e+01 1.000000000000000000e+00 9.843456149101257324e-01
6.900000000000000000e+01 1.000000000000000000e+00 9.849585294723510742e-01
7.000000000000000000e+01 1.000000000000000000e+00 9.840292334556579590e-01
7.100000000000000000e+01 1.000000000000000000e+00 9.845005273818969727e-01
7.200000000000000000e+01 1.000000000000000000e+00 9.844965934753417969e-01
7.300000000000000000e+01 1.000000000000000000e+00 9.845691323280334473e-01
7.400000000000000000e+01 1.000000000000000000e+00 9.853158593177795410e-01
7.500000000000000000e+01 1.000000000000000000e+00 9.845364689826965332e-01
7.600000000000000000e+01 1.000000000000000000e+00 9.838321208953857422e-01
7.700000000000000000e+01 1.000000000000000000e+00 9.852396249771118164e-01
7.800000000000000000e+01 1.000000000000000000e+00 9.842429161071777344e-01
7.900000000000000000e+01 1.000000000000000000e+00 9.833558797836303711e-01
8.000000000000000000e+01 1.000000000000000000e+00 9.842385649681091309e-01
8.100000000000000000e+01 1.000000000000000000e+00 9.841662645339965820e-01
8.200000000000000000e+01 1.000000000000000000e+00 9.850115776062011719e-01
8.300000000000000000e+01 1.000000000000000000e+00 9.851943850517272949e-01
8.400000000000000000e+01 1.000000000000000000e+00 9.836126565933227539e-01
8.500000000000000000e+01 1.000000000000000000e+00 9.831584692001342773e-01
8.600000000000000000e+01 1.000000000000000000e+00 9.848445057868957520e-01
8.700000000000000000e+01 1.000000000000000000e+00 9.841523766517639160e-01
8.800000000000000000e+01 1.000000000000000000e+00 9.853423833847045898e-01
8.900000000000000000e+01 1.000000000000000000e+00 9.849314689636230469e-01
9.000000000000000000e+01 1.000000000000000000e+00 9.841035604476928711e-01
9.100000000000000000e+01 1.000000000000000000e+00 9.841257333755493164e-01
9.200000000000000000e+01 1.000000000000000000e+00 9.840800166130065918e-01
9.300000000000000000e+01 1.000000000000000000e+00 9.844133853912353516e-01
9.400000000000000000e+01 1.000000000000000000e+00 9.849237203598022461e-01
9.500000000000000000e+01 1.000000000000000000e+00 9.843877553939819336e-01
9.600000000000000000e+01 1.000000000000000000e+00 9.843903183937072754e-01
9.700000000000000000e+01 1.000000000000000000e+00 9.844911694526672363e-01
9.800000000000000000e+01 1.000000000000000000e+00 9.840174317359924316e-01
9.900000000000000000e+01 1.000000000000000000e+00 9.848751425743103027e-01
1.000000000000000000e+02 1.000000000000000000e+00 9.851573705673217773e-01
1.010000000000000000e+02 1.000000000000000000e+00 9.843311905860900879e-01
1.020000000000000000e+02 1.000000000000000000e+00 9.838261008262634277e-01
1.030000000000000000e+02 1.000000000000000000e+00 9.847176671028137207e-01
1.040000000000000000e+02 1.000000000000000000e+00 9.852666854858398438e-01
1.050000000000000000e+02 1.000000000000000000e+00 9.843357801437377930e-01
1.060000000000000000e+02 1.000000000000000000e+00 9.840697646141052246e-01
1.070000000000000000e+02 1.000000000000000000e+00 9.846158623695373535e-01
1.080000000000000000e+02 1.000000000000000000e+00 9.844375848770141602e-01
1.090000000000000000e+02 1.000000000000000000e+00 9.841583967208862305e-01
1.100000000000000000e+02 1.000000000000000000e+00 9.840778112411499023e-01
1.110000000000000000e+02 1.000000000000000000e+00 9.851614236831665039e-01
1.120000000000000000e+02 1.000000000000000000e+00 9.837373495101928711e-01
1.130000000000000000e+02 1.000000000000000000e+00 9.842697381973266602e-01
1.140000000000000000e+02 1.000000000000000000e+00 9.843550920486450195e-01
1.150000000000000000e+02 1.000000000000000000e+00 9.840378761291503906e-01
1.160000000000000000e+02 1.000000000000000000e+00 9.842496514320373535e-01
1.170000000000000000e+02 1.000000000000000000e+00 9.846349358558654785e-01
1.180000000000000000e+02 1.000000000000000000e+00 9.842604994773864746e-01
1.190000000000000000e+02 1.000000000000000000e+00 9.839649200439453125e-01
1.200000000000000000e+02 1.000000000000000000e+00 9.848229885101318359e-01
1.210000000000000000e+02 1.000000000000000000e+00 9.845067858695983887e-01
1.220000000000000000e+02 1.000000000000000000e+00 9.833205342292785645e-01
1.230000000000000000e+02 1.000000000000000000e+00 9.841118454933166504e-01
1.240000000000000000e+02 1.000000000000000000e+00 9.845987558364868164e-01
1.250000000000000000e+02 1.000000000000000000e+00 9.855731129646301270e-01
1.260000000000000000e+02 1.000000000000000000e+00 9.839373230934143066e-01
1.270000000000000000e+02 1.000000000000000000e+00 9.847056269645690918e-01
1.280000000000000000e+02 1.000000000000000000e+00 9.846825599670410156e-01
1.290000000000000000e+02 1.000000000000000000e+00 9.843181371688842773e-01
1.300000000000000000e+02 1.000000000000000000e+00 9.855820536613464355e-01
1.310000000000000000e+02 1.000000000000000000e+00 9.844027757644653320e-01
1.320000000000000000e+02 1.000000000000000000e+00 9.850019812583923340e-01
1.330000000000000000e+02 1.000000000000000000e+00 9.848432540893554688e-01
1.340000000000000000e+02 1.000000000000000000e+00 9.841778278350830078e-01
1.350000000000000000e+02 1.000000000000000000e+00 9.846255779266357422e-01
1.360000000000000000e+02 1.000000000000000000e+00 9.841422438621520996e-01
1.370000000000000000e+02 1.000000000000000000e+00 9.849309921264648438e-01
1.380000000000000000e+02 1.000000000000000000e+00 9.845551848411560059e-01
1.390000000000000000e+02 1.000000000000000000e+00 9.844547510147094727e-01
1.400000000000000000e+02 1.000000000000000000e+00 9.837411642074584961e-01
1.410000000000000000e+02 1.000000000000000000e+00 9.848480820655822754e-01
1.420000000000000000e+02 1.000000000000000000e+00 9.848777055740356445e-01
1.430000000000000000e+02 1.000000000000000000e+00 9.840844273567199707e-01
1.440000000000000000e+02 1.000000000000000000e+00 9.844384789466857910e-01
1.450000000000000000e+02 1.000000000000000000e+00 9.843408465385437012e-01
1.460000000000000000e+02 1.000000000000000000e+00 9.843123555183410645e-01
1.470000000000000000e+02 1.000000000000000000e+00 9.840535521507263184e-01
1.480000000000000000e+02 1.000000000000000000e+00 9.845507740974426270e-01
1.490000000000000000e+02 1.000000000000000000e+00 9.841682314872741699e-01
1.500000000000000000e+02 1.000000000000000000e+00 9.849895238876342773e-01
1.510000000000000000e+02 1.000000000000000000e+00 9.859141111373901367e-01
1.520000000000000000e+02 1.000000000000000000e+00 9.837349653244018555e-01
1.530000000000000000e+02 1.000000000000000000e+00 9.838153719902038574e-01
1.540000000000000000e+02 1.000000000000000000e+00 9.838097095489501953e-01
1.550000000000000000e+02 1.000000000000000000e+00 9.849787354469299316e-01
1.560000000000000000e+02 1.000000000000000000e+00 9.850658774375915527e-01
1.570000000000000000e+02 1.000000000000000000e+00 9.851649999618530273e-01
1.580000000000000000e+02 1.000000000000000000e+00 9.843636155128479004e-01
1.590000000000000000e+02 1.000000000000000000e+00 9.839043617248535156e-01
1.600000000000000000e+02 1.000000000000000000e+00 9.847037792205810547e-01
1.610000000000000000e+02 1.000000000000000000e+00 9.843853116035461426e-01
1.620000000000000000e+02 1.000000000000000000e+00 9.840998649597167969e-01
1.630000000000000000e+02 1.000000000000000000e+00 9.850971102714538574e-01
1.640000000000000000e+02 1.000000000000000000e+00 9.847373366355895996e-01
1.650000000000000000e+02 1.000000000000000000e+00 9.845090508460998535e-01
1.660000000000000000e+02 1.000000000000000000e+00 9.848479628562927246e-01
1.670000000000000000e+02 1.000000000000000000e+00 9.838510155677795410e-01
1.680000000000000000e+02 1.000000000000000000e+00 9.848516583442687988e-01
1.690000000000000000e+02 1.000000000000000000e+00 9.846386313438415527e-01
1.700000000000000000e+02 1.000000000000000000e+00 9.851095676422119141e-01
1.710000000000000000e+02 1.000000000000000000e+00 9.836688637733459473e-01
1.720000000000000000e+02 1.000000000000000000e+00 9.836179614067077637e-01
1.730000000000000000e+02 1.000000000000000000e+00 9.854772686958312988e-01
1.740000000000000000e+02 1.000000000000000000e+00 9.852712154388427734e-01
1.750000000000000000e+02 1.000000000000000000e+00 9.840196371078491211e-01
1.760000000000000000e+02 1.000000000000000000e+00 9.847126007080078125e-01
1.770000000000000000e+02 1.000000000000000000e+00 9.845095276832580566e-01
1.780000000000000000e+02 1.000000000000000000e+00 9.843707680702209473e-01
1.790000000000000000e+02 1.000000000000000000e+00 9.830989241600036621e-01
1.800000000000000000e+02 1.000000000000000000e+00 9.841501116752624512e-01
1.810000000000000000e+02 1.000000000000000000e+00 9.851297140121459961e-01
1.820000000000000000e+02 1.000000000000000000e+00 9.833691716194152832e-01
1.830000000000000000e+02 1.000000000000000000e+00 9.842581748962402344e-01
1.840000000000000000e+02 1.000000000000000000e+00 9.847881793975830078e-01
1.850000000000000000e+02 1.000000000000000000e+00 9.844256639480590820e-01
1.860000000000000000e+02 1.000000000000000000e+00 9.838070869445800781e-01
1.870000000000000000e+02 1.000000000000000000e+00 9.842723608016967773e-01
1.880000000000000000e+02 1.000000000000000000e+00 9.847987294197082520e-01
1.890000000000000000e+02 1.000000000000000000e+00 9.840449094772338867e-01
1.900000000000000000e+02 1.000000000000000000e+00 9.848232269287109375e-01
1.910000000000000000e+02 1.000000000000000000e+00 9.840605258941650391e-01
1.920000000000000000e+02 1.000000000000000000e+00 9.845815300941467285e-01
1.930000000000000000e+02 1.000000000000000000e+00 9.840833544731140137e-01
1.940000000000000000e+02 1.000000000000000000e+00 9.848484396934509277e-01
1.950000000000000000e+02 1.000000000000000000e+00 9.846037030220031738e-01
1.960000000000000000e+02 1.000000000000000000e+00 9.843034744262695312e-01
1.970000000000000000e+02 1.000000000000000000e+00 9.840722680091857910e-01
1.980000000000000000e+02 1.000000000000000000e+00 9.848559498786926270e-01
1.990000000000000000e+02 1.000000000000000000e+00 9.845460653305053711e-01
2.000000000000000000e+02 1.000000000000000000e+00 9.844720959663391113e-01
2.010000000000000000e+02 1.000000000000000000e+00 9.842094182968139648e-01
2.020000000000000000e+02 1.000000000000000000e+00 9.847872853279113770e-01
2.030000000000000000e+02 1.000000000000000000e+00 9.841885566711425781e-01
2.040000000000000000e+02 1.000000000000000000e+00 9.846621751785278320e-01
2.050000000000000000e+02 1.000000000000000000e+00 9.844492077827453613e-01
2.060000000000000000e+02 1.000000000000000000e+00 9.842637181282043457e-01
2.070000000000000000e+02 1.000000000000000000e+00 9.841238856315612793e-01
2.080000000000000000e+02 1.000000000000000000e+00 9.848205447196960449e-01
2.090000000000000000e+02 1.000000000000000000e+00 9.851817488670349121e-01
2.100000000000000000e+02 1.000000000000000000e+00 9.830960035324096680e-01
2.110000000000000000e+02 1.000000000000000000e+00 9.837514758110046387e-01
2.120000000000000000e+02 1.000000000000000000e+00 9.846849441528320312e-01
2.130000000000000000e+02 1.000000000000000000e+00 9.846004843711853027e-01
2.140000000000000000e+02 1.000000000000000000e+00 9.847859740257263184e-01
2.150000000000000000e+02 1.000000000000000000e+00 9.842395782470703125e-01
2.160000000000000000e+02 1.000000000000000000e+00 9.849359393119812012e-01
2.170000000000000000e+02 1.000000000000000000e+00 9.852629899978637695e-01
2.180000000000000000e+02 1.000000000000000000e+00 9.846369028091430664e-01
2.190000000000000000e+02 1.000000000000000000e+00 9.846355915069580078e-01
2.200000000000000000e+02 1.000000000000000000e+00 9.840199947357177734e-01
2.210000000000000000e+02 1.000000000000000000e+00 9.832753539085388184e-01
2.220000000000000000e+02 1.000000000000000000e+00 9.836660623550415039e-01
2.230000000000000000e+02 1.000000000000000000e+00 9.847497940063476562e-01
2.240000000000000000e+02 1.000000000000000000e+00 9.846593141555786133e-01
2.250000000000000000e+02 1.000000000000000000e+00 9.845246672630310059e-01
2.260000000000000000e+02 1.000000000000000000e+00 9.840140938758850098e-01
2.270000000000000000e+02 1.000000000000000000e+00 9.844265580177307129e-01
2.280000000000000000e+02 1.000000000000000000e+00 9.846770167350769043e-01
2.290000000000000000e+02 1.000000000000000000e+00 9.842743277549743652e-01
2.300000000000000000e+02 1.000000000000000000e+00 9.850897789001464844e-01
2.310000000000000000e+02 1.000000000000000000e+00 9.842454791069030762e-01
2.320000000000000000e+02 1.000000000000000000e+00 9.844924211502075195e-01
2.330000000000000000e+02 1.000000000000000000e+00 9.839830398559570312e-01
2.340000000000000000e+02 1.000000000000000000e+00 9.837402701377868652e-01
2.350000000000000000e+02 1.000000000000000000e+00 9.849075078964233398e-01
2.360000000000000000e+02 1.000000000000000000e+00 9.841909408569335938e-01
2.370000000000000000e+02 1.000000000000000000e+00 9.848099350929260254e-01
2.380000000000000000e+02 1.000000000000000000e+00 9.848961830139160156e-01
2.390000000000000000e+02 1.000000000000000000e+00 9.843738079071044922e-01
2.400000000000000000e+02 1.000000000000000000e+00 9.835981726646423340e-01
2.410000000000000000e+02 1.000000000000000000e+00 9.834573268890380859e-01
2.420000000000000000e+02 1.000000000000000000e+00 9.845209717750549316e-01
2.430000000000000000e+02 1.000000000000000000e+00 9.843732118606567383e-01
2.440000000000000000e+02 1.000000000000000000e+00 9.847627282142639160e-01
2.450000000000000000e+02 1.000000000000000000e+00 9.838725924491882324e-01
2.460000000000000000e+02 1.000000000000000000e+00 9.841843843460083008e-01
2.470000000000000000e+02 1.000000000000000000e+00 9.850969910621643066e-01
2.480000000000000000e+02 1.000000000000000000e+00 9.847021698951721191e-01
2.490000000000000000e+02 1.000000000000000000e+00 9.853563904762268066e-01
2.500000000000000000e+02 1.000000000000000000e+00 9.843363761901855469e-01
2.510000000000000000e+02 1.000000000000000000e+00 9.837315082550048828e-01
2.520000000000000000e+02 1.000000000000000000e+00 9.844081997871398926e-01
2.530000000000000000e+02 1.000000000000000000e+00 9.838398098945617676e-01
2.540000000000000000e+02 1.000000000000000000e+00 9.841654300689697266e-01
2.550000000000000000e+02 1.000000000000000000e+00 9.846566319465637207e-01
2.560000000000000000e+02 1.000000000000000000e+00 9.840179085731506348e-01
2.570000000000000000e+02 1.000000000000000000e+00 9.838945269584655762e-01
2.580000000000000000e+02 1.000000000000000000e+00 9.841820597648620605e-01
2.590000000000000000e+02 1.000000000000000000e+00 9.847381114959716797e-01
2.600000000000000000e+02 1.000000000000000000e+00 9.841164946556091309e-01
2.610000000000000000e+02 1.000000000000000000e+00 9.840907454490661621e-01
2.620000000000000000e+02 1.000000000000000000e+00 9.847543239593505859e-01
2.630000000000000000e+02 1.000000000000000000e+00 9.835247993469238281e-01
2.640000000000000000e+02 1.000000000000000000e+00 9.842885732650756836e-01
2.650000000000000000e+02 1.000000000000000000e+00 9.840786457061767578e-01
2.660000000000000000e+02 1.000000000000000000e+00 9.840698242187500000e-01
2.670000000000000000e+02 1.000000000000000000e+00 9.846130609512329102e-01
2.680000000000000000e+02 1.000000000000000000e+00 9.858027696609497070e-01
2.690000000000000000e+02 1.000000000000000000e+00 9.849237203598022461e-01
2.700000000000000000e+02 1.000000000000000000e+00 9.848768711090087891e-01
2.710000000000000000e+02 1.000000000000000000e+00 9.844053387641906738e-01
2.720000000000000000e+02 1.000000000000000000e+00 9.840890169143676758e-01
2.730000000000000000e+02 1.000000000000000000e+00 9.846903681755065918e-01
2.740000000000000000e+02 1.000000000000000000e+00 9.847818613052368164e-01
2.750000000000000000e+02 1.000000000000000000e+00 9.843620061874389648e-01
2.760000000000000000e+02 1.000000000000000000e+00 9.837222695350646973e-01
2.770000000000000000e+02 1.000000000000000000e+00 9.843519330024719238e-01
2.780000000000000000e+02 1.000000000000000000e+00 9.849359393119812012e-01
2.790000000000000000e+02 1.000000000000000000e+00 9.844565987586975098e-01
2.800000000000000000e+02 1.000000000000000000e+00 9.844413399696350098e-01
2.810000000000000000e+02 1.000000000000000000e+00 9.843330383300781250e-01
2.820000000000000000e+02 1.000000000000000000e+00 9.835792183876037598e-01
2.830000000000000000e+02 1.000000000000000000e+00 9.847888946533203125e-01
2.840000000000000000e+02 1.000000000000000000e+00 9.854902029037475586e-01
2.850000000000000000e+02 1.000000000000000000e+00 9.834507703781127930e-01
2.860000000000000000e+02 1.000000000000000000e+00 9.833726286888122559e-01
2.870000000000000000e+02 1.000000000000000000e+00 9.850096106529235840e-01
2.880000000000000000e+02 1.000000000000000000e+00 9.847796559333801270e-01
2.890000000000000000e+02 1.000000000000000000e+00 9.847000837326049805e-01
2.900000000000000000e+02 1.000000000000000000e+00 9.841883182525634766e-01
2.910000000000000000e+02 1.000000000000000000e+00 9.839574098587036133e-01
2.920000000000000000e+02 1.000000000000000000e+00 9.842641949653625488e-01
2.930000000000000000e+02 1.000000000000000000e+00 9.850148558616638184e-01
2.940000000000000000e+02 1.000000000000000000e+00 9.851155877113342285e-01
2.950000000000000000e+02 1.000000000000000000e+00 9.847064614295959473e-01
2.960000000000000000e+02 1.000000000000000000e+00 9.840044975280761719e-01
2.970000000000000000e+02 1.000000000000000000e+00 9.846238493919372559e-01
2.980000000000000000e+02 1.000000000000000000e+00 9.839510917663574219e-01
2.990000000000000000e+02 1.000000000000000000e+00 9.835708141326904297e-01
3.000000000000000000e+02 1.000000000000000000e+00 9.849897623062133789e-01
3.010000000000000000e+02 1.000000000000000000e+00 9.847013950347900391e-01
3.020000000000000000e+02 1.000000000000000000e+00 9.838513731956481934e-01
3.030000000000000000e+02 1.000000000000000000e+00 9.837207794189453125e-01
3.040000000000000000e+02 1.000000000000000000e+00 9.840203523635864258e-01
3.050000000000000000e+02 1.000000000000000000e+00 9.840195178985595703e-01
3.060000000000000000e+02 1.000000000000000000e+00 9.847726821899414062e-01
3.070000000000000000e+02 1.000000000000000000e+00 9.847257733345031738e-01
3.080000000000000000e+02 1.000000000000000000e+00 9.846754670143127441e-01
3.090000000000000000e+02 1.000000000000000000e+00 9.847140908241271973e-01
3.100000000000000000e+02 1.000000000000000000e+00 9.847446084022521973e-01
3.110000000000000000e+02 1.000000000000000000e+00 9.836978316307067871e-01
3.120000000000000000e+02 1.000000000000000000e+00 9.846630096435546875e-01
3.130000000000000000e+02 1.000000000000000000e+00 9.847404360771179199e-01
3.140000000000000000e+02 1.000000000000000000e+00 9.849055409431457520e-01
3.150000000000000000e+02 1.000000000000000000e+00 9.842725992202758789e-01
3.160000000000000000e+02 1.000000000000000000e+00 9.852762818336486816e-01
3.170000000000000000e+02 1.000000000000000000e+00 9.849611520767211914e-01
3.180000000000000000e+02 1.000000000000000000e+00 9.846038222312927246e-01
3.190000000000000000e+02 1.000000000000000000e+00 9.836703538894653320e-01
3.200000000000000000e+02 1.000000000000000000e+00 9.838295578956604004e-01
3.210000000000000000e+02 1.000000000000000000e+00 9.851267933845520020e-01
3.220000000000000000e+02 1.000000000000000000e+00 9.845969080924987793e-01
3.230000000000000000e+02 1.000000000000000000e+00 9.842984676361083984e-01
3.240000000000000000e+02 1.000000000000000000e+00 9.843665361404418945e-01
3.250000000000000000e+02 1.000000000000000000e+00 9.844774007797241211e-01
3.260000000000000000e+02 1.000000000000000000e+00 9.836481213569641113e-01
3.270000000000000000e+02 1.000000000000000000e+00 9.834774136543273926e-01
3.280000000000000000e+02 1.000000000000000000e+00 9.851969480514526367e-01
3.290000000000000000e+02 1.000000000000000000e+00 9.836711883544921875e-01
3.300000000000000000e+02 1.000000000000000000e+00 9.841961860656738281e-01
3.310000000000000000e+02 1.000000000000000000e+00 9.847053289413452148e-01
3.320000000000000000e+02 1.000000000000000000e+00 9.837972521781921387e-01
3.330000000000000000e+02 1.000000000000000000e+00 9.838551878929138184e-01
3.340000000000000000e+02 1.000000000000000000e+00 9.843879938125610352e-01
3.350000000000000000e+02 1.000000000000000000e+00 9.847417473793029785e-01
3.360000000000000000e+02 1.000000000000000000e+00 9.849281907081604004e-01
3.370000000000000000e+02 1.000000000000000000e+00 9.851685762405395508e-01
3.380000000000000000e+02 1.000000000000000000e+00 9.847828745841979980e-01
3.390000000000000000e+02 1.000000000000000000e+00 9.848928451538085938e-01
3.400000000000000000e+02 1.000000000000000000e+00 9.839508533477783203e-01
3.410000000000000000e+02 1.000000000000000000e+00 9.844500422477722168e-01
3.420000000000000000e+02 1.000000000000000000e+00 9.854295253753662109e-01
3.430000000000000000e+02 1.000000000000000000e+00 9.851369857788085938e-01
3.440000000000000000e+02 1.000000000000000000e+00 9.841976761817932129e-01
3.450000000000000000e+02 1.000000000000000000e+00 9.840211272239685059e-01
3.460000000000000000e+02 1.000000000000000000e+00 9.844596385955810547e-01
3.470000000000000000e+02 1.000000000000000000e+00 9.845823049545288086e-01
3.480000000000000000e+02 1.000000000000000000e+00 9.843154549598693848e-01
3.490000000000000000e+02 1.000000000000000000e+00 9.846007227897644043e-01
3.500000000000000000e+02 1.000000000000000000e+00 9.852568507194519043e-01
3.510000000000000000e+02 1.000000000000000000e+00 9.848420619964599609e-01
3.520000000000000000e+02 1.000000000000000000e+00 9.838430881500244141e-01
3.530000000000000000e+02 1.000000000000000000e+00 9.845770001411437988e-01
3.540000000000000000e+02 1.000000000000000000e+00 9.845560789108276367e-01
3.550000000000000000e+02 1.000000000000000000e+00 9.841122031211853027e-01
3.560000000000000000e+02 1.000000000000000000e+00 9.842067956924438477e-01
3.570000000000000000e+02 1.000000000000000000e+00 9.842917919158935547e-01
3.580000000000000000e+02 1.000000000000000000e+00 9.843919277191162109e-01
3.590000000000000000e+02 1.000000000000000000e+00 9.840087890625000000e-01
3.600000000000000000e+02 1.000000000000000000e+00 9.837304353713989258e-01
3.610000000000000000e+02 1.000000000000000000e+00 9.842557311058044434e-01
3.620000000000000000e+02 1.000000000000000000e+00 9.847121238708496094e-01
3.630000000000000000e+02 1.000000000000000000e+00 9.847905039787292480e-01
3.640000000000000000e+02 1.000000000000000000e+00 9.842621088027954102e-01
3.650000000000000000e+02 1.000000000000000000e+00 9.850429296493530273e-01
3.660000000000000000e+02 1.000000000000000000e+00 9.848242402076721191e-01
3.670000000000000000e+02 1.000000000000000000e+00 9.846061468124389648e-01
3.680000000000000000e+02 1.000000000000000000e+00 9.841699600219726562e-01
3.690000000000000000e+02 1.000000000000000000e+00 9.841267466545104980e-01
3.700000000000000000e+02 1.000000000000000000e+00 9.844917654991149902e-01
3.710000000000000000e+02 1.000000000000000000e+00 9.842792153358459473e-01
3.720000000000000000e+02 1.000000000000000000e+00 9.843111634254455566e-01
3.730000000000000000e+02 1.000000000000000000e+00 9.848884344100952148e-01
3.740000000000000000e+02 1.000000000000000000e+00 9.848381280899047852e-01
3.750000000000000000e+02 1.000000000000000000e+00 9.840006828308105469e-01
3.760000000000000000e+02 1.000000000000000000e+00 9.840721487998962402e-01
3.770000000000000000e+02 1.000000000000000000e+00 9.843222498893737793e-01
3.780000000000000000e+02 1.000000000000000000e+00 9.845939874649047852e-01
3.790000000000000000e+02 1.000000000000000000e+00 9.846696853637695312e-01
3.800000000000000000e+02 1.000000000000000000e+00 9.843869805335998535e-01
3.810000000000000000e+02 1.000000000000000000e+00 9.839642047882080078e-01
3.820000000000000000e+02 1.000000000000000000e+00 9.841771125793457031e-01
3.830000000000000000e+02 1.000000000000000000e+00 9.836184382438659668e-01
3.840000000000000000e+02 1.000000000000000000e+00 9.846712350845336914e-01
3.850000000000000000e+02 1.000000000000000000e+00 9.844133853912353516e-01
3.860000000000000000e+02 1.000000000000000000e+00 9.844658374786376953e-01
3.870000000000000000e+02 1.000000000000000000e+00 9.844241738319396973e-01
3.880000000000000000e+02 1.000000000000000000e+00 9.843690395355224609e-01
3.890000000000000000e+02 1.000000000000000000e+00 9.838940501213073730e-01
3.900000000000000000e+02 1.000000000000000000e+00 9.843881130218505859e-01
3.910000000000000000e+02 1.000000000000000000e+00 9.849757552146911621e-01
3.920000000000000000e+02 1.000000000000000000e+00 9.842252731323242188e-01
3.930000000000000000e+02 1.000000000000000000e+00 9.847447276115417480e-01
3.940000000000000000e+02 1.000000000000000000e+00 9.856326580047607422e-01
3.950000000000000000e+02 1.000000000000000000e+00 9.838054180145263672e-01
3.960000000000000000e+02 1.000000000000000000e+00 9.841074943542480469e-01
3.970000000000000000e+02 1.000000000000000000e+00 9.847971796989440918e-01
3.980000000000000000e+02 1.000000000000000000e+00 9.844294786453247070e-01
3.990000000000000000e+02 1.000000000000000000e+00 9.846625328063964844e-01
4.000000000000000000e+02 1.000000000000000000e+00 9.835979342460632324e-01
4.010000000000000000e+02 1.000000000000000000e+00 9.846497178077697754e-01
4.020000000000000000e+02 1.000000000000000000e+00 9.855383634567260742e-01
4.030000000000000000e+02 1.000000000000000000e+00 9.847717881202697754e-01
4.040000000000000000e+02 1.000000000000000000e+00 9.848297834396362305e-01
4.050000000000000000e+02 1.000000000000000000e+00 9.842196106910705566e-01
4.060000000000000000e+02 1.000000000000000000e+00 9.849537611007690430e-01
4.070000000000000000e+02 1.000000000000000000e+00 9.845442175865173340e-01
4.080000000000000000e+02 1.000000000000000000e+00 9.835873246192932129e-01
4.090000000000000000e+02 1.000000000000000000e+00 9.854631423950195312e-01
4.100000000000000000e+02 1.000000000000000000e+00 9.845604896545410156e-01
4.110000000000000000e+02 1.000000000000000000e+00 9.848216176033020020e-01
4.120000000000000000e+02 1.000000000000000000e+00 9.842191338539123535e-01
4.130000000000000000e+02 1.000000000000000000e+00 9.834913611412048340e-01
4.140000000000000000e+02 1.000000000000000000e+00 9.842225909233093262e-01
4.150000000000000000e+02 1.000000000000000000e+00 9.842622280120849609e-01
4.160000000000000000e+02 1.000000000000000000e+00 9.845112562179565430e-01
4.170000000000000000e+02 1.000000000000000000e+00 9.846085906028747559e-01
4.180000000000000000e+02 1.000000000000000000e+00 9.840005636215209961e-01
4.190000000000000000e+02 1.000000000000000000e+00 9.837293028831481934e-01
4.200000000000000000e+02 1.000000000000000000e+00 9.850159883499145508e-01
4.210000000000000000e+02 1.000000000000000000e+00 9.847810268402099609e-01
4.220000000000000000e+02 1.000000000000000000e+00 9.842161536216735840e-01
4.230000000000000000e+02 1.000000000000000000e+00 9.846989512443542480e-01
4.240000000000000000e+02 1.000000000000000000e+00 9.841984510421752930e-01
4.250000000000000000e+02 1.000000000000000000e+00 9.843124747276306152e-01
4.260000000000000000e+02 1.000000000000000000e+00 9.845267534255981445e-01
4.270000000000000000e+02 1.000000000000000000e+00 9.847219586372375488e-01
4.280000000000000000e+02 1.000000000000000000e+00 9.845883250236511230e-01
4.290000000000000000e+02 1.000000000000000000e+00 9.850698113441467285e-01
4.300000000000000000e+02 1.000000000000000000e+00 9.852598905563354492e-01
4.310000000000000000e+02 1.000000000000000000e+00 9.845885634422302246e-01
4.320000000000000000e+02 1.000000000000000000e+00 9.846462607383728027e-01
4.330000000000000000e+02 1.000000000000000000e+00 9.841094613075256348e-01
4.340000000000000000e+02 1.000000000000000000e+00 9.838863611221313477e-01
4.350000000000000000e+02 1.000000000000000000e+00 9.846008419990539551e-01
4.360000000000000000e+02 1.000000000000000000e+00 9.847788214683532715e-01
4.370000000000000000e+02 1.000000000000000000e+00 9.850265383720397949e-01
4.380000000000000000e+02 1.000000000000000000e+00 9.847278594970703125e-01
4.390000000000000000e+02 1.000000000000000000e+00 9.848410487174987793e-01
4.400000000000000000e+02 1.000000000000000000e+00 9.838829636573791504e-01
4.410000000000000000e+02 1.000000000000000000e+00 9.847352504730224609e-01
4.420000000000000000e+02 1.000000000000000000e+00 9.847787022590637207e-01
4.430000000000000000e+02 1.000000000000000000e+00 9.843066930770874023e-01
4.440000000000000000e+02 1.000000000000000000e+00 9.843387603759765625e-01
4.450000000000000000e+02 1.000000000000000000e+00 9.844877123832702637e-01
4.460000000000000000e+02 1.000000000000000000e+00 9.828354716300964355e-01
4.470000000000000000e+02 1.000000000000000000e+00 9.855743646621704102e-01
4.480000000000000000e+02 1.000000000000000000e+00 9.849269390106201172e-01
4.490000000000000000e+02 1.000000000000000000e+00 9.841004610061645508e-01
4.500000000000000000e+02 1.000000000000000000e+00 9.849211573600769043e-01
4.510000000000000000e+02 1.000000000000000000e+00 9.840978980064392090e-01
4.520000000000000000e+02 1.000000000000000000e+00 9.840304851531982422e-01
4.530000000000000000e+02 1.000000000000000000e+00 9.848327040672302246e-01
4.540000000000000000e+02 1.000000000000000000e+00 9.856368303298950195e-01
4.550000000000000000e+02 1.000000000000000000e+00 9.853508472442626953e-01
4.560000000000000000e+02 1.000000000000000000e+00 9.846919178962707520e-01
4.570000000000000000e+02 1.000000000000000000e+00 9.842023849487304688e-01
4.580000000000000000e+02 1.000000000000000000e+00 9.849627017974853516e-01
4.590000000000000000e+02 1.000000000000000000e+00 9.839486479759216309e-01
4.600000000000000000e+02 1.000000000000000000e+00 9.837354421615600586e-01
4.610000000000000000e+02 1.000000000000000000e+00 9.837284684181213379e-01
4.620000000000000000e+02 1.000000000000000000e+00 9.843905568122863770e-01
4.630000000000000000e+02 1.000000000000000000e+00 9.851459264755249023e-01
4.640000000000000000e+02 1.000000000000000000e+00 9.847914576530456543e-01
4.650000000000000000e+02 1.000000000000000000e+00 9.844441413879394531e-01
4.660000000000000000e+02 1.000000000000000000e+00 9.843496680259704590e-01
4.670000000000000000e+02 1.000000000000000000e+00 9.845688343048095703e-01
4.680000000000000000e+02 1.000000000000000000e+00 9.843563437461853027e-01
4.690000000000000000e+02 1.000000000000000000e+00 9.855115413665771484e-01
4.700000000000000000e+02 1.000000000000000000e+00 9.845651388168334961e-01
4.710000000000000000e+02 1.000000000000000000e+00 9.838378429412841797e-01
4.720000000000000000e+02 1.000000000000000000e+00 9.846983551979064941e-01
4.730000000000000000e+02 1.000000000000000000e+00 9.841667413711547852e-01
4.740000000000000000e+02 1.000000000000000000e+00 9.842243194580078125e-01
4.750000000000000000e+02 1.000000000000000000e+00 9.846240282058715820e-01
4.760000000000000000e+02 1.000000000000000000e+00 9.844741821289062500e-01
4.770000000000000000e+02 1.000000000000000000e+00 9.843972325325012207e-01
4.780000000000000000e+02 1.000000000000000000e+00 9.845369458198547363e-01
4.790000000000000000e+02 1.000000000000000000e+00 9.847664833068847656e-01
4.800000000000000000e+02 1.000000000000000000e+00 9.840885400772094727e-01
4.810000000000000000e+02 1.000000000000000000e+00 9.837809801101684570e-01
4.820000000000000000e+02 1.000000000000000000e+00 9.838686585426330566e-01
4.830000000000000000e+02 1.000000000000000000e+00 9.842268824577331543e-01
4.840000000000000000e+02 1.000000000000000000e+00 9.840337038040161133e-01
4.850000000000000000e+02 1.000000000000000000e+00 9.835108518600463867e-01
4.860000000000000000e+02 1.000000000000000000e+00 9.848555922508239746e-01
4.870000000000000000e+02 1.000000000000000000e+00 9.845234155654907227e-01
4.880000000000000000e+02 1.000000000000000000e+00 9.833810329437255859e-01
4.890000000000000000e+02 1.000000000000000000e+00 9.850960373878479004e-01
4.900000000000000000e+02 1.000000000000000000e+00 9.841474294662475586e-01
4.910000000000000000e+02 1.000000000000000000e+00 9.846641421318054199e-01
4.920000000000000000e+02 1.000000000000000000e+00 9.851717948913574219e-01
4.930000000000000000e+02 1.000000000000000000e+00 9.844187498092651367e-01
4.940000000000000000e+02 1.000000000000000000e+00 9.848282933235168457e-01
4.950000000000000000e+02 1.000000000000000000e+00 9.848701953887939453e-01
4.960000000000000000e+02 1.000000000000000000e+00 9.841926693916320801e-01
4.970000000000000000e+02 1.000000000000000000e+00 9.838292002677917480e-01
4.980000000000000000e+02 1.000000000000000000e+00 9.843572974205017090e-01
4.990000000000000000e+02 1.000000000000000000e+00 9.838001132011413574e-01
5.000000000000000000e+02 1.000000000000000000e+00 9.851359724998474121e-01
5.010000000000000000e+02 1.000000000000000000e+00 9.854456186294555664e-01
5.020000000000000000e+02 1.000000000000000000e+00 9.832084774971008301e-01
5.030000000000000000e+02 1.000000000000000000e+00 9.840621352195739746e-01
5.040000000000000000e+02 1.000000000000000000e+00 9.844494462013244629e-01
5.050000000000000000e+02 1.000000000000000000e+00 9.843394756317138672e-01
5.060000000000000000e+02 1.000000000000000000e+00 9.843748211860656738e-01
5.070000000000000000e+02 1.000000000000000000e+00 9.845610857009887695e-01
5.080000000000000000e+02 1.000000000000000000e+00 9.840856790542602539e-01
5.090000000000000000e+02 1.000000000000000000e+00 9.834677577018737793e-01
5.100000000000000000e+02 1.000000000000000000e+00 9.836079478263854980e-01
5.110000000000000000e+02 1.000000000000000000e+00 9.851434826850891113e-01


==> dat/oned_noise_mse.dat <==
0.000000000000000000e+00 1.027148589491844177e-01
1.000000000000000000e+00 9.799312055110931396e-02
2.000000000000000000e+00 9.169573336839675903e-02
3.000000000000000000e+00 8.455382287502288818e-02
4.000000000000000000e+00 7.818239182233810425e-02
5.000000000000000000e+00 7.188699394464492798e-02
6.000000000000000000e+00 6.665427982807159424e-02
7.000000000000000000e+00 6.291350722312927246e-02
8.000000000000000000e+00 5.956706777215003967e-02
9.000000000000000000e+00 5.640957504510879517e-02
1.000000000000000000e+01 5.380803346633911133e-02
1.100000000000000000e+01 5.177319049835205078e-02
1.200000000000000000e+01 4.948309063911437988e-02
1.300000000000000000e+01 4.746476188302040100e-02
1.400000000000000000e+01 4.563447088003158569e-02
1.500000000000000000e+01 4.345401003956794739e-02
1.600000000000000000e+01 4.178841412067413330e-02
1.700000000000000000e+01 3.995395451784133911e-02
1.800000000000000000e+01 3.787143155932426453e-02
1.900000000000000000e+01 3.623969852924346924e-02
2.000000000000000000e+01 3.431793674826622009e-02
2.100000000000000000e+01 3.272293880581855774e-02
2.200000000000000000e+01 3.100719675421714783e-02
2.300000000000000000e+01 2.960522100329399109e-02
2.400000000000000000e+01 2.786610834300518036e-02
2.500000000000000000e+01 2.643369138240814209e-02
2.600000000000000000e+01 2.504438348114490509e-02
2.700000000000000000e+01 2.369949594140052795e-02
2.800000000000000000e+01 2.293785288929939270e-02
2.900000000000000000e+01 2.137601003050804138e-02
3.000000000000000000e+01 2.148223295807838440e-02
3.100000000000000000e+01 1.914653182029724121e-02
3.200000000000000000e+01 1.848357170820236206e-02
3.300000000000000000e+01 1.708514615893363953e-02
3.400000000000000000e+01 1.696951314806938171e-02
3.500000000000000000e+01 1.562719792127609253e-02
3.600000000000000000e+01 1.490319427102804184e-02
3.700000000000000000e+01 1.355051808059215546e-02
3.800000000000000000e+01 1.335527282208204269e-02
3.900000000000000000e+01 1.210675109177827835e-02
4.000000000000000000e+01 1.140120439231395721e-02
4.100000000000000000e+01 1.080144289880990982e-02
4.200000000000000000e+01 9.740021079778671265e-03
4.300000000000000000e+01 9.042917750775814056e-03
4.400000000000000000e+01 8.570327423512935638e-03
4.500000000000000000e+01 8.002394810318946838e-03
4.600000000000000000e+01 7.621209137141704559e-03
4.700000000000000000e+01 7.269077468663454056e-03
4.800000000000000000e+01 6.852782797068357468e-03
4.900000000000000000e+01 6.404736079275608063e-03
5.000000000000000000e+01 5.894279107451438904e-03
5.100000000000000000e+01 5.487929563969373703e-03
5.200000000000000000e+01 4.900049883872270584e-03
5.300000000000000000e+01 4.780545830726623535e-03
5.400000000000000000e+01 4.137523472309112549e-03
5.500000000000000000e+01 4.102688282728195190e-03
5.600000000000000000e+01 3.701392095535993576e-03
5.700000000000000000e+01 3.593123983591794968e-03
5.800000000000000000e+01 3.272004891186952591e-03
5.900000000000000000e+01 3.130211029201745987e-03
6.000000000000000000e+01 2.885734196752309799e-03
6.100000000000000000e+01 2.622002037242054939e-03
6.200000000000000000e+01 2.348490059375762939e-03
6.300000000000000000e+01 2.258400199934840202e-03
6.400000000000000000e+01 2.074311254546046257e-03
6.500000000000000000e+01 1.952263060957193375e-03
6.600000000000000000e+01 1.874635694548487663e-03
6.700000000000000000e+01 1.649054698646068573e-03
6.800000000000000000e+01 1.541221863590180874e-03
6.900000000000000000e+01 1.440174411982297897e-03
7.000000000000000000e+01 1.337995752692222595e-03
7.100000000000000000e+01 1.282255980186164379e-03
7.200000000000000000e+01 1.168049173429608345e-03
7.300000000000000000e+01 1.122523564845323563e-03
7.400000000000000000e+01 1.006119884550571442e-03
7.500000000000000000e+01 9.612225112505257130e-04
7.600000000000000000e+01 9.308279841206967831e-04
7.700000000000000000e+01 8.621738525107502937e-04
7.800000000000000000e+01 8.194213733077049255e-04
7.900000000000000000e+01 7.822292391210794449e-04
8.000000000000000000e+01 7.190610049292445183e-04
8.100000000000000000e+01 6.848396151326596737e-04
8.200000000000000000e+01 6.346238660626113415e-04
8.300000000000000000e+01 6.067270878702402115e-04
8.400000000000000000e+01 5.687762750312685966e-04
8.500000000000000000e+01 5.440089153125882149e-04
8.600000000000000000e+01 5.087095196358859539e-04
8.700000000000000000e+01 4.856723244301974773e-04
8.800000000000000000e+01 4.612011252902448177e-04
8.900000000000000000e+01 4.354030243121087551e-04
9.000000000000000000e+01 4.123764229007065296e-04
9.100000000000000000e+01 3.883983590640127659e-04
9.200000000000000000e+01 3.770216717384755611e-04
9.300000000000000000e+01 3.447580093052238226e-04
9.400000000000000000e+01 3.335187793709337711e-04
9.500000000000000000e+01 3.131113771814852953e-04
9.600000000000000000e+01 3.062988980673253536e-04
9.700000000000000000e+01 2.851908502634614706e-04
9.800000000000000000e+01 2.754784654825925827e-04
9.900000000000000000e+01 2.640236052684485912e-04
1.000000000000000000e+02 2.488943282514810562e-04
1.010000000000000000e+02 2.371754380874335766e-04
1.020000000000000000e+02 2.255801664432510734e-04
1.030000000000000000e+02 2.166234626201912761e-04
1.040000000000000000e+02 2.061440900433808565e-04
1.050000000000000000e+02 1.968008582480251789e-04
1.060000000000000000e+02 1.865637023001909256e-04
1.070000000000000000e+02 1.785501372069120407e-04
1.080000000000000000e+02 1.691734360065311193e-04
1.090000000000000000e+02 1.619251997908577323e-04
1.100000000000000000e+02 1.550297020003199577e-04
1.110000000000000000e+02 1.502460363553836942e-04
1.120000000000000000e+02 1.411040429957211018e-04
1.130000000000000000e+02 1.395700965076684952e-04
1.140000000000000000e+02 1.306397607550024986e-04
1.150000000000000000e+02 1.295343827223405242e-04
1.160000000000000000e+02 1.237098476849496365e-04
1.170000000000000000e+02 1.206921806442551315e-04
1.180000000000000000e+02 1.132669131038710475e-04
1.190000000000000000e+02 1.069287245627492666e-04
1.200000000000000000e+02 1.012367865769192576e-04
1.210000000000000000e+02 9.884995233733206987e-05
1.220000000000000000e+02 9.651534492149949074e-05
1.230000000000000000e+02 9.475406841374933720e-05
1.240000000000000000e+02 9.397607936989516020e-05
1.250000000000000000e+02 9.073807450477033854e-05
1.260000000000000000e+02 8.487238665111362934e-05
1.270000000000000000e+02 8.034823986236006021e-05
1.280000000000000000e+02 7.671099592698737979e-05
1.290000000000000000e+02 7.637043017894029617e-05
1.300000000000000000e+02 7.585574348922818899e-05
1.310000000000000000e+02 7.419894973281770945e-05
1.320000000000000000e+02 6.929779920028522611e-05
1.330000000000000000e+02 6.558350287377834320e-05
1.340000000000000000e+02 6.410686182789504528e-05
1.350000000000000000e+02 6.656724144704639912e-05
1.360000000000000000e+02 6.601120549021288753e-05
1.370000000000000000e+02 6.224335083970800042e-05
1.380000000000000000e+02 5.787510599475353956e-05
1.390000000000000000e+02 5.564632374444045126e-05
1.400000000000000000e+02 5.577616684604436159e-05
1.410000000000000000e+02 5.526422319235280156e-05
1.420000000000000000e+02 5.384001269703730941e-05
1.430000000000000000e+02 5.249292371445335448e-05
1.440000000000000000e+02 5.587659325101412833e-05
1.450000000000000000e+02 7.249816553667187691e-05
1.460000000000000000e+02 8.441563113592565060e-05
1.470000000000000000e+02 1.647252793191000819e-04
1.480000000000000000e+02 7.841590559110045433e-05
1.490000000000000000e+02 1.822858466766774654e-04
1.500000000000000000e+02 4.900882486253976822e-04
1.510000000000000000e+02 5.386414704844355583e-04
1.520000000000000000e+02 2.789009886328130960e-04
1.530000000000000000e+02 3.098130400758236647e-04
1.540000000000000000e+02 3.020511358045041561e-04
1.550000000000000000e+02 2.484205760993063450e-04
1.560000000000000000e+02 2.932763309217989445e-04
1.570000000000000000e+02 1.973621256183832884e-04
1.580000000000000000e+02 2.527583565097302198e-04
1.590000000000000000e+02 2.155631955247372389e-04
1.600000000000000000e+02 1.517375203547999263e-04
1.610000000000000000e+02 2.037673548329621553e-04
1.620000000000000000e+02 1.649867190280929208e-04
1.630000000000000000e+02 1.475280732847750187e-04
1.640000000000000000e+02 1.465824607294052839e-04
1.650000000000000000e+02 1.277002884307876229e-04
1.660000000000000000e+02 1.398447202518582344e-04
1.670000000000000000e+02 1.037716283462941647e-04
1.680000000000000000e+02 1.030356797855347395e-04
1.690000000000000000e+02 1.012922366498969495e-04
1.700000000000000000e+02 8.297769818454980850e-05
1.710000000000000000e+02 9.121486800722777843e-05
1.720000000000000000e+02 7.407768862321972847e-05
1.730000000000000000e+02 6.943836342543363571e-05
1.740000000000000000e+02 6.801181007176637650e-05
1.750000000000000000e+02 6.525892968056723475e-05
1.760000000000000000e+02 5.467527807923033834e-05
1.770000000000000000e+02 5.714150029234588146e-05
1.780000000000000000e+02 5.821356899105012417e-05
1.790000000000000000e+02 4.381843609735369682e-05
1.800000000000000000e+02 5.209224400459788740e-05
1.810000000000000000e+02 4.638367681764066219e-05
1.820000000000000000e+02 4.067478585056960583e-05
1.830000000000000000e+02 4.197570524411275983e-05
1.840000000000000000e+02 4.017880564788356423e-05
1.850000000000000000e+02 3.807814209721982479e-05
1.860000000000000000e+02 3.489931623334996402e-05
1.870000000000000000e+02 3.521725375321693718e-05
1.880000000000000000e+02 3.494447082630358636e-05
1.890000000000000000e+02 3.178342740284278989e-05
1.900000000000000000e+02 2.999720345542300493e-05
1.910000000000000000e+02 3.125354123767465353e-05
1.920000000000000000e+02 2.957303877337835729e-05
1.930000000000000000e+02 2.702499114093370736e-05
1.940000000000000000e+02 2.778108319034799933e-05
1.950000000000000000e+02 2.683903767319861799e-05
1.960000000000000000e+02 2.542299807828385383e-05
1.970000000000000000e+02 2.518746805435512215e-05
1.980000000000000000e+02 2.485440199961885810e-05
1.990000000000000000e+02 2.381996091571636498e-05
2.000000000000000000e+02 2.317543658136855811e-05
2.010000000000000000e+02 2.290682823513634503e-05
2.020000000000000000e+02 2.243943163193762302e-05
2.030000000000000000e+02 2.167979982914403081e-05
2.040000000000000000e+02 2.146812585124280304e-05
2.050000000000000000e+02 2.104560735460836440e-05
2.060000000000000000e+02 2.044517168542370200e-05
2.070000000000000000e+02 2.024784589593764395e-05
2.080000000000000000e+02 1.999034611799288541e-05
2.090000000000000000e+02 1.926919503603130579e-05
2.100000000000000000e+02 1.920190152304712683e-05
2.110000000000000000e+02 1.885705023596528918e-05
2.120000000000000000e+02 1.850558328442275524e-05
2.130000000000000000e+02 1.818754026317037642e-05
2.140000000000000000e+02 1.796354627003893256e-05
2.150000000000000000e+02 1.776405770215205848e-05
2.160000000000000000e+02 1.728975985315628350e-05
2.170000000000000000e+02 1.724654066492803395e-05
2.180000000000000000e+02 1.695870196272153407e-05
2.190000000000000000e+02 1.673055521678179502e-05
2.200000000000000000e+02 1.649415571591816843e-05
2.210000000000000000e+02 1.636704109841957688e-05
2.220000000000000000e+02 1.605972829565871507e-05
2.230000000000000000e+02 1.585274549142923206e-05
2.240000000000000000e+02 1.573721601744182408e-05
2.250000000000000000e+02 1.550730303279124200e-05
2.260000000000000000e+02 1.532121677882969379e-05
2.270000000000000000e+02 1.510995571152307093e-05
2.280000000000000000e+02 1.498224992246832699e-05
2.290000000000000000e+02 1.478105696151033044e-05
2.300000000000000000e+02 1.461017563997302204e-05
2.310000000000000000e+02 1.448995499231386930e-05
2.320000000000000000e+02 1.429952772014075890e-05
2.330000000000000000e+02 1.418029660271713510e-05
2.340000000000000000e+02 1.404296926921233535e-05
2.350000000000000000e+02 1.384998722642194480e-05
2.360000000000000000e+02 1.375934698444325477e-05
2.370000000000000000e+02 1.356920074613299221e-05
2.380000000000000000e+02 1.349468948319554329e-05
2.390000000000000000e+02 1.329219321632990614e-05
2.400000000000000000e+02 1.319192597293294966e-05
2.410000000000000000e+02 1.304893794440431520e-05
2.420000000000000000e+02 1.291042462980840355e-05
2.430000000000000000e+02 1.278288527828408405e-05
2.440000000000000000e+02 1.265132686967262998e-05
2.450000000000000000e+02 1.255018651136197150e-05
2.460000000000000000e+02 1.242941289092414081e-05
2.470000000000000000e+02 1.231898568221367896e-05
2.480000000000000000e+02 1.218315537698799744e-05
2.490000000000000000e+02 1.208865433000028133e-05
2.500000000000000000e+02 1.196551784232724458e-05
2.510000000000000000e+02 1.187886118714231998e-05
2.520000000000000000e+02 1.175832403532695025e-05
2.530000000000000000e+02 1.166630863735917956e-05
2.540000000000000000e+02 1.155258996732300147e-05
2.550000000000000000e+02 1.148337105405516922e-05
2.560000000000000000e+02 1.134592184826033190e-05
2.570000000000000000e+02 1.126007191487587988e-05
2.580000000000000000e+02 1.113831513066543266e-05
2.590000000000000000e+02 1.108251126424875110e-05
2.600000000000000000e+02 1.094318031391594559e-05
2.610000000000000000e+02 1.086017164197983220e-05
2.620000000000000000e+02 1.076701664715074003e-05
2.630000000000000000e+02 1.066436561814043671e-05
2.640000000000000000e+02 1.060153408616315573e-05
2.650000000000000000e+02 1.050236278388183564e-05
2.660000000000000000e+02 1.039604376273928210e-05
2.670000000000000000e+02 1.034148590406402946e-05
2.680000000000000000e+02 1.023079312290064991e-05
2.690000000000000000e+02 1.016200167214265093e-05
2.700000000000000000e+02 1.008712297334568575e-05
2.710000000000000000e+02 9.984341886593028903e-06
2.720000000000000000e+02 9.913895155477803200e-06
2.730000000000000000e+02 9.834352567850146443e-06
2.740000000000000000e+02 9.765297363628633320e-06
2.750000000000000000e+02 9.702398529043421149e-06
2.760000000000000000e+02 9.622446668799966574e-06
2.770000000000000000e+02 9.559428690408822149e-06
2.780000000000000000e+02 9.454668543185107410e-06
2.790000000000000000e+02 9.414627129444852471e-06
2.800000000000000000e+02 9.313240298070013523e-06
2.810000000000000000e+02 9.257501005777157843e-06
2.820000000000000000e+02 9.176263120025396347e-06
2.830000000000000000e+02 9.116086403082590550e-06
2.840000000000000000e+02 9.023699931276496500e-06
2.850000000000000000e+02 8.986737157101742923e-06
2.860000000000000000e+02 8.889757737051695585e-06
2.870000000000000000e+02 8.833117135509382933e-06
2.880000000000000000e+02 8.765293387114070356e-06
2.890000000000000000e+02 8.703665116627234966e-06
2.900000000000000000e+02 8.633109246147796512e-06
2.910000000000000000e+02 8.582487680541817099e-06
2.920000000000000000e+02 8.500750482198782265e-06
2.930000000000000000e+02 8.463881385978311300e-06
2.940000000000000000e+02 8.384208740608301014e-06
2.950000000000000000e+02 8.341991815541405231e-06
2.960000000000000000e+02 8.275038453575689346e-06
2.970000000000000000e+02 8.219643859774805605e-06
2.980000000000000000e+02 8.150342182489112020e-06
2.990000000000000000e+02 8.108247129712253809e-06
3.000000000000000000e+02 8.038886335270944983e-06
3.010000000000000000e+02 7.987762728589586914e-06
3.020000000000000000e+02 7.936989277368411422e-06
3.030000000000000000e+02 7.876241397752892226e-06
3.040000000000000000e+02 7.824584827176295221e-06
3.050000000000000000e+02 7.774945515848230571e-06
3.060000000000000000e+02 7.714790626778267324e-06
3.070000000000000000e+02 7.674864718865137547e-06
3.080000000000000000e+02 7.614170044689672068e-06
3.090000000000000000e+02 7.573774382763076574e-06
3.100000000000000000e+02 7.537373676314018667e-06
3.110000000000000000e+02 7.466267561540007591e-06
3.120000000000000000e+02 7.426617685268865898e-06
3.130000000000000000e+02 7.377717338385991752e-06
3.140000000000000000e+02 7.327794264710973948e-06
3.150000000000000000e+02 7.274879408214474097e-06
3.160000000000000000e+02 7.225242370623163879e-06
3.170000000000000000e+02 7.183516117947874591e-06
3.180000000000000000e+02 7.126440323190763593e-06
3.190000000000000000e+02 7.088114216458052397e-06
3.200000000000000000e+02 7.041590379230910912e-06
3.210000000000000000e+02 7.009337423369288445e-06
3.220000000000000000e+02 6.954385298740817234e-06
3.230000000000000000e+02 6.926591140654636547e-06
3.240000000000000000e+02 6.862555437692208216e-06
3.250000000000000000e+02 6.828822733950801194e-06
3.260000000000000000e+02 6.783372555219102651e-06
3.270000000000000000e+02 6.734157977916765958e-06
3.280000000000000000e+02 6.693796876788837835e-06
3.290000000000000000e+02 6.645283974648918957e-06
3.300000000000000000e+02 6.605847374885343015e-06
3.310000000000000000e+02 6.567333912244066596e-06
3.320000000000000000e+02 6.538407433254178613e-06
3.330000000000000000e+02 6.505523742816876620e-06
3.340000000000000000e+02 6.463831596192903817e-06
3.350000000000000000e+02 6.420509635063353926e-06
3.360000000000000000e+02 6.376245437422767282e-06
3.370000000000000000e+02 6.332657903840299696e-06
3.380000000000000000e+02 6.294936611084267497e-06
3.390000000000000000e+02 6.258899702515918761e-06
3.400000000000000000e+02 6.217068403202574700e-06
3.410000000000000000e+02 6.184048743307357654e-06
3.420000000000000000e+02 6.142922757135238498e-06
3.430000000000000000e+02 6.104710337240248919e-06
3.440000000000000000e+02 6.063559339963831007e-06
3.450000000000000000e+02 6.030767963238758966e-06
3.460000000000000000e+02 5.996028903609840199e-06
3.470000000000000000e+02 5.959599093330325559e-06
3.480000000000000000e+02 5.924606284679612145e-06
3.490000000000000000e+02 5.884466190764214844e-06
3.500000000000000000e+02 5.856729330844245851e-06
3.510000000000000000e+02 5.821416834805859253e-06
3.520000000000000000e+02 5.788655926153296605e-06
3.530000000000000000e+02 5.762229193351231515e-06
3.540000000000000000e+02 5.718140528188087046e-06
3.550000000000000000e+02 5.699012945115100592e-06
3.560000000000000000e+02 5.664831405738368630e-06
3.570000000000000000e+02 5.637054982798872516e-06
3.580000000000000000e+02 5.596633400273276493e-06
3.590000000000000000e+02 5.555425104830646887e-06
3.600000000000000000e+02 5.516264536709059030e-06
3.610000000000000000e+02 5.497416168509516865e-06
3.620000000000000000e+02 5.456832241179654375e-06
3.630000000000000000e+02 5.429064003692474216e-06
3.640000000000000000e+02 5.394465915742330253e-06
3.650000000000000000e+02 5.358847374736797065e-06
3.660000000000000000e+02 5.329857231117784977e-06
3.670000000000000000e+02 5.297828010952798650e-06
3.680000000000000000e+02 5.268651875667273998e-06
3.690000000000000000e+02 5.237342520558740944e-06
3.700000000000000000e+02 5.206773494137451053e-06
3.710000000000000000e+02 5.173882982489885762e-06
3.720000000000000000e+02 5.147680894879158586e-06
3.730000000000000000e+02 5.117010459798621014e-06
3.740000000000000000e+02 5.098987912788288668e-06
3.750000000000000000e+02 5.077938567410456017e-06
3.760000000000000000e+02 5.061430329078575596e-06
3.770000000000000000e+02 5.052533197158481926e-06
3.780000000000000000e+02 5.024761776439845562e-06
3.790000000000000000e+02 4.987684860680019483e-06
3.800000000000000000e+02 4.938969141221605241e-06
3.810000000000000000e+02 4.898584847978781909e-06
3.820000000000000000e+02 4.864065886067692190e-06
3.830000000000000000e+02 4.843878741667140275e-06
3.840000000000000000e+02 4.823806648346362635e-06
3.850000000000000000e+02 4.786896624864311889e-06
3.860000000000000000e+02 4.761088348459452391e-06
3.870000000000000000e+02 4.738225925393635407e-06
3.880000000000000000e+02 4.705132596427574754e-06
3.890000000000000000e+02 4.672628165280912071e-06
3.900000000000000000e+02 4.653596079151611775e-06
3.910000000000000000e+02 4.622800588549580425e-06
3.920000000000000000e+02 4.600447027769405395e-06
3.930000000000000000e+02 4.572516445477958769e-06
3.940000000000000000e+02 4.538482244242914021e-06
3.950000000000000000e+02 4.515914042713120580e-06
3.960000000000000000e+02 4.493290816753869876e-06
3.970000000000000000e+02 4.471594365895725787e-06
3.980000000000000000e+02 4.459153387870173901e-06
3.990000000000000000e+02 4.440799784788396209e-06
4.000000000000000000e+02 4.435963091964367777e-06
4.010000000000000000e+02 4.420252480485942215e-06
4.020000000000000000e+02 4.403468665259424597e-06
4.030000000000000000e+02 4.376703600428299978e-06
4.040000000000000000e+02 4.345631168689578772e-06
4.050000000000000000e+02 4.303981768316589296e-06
4.060000000000000000e+02 4.261022695573046803e-06
4.070000000000000000e+02 4.224271833663806319e-06
4.080000000000000000e+02 4.198330316285137087e-06
4.090000000000000000e+02 4.182501015748130158e-06
4.100000000000000000e+02 4.177295522822532803e-06
4.110000000000000000e+02 4.160962816968094558e-06
4.120000000000000000e+02 4.127557076571974903e-06
4.130000000000000000e+02 4.098536919627804309e-06
4.140000000000000000e+02 4.061333129357080907e-06
4.150000000000000000e+02 4.037569397041806951e-06
4.160000000000000000e+02 4.025163434562273324e-06
4.170000000000000000e+02 4.004503352916799486e-06
4.180000000000000000e+02 3.990791810792870820e-06
4.190000000000000000e+02 3.970191755797713995e-06
4.200000000000000000e+02 3.963107701565604657e-06
4.210000000000000000e+02 3.947303412132896483e-06
4.220000000000000000e+02 3.939813723263796419e-06
4.230000000000000000e+02 3.930445018340833485e-06
4.240000000000000000e+02 3.930842922272859141e-06
4.250000000000000000e+02 3.920322342310100794e-06
4.260000000000000000e+02 3.920312337868381292e-06
4.270000000000000000e+02 3.903076049027731642e-06
4.280000000000000000e+02 3.894306701113237068e-06
4.290000000000000000e+02 3.875918082485441118e-06
4.300000000000000000e+02 3.853403995890403166e-06
4.310000000000000000e+02 3.826103693427285179e-06
4.320000000000000000e+02 3.792897132370853797e-06
4.330000000000000000e+02 3.756068508664611727e-06
4.340000000000000000e+02 3.692462314575095661e-06
4.350000000000000000e+02 3.643658374130609445e-06
4.360000000000000000e+02 3.595294629121781327e-06
4.370000000000000000e+02 3.571350134734530002e-06
4.380000000000000000e+02 3.561953235475812107e-06
4.390000000000000000e+02 3.553381247911602259e-06
4.400000000000000000e+02 3.557601075954153202e-06
4.410000000000000000e+02 3.551500640242011286e-06
4.420000000000000000e+02 3.544404080457752571e-06
4.430000000000000000e+02 3.525436795825953595e-06
4.440000000000000000e+02 3.509328280415502377e-06
4.450000000000000000e+02 3.474159029792645015e-06
4.460000000000000000e+02 3.447884182605776004e-06
4.470000000000000000e+02 3.415241735638119280e-06
4.480000000000000000e+02 3.390595111341099255e-06
4.490000000000000000e+02 3.361921244504628703e-06
4.500000000000000000e+02 3.341951469337800518e-06
4.510000000000000000e+02 3.319506276966421865e-06
4.520000000000000000e+02 3.302385493952897377e-06
4.530000000000000000e+02 3.285762659288593568e-06
4.540000000000000000e+02 3.269222361268475652e-06
4.550000000000000000e+02 3.256764557590940967e-06
4.560000000000000000e+02 3.241234026063466445e-06
4.570000000000000000e+02 3.233453526263474487e-06
4.580000000000000000e+02 3.237305918446509168e-06
4.590000000000000000e+02 3.260255653003696352e-06
4.600000000000000000e+02 3.339901468280004337e-06
4.610000000000000000e+02 3.525984311636420898e-06
4.620000000000000000e+02 3.847682819468900561e-06
4.630000000000000000e+02 4.638051905203610659e-06
4.640000000000000000e+02 5.339898052625358105e-06
4.650000000000000000e+02 6.155107257654890418e-06
4.660000000000000000e+02 5.864450940862298012e-06
4.670000000000000000e+02 5.557599251915235072e-06
4.680000000000000000e+02 4.638135123968822882e-06
4.690000000000000000e+02 3.659490630525397137e-06
4.700000000000000000e+02 3.187293259543366730e-06
4.710000000000000000e+02 3.159016614517895505e-06
4.720000000000000000e+02 3.537876864356803708e-06
4.730000000000000000e+02 4.087457455170806497e-06
4.740000000000000000e+02 4.518864443525671959e-06
4.750000000000000000e+02 4.467443886824185029e-06
4.760000000000000000e+02 4.149888354731956497e-06
4.770000000000000000e+02 3.616154572227969766e-06
4.780000000000000000e+02 3.121263489447301254e-06
4.790000000000000000e+02 3.019994892383692786e-06
4.800000000000000000e+02 3.149066287733148783e-06
4.810000000000000000e+02 3.288384505140129477e-06
4.820000000000000000e+02 3.391370455574360676e-06
4.830000000000000000e+02 3.256236823290237226e-06
4.840000000000000000e+02 3.107782276856596582e-06
4.850000000000000000e+02 2.952563590952195227e-06
4.860000000000000000e+02 2.866137265300494619e-06
4.870000000000000000e+02 2.895414809245266952e-06
4.880000000000000000e+02 2.931653398263733834e-06
4.890000000000000000e+02 3.050498435186455026e-06
4.900000000000000000e+02 3.071068476856453344e-06
4.910000000000000000e+02 3.055119577766163275e-06
4.920000000000000000e+02 2.984633511005085893e-06
4.930000000000000000e+02 2.871284777938853949e-06
4.940000000000000000e+02 2.788709934975486249e-06
4.950000000000000000e+02 2.735793714236933738e-06
4.960000000000000000e+02 2.758943082881160080e-06
4.970000000000000000e+02 2.816300820995820686e-06
4.980000000000000000e+02 2.863514055206906050e-06
4.990000000000000000e+02 2.876813141483580694e-06
5.000000000000000000e+02 2.860494078049669042e-06
5.010000000000000000e+02 2.808795215969439596e-06
5.020000000000000000e+02 2.746249037954839878e-06
5.030000000000000000e+02 2.669579089342732914e-06
5.040000000000000000e+02 2.630148628668393940e-06
5.050000000000000000e+02 2.612392108858330175e-06
5.060000000000000000e+02 2.616099664010107517e-06
5.070000000000000000e+02 2.631758661664207466e-06
5.080000000000000000e+02 2.638259047671454027e-06
5.090000000000000000e+02 2.647014525791746564e-06
5.100000000000000000e+02 2.633684744068887085e-06
5.110000000000000000e+02 2.608813701954204589e-06
5.120000000000000000e+02 2.583474952189135365e-06
5.130000000000000000e+02 2.546499217714881524e-06
5.140000000000000000e+02 2.523709781598881818e-06
5.150000000000000000e+02 2.499401944078272209e-06
5.160000000000000000e+02 2.487703568476717919e-06
5.170000000000000000e+02 2.478593842170084827e-06
5.180000000000000000e+02 2.471336301823612303e-06
5.190000000000000000e+02 2.468026877977536060e-06
5.200000000000000000e+02 2.460960331518435851e-06
5.210000000000000000e+02 2.459073130012257025e-06
5.220000000000000000e+02 2.469969331286847591e-06
5.230000000000000000e+02 2.497855348337907344e-06
5.240000000000000000e+02 2.559880158514715731e-06
5.250000000000000000e+02 2.666217824298655614e-06
5.260000000000000000e+02 2.842445383066660725e-06
5.270000000000000000e+02 3.151512373733567074e-06
5.280000000000000000e+02 3.554309842002112418e-06
5.290000000000000000e+02 4.463212007976835594e-06
5.300000000000000000e+02 5.214867996983230114e-06
5.310000000000000000e+02 7.621204076713183895e-06
5.320000000000000000e+02 7.804568667779676616e-06
5.330000000000000000e+02 1.104986586142331362e-05
5.340000000000000000e+02 7.983559044077992439e-06
5.350000000000000000e+02 7.066246780595974997e-06
5.360000000000000000e+02 4.049480594403576106e-06
5.370000000000000000e+02 2.598183527879882604e-06
5.380000000000000000e+02 2.616704477986786515e-06
5.390000000000000000e+02 3.659273943412699737e-06
5.400000000000000000e+02 5.133253125677583739e-06
5.410000000000000000e+02 4.658438683691201732e-06
5.420000000000000000e+02 4.025711405120091513e-06
5.430000000000000000e+02 2.669976311153732240e-06
5.440000000000000000e+02 2.353820946154883131e-06
5.450000000000000000e+02 2.988046617247164249e-06
5.460000000000000000e+02 3.678522034533671103e-06
5.470000000000000000e+02 4.066011115355649963e-06
5.480000000000000000e+02 3.268158707214752212e-06
5.490000000000000000e+02 2.578786279627820477e-06
5.500000000000000000e+02 2.243934432044625282e-06
5.510000000000000000e+02 2.480649982317117974e-06
5.520000000000000000e+02 2.975841880470397882e-06
5.530000000000000000e+02 2.969946535813505761e-06
5.540000000000000000e+02 2.759827339104958810e-06
5.550000000000000000e+02 2.341242861803038977e-06
5.560000000000000000e+02 2.175231202272698283e-06
5.570000000000000000e+02 2.312319338670931756e-06
5.580000000000000000e+02 2.515253754609148018e-06
5.590000000000000000e+02 2.623388809297466651e-06
5.600000000000000000e+02 2.452906301186885685e-06
5.610000000000000000e+02 2.260185056002228521e-06
5.620000000000000000e+02 2.124422508131829090e-06
5.630000000000000000e+02 2.139262505806982517e-06
5.640000000000000000e+02 2.245703853986924514e-06
5.650000000000000000e+02 2.307648173882625997e-06
5.660000000000000000e+02 2.317684902664041147e-06
5.670000000000000000e+02 2.221010618086438626e-06
5.680000000000000000e+02 2.116291852871654555e-06
5.690000000000000000e+02 2.054398464679252356e-06
5.700000000000000000e+02 2.068510411845636554e-06
5.710000000000000000e+02 2.123761532857315615e-06
5.720000000000000000e+02 2.151911758119240403e-06
5.730000000000000000e+02 2.152418119294452481e-06
5.740000000000000000e+02 2.099767016261466779e-06
5.750000000000000000e+02 2.042906089627649635e-06
5.760000000000000000e+02 1.999979531319695525e-06
5.770000000000000000e+02 1.990386863326421008e-06
5.780000000000000000e+02 2.004033831326523796e-06
5.790000000000000000e+02 2.021661430262611248e-06
5.800000000000000000e+02 2.037408876276458614e-06
5.810000000000000000e+02 2.023549086516140960e-06
5.820000000000000000e+02 1.999825826715095900e-06
5.830000000000000000e+02 1.964953526112367399e-06
5.840000000000000000e+02 1.938012474056449719e-06
5.850000000000000000e+02 1.919887381518492475e-06
5.860000000000000000e+02 1.915241909955511801e-06
5.870000000000000000e+02 1.917840108944801614e-06
5.880000000000000000e+02 1.921088141898508184e-06
5.890000000000000000e+02 1.928408664753078483e-06
5.900000000000000000e+02 1.927907760546077043e-06
5.910000000000000000e+02 1.921387138281716034e-06
5.920000000000000000e+02 1.909262209665030241e-06
5.930000000000000000e+02 1.898369646369246766e-06
5.940000000000000000e+02 1.884668222373875324e-06
5.950000000000000000e+02 1.870231699285795912e-06
5.960000000000000000e+02 1.859061512732296251e-06
5.970000000000000000e+02 1.846359054979984649e-06
5.980000000000000000e+02 1.832960265346628148e-06
5.990000000000000000e+02 1.821088517317548394e-06
6.000000000000000000e+02 1.810603862395510077e-06
6.010000000000000000e+02 1.802187398425303400e-06
6.020000000000000000e+02 1.796482706595270429e-06
6.030000000000000000e+02 1.791397949091333430e-06
6.040000000000000000e+02 1.785002723408979364e-06
6.050000000000000000e+02 1.786982238627388142e-06
6.060000000000000000e+02 1.802116003091214225e-06
6.070000000000000000e+02 1.834813815548841376e-06
6.080000000000000000e+02 1.892971113193198107e-06
6.090000000000000000e+02 1.991771569009870291e-06
6.100000000000000000e+02 2.172558424717863090e-06
6.110000000000000000e+02 2.374995801801560447e-06
6.120000000000000000e+02 2.784032403724268079e-06
6.130000000000000000e+02 3.033550910913618281e-06
6.140000000000000000e+02 3.723533836819115095e-06
6.150000000000000000e+02 3.743606157513568178e-06
6.160000000000000000e+02 4.520080437941942364e-06
6.170000000000000000e+02 4.024380814371397719e-06
6.180000000000000000e+02 4.382167844596551731e-06
6.190000000000000000e+02 3.599519004637841135e-06
6.200000000000000000e+02 3.351690338604385033e-06
6.210000000000000000e+02 2.544645212765317410e-06
6.220000000000000000e+02 2.010078105740831234e-06
6.230000000000000000e+02 1.744508381307241507e-06
6.240000000000000000e+02 1.808519073165371083e-06
6.250000000000000000e+02 2.018919531110441312e-06
6.260000000000000000e+02 2.203876420026062988e-06
6.270000000000000000e+02 2.449517523928079754e-06
6.280000000000000000e+02 2.365307864238275215e-06
6.290000000000000000e+02 2.267025593027938157e-06
6.300000000000000000e+02 1.989221118492423557e-06
6.310000000000000000e+02 1.771397933225671295e-06
6.320000000000000000e+02 1.671043719397857785e-06
6.330000000000000000e+02 1.673279939495841973e-06
6.340000000000000000e+02 1.728072447804152034e-06
6.350000000000000000e+02 1.808625256671803072e-06
6.360000000000000000e+02 1.897671950246149208e-06
6.370000000000000000e+02 1.918997668326483108e-06
6.380000000000000000e+02 1.915390612339251675e-06
6.390000000000000000e+02 1.819164936023298651e-06
6.400000000000000000e+02 1.731759539325139485e-06
6.410000000000000000e+02 1.655214646234526299e-06
6.420000000000000000e+02 1.609763330634450540e-06
6.430000000000000000e+02 1.581688138685422018e-06
6.440000000000000000e+02 1.581675292072759476e-06
6.450000000000000000e+02 1.604340695848804899e-06
6.460000000000000000e+02 1.636527940718224272e-06
6.470000000000000000e+02 1.680234618106624112e-06
6.480000000000000000e+02 1.712040898382838350e-06
6.490000000000000000e+02 1.737798925205424894e-06
6.500000000000000000e+02 1.740562538543599658e-06
6.510000000000000000e+02 1.762789338499715086e-06
6.520000000000000000e+02 1.732183704916678835e-06
6.530000000000000000e+02 1.721154490041953977e-06
6.540000000000000000e+02 1.681625803939823527e-06
6.550000000000000000e+02 1.654770699133223388e-06
6.560000000000000000e+02 1.618071223674633075e-06
6.570000000000000000e+02 1.590874603607517201e-06
6.580000000000000000e+02 1.561853991915995721e-06
6.590000000000000000e+02 1.538617652840912342e-06
6.600000000000000000e+02 1.521491185485501774e-06
6.610000000000000000e+02 1.508126842963974923e-06
6.620000000000000000e+02 1.491467628511600196e-06
6.630000000000000000e+02 1.476235524933144916e-06
6.640000000000000000e+02 1.465077957618632354e-06
6.650000000000000000e+02 1.457063376619771589e-06
6.660000000000000000e+02 1.449898263672366738e-06
6.670000000000000000e+02 1.443961991753894836e-06
6.680000000000000000e+02 1.439006723558122758e-06
6.690000000000000000e+02 1.435839067198685370e-06
6.700000000000000000e+02 1.434135242561751511e-06
6.710000000000000000e+02 1.433533725503366441e-06
6.720000000000000000e+02 1.436126012777094729e-06
6.730000000000000000e+02 1.440328560420311987e-06
6.740000000000000000e+02 1.450802074032253586e-06
6.750000000000000000e+02 1.486575570197601337e-06
6.760000000000000000e+02 1.563710611662827432e-06
6.770000000000000000e+02 1.719057081572827883e-06
6.780000000000000000e+02 2.059779035334941000e-06
6.790000000000000000e+02 2.538162789278430864e-06
6.800000000000000000e+02 3.763660515687661245e-06
6.810000000000000000e+02 4.703893409896409139e-06
6.820000000000000000e+02 8.401345439779106528e-06
6.830000000000000000e+02 9.656464499130379409e-06
6.840000000000000000e+02 1.827571759349666536e-05
6.850000000000000000e+02 1.217921635543461889e-05
6.860000000000000000e+02 1.073367639037314802e-05
6.870000000000000000e+02 4.452906978258397430e-06
6.880000000000000000e+02 2.087257598759606481e-06
6.890000000000000000e+02 2.378772023803321645e-06
6.900000000000000000e+02 4.352214091341011226e-06
6.910000000000000000e+02 7.174980964919086546e-06
6.920000000000000000e+02 5.398591383709572256e-06
6.930000000000000000e+02 3.465622967269155197e-06
6.940000000000000000e+02 1.905875933516654186e-06
6.950000000000000000e+02 2.315656956852762960e-06
6.960000000000000000e+02 4.002020432380959392e-06
6.970000000000000000e+02 4.556573458103230223e-06
6.980000000000000000e+02 3.524301291690790094e-06
6.990000000000000000e+02 1.976043677132111043e-06
7.000000000000000000e+02 1.677994646342995111e-06
7.010000000000000000e+02 2.596305421320721507e-06
7.020000000000000000e+02 3.334196662763133645e-06
7.030000000000000000e+02 2.989801487274235114e-06
7.040000000000000000e+02 1.948632643689052202e-06
7.050000000000000000e+02 1.494168600402190350e-06
7.060000000000000000e+02 1.829034545153263025e-06
7.070000000000000000e+02 2.370828497078036889e-06
7.080000000000000000e+02 2.413330548733938485e-06
7.090000000000000000e+02 1.786732127584400587e-06
7.100000000000000000e+02 1.423090679963934235e-06
7.110000000000000000e+02 1.586171151757298503e-06
7.120000000000000000e+02 1.903619136101042386e-06
7.130000000000000000e+02 1.962846909009385854e-06
7.140000000000000000e+02 1.685490701675007585e-06
7.150000000000000000e+02 1.405615194016718306e-06
7.160000000000000000e+02 1.408068555974750780e-06
7.170000000000000000e+02 1.585592485753295477e-06
7.180000000000000000e+02 1.681129106145817786e-06
7.190000000000000000e+02 1.592769308444985654e-06
7.200000000000000000e+02 1.454740413464605808e-06
7.210000000000000000e+02 1.336484615421795752e-06
7.220000000000000000e+02 1.369937081108218990e-06
7.230000000000000000e+02 1.469602239012601785e-06
7.240000000000000000e+02 1.492823912485619076e-06
7.250000000000000000e+02 1.442129132556146942e-06
7.260000000000000000e+02 1.341337224403105211e-06
7.270000000000000000e+02 1.283430719922762364e-06
7.280000000000000000e+02 1.315016788794309832e-06
7.290000000000000000e+02 1.367196887258614879e-06
7.300000000000000000e+02 1.381372271680447739e-06
7.310000000000000000e+02 1.337929234068724327e-06
7.320000000000000000e+02 1.288400312660087366e-06
7.330000000000000000e+02 1.257925873687781859e-06
7.340000000000000000e+02 1.265137143491301686e-06
7.350000000000000000e+02 1.293931518375757150e-06
7.360000000000000000e+02 1.303275553254934493e-06
7.370000000000000000e+02 1.300061853726219852e-06
7.380000000000000000e+02 1.281836603084229864e-06
7.390000000000000000e+02 1.259923465113388374e-06
7.400000000000000000e+02 1.232859631272731349e-06
7.410000000000000000e+02 1.221750835611601360e-06
7.420000000000000000e+02 1.220956505676440429e-06
7.430000000000000000e+02 1.225763980983174406e-06
7.440000000000000000e+02 1.234864384969114326e-06
7.450000000000000000e+02 1.231953433489252347e-06
7.460000000000000000e+02 1.221023467223858461e-06
7.470000000000000000e+02 1.203892225021263584e-06
7.480000000000000000e+02 1.194018068417790346e-06
7.490000000000000000e+02 1.190803004647023045e-06
7.500000000000000000e+02 1.187946395475591999e-06
7.510000000000000000e+02 1.183285689876356628e-06
7.520000000000000000e+02 1.180408730760973413e-06
7.530000000000000000e+02 1.181411448669678066e-06
7.540000000000000000e+02 1.179025844066927675e-06
7.550000000000000000e+02 1.172039901575772092e-06
7.560000000000000000e+02 1.162287162514985539e-06
7.570000000000000000e+02 1.155239715444622561e-06
7.580000000000000000e+02 1.151731908066722099e-06
7.590000000000000000e+02 1.150687808149086777e-06
7.600000000000000000e+02 1.147924649558262900e-06
7.610000000000000000e+02 1.143743020293186419e-06
7.620000000000000000e+02 1.138507968789781444e-06
7.630000000000000000e+02 1.136367927756509744e-06
7.640000000000000000e+02 1.138614948104077484e-06
7.650000000000000000e+02 1.147318243965855800e-06
7.660000000000000000e+02 1.163359911515726708e-06
7.670000000000000000e+02 1.188290070786024444e-06
7.680000000000000000e+02 1.222803120981552638e-06
7.690000000000000000e+02 1.261017587239621207e-06
7.700000000000000000e+02 1.312114022766763810e-06
7.710000000000000000e+02 1.351031414742465131e-06
7.720000000000000000e+02 1.402382281412428711e-06
7.730000000000000000e+02 1.417109729118237738e-06
7.740000000000000000e+02 1.445882389816688374e-06
7.750000000000000000e+02 1.422122522853896953e-06
7.760000000000000000e+02 1.409922333550639451e-06
7.770000000000000000e+02 1.350705019831366371e-06
7.780000000000000000e+02 1.302225427934899926e-06
7.790000000000000000e+02 1.228634346261969768e-06
7.800000000000000000e+02 1.168398512163548730e-06
7.810000000000000000e+02 1.116691123570490163e-06
7.820000000000000000e+02 1.084917357729864307e-06
7.830000000000000000e+02 1.071717633749358356e-06
7.840000000000000000e+02 1.075137902262213174e-06
7.850000000000000000e+02 1.089210513782745693e-06
7.860000000000000000e+02 1.106303898268379271e-06
7.870000000000000000e+02 1.123251990975404624e-06
7.880000000000000000e+02 1.135220600190223195e-06
7.890000000000000000e+02 1.145838723459746689e-06
7.900000000000000000e+02 1.146879640145925805e-06
7.910000000000000000e+02 1.151647666119970381e-06
7.920000000000000000e+02 1.146461841017298866e-06
7.930000000000000000e+02 1.153527364294859581e-06
7.940000000000000000e+02 1.153983589574636426e-06
7.950000000000000000e+02 1.170965333585627377e-06
7.960000000000000000e+02 1.203683382300368976e-06
7.970000000000000000e+02 1.268959749722853303e-06
7.980000000000000000e+02 1.359613747808907647e-06
7.990000000000000000e+02 1.538489868835313246e-06
8.000000000000000000e+02 1.682465153862722218e-06
8.010000000000000000e+02 2.036623754975153133e-06
8.020000000000000000e+02 2.210360662502353080e-06
8.030000000000000000e+02 2.791126689771772362e-06
8.040000000000000000e+02 2.832684913300909102e-06
8.050000000000000000e+02 3.484776243567466736e-06
8.060000000000000000e+02 3.180155999871203676e-06
8.070000000000000000e+02 3.526798991515533999e-06
8.080000000000000000e+02 2.794427700791857205e-06
8.090000000000000000e+02 2.511739921828848310e-06
8.100000000000000000e+02 1.765262254593835678e-06
8.110000000000000000e+02 1.320861429121578112e-06
8.120000000000000000e+02 1.065327182914188597e-06
8.130000000000000000e+02 1.054433141689514741e-06
8.140000000000000000e+02 1.239395032825996168e-06
8.150000000000000000e+02 1.472146664127649274e-06
8.160000000000000000e+02 1.734376724016328808e-06
8.170000000000000000e+02 1.671061681918217801e-06
8.180000000000000000e+02 1.596461970621021464e-06
8.190000000000000000e+02 1.347747229374363087e-06
8.200000000000000000e+02 1.170228870250866748e-06
8.210000000000000000e+02 1.031173724186373875e-06
8.220000000000000000e+02 9.867026165011338890e-07
8.230000000000000000e+02 1.027721395985281561e-06
8.240000000000000000e+02 1.103992644857498817e-06
8.250000000000000000e+02 1.186200506708701141e-06
8.260000000000000000e+02 1.216748955812363420e-06
8.270000000000000000e+02 1.231389887834666297e-06
8.280000000000000000e+02 1.178152274405874778e-06
8.290000000000000000e+02 1.120652314057224430e-06
8.300000000000000000e+02 1.045811018229869660e-06
8.310000000000000000e+02 9.937086815625661984e-07
8.320000000000000000e+02 9.641169071983313188e-07
8.330000000000000000e+02 9.585379530108184554e-07
8.340000000000000000e+02 9.711693564895540476e-07
8.350000000000000000e+02 9.935160960594657809e-07
8.360000000000000000e+02 1.018682496578549035e-06
8.370000000000000000e+02 1.035185164255381096e-06
8.380000000000000000e+02 1.047528712661005557e-06
8.390000000000000000e+02 1.043060251504357439e-06
8.400000000000000000e+02 1.037290985550498590e-06
8.410000000000000000e+02 1.017989916363148950e-06
8.420000000000000000e+02 9.999437224905705079e-07
8.430000000000000000e+02 9.790310286916792393e-07
8.440000000000000000e+02 9.654961559135699645e-07
8.450000000000000000e+02 9.534297191748919431e-07
8.460000000000000000e+02 9.449985896026191767e-07
8.470000000000000000e+02 9.342208500129345339e-07
8.480000000000000000e+02 9.270784175896551460e-07
8.490000000000000000e+02 9.201938837577472441e-07
8.500000000000000000e+02 9.150387541012605652e-07
8.510000000000000000e+02 9.108190965889662039e-07
8.520000000000000000e+02 9.063801371667068452e-07
8.530000000000000000e+02 9.023729035106953233e-07
8.540000000000000000e+02 8.994666700345987920e-07
8.550000000000000000e+02 8.968867746261821594e-07
8.560000000000000000e+02 8.944606975092028733e-07
8.570000000000000000e+02 8.921986136556370184e-07
8.580000000000000000e+02 8.905913659873476718e-07
8.590000000000000000e+02 8.908246513783524279e-07
8.600000000000000000e+02 8.921766152525378857e-07
8.610000000000000000e+02 8.971103397925617173e-07
8.620000000000000000e+02 9.057721968019905034e-07
8.630000000000000000e+02 9.274436933992546983e-07
8.640000000000000000e+02 9.800492080103140324e-07
8.650000000000000000e+02 1.092791990231489763e-06
8.660000000000000000e+02 1.296463324251817539e-06
8.670000000000000000e+02 1.757293489390576724e-06
8.680000000000000000e+02 2.352971705477102660e-06
8.690000000000000000e+02 3.986659066868014634e-06
8.700000000000000000e+02 4.989653461962006986e-06
8.710000000000000000e+02 8.941532541939523071e-06
8.720000000000000000e+02 8.534761946066282690e-06
8.730000000000000000e+02 1.204620457428973168e-05
8.740000000000000000e+02 8.097005775198340416e-06
8.750000000000000000e+02 6.246742486837320030e-06
8.760000000000000000e+02 2.548935754020931199e-06
8.770000000000000000e+02 1.058465159076149575e-06
8.780000000000000000e+02 1.594124341863789596e-06
8.790000000000000000e+02 3.134947746730176732e-06
8.800000000000000000e+02 4.795303539140149951e-06
8.810000000000000000e+02 3.689886170832323842e-06
8.820000000000000000e+02 2.263919441247708164e-06
8.830000000000000000e+02 1.082304038391157519e-06
8.840000000000000000e+02 1.297008225265017245e-06
8.850000000000000000e+02 2.433455392747418955e-06
8.860000000000000000e+02 2.876962298614671454e-06
8.870000000000000000e+02 2.421074441372184083e-06
8.880000000000000000e+02 1.392404783473466523e-06
8.890000000000000000e+02 9.314612157140800264e-07
8.900000000000000000e+02 1.242181269844877534e-06
8.910000000000000000e+02 1.787263045116560534e-06
8.920000000000000000e+02 2.000098902499303222e-06
8.930000000000000000e+02 1.583488142387068365e-06
8.940000000000000000e+02 1.114460815188067500e-06
8.950000000000000000e+02 9.131489377978141420e-07
8.960000000000000000e+02 1.105150886360206641e-06
8.970000000000000000e+02 1.415196038578869775e-06
8.980000000000000000e+02 1.428864607078139670e-06
8.990000000000000000e+02 1.228552946486161090e-06
9.000000000000000000e+02 9.572028147886157967e-07
9.010000000000000000e+02 8.879401320882607251e-07
9.020000000000000000e+02 1.023759978124871850e-06
9.030000000000000000e+02 1.167698201243183576e-06
9.040000000000000000e+02 1.192749778056167997e-06
9.050000000000000000e+02 1.041671225721074734e-06
9.060000000000000000e+02 9.051657912095834035e-07
9.070000000000000000e+02 8.650908966956194490e-07
9.080000000000000000e+02 9.278829793402110226e-07
9.090000000000000000e+02 1.018034708977211267e-06
9.100000000000000000e+02 1.024986204356537201e-06
9.110000000000000000e+02 9.711884558782912791e-07
9.120000000000000000e+02 8.881198709786986001e-07
9.130000000000000000e+02 8.450847417407203466e-07
9.140000000000000000e+02 8.636005759399267845e-07
9.150000000000000000e+02 9.090769026443012990e-07
9.160000000000000000e+02 9.371504461341828573e-07
9.170000000000000000e+02 9.183813745039515197e-07
9.180000000000000000e+02 8.797451300779357553e-07
9.190000000000000000e+02 8.403353604080621153e-07
9.200000000000000000e+02 8.287925084005109966e-07
9.210000000000000000e+02 8.428316391473344993e-07
9.220000000000000000e+02 8.620228868494450580e-07
9.230000000000000000e+02 8.738218753023829777e-07
9.240000000000000000e+02 8.628183536529832054e-07
9.250000000000000000e+02 8.394224551011575386e-07
9.260000000000000000e+02 8.183063755495822988e-07
9.270000000000000000e+02 8.114789125102106482e-07
9.280000000000000000e+02 8.169864145202154759e-07
9.290000000000000000e+02 8.258327852672664449e-07
9.300000000000000000e+02 8.312188128911657259e-07
9.310000000000000000e+02 8.260819299721333664e-07
9.320000000000000000e+02 8.151076826834469102e-07
9.330000000000000000e+02 8.029660989450349007e-07
9.340000000000000000e+02 7.956904255479457788e-07
9.350000000000000000e+02 7.946869686747959349e-07
9.360000000000000000e+02 7.976775577844819054e-07
9.370000000000000000e+02 8.009064345060323831e-07
9.380000000000000000e+02 8.003482889762381092e-07
9.390000000000000000e+02 7.962798349581134971e-07
9.400000000000000000e+02 7.896697979958844371e-07
9.410000000000000000e+02 7.834050848032347858e-07
9.420000000000000000e+02 7.785370144119951874e-07
9.430000000000000000e+02 7.764034535284736194e-07
9.440000000000000000e+02 7.760658604638592806e-07
9.450000000000000000e+02 7.762709515191090759e-07
9.460000000000000000e+02 7.757829507681890391e-07
9.470000000000000000e+02 7.736914540146244690e-07
9.480000000000000000e+02 7.717798098383354954e-07
9.490000000000000000e+02 7.720774419794906862e-07
9.500000000000000000e+02 7.730063771305140108e-07
9.510000000000000000e+02 7.765665372971852776e-07
9.520000000000000000e+02 7.836390523152658716e-07
9.530000000000000000e+02 7.975190214892791118e-07
9.540000000000000000e+02 8.198996397368318867e-07
9.550000000000000000e+02 8.498827810399234295e-07
9.560000000000000000e+02 8.913798410503659397e-07
9.570000000000000000e+02 9.357173667012830265e-07
9.580000000000000000e+02 9.973606438506976701e-07
9.590000000000000000e+02 1.046008947014342993e-06
9.600000000000000000e+02 1.119689159168046899e-06
9.610000000000000000e+02 1.150008529293700121e-06
9.620000000000000000e+02 1.215503516505123116e-06
9.630000000000000000e+02 1.203928377435659058e-06
9.640000000000000000e+02 1.229474037245381624e-06
9.650000000000000000e+02 1.167332584373070858e-06
9.660000000000000000e+02 1.132992906605068129e-06
9.670000000000000000e+02 1.035436298479908146e-06
9.680000000000000000e+02 9.615140470486949198e-07
9.690000000000000000e+02 8.622974974059616216e-07
9.700000000000000000e+02 7.933471124488278292e-07
9.710000000000000000e+02 7.491943279092083685e-07
9.720000000000000000e+02 7.308299245778471231e-07
9.730000000000000000e+02 7.335798954954952933e-07
9.740000000000000000e+02 7.504588666051859036e-07
9.750000000000000000e+02 7.756613058518269099e-07
9.760000000000000000e+02 8.021506801014766097e-07
9.770000000000000000e+02 8.308475116791669279e-07
9.780000000000000000e+02 8.464051575174380559e-07
9.790000000000000000e+02 8.640977284812834114e-07
9.800000000000000000e+02 8.620068001619074494e-07
9.810000000000000000e+02 8.657194712213822640e-07
9.820000000000000000e+02 8.689189598953817040e-07
9.830000000000000000e+02 8.809772680251626298e-07
9.840000000000000000e+02 8.950041205935121980e-07
9.850000000000000000e+02 9.273296655010199174e-07
9.860000000000000000e+02 9.626290875530685298e-07
9.870000000000000000e+02 1.041862560668960214e-06
9.880000000000000000e+02 1.123560423366143368e-06
9.890000000000000000e+02 1.303053977608215064e-06
9.900000000000000000e+02 1.468323830522422213e-06
9.910000000000000000e+02 1.852178002081927843e-06
9.920000000000000000e+02 2.121462557624909095e-06
9.930000000000000000e+02 2.846526058419840410e-06
9.940000000000000000e+02 3.096927002843585797e-06
9.950000000000000000e+02 4.132674803258851171e-06
9.960000000000000000e+02 3.945356638723751530e-06
9.970000000000000000e+02 4.637156507669715211e-06
9.980000000000000000e+02 3.695623263411107473e-06
9.990000000000000000e+02 3.259718596382299438e-06


==> dat/oned_noise_nu_mse.dat <==
0.000000000000000000e+00 1.058162152767181396e-01
1.000000000000000000e+00 1.006758362054824829e-01
2.000000000000000000e+00 9.291668236255645752e-02
3.000000000000000000e+00 8.489272743463516235e-02
4.000000000000000000e+00 7.623904943466186523e-02
5.000000000000000000e+00 6.824858486652374268e-02
6.000000000000000000e+00 6.132325902581214905e-02
7.000000000000000000e+00 5.523534864187240601e-02
8.000000000000000000e+00 5.041427910327911377e-02
9.000000000000000000e+00 4.590989649295806885e-02
1.000000000000000000e+01 4.170197620987892151e-02
1.100000000000000000e+01 3.791813552379608154e-02
1.200000000000000000e+01 3.424944356083869934e-02
1.300000000000000000e+01 3.079248219728469849e-02
1.400000000000000000e+01 2.731853350996971130e-02
1.500000000000000000e+01 2.394351363182067871e-02
1.600000000000000000e+01 2.079267427325248718e-02
1.700000000000000000e+01 1.800160109996795654e-02
1.800000000000000000e+01 1.549762766808271408e-02
1.900000000000000000e+01 1.326239481568336487e-02
2.000000000000000000e+01 1.124156080186367035e-02
2.100000000000000000e+01 9.517448954284191132e-03
2.200000000000000000e+01 8.095724508166313171e-03
2.300000000000000000e+01 6.897802464663982391e-03
2.400000000000000000e+01 5.860481876879930496e-03
2.500000000000000000e+01 5.020786542445421219e-03
2.600000000000000000e+01 4.310300573706626892e-03
2.700000000000000000e+01 3.719067899510264397e-03
2.800000000000000000e+01 3.204500069841742516e-03
2.900000000000000000e+01 2.772356150671839714e-03
3.000000000000000000e+01 2.426240127533674240e-03
3.100000000000000000e+01 2.144954632967710495e-03
3.200000000000000000e+01 1.914838445372879505e-03
3.300000000000000000e+01 1.723820110782980919e-03
3.400000000000000000e+01 1.555495429784059525e-03
3.500000000000000000e+01 1.396357198245823383e-03
3.600000000000000000e+01 1.251976937055587769e-03
3.700000000000000000e+01 1.122362678870558739e-03
3.800000000000000000e+01 1.005203346721827984e-03
3.900000000000000000e+01 8.962709689512848854e-04
4.000000000000000000e+01 7.987178978510200977e-04
4.100000000000000000e+01 7.124983239918947220e-04
4.200000000000000000e+01 6.389148766174912453e-04
4.300000000000000000e+01 5.795877077616751194e-04
4.400000000000000000e+01 5.264486535452306271e-04
4.500000000000000000e+01 4.794864507857710123e-04
4.600000000000000000e+01 4.395316937007009983e-04
4.700000000000000000e+01 4.058247432112693787e-04
4.800000000000000000e+01 3.754769859369844198e-04
4.900000000000000000e+01 3.469621879048645496e-04
5.000000000000000000e+01 3.199490020051598549e-04
5.100000000000000000e+01 2.948553301393985748e-04
5.200000000000000000e+01 2.705515944398939610e-04
5.300000000000000000e+01 2.468156453687697649e-04
5.400000000000000000e+01 2.260575856780633330e-04
5.500000000000000000e+01 2.082220598822459579e-04
5.600000000000000000e+01 1.922705123433843255e-04
5.700000000000000000e+01 1.773552648955956101e-04
5.800000000000000000e+01 1.635809021536260843e-04
5.900000000000000000e+01 1.516241318313404918e-04
6.000000000000000000e+01 1.418150350218638778e-04
6.100000000000000000e+01 1.334253465756773949e-04
6.200000000000000000e+01 1.256533141713589430e-04
6.300000000000000000e+01 1.181703555630519986e-04
6.400000000000000000e+01 1.110193115891888738e-04
6.500000000000000000e+01 1.042217190843075514e-04
6.600000000000000000e+01 9.750686149345710874e-05
6.700000000000000000e+01 9.092073014471679926e-05
6.800000000000000000e+01 8.489216270390897989e-05
6.900000000000000000e+01 7.944042590679600835e-05
7.000000000000000000e+01 7.448859105352312326e-05
7.100000000000000000e+01 7.002395432209596038e-05
7.200000000000000000e+01 6.598386971745640039e-05
7.300000000000000000e+01 6.238403148017823696e-05
7.400000000000000000e+01 5.920131661696359515e-05
7.500000000000000000e+01 5.643154509016312659e-05
7.600000000000000000e+01 5.400025111157447100e-05
7.700000000000000000e+01 5.191078162170015275e-05
7.800000000000000000e+01 5.007900472264736891e-05
7.900000000000000000e+01 4.837028973270207644e-05
8.000000000000000000e+01 4.670380076277069747e-05
8.100000000000000000e+01 4.510868166107684374e-05
8.200000000000000000e+01 4.360354432719759643e-05
8.300000000000000000e+01 4.213142165099270642e-05
8.400000000000000000e+01 4.070685463375411928e-05
8.500000000000000000e+01 3.937880683224648237e-05
8.600000000000000000e+01 3.816064781858585775e-05
8.700000000000000000e+01 3.704570917761884630e-05
8.800000000000000000e+01 3.601809294195845723e-05
8.900000000000000000e+01 3.506314533296972513e-05
9.000000000000000000e+01 3.415084574953652918e-05
9.100000000000000000e+01 3.325659054098650813e-05
9.200000000000000000e+01 3.237294367863796651e-05
9.300000000000000000e+01 3.151780401822179556e-05
9.400000000000000000e+01 3.070538878091610968e-05
9.500000000000000000e+01 2.992965892190113664e-05
9.600000000000000000e+01 2.917577148764394224e-05
9.700000000000000000e+01 2.845727067324332893e-05
9.800000000000000000e+01 2.779592796287033707e-05
9.900000000000000000e+01 2.718943687796127051e-05
1.000000000000000000e+02 2.661683902260847390e-05
1.010000000000000000e+02 2.606537236715666950e-05
1.020000000000000000e+02 2.553483864176087081e-05
1.030000000000000000e+02 2.503007090126629919e-05
1.040000000000000000e+02 2.455164394632447511e-05
1.050000000000000000e+02 2.409751868981402367e-05
1.060000000000000000e+02 2.366066473769024014e-05
1.070000000000000000e+02 2.323821536265313625e-05
1.080000000000000000e+02 2.283195681229699403e-05
1.090000000000000000e+02 2.244405732199084014e-05
1.100000000000000000e+02 2.207185571023728698e-05
1.110000000000000000e+02 2.170877087337430567e-05
1.120000000000000000e+02 2.135158683813642710e-05
1.130000000000000000e+02 2.100428719131741673e-05
1.140000000000000000e+02 2.067276909656357020e-05
1.150000000000000000e+02 2.035607940342742950e-05
1.160000000000000000e+02 2.004782072617672384e-05
1.170000000000000000e+02 1.974441329366527498e-05
1.180000000000000000e+02 1.944870746228843927e-05
1.190000000000000000e+02 1.916229666676372290e-05
1.200000000000000000e+02 1.888538281491491944e-05
1.210000000000000000e+02 1.861730197560973465e-05
1.220000000000000000e+02 1.835628427215851843e-05
1.230000000000000000e+02 1.810172216210048646e-05
1.240000000000000000e+02 1.785320455383043736e-05
1.250000000000000000e+02 1.761051862558815628e-05
1.260000000000000000e+02 1.737375714583322406e-05
1.270000000000000000e+02 1.714309109956957400e-05
1.280000000000000000e+02 1.691772195044904947e-05
1.290000000000000000e+02 1.669730590947438031e-05
1.300000000000000000e+02 1.648134275455959141e-05
1.310000000000000000e+02 1.627003439352847636e-05
1.320000000000000000e+02 1.606325167813338339e-05
1.330000000000000000e+02 1.586113467055838555e-05
1.340000000000000000e+02 1.566407445352524519e-05
1.350000000000000000e+02 1.547133615531492978e-05
1.360000000000000000e+02 1.528234315628651530e-05
1.370000000000000000e+02 1.509732283011544496e-05
1.380000000000000000e+02 1.491576495027402416e-05
1.390000000000000000e+02 1.473798874940257519e-05
1.400000000000000000e+02 1.456373138353228569e-05
1.410000000000000000e+02 1.439269635739037767e-05
1.420000000000000000e+02 1.422490367986029014e-05
1.430000000000000000e+02 1.406034789397381246e-05
1.440000000000000000e+02 1.389874705637339503e-05
1.450000000000000000e+02 1.374029579892521724e-05
1.460000000000000000e+02 1.358480585622601211e-05
1.470000000000000000e+02 1.343180156254675239e-05
1.480000000000000000e+02 1.328190410276874900e-05
1.490000000000000000e+02 1.313447410211665556e-05
1.500000000000000000e+02 1.298929328186204657e-05
1.510000000000000000e+02 1.284641075471881777e-05
1.520000000000000000e+02 1.270580833079293370e-05
1.530000000000000000e+02 1.256791620107833296e-05
1.540000000000000000e+02 1.243201859324472025e-05
1.550000000000000000e+02 1.229819827130995691e-05
1.560000000000000000e+02 1.216677537740906700e-05
1.570000000000000000e+02 1.203743522637523711e-05
1.580000000000000000e+02 1.190987495647277683e-05
1.590000000000000000e+02 1.178430738946190104e-05
1.600000000000000000e+02 1.166080892289755866e-05
1.610000000000000000e+02 1.153965240519028157e-05
1.620000000000000000e+02 1.142004839493893087e-05
1.630000000000000000e+02 1.130212694988586009e-05
1.640000000000000000e+02 1.118623822549125180e-05
1.650000000000000000e+02 1.107213392970152199e-05
1.660000000000000000e+02 1.095979314413852990e-05
1.670000000000000000e+02 1.084921404981287196e-05
1.680000000000000000e+02 1.074015654012328014e-05
1.690000000000000000e+02 1.063251511368434876e-05
1.700000000000000000e+02 1.052668267220724374e-05
1.710000000000000000e+02 1.042235908244038001e-05
1.720000000000000000e+02 1.031933970807585865e-05
1.730000000000000000e+02 1.021781099552754313e-05
1.740000000000000000e+02 1.011789845506427810e-05
1.750000000000000000e+02 1.001938835543114692e-05
1.760000000000000000e+02 9.922280696628149599e-06
1.770000000000000000e+02 9.826528184930793941e-06
1.780000000000000000e+02 9.732181752042379230e-06
1.790000000000000000e+02 9.639764357416424900e-06
1.800000000000000000e+02 9.550414688419550657e-06
1.810000000000000000e+02 9.462064554099924862e-06
1.820000000000000000e+02 9.375014997203834355e-06
1.830000000000000000e+02 9.289376976084895432e-06
1.840000000000000000e+02 9.205031346937175840e-06
1.850000000000000000e+02 9.121801667788531631e-06
1.860000000000000000e+02 9.039582437253557146e-06
1.870000000000000000e+02 8.958243597589898854e-06
1.880000000000000000e+02 8.877961590769700706e-06
1.890000000000000000e+02 8.798782801022753119e-06
1.900000000000000000e+02 8.720629921299405396e-06
1.910000000000000000e+02 8.643632099847309291e-06
1.920000000000000000e+02 8.567609256715513766e-06
1.930000000000000000e+02 8.492521374137140810e-06
1.940000000000000000e+02 8.418333891313523054e-06
1.950000000000000000e+02 8.345164133061189204e-06
1.960000000000000000e+02 8.272882041637785733e-06
1.970000000000000000e+02 8.201420314435381442e-06
1.980000000000000000e+02 8.130877176881767809e-06
1.990000000000000000e+02 8.061242624535225332e-06
2.000000000000000000e+02 7.992568498593755066e-06
2.010000000000000000e+02 7.924643796286545694e-06
2.020000000000000000e+02 7.857601303840056062e-06
2.030000000000000000e+02 7.791420102876145393e-06
2.040000000000000000e+02 7.726062904112040997e-06
2.050000000000000000e+02 7.661466952413320541e-06
2.060000000000000000e+02 7.597742751386249438e-06
2.070000000000000000e+02 7.534765700256684795e-06
2.080000000000000000e+02 7.472703146049752831e-06
2.090000000000000000e+02 7.411255410261219367e-06
2.100000000000000000e+02 7.350604846578789875e-06
2.110000000000000000e+02 7.290781013580271974e-06
2.120000000000000000e+02 7.231665222207084298e-06
2.130000000000000000e+02 7.173263838922139257e-06
2.140000000000000000e+02 7.115552762115839869e-06
2.150000000000000000e+02 7.058548362692818046e-06
2.160000000000000000e+02 7.002564871072536334e-06
2.170000000000000000e+02 6.946875146240927279e-06
2.180000000000000000e+02 6.892090823384933174e-06
2.190000000000000000e+02 6.838220542704220861e-06
2.200000000000000000e+02 6.784920515201520175e-06
2.210000000000000000e+02 6.732111614837776870e-06
2.220000000000000000e+02 6.679850685031851754e-06
2.230000000000000000e+02 6.628808023378951475e-06
2.240000000000000000e+02 6.578080046892864630e-06
2.250000000000000000e+02 6.527703135361662135e-06
2.260000000000000000e+02 6.477964234363753349e-06
2.270000000000000000e+02 6.428988854167982936e-06
2.280000000000000000e+02 6.380509148584678769e-06
2.290000000000000000e+02 6.332544217002578080e-06
2.300000000000000000e+02 6.285167728492524475e-06
2.310000000000000000e+02 6.238339665287639946e-06
2.320000000000000000e+02 6.192124601511750370e-06
2.330000000000000000e+02 6.146455689304275438e-06
2.340000000000000000e+02 6.101490725995972753e-06
2.350000000000000000e+02 6.057010978111065924e-06
2.360000000000000000e+02 6.012949597788974643e-06
2.370000000000000000e+02 5.969482117507141083e-06
2.380000000000000000e+02 5.926625362917548046e-06
2.390000000000000000e+02 5.884164693270577118e-06
2.400000000000000000e+02 5.842054633831139654e-06
2.410000000000000000e+02 5.800516646559117362e-06
2.420000000000000000e+02 5.759515715908491984e-06
2.430000000000000000e+02 5.719074579246807843e-06
2.440000000000000000e+02 5.679086825693957508e-06
2.450000000000000000e+02 5.639524260914186016e-06
2.460000000000000000e+02 5.600521944870706648e-06
2.470000000000000000e+02 5.561991201830096543e-06
2.480000000000000000e+02 5.523881100089056417e-06
2.490000000000000000e+02 5.486193003889638931e-06
2.500000000000000000e+02 5.448940100905019790e-06
2.510000000000000000e+02 5.412210157373920083e-06
2.520000000000000000e+02 5.375803993956651539e-06
2.530000000000000000e+02 5.339824383554514498e-06
2.540000000000000000e+02 5.304304977471474558e-06
2.550000000000000000e+02 5.269183020573109388e-06
2.560000000000000000e+02 5.234392119746189564e-06
2.570000000000000000e+02 5.200032319407910109e-06
2.580000000000000000e+02 5.165965376363601536e-06
2.590000000000000000e+02 5.132324531587073579e-06
2.600000000000000000e+02 5.099052032164763659e-06
2.610000000000000000e+02 5.066127414465881884e-06
2.620000000000000000e+02 5.033524757891427726e-06
2.630000000000000000e+02 5.001319095754297450e-06
2.640000000000000000e+02 4.969466772308805957e-06
2.650000000000000000e+02 4.937955964123830199e-06
2.660000000000000000e+02 4.906747108179843053e-06
2.670000000000000000e+02 4.875966169493040070e-06
2.680000000000000000e+02 4.845457624469418079e-06
2.690000000000000000e+02 4.815377451450331137e-06
2.700000000000000000e+02 4.785558758158003911e-06
2.710000000000000000e+02 4.756100224767578766e-06
2.720000000000000000e+02 4.726919542008545250e-06
2.730000000000000000e+02 4.698154043580871075e-06
2.740000000000000000e+02 4.669636837206780910e-06
2.750000000000000000e+02 4.641367013391572982e-06
2.760000000000000000e+02 4.613399596564704552e-06
2.770000000000000000e+02 4.585816895996686071e-06
2.780000000000000000e+02 4.558453838399145752e-06
2.790000000000000000e+02 4.531431841314770281e-06
2.800000000000000000e+02 4.504742719291243702e-06
2.810000000000000000e+02 4.478308710531564429e-06
2.820000000000000000e+02 4.452077519090380520e-06
2.830000000000000000e+02 4.426170562510378659e-06
2.840000000000000000e+02 4.400558736961102113e-06
2.850000000000000000e+02 4.375202024675672874e-06
2.860000000000000000e+02 4.350077688286546618e-06
2.870000000000000000e+02 4.325243480707285926e-06
2.880000000000000000e+02 4.300607997720362619e-06
2.890000000000000000e+02 4.276169875083724037e-06
2.900000000000000000e+02 4.252106009516865015e-06
2.910000000000000000e+02 4.228192210575798526e-06
2.920000000000000000e+02 4.204549895803211257e-06
2.930000000000000000e+02 4.181160875305067748e-06
2.940000000000000000e+02 4.158002411713823676e-06
2.950000000000000000e+02 4.135012659389758483e-06
2.960000000000000000e+02 4.112207989237504080e-06
2.970000000000000000e+02 4.089766662218607962e-06
2.980000000000000000e+02 4.067466761625837535e-06
2.990000000000000000e+02 4.045348759973421693e-06
3.000000000000000000e+02 4.023567726108012721e-06
3.010000000000000000e+02 4.001959496235940605e-06
3.020000000000000000e+02 3.980510882684029639e-06
3.030000000000000000e+02 3.959264176955912262e-06
3.040000000000000000e+02 3.938258487323764712e-06
3.050000000000000000e+02 3.917472895409446210e-06
3.060000000000000000e+02 3.896866473951376975e-06
3.070000000000000000e+02 3.876402843161486089e-06
3.080000000000000000e+02 3.856205239571863785e-06
3.090000000000000000e+02 3.836185442196438089e-06
3.100000000000000000e+02 3.816331172856735066e-06
3.110000000000000000e+02 3.796699502345290966e-06
3.120000000000000000e+02 3.777245865421718918e-06
3.130000000000000000e+02 3.757952981686685234e-06
3.140000000000000000e+02 3.738860868907067925e-06
3.150000000000000000e+02 3.719949745573103428e-06
3.160000000000000000e+02 3.701205969264265150e-06
3.170000000000000000e+02 3.682575197672122158e-06
3.180000000000000000e+02 3.664182258944492787e-06
3.190000000000000000e+02 3.645886408776277676e-06
3.200000000000000000e+02 3.627839987530023791e-06
3.210000000000000000e+02 3.609905888879438862e-06
3.220000000000000000e+02 3.592157781895366497e-06
3.230000000000000000e+02 3.574518359528155997e-06
3.240000000000000000e+02 3.557039235602132976e-06
3.250000000000000000e+02 3.539768613336491399e-06
3.260000000000000000e+02 3.522641236486379057e-06
3.270000000000000000e+02 3.505630957079119980e-06
3.280000000000000000e+02 3.488783704597153701e-06
3.290000000000000000e+02 3.472141543170437217e-06
3.300000000000000000e+02 3.455575551924994215e-06
3.310000000000000000e+02 3.439143711148062721e-06
3.320000000000000000e+02 3.422853296797256917e-06
3.330000000000000000e+02 3.406768655622727238e-06
3.340000000000000000e+02 3.390799747648998164e-06
3.350000000000000000e+02 3.374912694198428653e-06
3.360000000000000000e+02 3.359215952514205128e-06
3.370000000000000000e+02 3.343667231092695147e-06
3.380000000000000000e+02 3.328197180962888524e-06
3.390000000000000000e+02 3.312850594738847576e-06
3.400000000000000000e+02 3.297622015452361666e-06
3.410000000000000000e+02 3.282609213783871382e-06
3.420000000000000000e+02 3.267634156145504676e-06
3.430000000000000000e+02 3.252823717048158869e-06
3.440000000000000000e+02 3.238156750740017742e-06
3.450000000000000000e+02 3.223590283596422523e-06
3.460000000000000000e+02 3.209123860870022327e-06
3.470000000000000000e+02 3.194767941749887541e-06
3.480000000000000000e+02 3.180529347446281463e-06
3.490000000000000000e+02 3.166434680679230951e-06
3.500000000000000000e+02 3.152413910356699489e-06
3.510000000000000000e+02 3.138542069791583344e-06
3.520000000000000000e+02 3.124763225059723482e-06
3.530000000000000000e+02 3.111105797870550305e-06
3.540000000000000000e+02 3.097527496720431373e-06
3.550000000000000000e+02 3.084099262196104974e-06
3.560000000000000000e+02 3.070771072088973597e-06
3.570000000000000000e+02 3.057551566598704085e-06
3.580000000000000000e+02 3.044397544726962224e-06
3.590000000000000000e+02 3.031336746062152088e-06
3.600000000000000000e+02 3.018387360498309135e-06
3.610000000000000000e+02 3.005560984092880972e-06
3.620000000000000000e+02 2.992815780089586042e-06
3.630000000000000000e+02 2.980177214340073988e-06
3.640000000000000000e+02 2.967643922602292150e-06
3.650000000000000000e+02 2.955187028419459239e-06
3.660000000000000000e+02 2.942830406027496792e-06
3.670000000000000000e+02 2.930595655925571918e-06
3.680000000000000000e+02 2.918376594607252628e-06
3.690000000000000000e+02 2.906306690420024097e-06
3.700000000000000000e+02 2.894339786507771350e-06
3.710000000000000000e+02 2.882448598029441200e-06
3.720000000000000000e+02 2.870587650249945000e-06
3.730000000000000000e+02 2.858827883756021038e-06
3.740000000000000000e+02 2.847167252184590325e-06
3.750000000000000000e+02 2.835622808561311103e-06
3.760000000000000000e+02 2.824121565936366096e-06
3.770000000000000000e+02 2.812695356624317355e-06
3.780000000000000000e+02 2.801395567075815052e-06
3.790000000000000000e+02 2.790116923279128969e-06
3.800000000000000000e+02 2.778957650662050582e-06
3.810000000000000000e+02 2.767891828625579365e-06
3.820000000000000000e+02 2.756865796982310712e-06
3.830000000000000000e+02 2.745913889157236554e-06
3.840000000000000000e+02 2.735054749791743234e-06
3.850000000000000000e+02 2.724263595155207440e-06
3.860000000000000000e+02 2.713587264224770479e-06
3.870000000000000000e+02 2.702927531572640873e-06
3.880000000000000000e+02 2.692373527679592371e-06
3.890000000000000000e+02 2.681884325284045190e-06
3.900000000000000000e+02 2.671476295290631242e-06
3.910000000000000000e+02 2.661137386894552037e-06
3.920000000000000000e+02 2.650853957675280981e-06
3.930000000000000000e+02 2.640641241669072770e-06
3.940000000000000000e+02 2.630505605338839814e-06
3.950000000000000000e+02 2.620424993438064121e-06
3.960000000000000000e+02 2.610402816571877338e-06
3.970000000000000000e+02 2.600470452307490632e-06
3.980000000000000000e+02 2.590597887319745496e-06
3.990000000000000000e+02 2.580793079687282443e-06
4.000000000000000000e+02 2.571048298705136403e-06
4.010000000000000000e+02 2.561347400842350908e-06
4.020000000000000000e+02 2.551734269218286499e-06
4.030000000000000000e+02 2.542132961025345139e-06
4.040000000000000000e+02 2.532640564822941087e-06
4.050000000000000000e+02 2.523187049519037828e-06
4.060000000000000000e+02 2.513782192181679420e-06
4.070000000000000000e+02 2.504460553609533235e-06
4.080000000000000000e+02 2.495193712093168870e-06
4.090000000000000000e+02 2.485957338649313897e-06
4.100000000000000000e+02 2.476815097907092422e-06
4.110000000000000000e+02 2.467719923515687697e-06
4.120000000000000000e+02 2.458684775774599984e-06
4.130000000000000000e+02 2.449684870953205973e-06
4.140000000000000000e+02 2.440746584397857077e-06
4.150000000000000000e+02 2.431880602671299130e-06
4.160000000000000000e+02 2.423066234769066796e-06
4.170000000000000000e+02 2.414339860479230992e-06
4.180000000000000000e+02 2.405602572252973914e-06
4.190000000000000000e+02 2.396927584413788281e-06
4.200000000000000000e+02 2.388322855040314607e-06
4.210000000000000000e+02 2.379759507675771601e-06
4.220000000000000000e+02 2.371265964029589668e-06
4.230000000000000000e+02 2.362826307944487780e-06
4.240000000000000000e+02 2.354435991946957074e-06
4.250000000000000000e+02 2.346107748962822370e-06
4.260000000000000000e+02 2.337854311917908490e-06
4.270000000000000000e+02 2.329616108909249306e-06
4.280000000000000000e+02 2.321437250429880805e-06
4.290000000000000000e+02 2.313319328095531091e-06
4.300000000000000000e+02 2.305240968780708499e-06
4.310000000000000000e+02 2.297216269653290510e-06
4.320000000000000000e+02 2.289233634655829519e-06
4.330000000000000000e+02 2.281289880556869321e-06
4.340000000000000000e+02 2.273430254717823118e-06
4.350000000000000000e+02 2.265575631099636666e-06
4.360000000000000000e+02 2.257785126857925206e-06
4.370000000000000000e+02 2.250029865535907447e-06
4.380000000000000000e+02 2.242352366010891274e-06
4.390000000000000000e+02 2.234701923953252845e-06
4.400000000000000000e+02 2.227084678452229127e-06
4.410000000000000000e+02 2.219493580923881382e-06
4.420000000000000000e+02 2.211961373177473433e-06
4.430000000000000000e+02 2.204480097134364769e-06
4.440000000000000000e+02 2.197034973505651578e-06
4.450000000000000000e+02 2.189637598348781466e-06
4.460000000000000000e+02 2.182273874495876953e-06
4.470000000000000000e+02 2.174955170630710199e-06
4.480000000000000000e+02 2.167674438169342466e-06
4.490000000000000000e+02 2.160444182663923129e-06
4.500000000000000000e+02 2.153242576241609640e-06
4.510000000000000000e+02 2.146086899301735684e-06
4.520000000000000000e+02 2.138973286491818726e-06
4.530000000000000000e+02 2.131888322765007615e-06
4.540000000000000000e+02 2.124836328221135773e-06
4.550000000000000000e+02 2.117850954164168797e-06
4.560000000000000000e+02 2.110884906869614497e-06
4.570000000000000000e+02 2.103954557242104784e-06
4.580000000000000000e+02 2.097079459417727776e-06
4.590000000000000000e+02 2.090225279971491545e-06
4.600000000000000000e+02 2.083421804854879156e-06
4.610000000000000000e+02 2.076635610137600452e-06
4.620000000000000000e+02 2.069895799650112167e-06
4.630000000000000000e+02 2.063183274003677070e-06
4.640000000000000000e+02 2.056523953797295690e-06
4.650000000000000000e+02 2.049904196610441431e-06
4.660000000000000000e+02 2.043292624875903130e-06
4.670000000000000000e+02 2.036748355749296024e-06
4.680000000000000000e+02 2.030218638537917286e-06
4.690000000000000000e+02 2.023755087066092528e-06
4.700000000000000000e+02 2.017300175793934613e-06
4.710000000000000000e+02 2.010898469961830415e-06
4.720000000000000000e+02 2.004514499276410788e-06
4.730000000000000000e+02 1.998162815652904101e-06
4.740000000000000000e+02 1.991835688386345282e-06
4.750000000000000000e+02 1.985567223528050818e-06
4.760000000000000000e+02 1.979307398869423196e-06
4.770000000000000000e+02 1.973094867935287766e-06
4.780000000000000000e+02 1.966901891137240455e-06
4.790000000000000000e+02 1.960756435437360778e-06
4.800000000000000000e+02 1.954650997504359111e-06
4.810000000000000000e+02 1.948554199771024287e-06
4.820000000000000000e+02 1.942495146067813039e-06
4.830000000000000000e+02 1.936467697305488400e-06
4.840000000000000000e+02 1.930475718836532906e-06
4.850000000000000000e+02 1.924513298945385031e-06
4.860000000000000000e+02 1.918578391268965788e-06
4.870000000000000000e+02 1.912665084091713652e-06
4.880000000000000000e+02 1.906813622554182075e-06
4.890000000000000000e+02 1.900991037473431788e-06
4.900000000000000000e+02 1.895184368549962528e-06
4.910000000000000000e+02 1.889400778054550756e-06
4.920000000000000000e+02 1.883644586087029893e-06
4.930000000000000000e+02 1.877950126072391868e-06
4.940000000000000000e+02 1.872262373581179418e-06
4.950000000000000000e+02 1.866626462287968025e-06
4.960000000000000000e+02 1.860993506852537394e-06
4.970000000000000000e+02 1.855408754636300728e-06
4.980000000000000000e+02 1.849840714385209139e-06
4.990000000000000000e+02 1.844312009779969230e-06
5.000000000000000000e+02 1.838793991737475153e-06
5.010000000000000000e+02 1.833315081967157312e-06
5.020000000000000000e+02 1.827858909564383794e-06
5.030000000000000000e+02 1.822439003262843471e-06
5.040000000000000000e+02 1.817048087104922161e-06
5.050000000000000000e+02 1.811652055039303377e-06
5.060000000000000000e+02 1.806310365282115526e-06
5.070000000000000000e+02 1.800993004508200102e-06
5.080000000000000000e+02 1.795681328076170757e-06
5.090000000000000000e+02 1.790416945368633606e-06
5.100000000000000000e+02 1.785170979928807355e-06
5.110000000000000000e+02 1.779957074177218601e-06
5.120000000000000000e+02 1.774749421201704536e-06
5.130000000000000000e+02 1.769593154676840641e-06
5.140000000000000000e+02 1.764463718245679047e-06
5.150000000000000000e+02 1.759351334840175696e-06
5.160000000000000000e+02 1.754258505570760462e-06
5.170000000000000000e+02 1.749203647705144249e-06
5.180000000000000000e+02 1.744165501804673113e-06
5.190000000000000000e+02 1.739150661705934908e-06
5.200000000000000000e+02 1.734162196953548118e-06
5.210000000000000000e+02 1.729204086586833000e-06
5.220000000000000000e+02 1.724251887935679406e-06
5.230000000000000000e+02 1.719342890282860026e-06
5.240000000000000000e+02 1.714460722723742947e-06
5.250000000000000000e+02 1.709616640255262610e-06
5.260000000000000000e+02 1.704781993794313166e-06
5.270000000000000000e+02 1.699974745861254632e-06
5.280000000000000000e+02 1.695206151453021448e-06
5.290000000000000000e+02 1.690437898105301429e-06
5.300000000000000000e+02 1.685697270659147762e-06
5.310000000000000000e+02 1.680987111285503488e-06
5.320000000000000000e+02 1.676285137364175171e-06
5.330000000000000000e+02 1.671611698839114979e-06
5.340000000000000000e+02 1.666963044044678099e-06
5.350000000000000000e+02 1.662325303186662495e-06
5.360000000000000000e+02 1.657718485148507170e-06
5.370000000000000000e+02 1.653131221246439964e-06
5.380000000000000000e+02 1.648564875722513534e-06
5.390000000000000000e+02 1.644022404434508644e-06
5.400000000000000000e+02 1.639507331674394663e-06
5.410000000000000000e+02 1.634988052501284983e-06
5.420000000000000000e+02 1.630504925742570776e-06
5.430000000000000000e+02 1.626053744985256344e-06
5.440000000000000000e+02 1.621603928469994571e-06
5.450000000000000000e+02 1.617185375835106242e-06
5.460000000000000000e+02 1.612781375115446281e-06
5.470000000000000000e+02 1.608387833584856708e-06
5.480000000000000000e+02 1.604018962098052725e-06
5.490000000000000000e+02 1.599662141416047234e-06
5.500000000000000000e+02 1.595342837390489876e-06
5.510000000000000000e+02 1.591031264069897588e-06
5.520000000000000000e+02 1.586739244885393418e-06
5.530000000000000000e+02 1.582465074534411542e-06
5.540000000000000000e+02 1.578230694576632231e-06
5.550000000000000000e+02 1.573991994519019499e-06
5.560000000000000000e+02 1.569769665366038680e-06
5.570000000000000000e+02 1.565579395901295356e-06
5.580000000000000000e+02 1.561398903504596092e-06
5.590000000000000000e+02 1.557238192617660388e-06
5.600000000000000000e+02 1.553109882479475345e-06
5.610000000000000000e+02 1.548975205878377892e-06
5.620000000000000000e+02 1.544873839520732872e-06
5.630000000000000000e+02 1.540789867249259260e-06
5.640000000000000000e+02 1.536711693006509449e-06
5.650000000000000000e+02 1.532663645775755867e-06
5.660000000000000000e+02 1.528636744296818506e-06
5.670000000000000000e+02 1.524610070191556588e-06
5.680000000000000000e+02 1.520610680927347858e-06
5.690000000000000000e+02 1.516629367870336864e-06
5.700000000000000000e+02 1.512681592430453748e-06
5.710000000000000000e+02 1.508725063104066066e-06
5.720000000000000000e+02 1.504802185081643984e-06
5.730000000000000000e+02 1.500889879935130011e-06
5.740000000000000000e+02 1.496999630035134032e-06
5.750000000000000000e+02 1.493120407758397050e-06
5.760000000000000000e+02 1.489247210884059314e-06
5.770000000000000000e+02 1.485407892687362619e-06
5.780000000000000000e+02 1.481571302974771243e-06
5.790000000000000000e+02 1.477760292800667230e-06
5.800000000000000000e+02 1.473969064136326779e-06
5.810000000000000000e+02 1.470186361984815449e-06
5.820000000000000000e+02 1.466414005335536785e-06
5.830000000000000000e+02 1.462669956708850805e-06
5.840000000000000000e+02 1.458938868381665088e-06
5.850000000000000000e+02 1.455219717172440141e-06
5.860000000000000000e+02 1.451515799999469891e-06
5.870000000000000000e+02 1.447829617973184213e-06
5.880000000000000000e+02 1.444159806851530448e-06
5.890000000000000000e+02 1.440510914108017460e-06
5.900000000000000000e+02 1.436871229998359922e-06
5.910000000000000000e+02 1.433240186088369228e-06
5.920000000000000000e+02 1.429627445759251714e-06
5.930000000000000000e+02 1.426024709871853702e-06
5.940000000000000000e+02 1.422449031451833434e-06
5.950000000000000000e+02 1.418871420355571900e-06
5.960000000000000000e+02 1.415317683495231904e-06
5.970000000000000000e+02 1.411783159710466862e-06
5.980000000000000000e+02 1.408250454915105365e-06
5.990000000000000000e+02 1.404755380463029724e-06
6.000000000000000000e+02 1.401245299348374829e-06
6.010000000000000000e+02 1.397760911459045019e-06
6.020000000000000000e+02 1.394303239976579789e-06
6.030000000000000000e+02 1.390838292536500376e-06
6.040000000000000000e+02 1.387404608976794407e-06
6.050000000000000000e+02 1.383981725666671991e-06
6.060000000000000000e+02 1.380565890940488316e-06
6.070000000000000000e+02 1.377168359795177821e-06
6.080000000000000000e+02 1.373772306578757707e-06
6.090000000000000000e+02 1.370409336232114583e-06
6.100000000000000000e+02 1.367042841593502089e-06
6.110000000000000000e+02 1.363714545732364058e-06
6.120000000000000000e+02 1.360368514724541456e-06
6.130000000000000000e+02 1.357057726636412553e-06
6.140000000000000000e+02 1.353746142740419600e-06
6.150000000000000000e+02 1.350460593130264897e-06
6.160000000000000000e+02 1.347179590993619058e-06
6.170000000000000000e+02 1.343915073448442854e-06
6.180000000000000000e+02 1.340665221505332738e-06
6.190000000000000000e+02 1.337415824309573509e-06
6.200000000000000000e+02 1.334190756097086705e-06
6.210000000000000000e+02 1.330982286162907258e-06
6.220000000000000000e+02 1.327781433246855158e-06
6.230000000000000000e+02 1.324577624473022297e-06
6.240000000000000000e+02 1.321402237408619840e-06
6.250000000000000000e+02 1.318238560088502709e-06
6.260000000000000000e+02 1.315084546149591915e-06
6.270000000000000000e+02 1.311947016802150756e-06
6.280000000000000000e+02 1.308822447754209861e-06
6.290000000000000000e+02 1.305704358856019098e-06
6.300000000000000000e+02 1.302607643083319999e-06
6.310000000000000000e+02 1.299508085139677860e-06
6.320000000000000000e+02 1.296432174058281817e-06
6.330000000000000000e+02 1.293380478273320477e-06
6.340000000000000000e+02 1.290323552893823944e-06
6.350000000000000000e+02 1.287271743422024883e-06
6.360000000000000000e+02 1.284254381062055472e-06
6.370000000000000000e+02 1.281242475670296699e-06
6.380000000000000000e+02 1.278235231438884512e-06
6.390000000000000000e+02 1.275242425435862970e-06
6.400000000000000000e+02 1.272264512408582959e-06
6.410000000000000000e+02 1.269294330086268019e-06
6.420000000000000000e+02 1.266325966753356624e-06
6.430000000000000000e+02 1.263387730432441458e-06
6.440000000000000000e+02 1.260448243556311354e-06
6.450000000000000000e+02 1.257524445463786833e-06
6.460000000000000000e+02 1.254601215805450920e-06
6.470000000000000000e+02 1.251700496140983887e-06
6.480000000000000000e+02 1.248811486220802180e-06
6.490000000000000000e+02 1.245932367055502255e-06
6.500000000000000000e+02 1.243060410160978790e-06
6.510000000000000000e+02 1.240200276697578374e-06
6.520000000000000000e+02 1.237348897120682523e-06
6.530000000000000000e+02 1.234517526427225675e-06
6.540000000000000000e+02 1.231691953762492631e-06
6.550000000000000000e+02 1.228863993674167432e-06
6.560000000000000000e+02 1.226063659487408586e-06
6.570000000000000000e+02 1.223265826411079615e-06
6.580000000000000000e+02 1.220482772623654455e-06
6.590000000000000000e+02 1.217716317114536650e-06
6.600000000000000000e+02 1.214935764437541366e-06
6.610000000000000000e+02 1.212185225085704587e-06
6.620000000000000000e+02 1.209440597449429333e-06
6.630000000000000000e+02 1.206714500767702702e-06
6.640000000000000000e+02 1.203991132570081390e-06
6.650000000000000000e+02 1.201291524921543896e-06
6.660000000000000000e+02 1.198590894091466907e-06
6.670000000000000000e+02 1.195906747852859553e-06
6.680000000000000000e+02 1.193217258332879283e-06
6.690000000000000000e+02 1.190550960927794222e-06
6.700000000000000000e+02 1.187893531096051447e-06
6.710000000000000000e+02 1.185243831969273742e-06
6.720000000000000000e+02 1.182612663797044661e-06
6.730000000000000000e+02 1.179979335574898869e-06
6.740000000000000000e+02 1.177358512904902454e-06
6.750000000000000000e+02 1.174750195787055418e-06
6.760000000000000000e+02 1.172151769424090162e-06
6.770000000000000000e+02 1.169559482150361873e-06
6.780000000000000000e+02 1.166982656286563724e-06
6.790000000000000000e+02 1.164408672593708616e-06
6.800000000000000000e+02 1.161842988040007185e-06
6.810000000000000000e+02 1.159288103735889308e-06
6.820000000000000000e+02 1.156740154328872450e-06
6.830000000000000000e+02 1.154208007392298896e-06
6.840000000000000000e+02 1.151680521616071928e-06
6.850000000000000000e+02 1.149164972957805730e-06
6.860000000000000000e+02 1.146646468441758770e-06
6.870000000000000000e+02 1.144160933108651079e-06
6.880000000000000000e+02 1.141667439696902875e-06
6.890000000000000000e+02 1.139184860221575946e-06
6.900000000000000000e+02 1.136717401095665991e-06
6.910000000000000000e+02 1.134249373535567429e-06
6.920000000000000000e+02 1.131791009356675204e-06
6.930000000000000000e+02 1.129342649619502481e-06
6.940000000000000000e+02 1.126897927861136850e-06
6.950000000000000000e+02 1.124470486502104905e-06
6.960000000000000000e+02 1.122049752666498534e-06
6.970000000000000000e+02 1.119634589485940523e-06
6.980000000000000000e+02 1.117235115088988096e-06
6.990000000000000000e+02 1.114828364734421484e-06
7.000000000000000000e+02 1.112436166295083240e-06
7.010000000000000000e+02 1.110062953557644505e-06
7.020000000000000000e+02 1.107697016777819954e-06
7.030000000000000000e+02 1.105328010453376919e-06
7.040000000000000000e+02 1.102968894883815665e-06
7.050000000000000000e+02 1.100620011129649356e-06
7.060000000000000000e+02 1.098271923183347099e-06
7.070000000000000000e+02 1.095944071494159289e-06
7.080000000000000000e+02 1.093621449399506673e-06
7.090000000000000000e+02 1.091304397959902417e-06
7.100000000000000000e+02 1.089004399545956403e-06
7.110000000000000000e+02 1.086699171537475195e-06
7.120000000000000000e+02 1.084413952412432991e-06
7.130000000000000000e+02 1.082121116269263439e-06
7.140000000000000000e+02 1.079845105778076686e-06
7.150000000000000000e+02 1.077573188013047911e-06
7.160000000000000000e+02 1.075307068276742939e-06
7.170000000000000000e+02 1.073056978384556714e-06
7.180000000000000000e+02 1.070803818947752006e-06
7.190000000000000000e+02 1.068557253347535152e-06
7.200000000000000000e+02 1.066325921783572994e-06
7.210000000000000000e+02 1.064094021785422228e-06
7.220000000000000000e+02 1.061871671481640078e-06
7.230000000000000000e+02 1.059654437085555401e-06
7.240000000000000000e+02 1.057455165209830739e-06
7.250000000000000000e+02 1.055255211213079747e-06
7.260000000000000000e+02 1.053063897415995598e-06
7.270000000000000000e+02 1.050875766850367654e-06
7.280000000000000000e+02 1.048700710271077696e-06
7.290000000000000000e+02 1.046533952830941416e-06
7.300000000000000000e+02 1.044371970237989444e-06
7.310000000000000000e+02 1.042215330926410388e-06
7.320000000000000000e+02 1.040068013935524505e-06
7.330000000000000000e+02 1.037920583257800899e-06
7.340000000000000000e+02 1.035792593029327691e-06
7.350000000000000000e+02 1.033657213156402577e-06
7.360000000000000000e+02 1.031539341056486592e-06
7.370000000000000000e+02 1.029423060572298709e-06
7.380000000000000000e+02 1.027315875035128556e-06
7.390000000000000000e+02 1.025218125505489297e-06
7.400000000000000000e+02 1.023125832944060676e-06
7.410000000000000000e+02 1.021035927806224208e-06
7.420000000000000000e+02 1.018969442156958394e-06
7.430000000000000000e+02 1.016891815197595861e-06
7.440000000000000000e+02 1.014826466416707262e-06
7.450000000000000000e+02 1.012775669551047031e-06
7.460000000000000000e+02 1.010725554806413129e-06
7.470000000000000000e+02 1.008671461022458971e-06
7.480000000000000000e+02 1.006641468848101795e-06
7.490000000000000000e+02 1.004605564958183095e-06
7.500000000000000000e+02 1.002584326670330483e-06
7.510000000000000000e+02 1.000564111564017367e-06
7.520000000000000000e+02 9.985513997889938764e-07
7.530000000000000000e+02 9.965432354874792509e-07
7.540000000000000000e+02 9.945543979483773001e-07
7.550000000000000000e+02 9.925524864229373634e-07
7.560000000000000000e+02 9.905651268127257936e-07
7.570000000000000000e+02 9.885889085126109421e-07
7.580000000000000000e+02 9.866155323834391311e-07
7.590000000000000000e+02 9.846471584751270711e-07
7.600000000000000000e+02 9.826876521401572973e-07
7.610000000000000000e+02 9.807315564103191718e-07
7.620000000000000000e+02 9.787847830011742190e-07
7.630000000000000000e+02 9.768483550942619331e-07
7.640000000000000000e+02 9.749021501193055883e-07
7.650000000000000000e+02 9.729806151881348342e-07
7.660000000000000000e+02 9.710536232887534425e-07
7.670000000000000000e+02 9.691398190625477582e-07
7.680000000000000000e+02 9.672362466517370194e-07
7.690000000000000000e+02 9.653281267674174160e-07
7.700000000000000000e+02 9.634318303142208606e-07
7.710000000000000000e+02 9.615358749215374701e-07
7.720000000000000000e+02 9.596570862413500436e-07
7.730000000000000000e+02 9.577747732691932470e-07
7.740000000000000000e+02 9.558900728734442964e-07
7.750000000000000000e+02 9.540204928271123208e-07
7.760000000000000000e+02 9.521611445961752906e-07
7.770000000000000000e+02 9.503031606072909199e-07
7.780000000000000000e+02 9.484541578785865568e-07
7.790000000000000000e+02 9.466031087868032046e-07
7.800000000000000000e+02 9.447665547668293584e-07
7.810000000000000000e+02 9.429319334230967797e-07
7.820000000000000000e+02 9.410989605385111645e-07
7.830000000000000000e+02 9.392775268679542933e-07
7.840000000000000000e+02 9.374592764288536273e-07
7.850000000000000000e+02 9.356499504065141082e-07
7.860000000000000000e+02 9.338417612525518052e-07
7.870000000000000000e+02 9.320490903519385029e-07
7.880000000000000000e+02 9.302544299316650722e-07
7.890000000000000000e+02 9.284674433729378507e-07
7.900000000000000000e+02 9.266769893656601198e-07
7.910000000000000000e+02 9.249070558325911406e-07
7.920000000000000000e+02 9.231318927049869671e-07
7.930000000000000000e+02 9.213625844495254569e-07
7.940000000000000000e+02 9.195990742227877490e-07
7.950000000000000000e+02 9.178484106087125838e-07
7.960000000000000000e+02 9.160968374999356456e-07
7.970000000000000000e+02 9.143482770923583303e-07
7.980000000000000000e+02 9.126046052188030444e-07
7.990000000000000000e+02 9.108755989473138470e-07
8.000000000000000000e+02 9.091421588891535066e-07
8.010000000000000000e+02 9.074180979951051995e-07
8.020000000000000000e+02 9.057034162651689257e-07
8.030000000000000000e+02 9.039944188771187328e-07
8.040000000000000000e+02 9.022837730299215764e-07
8.050000000000000000e+02 9.005860306388058234e-07
8.060000000000000000e+02 8.988830586531548761e-07
8.070000000000000000e+02 8.971928764367476106e-07
8.080000000000000000e+02 8.955191788118099794e-07
8.090000000000000000e+02 8.938337714425870217e-07
8.100000000000000000e+02 8.921611538426077459e-07
8.110000000000000000e+02 8.904925152819487266e-07
8.120000000000000000e+02 8.888302431842021178e-07
8.130000000000000000e+02 8.871678573996177875e-07
8.140000000000000000e+02 8.855181476974394172e-07
8.150000000000000000e+02 8.838613325679034460e-07
8.160000000000000000e+02 8.822117365525627974e-07
8.170000000000000000e+02 8.805794209365558345e-07
8.180000000000000000e+02 8.789409662313119043e-07
8.190000000000000000e+02 8.773180297794169746e-07
8.200000000000000000e+02 8.756865099712740630e-07
8.210000000000000000e+02 8.740687462704954669e-07
8.220000000000000000e+02 8.724484814592869952e-07
8.230000000000000000e+02 8.708467476026271470e-07
8.240000000000000000e+02 8.692351229910855182e-07
8.250000000000000000e+02 8.676364586790441535e-07
8.260000000000000000e+02 8.660338153276825324e-07
8.270000000000000000e+02 8.644445870231720619e-07
8.280000000000000000e+02 8.628582008896046318e-07
8.290000000000000000e+02 8.612744295533047989e-07
8.300000000000000000e+02 8.597078249295009300e-07
8.310000000000000000e+02 8.581245083405519836e-07
8.320000000000000000e+02 8.565584721509367228e-07
8.330000000000000000e+02 8.549985182071395684e-07
8.340000000000000000e+02 8.534365747436822858e-07
8.350000000000000000e+02 8.518885010744270403e-07
8.360000000000000000e+02 8.503373578605533112e-07
8.370000000000000000e+02 8.487986065119912382e-07
8.380000000000000000e+02 8.472541708215430845e-07
8.390000000000000000e+02 8.457190574517881032e-07
8.400000000000000000e+02 8.441858199148555286e-07
8.410000000000000000e+02 8.426545718975830823e-07
8.420000000000000000e+02 8.411379894823767245e-07
8.430000000000000000e+02 8.396216344408458099e-07
8.440000000000000000e+02 8.381034604099113494e-07
8.450000000000000000e+02 8.365968255930056330e-07
8.460000000000000000e+02 8.351017868335475214e-07
8.470000000000000000e+02 8.335981078744225670e-07
8.480000000000000000e+02 8.321028417412890121e-07
8.490000000000000000e+02 8.306100767185853329e-07
8.500000000000000000e+02 8.291232802548620384e-07
8.510000000000000000e+02 8.276370522253273521e-07
8.520000000000000000e+02 8.261641823992249556e-07
8.530000000000000000e+02 8.246916536336357240e-07
8.540000000000000000e+02 8.232321988543844782e-07
8.550000000000000000e+02 8.217652407438436057e-07
8.560000000000000000e+02 8.203201105061452836e-07
8.570000000000000000e+02 8.188711149159644265e-07
8.580000000000000000e+02 8.174242225322814193e-07
8.590000000000000000e+02 8.159828439602279104e-07
8.600000000000000000e+02 8.145440801854419988e-07
8.610000000000000000e+02 8.131109439091233071e-07
8.620000000000000000e+02 8.116845719996490516e-07
8.630000000000000000e+02 8.102685455924074631e-07
8.640000000000000000e+02 8.088517802207206842e-07
8.650000000000000000e+02 8.074325137386040296e-07
8.660000000000000000e+02 8.060183063207659870e-07
8.670000000000000000e+02 8.046108064263535198e-07
8.680000000000000000e+02 8.032056939555332065e-07
8.690000000000000000e+02 8.018087669370288495e-07
8.700000000000000000e+02 8.004122378224565182e-07
8.710000000000000000e+02 7.990229278220795095e-07
8.720000000000000000e+02 7.976323672664875630e-07
8.730000000000000000e+02 7.962525501170603093e-07
8.740000000000000000e+02 7.948738129925914109e-07
8.750000000000000000e+02 7.935002486192388460e-07
8.760000000000000000e+02 7.921288442958029918e-07
8.770000000000000000e+02 7.907630106274154969e-07
8.780000000000000000e+02 7.893953579696244560e-07
8.790000000000000000e+02 7.880429393480881117e-07
8.800000000000000000e+02 7.866865416872315109e-07
8.810000000000000000e+02 7.853315082684275694e-07
8.820000000000000000e+02 7.839859108571545221e-07
8.830000000000000000e+02 7.826372439012629911e-07
8.840000000000000000e+02 7.813046067894902080e-07
8.850000000000000000e+02 7.799696390975441318e-07
8.860000000000000000e+02 7.786342166582471691e-07
8.870000000000000000e+02 7.773052175252814777e-07
8.880000000000000000e+02 7.759796858408662956e-07
8.890000000000000000e+02 7.746565984234621283e-07
8.900000000000000000e+02 7.733368647677707486e-07
8.910000000000000000e+02 7.720274197708931752e-07
8.920000000000000000e+02 7.707095619480242021e-07
8.930000000000000000e+02 7.694051191720063798e-07
8.940000000000000000e+02 7.681043143747956492e-07
8.950000000000000000e+02 7.668016337447625119e-07
8.960000000000000000e+02 7.655085028090979904e-07
8.970000000000000000e+02 7.642155424036900513e-07
8.980000000000000000e+02 7.629213882864860352e-07
8.990000000000000000e+02 7.616379775754467119e-07
9.000000000000000000e+02 7.603582616866333410e-07
9.010000000000000000e+02 7.590812174385064282e-07
9.020000000000000000e+02 7.577970677630219143e-07
9.030000000000000000e+02 7.565278679066977929e-07
9.040000000000000000e+02 7.552632723673013970e-07
9.050000000000000000e+02 7.539971420555957593e-07
9.060000000000000000e+02 7.527291359110677149e-07
9.070000000000000000e+02 7.514730100410815794e-07
9.080000000000000000e+02 7.502178505092160776e-07
9.090000000000000000e+02 7.489658742088067811e-07
9.100000000000000000e+02 7.477188432858383749e-07
9.110000000000000000e+02 7.464723239536397159e-07
9.120000000000000000e+02 7.452352974723908119e-07
9.130000000000000000e+02 7.439917908413917758e-07
9.140000000000000000e+02 7.427626087519456632e-07
9.150000000000000000e+02 7.415277991640323307e-07
9.160000000000000000e+02 7.402994128824502695e-07
9.170000000000000000e+02 7.390792688966030255e-07
9.180000000000000000e+02 7.378544069069903344e-07
9.190000000000000000e+02 7.366334102698601782e-07
9.200000000000000000e+02 7.354184390351292677e-07
9.210000000000000000e+02 7.342073899962997530e-07
9.220000000000000000e+02 7.330025368901260663e-07
9.230000000000000000e+02 7.317912604776211083e-07
9.240000000000000000e+02 7.305909548449562863e-07
9.250000000000000000e+02 7.293917860806686804e-07
9.260000000000000000e+02 7.281981879714294337e-07
9.270000000000000000e+02 7.270020887517603114e-07
9.280000000000000000e+02 7.258201435433875304e-07
9.290000000000000000e+02 7.246317181852646172e-07
9.300000000000000000e+02 7.234491476992843673e-07
9.310000000000000000e+02 7.222672024909115862e-07
9.320000000000000000e+02 7.210896910692099482e-07
9.330000000000000000e+02 7.199220704023900907e-07
9.340000000000000000e+02 7.187452979451336432e-07
9.350000000000000000e+02 7.175783025559212547e-07
9.360000000000000000e+02 7.164209705479152035e-07
9.370000000000000000e+02 7.152580110414419323e-07
9.380000000000000000e+02 7.140986326703568920e-07
9.390000000000000000e+02 7.129386858650832437e-07
9.400000000000000000e+02 7.117910172382835299e-07
9.410000000000000000e+02 7.106458497219136916e-07
9.420000000000000000e+02 7.094909051374997944e-07
9.430000000000000000e+02 7.083499440341256559e-07
9.440000000000000000e+02 7.072095513649401255e-07
9.450000000000000000e+02 7.060694429128488991e-07
9.460000000000000000e+02 7.049442842799180653e-07
9.470000000000000000e+02 7.038083253974036779e-07
9.480000000000000000e+02 7.026698085610405542e-07
9.490000000000000000e+02 7.015507321739278268e-07
9.500000000000000000e+02 7.004318831604905427e-07
9.510000000000000000e+02 6.993145689193625003e-07
9.520000000000000000e+02 6.981897513469448313e-07
9.530000000000000000e+02 6.970770982661633752e-07
9.540000000000000000e+02 6.959678557905135676e-07
9.550000000000000000e+02 6.948577038201619871e-07
9.560000000000000000e+02 6.937479497537424322e-07
9.570000000000000000e+02 6.926489390934875701e-07
9.580000000000000000e+02 6.915498715898138471e-07
9.590000000000000000e+02 6.904505198690458201e-07
9.600000000000000000e+02 6.893647537253855262e-07
9.610000000000000000e+02 6.882642082928214222e-07
9.620000000000000000e+02 6.871752020742860623e-07
9.630000000000000000e+02 6.860957455501193181e-07
9.640000000000000000e+02 6.850112868050928228e-07
9.650000000000000000e+02 6.839221100563008804e-07
9.660000000000000000e+02 6.828524306001781952e-07
9.670000000000000000e+02 6.817729740760114510e-07
9.680000000000000000e+02 6.806983492424478754e-07
9.690000000000000000e+02 6.796343541282112710e-07
9.700000000000000000e+02 6.785674031561939046e-07
9.710000000000000000e+02 6.774997132197313476e-07
9.720000000000000000e+02 6.764414592907996848e-07
9.730000000000000000e+02 6.753767252121178899e-07
9.740000000000000000e+02 6.743184712831862271e-07
9.750000000000000000e+02 6.732657880093029235e-07
9.760000000000000000e+02 6.722184480167925358e-07
9.770000000000000000e+02 6.711683226967579685e-07
9.780000000000000000e+02 6.701234269712585956e-07
9.790000000000000000e+02 6.690812597298645414e-07
9.800000000000000000e+02 6.680393198621459305e-07
9.810000000000000000e+02 6.669988579233177006e-07
9.820000000000000000e+02 6.659656719421036541e-07
9.830000000000000000e+02 6.649280521742184646e-07
9.840000000000000000e+02 6.639073717451537959e-07
9.850000000000000000e+02 6.628746405112906359e-07
9.860000000000000000e+02 6.618512884415395092e-07
9.870000000000000000e+02 6.608236162719549611e-07
9.880000000000000000e+02 6.598071422558859922e-07
9.890000000000000000e+02 6.587902134924661368e-07
9.900000000000000000e+02 6.577780595762305893e-07
9.910000000000000000e+02 6.567780133082123939e-07
9.920000000000000000e+02 6.557761480507906526e-07
9.930000000000000000e+02 6.547766133735422045e-07
9.940000000000000000e+02 6.537769650094560347e-07
9.950000000000000000e+02 6.527907316922210157e-07
9.960000000000000000e+02 6.518007467093411833e-07
9.970000000000000000e+02 6.508093406409898307e-07
9.980000000000000000e+02 6.498266884591430426e-07
9.990000000000000000e+02 6.488463668574695475e-07


==> dat/oned_noise_sig.dat <==
0.000000000000000000e+00 8.867261409759521484e-01 8.876594305038452148e-01
1.000000000000000000e+00 5.858092382550239563e-02 5.901090055704116821e-02
2.000000000000000000e+00 9.891250729560852051e-01 9.847446084022521973e-01
3.000000000000000000e+00 4.550314843654632568e-01 4.522693753242492676e-01
4.000000000000000000e+00 2.164430916309356689e-01 2.157887071371078491e-01
5.000000000000000000e+00 5.190709829330444336e-01 5.187236070632934570e-01
6.000000000000000000e+00 9.600237011909484863e-01 9.597318172454833984e-01
7.000000000000000000e+00 6.481044888496398926e-01 6.475771069526672363e-01
8.000000000000000000e+00 3.936031758785247803e-01 3.929896652698516846e-01
9.000000000000000000e+00 4.433222711086273193e-01 4.426398277282714844e-01
1.000000000000000000e+01 8.820806145668029785e-01 8.818416595458984375e-01
1.100000000000000000e+01 2.395007312297821045e-01 2.390404939651489258e-01
1.200000000000000000e+01 2.993752658367156982e-01 2.996624410152435303e-01
1.300000000000000000e+01 3.822804391384124756e-01 3.824933469295501709e-01
1.400000000000000000e+01 3.159595131874084473e-01 3.155804574489593506e-01
1.500000000000000000e+01 2.734362483024597168e-01 2.730808854103088379e-01
1.600000000000000000e+01 8.980902433395385742e-01 8.981292247772216797e-01
1.700000000000000000e+01 9.322367906570434570e-01 9.328082203865051270e-01
1.800000000000000000e+01 6.686936616897583008e-01 6.712296605110168457e-01
1.900000000000000000e+01 1.425362937152385712e-02 1.490254234522581100e-02
2.000000000000000000e+01 9.817354679107666016e-01 9.813857674598693848e-01
2.100000000000000000e+01 3.065744638442993164e-01 3.060558438301086426e-01
2.200000000000000000e+01 6.513825654983520508e-01 6.511383056640625000e-01
2.300000000000000000e+01 1.169612333178520203e-01 1.167905181646347046e-01
2.400000000000000000e+01 7.880090475082397461e-01 7.875537276268005371e-01
2.500000000000000000e+01 1.487106829881668091e-01 1.485554426908493042e-01
2.600000000000000000e+01 3.827413618564605713e-01 3.819915950298309326e-01
2.700000000000000000e+01 9.468799829483032227e-01 9.466108679771423340e-01
2.800000000000000000e+01 4.239130616188049316e-01 4.233752489089965820e-01
2.900000000000000000e+01 7.332895994186401367e-01 7.332298159599304199e-01
3.000000000000000000e+01 4.419499635696411133e-02 4.439756646752357483e-02
3.100000000000000000e+01 5.805856734514236450e-02 5.859129130840301514e-02
3.200000000000000000e+01 7.661095261573791504e-02 7.641971856355667114e-02
3.300000000000000000e+01 6.009577587246894836e-02 5.994848534464836121e-02
3.400000000000000000e+01 4.433201849460601807e-01 4.428502619266510010e-01
3.500000000000000000e+01 8.180723190307617188e-01 8.179377317428588867e-01
3.600000000000000000e+01 6.556893587112426758e-01 6.552817821502685547e-01
3.700000000000000000e+01 2.335023880004882812e-01 2.331764847040176392e-01
3.800000000000000000e+01 5.190442204475402832e-01 5.185803174972534180e-01
3.900000000000000000e+01 8.263562917709350586e-01 8.267355561256408691e-01
4.000000000000000000e+01 3.372007906436920166e-01 3.425525724887847900e-01
4.100000000000000000e+01 4.901226982474327087e-02 4.932023957371711731e-02
4.200000000000000000e+01 6.183881759643554688e-01 6.172569990158081055e-01
4.300000000000000000e+01 6.402558088302612305e-01 6.397335529327392578e-01
4.400000000000000000e+01 7.741841077804565430e-01 7.736335396766662598e-01
4.500000000000000000e+01 2.437666617333889008e-02 2.440372668206691742e-02
4.600000000000000000e+01 6.274632215499877930e-01 6.270393729209899902e-01
4.700000000000000000e+01 6.688094735145568848e-01 6.685204505920410156e-01
4.800000000000000000e+01 9.635190963745117188e-01 9.633319377899169922e-01
4.900000000000000000e+01 9.227705597877502441e-01 9.222730994224548340e-01
5.000000000000000000e+01 3.116643428802490234e-01 3.120359480381011963e-01
5.100000000000000000e+01 3.444170355796813965e-01 3.476254343986511230e-01
5.200000000000000000e+01 5.084235072135925293e-01 5.081312656402587891e-01
5.300000000000000000e+01 8.396674394607543945e-01 8.393259644508361816e-01
5.400000000000000000e+01 9.816933274269104004e-01 9.808247685432434082e-01
5.500000000000000000e+01 8.787300586700439453e-01 8.786746859550476074e-01
5.600000000000000000e+01 1.375416517257690430e-01 1.371852159500122070e-01
5.700000000000000000e+01 7.960556149482727051e-01 7.957369685173034668e-01
5.800000000000000000e+01 1.751687973737716675e-01 1.748906821012496948e-01
5.900000000000000000e+01 6.175561547279357910e-01 6.172231435775756836e-01
6.000000000000000000e+01 3.708136081695556641e-01 3.704994320869445801e-01
6.100000000000000000e+01 3.869886100292205811e-01 3.865089714527130127e-01
6.200000000000000000e+01 3.431362807750701904e-01 3.421568274497985840e-01
6.300000000000000000e+01 6.493251323699951172e-01 6.483408212661743164e-01
6.400000000000000000e+01 7.329186797142028809e-01 7.323551774024963379e-01
6.500000000000000000e+01 7.524687051773071289e-01 7.549491524696350098e-01
6.600000000000000000e+01 4.988382756710052490e-02 4.979780688881874084e-02
6.700000000000000000e+01 5.353239178657531738e-02 5.340135097503662109e-02
6.800000000000000000e+01 9.568764567375183105e-01 9.569287896156311035e-01
6.900000000000000000e+01 5.188673734664916992e-01 5.188237428665161133e-01
7.000000000000000000e+01 8.247165083885192871e-01 8.246513009071350098e-01
7.100000000000000000e+01 7.272592782974243164e-01 7.270681858062744141e-01
7.200000000000000000e+01 8.544178605079650879e-01 8.540810942649841309e-01
7.300000000000000000e+01 2.693937718868255615e-01 2.689352035522460938e-01
7.400000000000000000e+01 5.253376364707946777e-01 5.245715379714965820e-01
7.500000000000000000e+01 8.459403514862060547e-01 8.452405333518981934e-01
7.600000000000000000e+01 6.024962067604064941e-01 6.020039916038513184e-01
7.700000000000000000e+01 8.599552512168884277e-01 8.596899509429931641e-01
7.800000000000000000e+01 3.301236629486083984e-01 3.299511671066284180e-01
7.900000000000000000e+01 4.369752481579780579e-02 4.378883913159370422e-02
8.000000000000000000e+01 6.433481574058532715e-01 6.423695087432861328e-01
8.100000000000000000e+01 5.911129713058471680e-01 5.901724696159362793e-01
8.200000000000000000e+01 2.964356541633605957e-01 2.958726882934570312e-01
8.300000000000000000e+01 6.697925329208374023e-01 6.695351004600524902e-01
8.400000000000000000e+01 8.578114509582519531e-01 8.574767708778381348e-01
8.500000000000000000e+01 6.802715659141540527e-01 6.802334189414978027e-01
8.600000000000000000e+01 5.966323018074035645e-01 5.962166190147399902e-01
8.700000000000000000e+01 5.645747780799865723e-01 5.642831325531005859e-01
8.800000000000000000e+01 7.234790921211242676e-02 7.320799678564071655e-02
8.900000000000000000e+01 6.723651885986328125e-01 6.718123555183410645e-01
9.000000000000000000e+01 8.476543426513671875e-01 8.470779061317443848e-01
9.100000000000000000e+01 2.520254552364349365e-01 2.519707083702087402e-01
9.200000000000000000e+01 2.297943830490112305e-01 2.294389605522155762e-01
9.300000000000000000e+01 3.475190997123718262e-01 3.477377891540527344e-01
9.400000000000000000e+01 6.336949467658996582e-01 6.330935359001159668e-01
9.500000000000000000e+01 9.703797698020935059e-01 9.702816605567932129e-01
9.600000000000000000e+01 9.958763122558593750e-01 9.934887886047363281e-01
9.700000000000000000e+01 4.260901361703872681e-02 4.291052743792533875e-02
9.800000000000000000e+01 2.318550199270248413e-01 2.315288484096527100e-01
9.900000000000000000e+01 7.649740576744079590e-01 7.649626731872558594e-01
1.000000000000000000e+02 3.363635540008544922e-01 3.359495997428894043e-01
1.010000000000000000e+02 6.349869072437286377e-03 9.149296209216117859e-03
1.020000000000000000e+02 1.384000629186630249e-01 1.381064206361770630e-01
1.030000000000000000e+02 7.538734376430511475e-02 7.525841146707534790e-02
1.040000000000000000e+02 4.954069554805755615e-01 4.946722090244293213e-01
1.050000000000000000e+02 4.185273647308349609e-01 4.179027974605560303e-01
1.060000000000000000e+02 2.121764235198497772e-02 2.171766012907028198e-02
1.070000000000000000e+02 4.310488104820251465e-01 4.298009872436523438e-01
1.080000000000000000e+02 8.380153775215148926e-01 8.407506346702575684e-01
1.090000000000000000e+02 6.887045502662658691e-01 6.883236169815063477e-01
1.100000000000000000e+02 7.852593064308166504e-01 7.853160500526428223e-01
1.110000000000000000e+02 1.398294270038604736e-01 1.399492174386978149e-01
1.120000000000000000e+02 3.029251694679260254e-01 3.026992082595825195e-01
1.130000000000000000e+02 7.645393610000610352e-01 7.643237709999084473e-01
1.140000000000000000e+02 7.377448678016662598e-01 7.372313737869262695e-01
1.150000000000000000e+02 7.540919780731201172e-01 7.536404132843017578e-01
1.160000000000000000e+02 2.505472302436828613e-01 2.499321550130844116e-01
1.170000000000000000e+02 1.504193842411041260e-01 1.501144170761108398e-01
1.180000000000000000e+02 7.603567242622375488e-01 7.603688836097717285e-01
1.190000000000000000e+02 6.641968488693237305e-01 6.639689207077026367e-01
1.200000000000000000e+02 1.811567842960357666e-01 1.809507012367248535e-01
1.210000000000000000e+02 9.590011835098266602e-01 9.586973786354064941e-01
1.220000000000000000e+02 3.528808653354644775e-01 3.523143231868743896e-01
1.230000000000000000e+02 6.221503615379333496e-01 6.216231584548950195e-01
1.240000000000000000e+02 9.723150730133056641e-01 9.719547629356384277e-01
1.250000000000000000e+02 6.597995162010192871e-01 6.586878895759582520e-01
1.260000000000000000e+02 8.755247592926025391e-01 8.750119209289550781e-01
1.270000000000000000e+02 5.523397922515869141e-01 5.518429875373840332e-01
1.280000000000000000e+02 6.199554204940795898e-01 6.196550130844116211e-01
1.290000000000000000e+02 6.583036780357360840e-01 6.578755974769592285e-01
1.300000000000000000e+02 2.979372143745422363e-01 2.976577579975128174e-01
1.310000000000000000e+02 9.680498838424682617e-01 9.677474498748779297e-01
1.320000000000000000e+02 7.944127321243286133e-01 7.940897345542907715e-01
1.330000000000000000e+02 8.728387951850891113e-01 8.722271323204040527e-01
1.340000000000000000e+02 6.184325367212295532e-02 6.243127584457397461e-02
1.350000000000000000e+02 3.806414008140563965e-01 3.804879188537597656e-01
1.360000000000000000e+02 6.494489908218383789e-01 6.491749882698059082e-01
1.370000000000000000e+02 7.692798972129821777e-01 7.687121033668518066e-01
1.380000000000000000e+02 9.591990113258361816e-01 9.590694308280944824e-01
1.390000000000000000e+02 5.118173956871032715e-01 5.128597617149353027e-01
1.400000000000000000e+02 9.250964522361755371e-01 9.250187277793884277e-01
1.410000000000000000e+02 3.344050422310829163e-02 3.350075706839561462e-02
1.420000000000000000e+02 8.930838704109191895e-01 8.948571085929870605e-01
1.430000000000000000e+02 7.392393946647644043e-01 7.429926991462707520e-01
1.440000000000000000e+02 6.581741571426391602e-01 6.577267646789550781e-01
1.450000000000000000e+02 7.925871014595031738e-01 7.924851775169372559e-01
1.460000000000000000e+02 3.111927211284637451e-01 3.108843863010406494e-01
1.470000000000000000e+02 3.656906783580780029e-01 3.651377856731414795e-01
1.480000000000000000e+02 5.498344302177429199e-01 5.492790341377258301e-01
1.490000000000000000e+02 5.293689966201782227e-01 5.343337655067443848e-01
1.500000000000000000e+02 6.465422511100769043e-01 6.484289169311523438e-01
1.510000000000000000e+02 3.661238774657249451e-02 3.676461800932884216e-02
1.520000000000000000e+02 8.684278726577758789e-01 8.677140474319458008e-01
1.530000000000000000e+02 9.352092631161212921e-03 1.104975398629903793e-02
1.540000000000000000e+02 7.918928861618041992e-01 7.908375859260559082e-01
1.550000000000000000e+02 1.950729489326477051e-01 1.941251605749130249e-01
1.560000000000000000e+02 5.470382422208786011e-02 5.467896908521652222e-02
1.570000000000000000e+02 9.784779548645019531e-01 9.781494736671447754e-01
1.580000000000000000e+02 6.130748391151428223e-01 6.242072582244873047e-01
1.590000000000000000e+02 3.866854310035705566e-02 3.913895785808563232e-02
1.600000000000000000e+02 8.339747190475463867e-01 8.341029882431030273e-01
1.610000000000000000e+02 7.671651989221572876e-02 7.668067514896392822e-02
1.620000000000000000e+02 8.121923208236694336e-01 8.120427727699279785e-01
1.630000000000000000e+02 2.034617513418197632e-01 2.030664831399917603e-01
1.640000000000000000e+02 1.638493090867996216e-01 1.631862670183181763e-01
1.650000000000000000e+02 4.196370840072631836e-01 4.189384281635284424e-01
1.660000000000000000e+02 6.867932528257369995e-02 6.893450766801834106e-02
1.670000000000000000e+02 9.424623250961303711e-01 9.417077302932739258e-01
1.680000000000000000e+02 9.565480947494506836e-01 9.577645659446716309e-01
1.690000000000000000e+02 9.095771312713623047e-01 9.088085293769836426e-01
1.700000000000000000e+02 8.019221425056457520e-01 8.017709851264953613e-01
1.710000000000000000e+02 9.916571378707885742e-01 9.894040822982788086e-01
1.720000000000000000e+02 7.890670299530029297e-01 7.888996005058288574e-01
1.730000000000000000e+02 4.010282456874847412e-01 4.033972918987274170e-01
1.740000000000000000e+02 6.126949191093444824e-01 6.123393177986145020e-01
1.750000000000000000e+02 3.625645339488983154e-01 3.632290661334991455e-01
1.760000000000000000e+02 3.227927386760711670e-01 3.226746022701263428e-01
1.770000000000000000e+02 5.932868719100952148e-01 5.941362977027893066e-01
1.780000000000000000e+02 2.693908512592315674e-01 2.694651484489440918e-01
1.790000000000000000e+02 5.570069551467895508e-01 5.563437342643737793e-01
1.800000000000000000e+02 1.562836319208145142e-01 1.559794396162033081e-01
1.810000000000000000e+02 2.581519782543182373e-01 2.580814957618713379e-01
1.820000000000000000e+02 8.831580877304077148e-01 8.831863403320312500e-01
1.830000000000000000e+02 8.206526637077331543e-01 8.205481171607971191e-01
1.840000000000000000e+02 3.119629621505737305e-01 3.115347921848297119e-01
1.850000000000000000e+02 9.277002215385437012e-01 9.274515509605407715e-01
1.860000000000000000e+02 5.050786733627319336e-01 5.045039653778076172e-01
1.870000000000000000e+02 9.643670320510864258e-01 9.639855623245239258e-01
1.880000000000000000e+02 7.947437167167663574e-01 7.945746779441833496e-01
1.890000000000000000e+02 8.306930661201477051e-01 8.304142951965332031e-01
1.900000000000000000e+02 4.233289510011672974e-02 4.253820329904556274e-02
1.910000000000000000e+02 5.909375846385955811e-02 5.872921273112297058e-02
1.920000000000000000e+02 8.986243605613708496e-01 8.984942436218261719e-01
1.930000000000000000e+02 8.760733008384704590e-01 8.758176565170288086e-01
1.940000000000000000e+02 2.096229046583175659e-01 2.093617171049118042e-01
1.950000000000000000e+02 1.170941218733787537e-01 1.168645694851875305e-01
1.960000000000000000e+02 6.957532465457916260e-02 7.026591151952743530e-02
1.970000000000000000e+02 3.030377626419067383e-01 3.025814294815063477e-01
1.980000000000000000e+02 4.341801106929779053e-01 4.337831139564514160e-01
1.990000000000000000e+02 9.037331342697143555e-01 9.035764932632446289e-01
2.000000000000000000e+02 5.611873269081115723e-01 5.611031055450439453e-01
2.010000000000000000e+02 1.290731579065322876e-01 1.291561424732208252e-01
2.020000000000000000e+02 8.690919876098632812e-01 8.686946630477905273e-01
2.030000000000000000e+02 1.919214427471160889e-01 1.915437728166580200e-01
2.040000000000000000e+02 4.884137809276580811e-01 4.882458150386810303e-01
2.050000000000000000e+02 7.383386492729187012e-01 7.379893064498901367e-01
2.060000000000000000e+02 4.822071790695190430e-01 4.815027415752410889e-01
2.070000000000000000e+02 6.071659922599792480e-01 6.070060133934020996e-01
2.080000000000000000e+02 8.282706141471862793e-01 8.278921246528625488e-01
2.090000000000000000e+02 1.890678554773330688e-01 1.887700259685516357e-01
2.100000000000000000e+02 7.143062949180603027e-01 7.136762738227844238e-01
2.110000000000000000e+02 2.228896766901016235e-01 2.224819511175155640e-01
2.120000000000000000e+02 7.197781801223754883e-01 7.191824316978454590e-01
2.130000000000000000e+02 7.547309994697570801e-01 7.544339299201965332e-01
2.140000000000000000e+02 6.894318461418151855e-01 6.888454556465148926e-01
2.150000000000000000e+02 6.770341396331787109e-01 6.765422224998474121e-01
2.160000000000000000e+02 1.370797455310821533e-01 1.368948817253112793e-01
2.170000000000000000e+02 2.070136070251464844e-01 2.067050337791442871e-01
2.180000000000000000e+02 6.304094195365905762e-01 6.297812461853027344e-01
2.190000000000000000e+02 5.244177579879760742e-01 5.238305926322937012e-01
2.200000000000000000e+02 1.655080169439315796e-01 1.646510064601898193e-01
2.210000000000000000e+02 7.568435668945312500e-01 7.589393258094787598e-01
2.220000000000000000e+02 9.588786363601684570e-01 9.584291577339172363e-01
2.230000000000000000e+02 1.105925627052783966e-02 1.161134243011474609e-02
2.240000000000000000e+02 7.104930877685546875e-01 7.096455097198486328e-01
2.250000000000000000e+02 4.552932679653167725e-01 4.546828269958496094e-01
2.260000000000000000e+02 2.256465405225753784e-01 2.252265065908432007e-01
2.270000000000000000e+02 4.586788713932037354e-01 4.577038586139678955e-01
2.280000000000000000e+02 2.859268784523010254e-01 2.854522466659545898e-01
2.290000000000000000e+02 8.156431913375854492e-01 8.156004548072814941e-01
2.300000000000000000e+02 1.349632255733013153e-02 1.463771704584360123e-02
2.310000000000000000e+02 3.466538786888122559e-01 3.467085659503936768e-01
2.320000000000000000e+02 1.004218980669975281e-01 1.001976653933525085e-01
2.330000000000000000e+02 3.976405262947082520e-01 3.974260985851287842e-01
2.340000000000000000e+02 9.873886704444885254e-01 9.833828806877136230e-01
2.350000000000000000e+02 7.311019301414489746e-01 7.304824590682983398e-01
2.360000000000000000e+02 7.763047814369201660e-01 7.763014435768127441e-01
2.370000000000000000e+02 4.352099001407623291e-01 4.347079396247863770e-01
2.380000000000000000e+02 4.801300168037414551e-02 4.801828414201736450e-02
2.390000000000000000e+02 2.151153385639190674e-01 2.148303389549255371e-01
2.400000000000000000e+02 5.366493463516235352e-01 5.362952947616577148e-01
2.410000000000000000e+02 7.575280666351318359e-01 7.569114565849304199e-01
2.420000000000000000e+02 7.116467356681823730e-01 7.115364670753479004e-01
2.430000000000000000e+02 7.489519119262695312e-01 7.486181855201721191e-01
2.440000000000000000e+02 4.939685165882110596e-01 4.959360659122467041e-01
2.450000000000000000e+02 9.606631398200988770e-01 9.605581164360046387e-01
2.460000000000000000e+02 1.620805114507675171e-01 1.617176383733749390e-01
2.470000000000000000e+02 2.333092391490936279e-01 2.331547886133193970e-01
2.480000000000000000e+02 2.290173172950744629e-01 2.286342680454254150e-01
2.490000000000000000e+02 9.362133741378784180e-01 9.360730051994323730e-01
2.500000000000000000e+02 5.196644067764282227e-01 5.193108320236206055e-01
2.510000000000000000e+02 7.437514662742614746e-01 7.433701753616333008e-01
2.520000000000000000e+02 2.426614910364151001e-01 2.424773871898651123e-01
2.530000000000000000e+02 8.515956401824951172e-01 8.515164852142333984e-01
2.540000000000000000e+02 2.329041808843612671e-01 2.327654510736465454e-01
2.550000000000000000e+02 7.368307709693908691e-01 7.405384182929992676e-01
2.560000000000000000e+02 1.061992421746253967e-01 1.059540659189224243e-01
2.570000000000000000e+02 7.620586752891540527e-01 7.617813944816589355e-01
2.580000000000000000e+02 4.241743087768554688e-01 4.248740673065185547e-01
2.590000000000000000e+02 8.976753354072570801e-01 8.974448442459106445e-01
2.600000000000000000e+02 4.249701201915740967e-01 4.248058199882507324e-01
2.610000000000000000e+02 2.263453155755996704e-01 2.257615178823471069e-01
2.620000000000000000e+02 9.814915657043457031e-01 9.792463183403015137e-01
2.630000000000000000e+02 7.327686995267868042e-02 7.400192320346832275e-02
2.640000000000000000e+02 8.476898074150085449e-01 8.471425771713256836e-01
2.650000000000000000e+02 6.220157742500305176e-01 6.219545602798461914e-01
2.660000000000000000e+02 8.497788310050964355e-01 8.496050834655761719e-01
2.670000000000000000e+02 3.053704500198364258e-01 3.049944937229156494e-01
2.680000000000000000e+02 7.550188302993774414e-01 7.546839118003845215e-01
2.690000000000000000e+02 7.529383301734924316e-01 7.518851757049560547e-01
2.700000000000000000e+02 5.219526886940002441e-01 5.202295184135437012e-01
2.710000000000000000e+02 3.308245241641998291e-01 3.303467631340026855e-01
2.720000000000000000e+02 3.514027222990989685e-02 3.525919839739799500e-02
2.730000000000000000e+02 6.705924868583679199e-01 6.698011159896850586e-01
2.740000000000000000e+02 4.188741147518157959e-01 4.168229699134826660e-01
2.750000000000000000e+02 9.490129947662353516e-01 9.487814903259277344e-01
2.760000000000000000e+02 8.998503088951110840e-01 8.996564149856567383e-01
2.770000000000000000e+02 9.795098900794982910e-01 9.788208007812500000e-01
2.780000000000000000e+02 8.260154128074645996e-01 8.257261514663696289e-01
2.790000000000000000e+02 6.796181797981262207e-01 6.791013479232788086e-01
2.800000000000000000e+02 7.909980416297912598e-01 7.910599112510681152e-01
2.810000000000000000e+02 5.444561839103698730e-01 5.439014434814453125e-01
2.820000000000000000e+02 9.382714629173278809e-01 9.381729960441589355e-01
2.830000000000000000e+02 3.873100578784942627e-01 3.897345960140228271e-01
2.840000000000000000e+02 3.823905587196350098e-01 3.821573555469512939e-01
2.850000000000000000e+02 3.945784270763397217e-01 3.941625356674194336e-01
2.860000000000000000e+02 7.470628023147583008e-01 7.470287084579467773e-01
2.870000000000000000e+02 8.423427343368530273e-01 8.422242999076843262e-01
2.880000000000000000e+02 4.416689872741699219e-01 4.452829360961914062e-01
2.890000000000000000e+02 3.580371439456939697e-01 3.601016700267791748e-01
2.900000000000000000e+02 8.367910385131835938e-01 8.358429670333862305e-01
2.910000000000000000e+02 4.009846746921539307e-01 4.004899561405181885e-01
2.920000000000000000e+02 2.568458616733551025e-01 2.565610110759735107e-01
2.930000000000000000e+02 4.259451925754547119e-01 4.254074990749359131e-01
2.940000000000000000e+02 6.008115410804748535e-01 6.000769734382629395e-01
2.950000000000000000e+02 9.465023279190063477e-01 9.468110799789428711e-01
2.960000000000000000e+02 8.175736069679260254e-01 8.195475339889526367e-01
2.970000000000000000e+02 1.221580579876899719e-01 1.218535527586936951e-01
2.980000000000000000e+02 4.525699317455291748e-01 4.521394371986389160e-01
2.990000000000000000e+02 1.510094553232192993e-01 1.510005444288253784e-01
3.000000000000000000e+02 8.824848532676696777e-01 8.823881149291992188e-01
3.010000000000000000e+02 6.941514611244201660e-01 6.935307979583740234e-01
3.020000000000000000e+02 1.850247830152511597e-01 1.846565008163452148e-01
3.030000000000000000e+02 7.158652544021606445e-01 7.149324417114257812e-01
3.040000000000000000e+02 6.449505686759948730e-01 6.446282267570495605e-01
3.050000000000000000e+02 6.581075787544250488e-01 6.576931476593017578e-01
3.060000000000000000e+02 6.493992358446121216e-02 6.490196287631988525e-02
3.070000000000000000e+02 9.205245971679687500e-01 9.203904867172241211e-01
3.080000000000000000e+02 5.324258208274841309e-01 5.320339202880859375e-01
3.090000000000000000e+02 7.881233692169189453e-01 7.877635955810546875e-01
3.100000000000000000e+02 7.156966328620910645e-01 7.151570916175842285e-01
3.110000000000000000e+02 4.953045845031738281e-01 4.944252669811248779e-01
3.120000000000000000e+02 7.372734546661376953e-01 7.369641065597534180e-01
3.130000000000000000e+02 9.855701923370361328e-01 9.851385951042175293e-01
3.140000000000000000e+02 5.211336612701416016e-01 5.247406959533691406e-01
3.150000000000000000e+02 9.578754901885986328e-01 9.573719501495361328e-01
3.160000000000000000e+02 7.452763319015502930e-01 7.444940805435180664e-01
3.170000000000000000e+02 9.998991489410400391e-01 9.897324442863464355e-01
3.180000000000000000e+02 6.720786690711975098e-01 6.756708621978759766e-01
3.190000000000000000e+02 8.419020771980285645e-01 8.416785597801208496e-01
3.200000000000000000e+02 2.638129591941833496e-01 2.631450891494750977e-01
3.210000000000000000e+02 2.483997344970703125e-01 2.479128688573837280e-01
3.220000000000000000e+02 3.472667038440704346e-01 3.467865884304046631e-01
3.230000000000000000e+02 5.499539375305175781e-01 5.496697425842285156e-01
3.240000000000000000e+02 5.182809233665466309e-01 5.247623324394226074e-01
3.250000000000000000e+02 6.695067286491394043e-01 6.690027713775634766e-01
3.260000000000000000e+02 9.781916439533233643e-02 9.761440008878707886e-02
3.270000000000000000e+02 6.587929129600524902e-01 6.581903696060180664e-01
3.280000000000000000e+02 6.203491091728210449e-01 6.201425790786743164e-01
3.290000000000000000e+02 2.610095441341400146e-01 2.607399523258209229e-01
3.300000000000000000e+02 6.570543050765991211e-01 6.565389037132263184e-01
3.310000000000000000e+02 1.639936119318008423e-01 1.636258512735366821e-01
3.320000000000000000e+02 7.176866531372070312e-01 7.175197601318359375e-01
3.330000000000000000e+02 4.691707789897918701e-01 4.688123762607574463e-01
3.340000000000000000e+02 2.158523797988891602e-01 2.154454886913299561e-01
3.350000000000000000e+02 3.199800550937652588e-01 3.196964263916015625e-01
3.360000000000000000e+02 9.198091924190521240e-02 9.201260656118392944e-02
3.370000000000000000e+02 8.946251273155212402e-01 8.944067955017089844e-01
3.380000000000000000e+02 6.512241363525390625e-01 6.514012217521667480e-01
3.390000000000000000e+02 3.009493052959442139e-01 3.005000650882720947e-01
3.400000000000000000e+02 2.354777753353118896e-01 2.351177632808685303e-01
3.410000000000000000e+02 7.796187996864318848e-01 7.791729569435119629e-01
3.420000000000000000e+02 2.799343168735504150e-01 2.794026434421539307e-01
3.430000000000000000e+02 2.455316781997680664e-01 2.451032549142837524e-01
3.440000000000000000e+02 6.681868433952331543e-01 6.677777767181396484e-01
3.450000000000000000e+02 6.896190643310546875e-01 6.891157031059265137e-01
3.460000000000000000e+02 4.983452260494232178e-01 4.977676868438720703e-01
3.470000000000000000e+02 6.471001505851745605e-01 6.466999650001525879e-01
3.480000000000000000e+02 3.835674822330474854e-01 3.853921890258789062e-01
3.490000000000000000e+02 2.133379429578781128e-01 2.136605679988861084e-01
3.500000000000000000e+02 4.720126092433929443e-01 4.716014564037322998e-01
3.510000000000000000e+02 3.594608306884765625e-01 3.590785562992095947e-01
3.520000000000000000e+02 5.961567163467407227e-01 5.963184833526611328e-01
3.530000000000000000e+02 8.867208361625671387e-01 8.864688873291015625e-01
3.540000000000000000e+02 4.233214557170867920e-01 4.268029034137725830e-01
3.550000000000000000e+02 3.069043159484863281e-01 3.081616759300231934e-01
3.560000000000000000e+02 6.522876024246215820e-01 6.524536013603210449e-01
3.570000000000000000e+02 1.527188718318939209e-01 1.528228819370269775e-01
3.580000000000000000e+02 8.730660676956176758e-01 8.731264472007751465e-01
3.590000000000000000e+02 4.133278727531433105e-01 4.129923582077026367e-01
3.600000000000000000e+02 9.977699518203735352e-01 9.923972487449645996e-01
3.610000000000000000e+02 7.193764299154281616e-02 7.257793098688125610e-02
3.620000000000000000e+02 4.228052794933319092e-01 4.268169701099395752e-01
3.630000000000000000e+02 2.764606177806854248e-01 2.799336910247802734e-01
3.640000000000000000e+02 4.142269492149353027e-01 4.161885380744934082e-01
3.650000000000000000e+02 9.424527883529663086e-01 9.422924518585205078e-01
3.660000000000000000e+02 8.394576907157897949e-01 8.396298885345458984e-01
3.670000000000000000e+02 9.626898765563964844e-01 9.625387787818908691e-01
3.680000000000000000e+02 5.305804610252380371e-01 5.342606306076049805e-01
3.690000000000000000e+02 2.692201361060142517e-02 2.701649628579616547e-02
3.700000000000000000e+02 3.829912245273590088e-01 3.824539482593536377e-01
3.710000000000000000e+02 5.479757785797119141e-01 5.469925403594970703e-01
3.720000000000000000e+02 1.925307512283325195e-02 1.952008903026580811e-02
3.730000000000000000e+02 4.038993716239929199e-01 4.062408506870269775e-01
3.740000000000000000e+02 9.327749013900756836e-01 9.326276779174804688e-01
3.750000000000000000e+02 1.396201103925704956e-01 1.394261419773101807e-01
3.760000000000000000e+02 8.001327514648437500e-01 7.999924421310424805e-01
3.770000000000000000e+02 4.236263930797576904e-01 4.226536452770233154e-01
3.780000000000000000e+02 9.777420759201049805e-01 9.762064218521118164e-01
3.790000000000000000e+02 4.898177683353424072e-01 4.902707934379577637e-01
3.800000000000000000e+02 7.673382759094238281e-01 7.670286297798156738e-01
3.810000000000000000e+02 4.302220642566680908e-01 4.296163022518157959e-01
3.820000000000000000e+02 7.006933093070983887e-01 7.001959681510925293e-01
3.830000000000000000e+02 3.305571079254150391e-01 3.300033211708068848e-01
3.840000000000000000e+02 9.465562105178833008e-01 9.467607736587524414e-01
3.850000000000000000e+02 1.000112295150756836e-01 9.976195544004440308e-02
3.860000000000000000e+02 6.424730420112609863e-01 6.419770121574401855e-01
3.870000000000000000e+02 4.882006347179412842e-01 4.874800145626068115e-01
3.880000000000000000e+02 1.723161190748214722e-01 1.720223575830459595e-01
3.890000000000000000e+02 8.886786699295043945e-01 8.898301720619201660e-01
3.900000000000000000e+02 6.396422982215881348e-01 6.392250061035156250e-01
3.910000000000000000e+02 6.778293251991271973e-01 6.769553422927856445e-01
3.920000000000000000e+02 8.983163833618164062e-01 8.993353247642517090e-01
3.930000000000000000e+02 1.460919082164764404e-01 1.455315500497817993e-01
3.940000000000000000e+02 4.727333188056945801e-01 4.721823334693908691e-01
3.950000000000000000e+02 2.208820134401321411e-01 2.207378745079040527e-01
3.960000000000000000e+02 2.240702509880065918e-01 2.238469272851943970e-01
3.970000000000000000e+02 9.764949083328247070e-01 9.762856960296630859e-01
3.980000000000000000e+02 4.827216863632202148e-01 4.826117157936096191e-01
3.990000000000000000e+02 7.842611670494079590e-01 7.840707898139953613e-01
4.000000000000000000e+02 9.031157493591308594e-01 9.032073616981506348e-01
4.010000000000000000e+02 6.111639142036437988e-01 6.107808947563171387e-01
4.020000000000000000e+02 2.019077390432357788e-01 2.014705836772918701e-01
4.030000000000000000e+02 5.539658665657043457e-01 5.532255172729492188e-01
4.040000000000000000e+02 1.524313837289810181e-01 1.519152969121932983e-01
4.050000000000000000e+02 2.654508650302886963e-01 2.649012804031372070e-01
4.060000000000000000e+02 1.411312371492385864e-01 1.410537064075469971e-01
4.070000000000000000e+02 2.873313724994659424e-01 2.869064211845397949e-01
4.080000000000000000e+02 1.335104405879974365e-01 1.333376020193099976e-01
4.090000000000000000e+02 5.934618711471557617e-01 5.931880474090576172e-01
4.100000000000000000e+02 2.460643947124481201e-01 2.453194409608840942e-01
4.110000000000000000e+02 4.878509044647216797e-01 4.870102703571319580e-01
4.120000000000000000e+02 3.697544634342193604e-01 3.707672655582427979e-01
4.130000000000000000e+02 6.229118108749389648e-01 6.226457357406616211e-01
4.140000000000000000e+02 7.436501383781433105e-01 7.433940172195434570e-01
4.150000000000000000e+02 5.205582082271575928e-02 5.150536447763442993e-02
4.160000000000000000e+02 7.466338872909545898e-01 7.540945410728454590e-01
4.170000000000000000e+02 9.878345131874084473e-01 9.865170717239379883e-01
4.180000000000000000e+02 2.986832857131958008e-01 3.009546399116516113e-01
4.190000000000000000e+02 8.265021443367004395e-01 8.292209506034851074e-01
4.200000000000000000e+02 1.627345979213714600e-01 1.626125723123550415e-01
4.210000000000000000e+02 5.610324740409851074e-01 5.606498718261718750e-01
4.220000000000000000e+02 6.486419439315795898e-01 6.482027173042297363e-01
4.230000000000000000e+02 1.400315314531326294e-01 1.396503895521163940e-01
4.240000000000000000e+02 4.239079356193542480e-01 4.232371151447296143e-01
4.250000000000000000e+02 8.996633291244506836e-01 8.994675278663635254e-01
4.260000000000000000e+02 7.339052557945251465e-01 7.333301305770874023e-01
4.270000000000000000e+02 6.254711151123046875e-01 6.248291134834289551e-01
4.280000000000000000e+02 6.906833648681640625e-01 6.903244256973266602e-01
4.290000000000000000e+02 3.420841991901397705e-01 3.416516184806823730e-01
4.300000000000000000e+02 2.446398138999938965e-01 2.442804425954818726e-01
4.310000000000000000e+02 7.651231884956359863e-01 7.649212479591369629e-01
4.320000000000000000e+02 8.161268197000026703e-03 1.103845145553350449e-02
4.330000000000000000e+02 9.743739962577819824e-01 9.736391305923461914e-01
4.340000000000000000e+02 5.243119597434997559e-01 5.241478085517883301e-01
4.350000000000000000e+02 2.153859101235866547e-02 2.162337675690650940e-02
4.360000000000000000e+02 3.742983341217041016e-01 3.742537200450897217e-01
4.370000000000000000e+02 3.660447299480438232e-01 3.711969852447509766e-01
4.380000000000000000e+02 8.981867879629135132e-02 9.010304510593414307e-02
4.390000000000000000e+02 8.172940015792846680e-01 8.204579353332519531e-01
4.400000000000000000e+02 8.468726873397827148e-01 8.488908410072326660e-01
4.410000000000000000e+02 2.796684764325618744e-02 2.796720154583454132e-02
4.420000000000000000e+02 7.219029664993286133e-01 7.215543389320373535e-01
4.430000000000000000e+02 9.997881054878234863e-01 9.948838353157043457e-01
4.440000000000000000e+02 8.316101431846618652e-01 8.316091895103454590e-01
4.450000000000000000e+02 4.652464687824249268e-01 4.650841355323791504e-01
4.460000000000000000e+02 5.482456088066101074e-01 5.474470853805541992e-01
4.470000000000000000e+02 9.623198509216308594e-01 9.621116518974304199e-01
4.480000000000000000e+02 9.747278690338134766e-01 9.745035171508789062e-01
4.490000000000000000e+02 1.459476053714752197e-01 1.456627100706100464e-01
4.500000000000000000e+02 3.702844679355621338e-01 3.697710931301116943e-01
4.510000000000000000e+02 9.353228211402893066e-01 9.351387619972229004e-01
4.520000000000000000e+02 3.606491982936859131e-01 3.600556552410125732e-01
4.530000000000000000e+02 2.795148491859436035e-01 2.793850004673004150e-01
4.540000000000000000e+02 4.269744157791137695e-01 4.263218045234680176e-01
4.550000000000000000e+02 7.310912609100341797e-01 7.303190231323242188e-01
4.560000000000000000e+02 8.015987873077392578e-01 8.006780743598937988e-01
4.570000000000000000e+02 8.927567005157470703e-01 8.926274180412292480e-01
4.580000000000000000e+02 6.019232869148254395e-01 6.014939546585083008e-01
4.590000000000000000e+02 9.245972037315368652e-01 9.242459535598754883e-01
4.600000000000000000e+02 3.483308851718902588e-01 3.482519388198852539e-01
4.610000000000000000e+02 2.596859931945800781e-01 2.591677308082580566e-01
4.620000000000000000e+02 1.268304139375686646e-01 1.269143819808959961e-01
4.630000000000000000e+02 2.511943578720092773e-01 2.507738769054412842e-01
4.640000000000000000e+02 7.888551354408264160e-01 7.892342209815979004e-01
4.650000000000000000e+02 2.045919895172119141e-01 2.041861861944198608e-01
4.660000000000000000e+02 3.934387862682342529e-01 3.923985958099365234e-01
4.670000000000000000e+02 2.820508480072021484e-01 2.809863090515136719e-01
4.680000000000000000e+02 1.885502040386199951e-01 1.877629607915878296e-01
4.690000000000000000e+02 4.678394794464111328e-01 4.665418863296508789e-01
4.700000000000000000e+02 4.118331372737884521e-01 4.115592539310455322e-01
4.710000000000000000e+02 7.867260575294494629e-01 7.875450253486633301e-01
4.720000000000000000e+02 1.829396635293960571e-01 1.823310554027557373e-01
4.730000000000000000e+02 3.872330188751220703e-01 3.867273032665252686e-01
4.740000000000000000e+02 2.210123091936111450e-01 2.206988930702209473e-01
4.750000000000000000e+02 5.979659557342529297e-01 5.980235338211059570e-01
4.760000000000000000e+02 3.108416795730590820e-01 3.108856678009033203e-01
4.770000000000000000e+02 5.512815713882446289e-01 5.507441163063049316e-01
4.780000000000000000e+02 2.771077752113342285e-01 2.767169773578643799e-01
4.790000000000000000e+02 6.168462634086608887e-01 6.162617802619934082e-01
4.800000000000000000e+02 9.582730382680892944e-02 9.568333625793457031e-02
4.810000000000000000e+02 2.525843679904937744e-01 2.557817399501800537e-01
4.820000000000000000e+02 9.531151056289672852e-01 9.536136984825134277e-01
4.830000000000000000e+02 4.179928302764892578e-01 4.124784469604492188e-01
4.840000000000000000e+02 9.685513377189636230e-01 9.657019972801208496e-01
4.850000000000000000e+02 9.416987001895904541e-02 9.436853229999542236e-02
4.860000000000000000e+02 7.417563796043395996e-01 7.418218255043029785e-01
4.870000000000000000e+02 6.297505497932434082e-01 6.285733580589294434e-01
4.880000000000000000e+02 9.309896826744079590e-01 9.319249987602233887e-01
4.890000000000000000e+02 5.128650665283203125e-01 5.129604339599609375e-01
4.900000000000000000e+02 7.403411269187927246e-01 7.442215681076049805e-01
4.910000000000000000e+02 8.953541517257690430e-01 8.972303867340087891e-01
4.920000000000000000e+02 1.279236078262329102e-01 1.269185096025466919e-01
4.930000000000000000e+02 1.779859699308872223e-02 2.192301489412784576e-02
4.940000000000000000e+02 6.187842488288879395e-01 6.181769371032714844e-01
4.950000000000000000e+02 7.405467033386230469e-01 7.403136491775512695e-01
4.960000000000000000e+02 9.088729321956634521e-02 9.069721400737762451e-02
4.970000000000000000e+02 7.739251852035522461e-01 7.733168601989746094e-01
4.980000000000000000e+02 7.843213081359863281e-01 7.843893766403198242e-01
4.990000000000000000e+02 7.306431531906127930e-01 7.301735281944274902e-01
5.000000000000000000e+02 6.069978475570678711e-01 6.070479750633239746e-01
5.010000000000000000e+02 2.774424850940704346e-01 2.816991806030273438e-01
5.020000000000000000e+02 1.897335499525070190e-01 1.891807615756988525e-01
5.030000000000000000e+02 9.936163425445556641e-01 9.895268678665161133e-01
5.040000000000000000e+02 2.308954484760761261e-03 1.116474717855453491e-02
5.050000000000000000e+02 2.050397843122482300e-01 2.065599411725997925e-01
5.060000000000000000e+02 7.466546297073364258e-01 7.465282678604125977e-01
5.070000000000000000e+02 5.543001890182495117e-01 5.534983873367309570e-01
5.080000000000000000e+02 9.239724278450012207e-01 9.238590598106384277e-01
5.090000000000000000e+02 5.327347517013549805e-01 5.328044295310974121e-01
5.100000000000000000e+02 1.313559412956237793e-01 1.310806721448898315e-01
5.110000000000000000e+02 5.462563633918762207e-01 5.444270372390747070e-01


==> dat/oned_step_mse.dat <==
0.000000000000000000e+00 2.743053138256072998e-01
1.000000000000000000e+00 2.516252398490905762e-01
2.000000000000000000e+00 2.215848565101623535e-01
3.000000000000000000e+00 1.892602145671844482e-01
4.000000000000000000e+00 1.585955470800399780e-01
5.000000000000000000e+00 1.321799159049987793e-01
6.000000000000000000e+00 1.091060638427734375e-01
7.000000000000000000e+00 8.910003304481506348e-02
8.000000000000000000e+00 7.104693353176116943e-02
9.000000000000000000e+00 5.522799119353294373e-02
1.000000000000000000e+01 4.131718724966049194e-02
1.100000000000000000e+01 2.979937382042407990e-02
1.200000000000000000e+01 2.151355519890785217e-02
1.300000000000000000e+01 1.514743268489837646e-02
1.400000000000000000e+01 1.049067359417676926e-02
1.500000000000000000e+01 7.153874263167381287e-03
1.600000000000000000e+01 4.895833786576986313e-03
1.700000000000000000e+01 3.430817741900682449e-03
1.800000000000000000e+01 2.460569608956575394e-03
1.900000000000000000e+01 1.794200856238603592e-03
2.000000000000000000e+01 1.335070002824068069e-03
2.100000000000000000e+01 1.018193899653851986e-03
2.200000000000000000e+01 7.940878276713192463e-04
2.300000000000000000e+01 6.321386899799108505e-04
2.400000000000000000e+01 5.129670025780797005e-04
2.500000000000000000e+01 4.228680627420544624e-04
2.600000000000000000e+01 3.547097439877688885e-04
2.700000000000000000e+01 3.020929580088704824e-04
2.800000000000000000e+01 2.608548675198107958e-04
2.900000000000000000e+01 2.284334623254835606e-04
3.000000000000000000e+01 2.022356638917699456e-04
3.100000000000000000e+01 1.806047803256660700e-04
3.200000000000000000e+01 1.627414167160168290e-04
3.300000000000000000e+01 1.481760264141485095e-04
3.400000000000000000e+01 1.358951994916424155e-04
3.500000000000000000e+01 1.254092785529792309e-04
3.600000000000000000e+01 1.164775749202817678e-04
3.700000000000000000e+01 1.088394128601066768e-04
3.800000000000000000e+01 1.021697826217859983e-04
3.900000000000000000e+01 9.629095438867807388e-05
4.000000000000000000e+01 9.106365905608981848e-05
4.100000000000000000e+01 8.642924512969329953e-05
4.200000000000000000e+01 8.229989907704293728e-05
4.300000000000000000e+01 7.856904994696378708e-05
4.400000000000000000e+01 7.520560757257044315e-05
4.500000000000000000e+01 7.219062536023557186e-05
4.600000000000000000e+01 6.947066867724061012e-05
4.700000000000000000e+01 6.701370875816792250e-05
4.800000000000000000e+01 6.478912109741941094e-05
4.900000000000000000e+01 6.276561907725408673e-05
5.000000000000000000e+01 6.091133036534301937e-05
5.100000000000000000e+01 5.920946205151267350e-05
5.200000000000000000e+01 5.765185051131993532e-05
5.300000000000000000e+01 5.622985554509796202e-05
5.400000000000000000e+01 5.490586772793903947e-05
5.500000000000000000e+01 5.368362326407805085e-05
5.600000000000000000e+01 5.255447831586934626e-05
5.700000000000000000e+01 5.150458309799432755e-05
5.800000000000000000e+01 5.052693813922815025e-05
5.900000000000000000e+01 4.961436206940561533e-05
6.000000000000000000e+01 4.876499588135629892e-05
6.100000000000000000e+01 4.797291330760344863e-05
6.200000000000000000e+01 4.722377343568950891e-05
6.300000000000000000e+01 4.651668859878554940e-05
6.400000000000000000e+01 4.584762427839450538e-05
6.500000000000000000e+01 4.521361552178859711e-05
6.600000000000000000e+01 4.461491334950551391e-05
6.700000000000000000e+01 4.404995343065820634e-05
6.800000000000000000e+01 4.351616371423006058e-05
6.900000000000000000e+01 4.300822547520510852e-05
7.000000000000000000e+01 4.252377038937993348e-05
7.100000000000000000e+01 4.206531593808904290e-05
7.200000000000000000e+01 4.163577978033572435e-05
7.300000000000000000e+01 4.122444079257547855e-05
7.400000000000000000e+01 4.083073872607201338e-05
7.500000000000000000e+01 4.045520108775235713e-05
7.600000000000000000e+01 4.009575786767527461e-05
7.700000000000000000e+01 3.975126310251653194e-05
7.800000000000000000e+01 3.942064358852803707e-05
7.900000000000000000e+01 3.910363011527806520e-05
8.000000000000000000e+01 3.879990254063159227e-05
8.100000000000000000e+01 3.850887878797948360e-05
8.200000000000000000e+01 3.822775033768266439e-05
8.300000000000000000e+01 3.795661905314773321e-05
8.400000000000000000e+01 3.769483009818941355e-05
8.500000000000000000e+01 3.744107380043715239e-05
8.600000000000000000e+01 3.719501182786189020e-05
8.700000000000000000e+01 3.695482155308127403e-05
8.800000000000000000e+01 3.671992817544378340e-05
8.900000000000000000e+01 3.649083373602479696e-05
9.000000000000000000e+01 3.626596299000084400e-05
9.100000000000000000e+01 3.604702578741125762e-05
9.200000000000000000e+01 3.583347279345616698e-05
9.300000000000000000e+01 3.562452911864966154e-05
9.400000000000000000e+01 3.541962723829783499e-05
9.500000000000000000e+01 3.521906910464167595e-05
9.600000000000000000e+01 3.502432446111924946e-05
9.700000000000000000e+01 3.483434920781292021e-05
9.800000000000000000e+01 3.464875408099032938e-05
9.900000000000000000e+01 3.446767004788853228e-05
1.000000000000000000e+02 3.429000207688659430e-05
1.010000000000000000e+02 3.411564830457791686e-05
1.020000000000000000e+02 3.394469968043267727e-05
1.030000000000000000e+02 3.377690882189199328e-05
1.040000000000000000e+02 3.361129347467795014e-05
1.050000000000000000e+02 3.344683500472456217e-05
1.060000000000000000e+02 3.328538878122344613e-05
1.070000000000000000e+02 3.312608896521851420e-05
1.080000000000000000e+02 3.296909198979847133e-05
1.090000000000000000e+02 3.281499448348768055e-05
1.100000000000000000e+02 3.266325074946507812e-05
1.110000000000000000e+02 3.251264206483028829e-05
1.120000000000000000e+02 3.236372504034079611e-05
1.130000000000000000e+02 3.221698716515675187e-05
1.140000000000000000e+02 3.207222471246495843e-05
1.150000000000000000e+02 3.192919029970653355e-05
1.160000000000000000e+02 3.178789120283909142e-05
1.170000000000000000e+02 3.164865120197646320e-05
1.180000000000000000e+02 3.151028067804872990e-05
1.190000000000000000e+02 3.137330350000411272e-05
1.200000000000000000e+02 3.123785427305847406e-05
1.210000000000000000e+02 3.110336547251790762e-05
1.220000000000000000e+02 3.097017543041147292e-05
1.230000000000000000e+02 3.083921183133497834e-05
1.240000000000000000e+02 3.071019818889908493e-05
1.250000000000000000e+02 3.058231959585100412e-05
1.260000000000000000e+02 3.045521407329943031e-05
1.270000000000000000e+02 3.032941458513960242e-05
1.280000000000000000e+02 3.020532676600851119e-05
1.290000000000000000e+02 3.008362000400666147e-05
1.300000000000000000e+02 2.996337207150645554e-05
1.310000000000000000e+02 2.984448474308010191e-05
1.320000000000000000e+02 2.972708171000704169e-05
1.330000000000000000e+02 2.961115751531906426e-05
1.340000000000000000e+02 2.949667941720690578e-05
1.350000000000000000e+02 2.938326178991701454e-05
1.360000000000000000e+02 2.927093737525865436e-05
1.370000000000000000e+02 2.915972800110466778e-05
1.380000000000000000e+02 2.904964821937028319e-05
1.390000000000000000e+02 2.894061071856413037e-05
1.400000000000000000e+02 2.883257184294052422e-05
1.410000000000000000e+02 2.872574077628087252e-05
1.420000000000000000e+02 2.861994471459183842e-05
1.430000000000000000e+02 2.851495628419797868e-05
1.440000000000000000e+02 2.841098466888070107e-05
1.450000000000000000e+02 2.830803714459761977e-05
1.460000000000000000e+02 2.820591180352494121e-05
1.470000000000000000e+02 2.810487603710498661e-05
1.480000000000000000e+02 2.800493530230596662e-05
1.490000000000000000e+02 2.790600046864710748e-05
1.500000000000000000e+02 2.780784052447415888e-05
1.510000000000000000e+02 2.771077015495393425e-05
1.520000000000000000e+02 2.761438190646003932e-05
1.530000000000000000e+02 2.751917600107844919e-05
1.540000000000000000e+02 2.742449396464508027e-05
1.550000000000000000e+02 2.733073415583930910e-05
1.560000000000000000e+02 2.723782745306380093e-05
1.570000000000000000e+02 2.714582115004304796e-05
1.580000000000000000e+02 2.705481529119424522e-05
1.590000000000000000e+02 2.696484807529486716e-05
1.600000000000000000e+02 2.687586675165221095e-05
1.610000000000000000e+02 2.678791497601196170e-05
1.620000000000000000e+02 2.670094909262843430e-05
1.630000000000000000e+02 2.661466351128183305e-05
1.640000000000000000e+02 2.652904186106752604e-05
1.650000000000000000e+02 2.644448613864369690e-05
1.660000000000000000e+02 2.636066710692830384e-05
1.670000000000000000e+02 2.627781941555440426e-05
1.680000000000000000e+02 2.619615770527161658e-05
1.690000000000000000e+02 2.611509262351319194e-05
1.700000000000000000e+02 2.603470420581288636e-05
1.710000000000000000e+02 2.595501428004354239e-05
1.720000000000000000e+02 2.587606832094024867e-05
1.730000000000000000e+02 2.579782994871493429e-05
1.740000000000000000e+02 2.572039556980598718e-05
1.750000000000000000e+02 2.564359783718828112e-05
1.760000000000000000e+02 2.556745857873465866e-05
1.770000000000000000e+02 2.549196688050869852e-05
1.780000000000000000e+02 2.541709363867994398e-05
1.790000000000000000e+02 2.534277518861927092e-05
1.800000000000000000e+02 2.526870230212807655e-05
1.810000000000000000e+02 2.519520239729899913e-05
1.820000000000000000e+02 2.512231003493070602e-05
1.830000000000000000e+02 2.504987605789210647e-05
1.840000000000000000e+02 2.497791683708783239e-05
1.850000000000000000e+02 2.490653423592448235e-05
1.860000000000000000e+02 2.483571915945503861e-05
1.870000000000000000e+02 2.476527333783451468e-05
1.880000000000000000e+02 2.469527498760726303e-05
1.890000000000000000e+02 2.462575866957195103e-05
1.900000000000000000e+02 2.455659705447033048e-05
1.910000000000000000e+02 2.448798113618977368e-05
1.920000000000000000e+02 2.441986362100578845e-05
1.930000000000000000e+02 2.435212445561774075e-05
1.940000000000000000e+02 2.428473089821636677e-05
1.950000000000000000e+02 2.421769204374868423e-05
1.960000000000000000e+02 2.415106428088620305e-05
1.970000000000000000e+02 2.408523869235068560e-05
1.980000000000000000e+02 2.401988786004949361e-05
1.990000000000000000e+02 2.395504452579189092e-05
2.000000000000000000e+02 2.389074143138714135e-05
2.010000000000000000e+02 2.382693855906836689e-05
2.020000000000000000e+02 2.376353950239717960e-05
2.030000000000000000e+02 2.370060610701330006e-05
2.040000000000000000e+02 2.363830571994185448e-05
2.050000000000000000e+02 2.357630910410080105e-05
2.060000000000000000e+02 2.351475632167421281e-05
2.070000000000000000e+02 2.345363100175745785e-05
2.080000000000000000e+02 2.339293860131874681e-05
2.090000000000000000e+02 2.333273732801899314e-05
2.100000000000000000e+02 2.327297261217609048e-05
2.110000000000000000e+02 2.321364263480063528e-05
2.120000000000000000e+02 2.315478013770189136e-05
2.130000000000000000e+02 2.309625779162161052e-05
2.140000000000000000e+02 2.303816654602997005e-05
2.150000000000000000e+02 2.298050458193756640e-05
2.160000000000000000e+02 2.292317367391660810e-05
2.170000000000000000e+02 2.286631206516176462e-05
2.180000000000000000e+02 2.280976696056313813e-05
2.190000000000000000e+02 2.275366387038957328e-05
2.200000000000000000e+02 2.269792275910731405e-05
2.210000000000000000e+02 2.264255817863158882e-05
2.220000000000000000e+02 2.258740460092667490e-05
2.230000000000000000e+02 2.253254388051573187e-05
2.240000000000000000e+02 2.247803422505967319e-05
2.250000000000000000e+02 2.242387927253730595e-05
2.260000000000000000e+02 2.237009539385326207e-05
2.270000000000000000e+02 2.231655707873869687e-05
2.280000000000000000e+02 2.226332617283333093e-05
2.290000000000000000e+02 2.221035538241267204e-05
2.300000000000000000e+02 2.215766835433896631e-05
2.310000000000000000e+02 2.210527054558042437e-05
2.320000000000000000e+02 2.205318742198869586e-05
2.330000000000000000e+02 2.200131893914658576e-05
2.340000000000000000e+02 2.194962507928721607e-05
2.350000000000000000e+02 2.189818769693374634e-05
2.360000000000000000e+02 2.184718505304772407e-05
2.370000000000000000e+02 2.179610237362794578e-05
2.380000000000000000e+02 2.174514520447701216e-05
2.390000000000000000e+02 2.169436083931941539e-05
2.400000000000000000e+02 2.164371835533529520e-05
2.410000000000000000e+02 2.159323958039749414e-05
2.420000000000000000e+02 2.154296817025169730e-05
2.430000000000000000e+02 2.149297324649523944e-05
2.440000000000000000e+02 2.144314021279569715e-05
2.450000000000000000e+02 2.139351454388815910e-05
2.460000000000000000e+02 2.134419628418982029e-05
2.470000000000000000e+02 2.129516542481724173e-05
2.480000000000000000e+02 2.124636375810950994e-05
2.490000000000000000e+02 2.119773125741630793e-05
2.500000000000000000e+02 2.114940070896409452e-05
2.510000000000000000e+02 2.110115201503504068e-05
2.520000000000000000e+02 2.105309431499335915e-05
2.530000000000000000e+02 2.100496567436493933e-05
2.540000000000000000e+02 2.095698982884641737e-05
2.550000000000000000e+02 2.090918860631063581e-05
2.560000000000000000e+02 2.086159111058805138e-05
2.570000000000000000e+02 2.081429920508526266e-05
2.580000000000000000e+02 2.076736018352676183e-05
2.590000000000000000e+02 2.072062488878145814e-05
2.600000000000000000e+02 2.067409877781756222e-05
2.610000000000000000e+02 2.062792191281914711e-05
2.620000000000000000e+02 2.058176869468297809e-05
2.630000000000000000e+02 2.053551907010842115e-05
2.640000000000000000e+02 2.048942587862256914e-05
2.650000000000000000e+02 2.044356551778037101e-05
2.660000000000000000e+02 2.039800529018975794e-05
2.670000000000000000e+02 2.035275065281894058e-05
2.680000000000000000e+02 2.030779614869970828e-05
2.690000000000000000e+02 2.026310176006518304e-05
2.700000000000000000e+02 2.021910222538281232e-05
2.710000000000000000e+02 2.017547194554936141e-05
2.720000000000000000e+02 2.013220182561781257e-05
2.730000000000000000e+02 2.008917908824514598e-05
2.740000000000000000e+02 2.004637644859030843e-05
2.750000000000000000e+02 2.000369204324670136e-05
2.760000000000000000e+02 1.996135688386857510e-05
2.770000000000000000e+02 1.991926365008112043e-05
2.780000000000000000e+02 1.987737960007507354e-05
2.790000000000000000e+02 1.983569200092460960e-05
2.800000000000000000e+02 1.979431544896215200e-05
2.810000000000000000e+02 1.975313170987647027e-05
2.820000000000000000e+02 1.971224810404237360e-05
2.830000000000000000e+02 1.967159550986252725e-05
2.840000000000000000e+02 1.963119939318858087e-05
2.850000000000000000e+02 1.959103610715828836e-05
2.860000000000000000e+02 1.955114385054912418e-05
2.870000000000000000e+02 1.951160083990544081e-05
2.880000000000000000e+02 1.947224882314912975e-05
2.890000000000000000e+02 1.943313327501527965e-05
2.900000000000000000e+02 1.939419234986416996e-05
2.910000000000000000e+02 1.935544241860043257e-05
2.920000000000000000e+02 1.931688530021347106e-05
2.930000000000000000e+02 1.927856828842777759e-05
2.940000000000000000e+02 1.924046773638110608e-05
2.950000000000000000e+02 1.920263457577675581e-05
2.960000000000000000e+02 1.916498695209156722e-05
2.970000000000000000e+02 1.912761763378512114e-05
2.980000000000000000e+02 1.909044112835545093e-05
2.990000000000000000e+02 1.905328099383041263e-05
3.000000000000000000e+02 1.901639370771590620e-05
3.010000000000000000e+02 1.897964466479606926e-05
3.020000000000000000e+02 1.894305569294374436e-05
3.030000000000000000e+02 1.890662497316952795e-05
3.040000000000000000e+02 1.887033795355819166e-05
3.050000000000000000e+02 1.883419099613092840e-05
3.060000000000000000e+02 1.879815681604668498e-05
3.070000000000000000e+02 1.876238093245774508e-05
3.080000000000000000e+02 1.872670327429659665e-05
3.090000000000000000e+02 1.869113111752085388e-05
3.100000000000000000e+02 1.865586455096490681e-05
3.110000000000000000e+02 1.862075987446587533e-05
3.120000000000000000e+02 1.858572613855358213e-05
3.130000000000000000e+02 1.855085247370880097e-05
3.140000000000000000e+02 1.851615161285735667e-05
3.150000000000000000e+02 1.848164538387209177e-05
3.160000000000000000e+02 1.844724465627223253e-05
3.170000000000000000e+02 1.841307494032662362e-05
3.180000000000000000e+02 1.837904710555449128e-05
3.190000000000000000e+02 1.834516478993464261e-05
3.200000000000000000e+02 1.831138979468960315e-05
3.210000000000000000e+02 1.827781306928955019e-05
3.220000000000000000e+02 1.824423634388949722e-05
3.230000000000000000e+02 1.821076875785365701e-05
3.240000000000000000e+02 1.817746669985353947e-05
3.250000000000000000e+02 1.814426832424942404e-05
3.260000000000000000e+02 1.811125912354327738e-05
3.270000000000000000e+02 1.807842818379867822e-05
3.280000000000000000e+02 1.804584462661296129e-05
3.290000000000000000e+02 1.801340295060072094e-05
3.300000000000000000e+02 1.798105768102686852e-05
3.310000000000000000e+02 1.794887066353112459e-05
3.320000000000000000e+02 1.791690738173201680e-05
3.330000000000000000e+02 1.788509507605340332e-05
3.340000000000000000e+02 1.785343374649528414e-05
3.350000000000000000e+02 1.782188155630137771e-05
3.360000000000000000e+02 1.779050580807961524e-05
3.370000000000000000e+02 1.775920827640220523e-05
3.380000000000000000e+02 1.772816904122009873e-05
3.390000000000000000e+02 1.769731534295715392e-05
3.400000000000000000e+02 1.766658897395245731e-05
3.410000000000000000e+02 1.763591535564046353e-05
3.420000000000000000e+02 1.760548730089794844e-05
3.430000000000000000e+02 1.757514655764680356e-05
3.440000000000000000e+02 1.754494041961152107e-05
3.450000000000000000e+02 1.751486161083448678e-05
3.460000000000000000e+02 1.748488284647464752e-05
3.470000000000000000e+02 1.745500412653200328e-05
3.480000000000000000e+02 1.742528547765687108e-05
3.490000000000000000e+02 1.739565414027310908e-05
3.500000000000000000e+02 1.736618833092506975e-05
3.510000000000000000e+02 1.733691715344320983e-05
3.520000000000000000e+02 1.730778603814542294e-05
3.530000000000000000e+02 1.727872040646616369e-05
3.540000000000000000e+02 1.724981484585441649e-05
3.550000000000000000e+02 1.722106935631018132e-05
3.560000000000000000e+02 1.719241663522552699e-05
3.570000000000000000e+02 1.716389488137792796e-05
3.580000000000000000e+02 1.713550409476738423e-05
3.590000000000000000e+02 1.710721153358463198e-05
3.600000000000000000e+02 1.707905903458595276e-05
3.610000000000000000e+02 1.705102295090910047e-05
3.620000000000000000e+02 1.702303961792495102e-05
3.630000000000000000e+02 1.699517270026262850e-05
3.640000000000000000e+02 1.696740946499630809e-05
3.650000000000000000e+02 1.693978083494585007e-05
3.660000000000000000e+02 1.691231045697350055e-05
3.670000000000000000e+02 1.688486918283160776e-05
3.680000000000000000e+02 1.685748793534003198e-05
3.690000000000000000e+02 1.683027403487358242e-05
3.700000000000000000e+02 1.680310742813162506e-05
3.710000000000000000e+02 1.677605723671149462e-05
3.720000000000000000e+02 1.674907616688869894e-05
3.730000000000000000e+02 1.672226972004864365e-05
3.740000000000000000e+02 1.669549237703904510e-05
3.750000000000000000e+02 1.666880780248902738e-05
3.760000000000000000e+02 1.664221963437739760e-05
3.770000000000000000e+02 1.661573332967236638e-05
3.780000000000000000e+02 1.658934525039512664e-05
3.790000000000000000e+02 1.656306994846090674e-05
3.800000000000000000e+02 1.653692197578493506e-05
3.810000000000000000e+02 1.651086495257914066e-05
3.820000000000000000e+02 1.648493343964219093e-05
3.830000000000000000e+02 1.645904012548271567e-05
3.840000000000000000e+02 1.643327595957089216e-05
3.850000000000000000e+02 1.640760638110805303e-05
3.860000000000000000e+02 1.638204957998823375e-05
3.870000000000000000e+02 1.635657827137038112e-05
3.880000000000000000e+02 1.633116517041344196e-05
3.890000000000000000e+02 1.630586120882071555e-05
3.900000000000000000e+02 1.628057179914321750e-05
3.910000000000000000e+02 1.625534787308424711e-05
3.920000000000000000e+02 1.623022762942127883e-05
3.930000000000000000e+02 1.620515831746160984e-05
3.940000000000000000e+02 1.618019268789794296e-05
3.950000000000000000e+02 1.615530709386803210e-05
3.960000000000000000e+02 1.613052518223412335e-05
3.970000000000000000e+02 1.610583058209158480e-05
3.980000000000000000e+02 1.608124330232385546e-05
3.990000000000000000e+02 1.605666693649254739e-05
4.000000000000000000e+02 1.603221244295127690e-05
4.010000000000000000e+02 1.600785799382720143e-05
4.020000000000000000e+02 1.598359631316270679e-05
4.030000000000000000e+02 1.595941648702137172e-05
4.040000000000000000e+02 1.593527485965751112e-05
4.050000000000000000e+02 1.591124782862607390e-05
4.060000000000000000e+02 1.588729173818137497e-05
4.070000000000000000e+02 1.586346661497373134e-05
4.080000000000000000e+02 1.583964694873429835e-05
4.090000000000000000e+02 1.581595824973192066e-05
4.100000000000000000e+02 1.579242052685003728e-05
4.110000000000000000e+02 1.576896465849131346e-05
4.120000000000000000e+02 1.574563975736964494e-05
4.130000000000000000e+02 1.572240034874994308e-05
4.140000000000000000e+02 1.569919731991831213e-05
4.150000000000000000e+02 1.567605431773699820e-05
4.160000000000000000e+02 1.565301499795168638e-05
4.170000000000000000e+02 1.563000478199683130e-05
4.180000000000000000e+02 1.560705277370288968e-05
4.190000000000000000e+02 1.558425719849765301e-05
4.200000000000000000e+02 1.556148527015466243e-05
4.210000000000000000e+02 1.553878973936662078e-05
4.220000000000000000e+02 1.551615423522889614e-05
4.230000000000000000e+02 1.549362605146598071e-05
4.240000000000000000e+02 1.547114879940636456e-05
4.250000000000000000e+02 1.544871702208183706e-05
4.260000000000000000e+02 1.542637619422748685e-05
4.270000000000000000e+02 1.540410448797047138e-05
4.280000000000000000e+02 1.538191099825780839e-05
4.290000000000000000e+02 1.535976844024844468e-05
4.300000000000000000e+02 1.533766771899536252e-05
4.310000000000000000e+02 1.531567977508530021e-05
4.320000000000000000e+02 1.529371547803748399e-05
4.330000000000000000e+02 1.527186941530089825e-05
4.340000000000000000e+02 1.525006427982589230e-05
4.350000000000000000e+02 1.522836828371509910e-05
4.360000000000000000e+02 1.520678506494732574e-05
4.370000000000000000e+02 1.518530098110204563e-05
4.380000000000000000e+02 1.516385691502364352e-05
4.390000000000000000e+02 1.514252471679355949e-05
4.400000000000000000e+02 1.512125345470849425e-05
4.410000000000000000e+02 1.510011770733399317e-05
4.420000000000000000e+02 1.507897104602307081e-05
4.430000000000000000e+02 1.505795989942271262e-05
4.440000000000000000e+02 1.503704424976604059e-05
4.450000000000000000e+02 1.501616497989743948e-05
4.460000000000000000e+02 1.499535756011027843e-05
4.470000000000000000e+02 1.497461380495224148e-05
4.480000000000000000e+02 1.495397827966371551e-05
4.490000000000000000e+02 1.493338641012087464e-05
4.500000000000000000e+02 1.491281727794557810e-05
4.510000000000000000e+02 1.489226542616961524e-05
4.520000000000000000e+02 1.487184636062011123e-05
4.530000000000000000e+02 1.485145185142755508e-05
4.540000000000000000e+02 1.483112100686412305e-05
4.550000000000000000e+02 1.481084655097220093e-05
4.560000000000000000e+02 1.479063485021470115e-05
4.570000000000000000e+02 1.477045225328765810e-05
4.580000000000000000e+02 1.475032604503212497e-05
4.590000000000000000e+02 1.473027441534213722e-05
4.600000000000000000e+02 1.471030282118590549e-05
4.610000000000000000e+02 1.469034486945020035e-05
4.620000000000000000e+02 1.467045331082772464e-05
4.630000000000000000e+02 1.465068635297939181e-05
4.640000000000000000e+02 1.463093394704628736e-05
4.650000000000000000e+02 1.461123792978469282e-05
4.660000000000000000e+02 1.459160193917341530e-05
4.670000000000000000e+02 1.457203870813827962e-05
4.680000000000000000e+02 1.455256278859451413e-05
4.690000000000000000e+02 1.453316053812159225e-05
4.700000000000000000e+02 1.451375464966986328e-05
4.710000000000000000e+02 1.449445062462473288e-05
4.720000000000000000e+02 1.447521299269283190e-05
4.730000000000000000e+02 1.445602447347482666e-05
4.740000000000000000e+02 1.443689325242303312e-05
4.750000000000000000e+02 1.441781205357983708e-05
4.760000000000000000e+02 1.439876268705120310e-05
4.770000000000000000e+02 1.437983337382320315e-05
4.780000000000000000e+02 1.436092952644685283e-05
4.790000000000000000e+02 1.434209843864664435e-05
4.800000000000000000e+02 1.432333465345436707e-05
4.810000000000000000e+02 1.430463998985942453e-05
4.820000000000000000e+02 1.428596897312672809e-05
4.830000000000000000e+02 1.426734706910792738e-05
4.840000000000000000e+02 1.424877791578182951e-05
4.850000000000000000e+02 1.423024150426499546e-05
4.860000000000000000e+02 1.421184424543753266e-05
4.870000000000000000e+02 1.419348336639814079e-05
4.880000000000000000e+02 1.417511975887464359e-05
4.890000000000000000e+02 1.415685619576834142e-05
4.900000000000000000e+02 1.413861900800839067e-05
4.910000000000000000e+02 1.412043820891994983e-05
4.920000000000000000e+02 1.410234108334407210e-05
4.930000000000000000e+02 1.408425032423110679e-05
4.940000000000000000e+02 1.406618503096979111e-05
4.950000000000000000e+02 1.404815520800184458e-05
4.960000000000000000e+02 1.403018723067361861e-05
4.970000000000000000e+02 1.401227746100630611e-05
4.980000000000000000e+02 1.399439315719064325e-05
4.990000000000000000e+02 1.397659616486635059e-05
5.000000000000000000e+02 1.395880372001556680e-05
5.010000000000000000e+02 1.394109858665615320e-05
5.020000000000000000e+02 1.392341073369607329e-05
5.030000000000000000e+02 1.390583111060550436e-05
5.040000000000000000e+02 1.388828786730300635e-05
5.050000000000000000e+02 1.387076918035745621e-05
5.060000000000000000e+02 1.385332961945096031e-05
5.070000000000000000e+02 1.383597373205702752e-05
5.080000000000000000e+02 1.381862330163130537e-05
5.090000000000000000e+02 1.380135017825523391e-05
5.100000000000000000e+02 1.378413071506656706e-05
5.110000000000000000e+02 1.376695490762358531e-05
5.120000000000000000e+02 1.374984549329383299e-05
5.130000000000000000e+02 1.373278246319387108e-05
5.140000000000000000e+02 1.371576036035548896e-05
5.150000000000000000e+02 1.369874644296942279e-05
5.160000000000000000e+02 1.368184166494756937e-05
5.170000000000000000e+02 1.366495871479855850e-05
5.180000000000000000e+02 1.364809395454358310e-05
5.190000000000000000e+02 1.363128467346541584e-05
5.200000000000000000e+02 1.361450813419651240e-05
5.210000000000000000e+02 1.359778343612561002e-05
5.220000000000000000e+02 1.358112149318912998e-05
5.230000000000000000e+02 1.356450320599833503e-05
5.240000000000000000e+02 1.354794585495255888e-05
5.250000000000000000e+02 1.353138213744387031e-05
5.260000000000000000e+02 1.351491391687886789e-05
5.270000000000000000e+02 1.349845570075558499e-05
5.280000000000000000e+02 1.348203659290447831e-05
5.290000000000000000e+02 1.346571752947056666e-05
5.300000000000000000e+02 1.344937118119560182e-05
5.310000000000000000e+02 1.343311214441200718e-05
5.320000000000000000e+02 1.341683127975556999e-05
5.330000000000000000e+02 1.340065136901102960e-05
5.340000000000000000e+02 1.338450147159164771e-05
5.350000000000000000e+02 1.336836157861398533e-05
5.360000000000000000e+02 1.335228625976014882e-05
5.370000000000000000e+02 1.333630007138708606e-05
5.380000000000000000e+02 1.332030024059349671e-05
5.390000000000000000e+02 1.330433133261976764e-05
5.400000000000000000e+02 1.328844882664270699e-05
5.410000000000000000e+02 1.327259997196961194e-05
5.420000000000000000e+02 1.325677021668525413e-05
5.430000000000000000e+02 1.324099775956710801e-05
5.440000000000000000e+02 1.322528532909927890e-05
5.450000000000000000e+02 1.320962201134534553e-05
5.460000000000000000e+02 1.319396869803313166e-05
5.470000000000000000e+02 1.317833903158316389e-05
5.480000000000000000e+02 1.316279212915105745e-05
5.490000000000000000e+02 1.314727433054940775e-05
5.500000000000000000e+02 1.313178472628351301e-05
5.510000000000000000e+02 1.311635242018382996e-05
5.520000000000000000e+02 1.310096376982983202e-05
5.530000000000000000e+02 1.308557966694934294e-05
5.540000000000000000e+02 1.307026377617148682e-05
5.550000000000000000e+02 1.305498699366580695e-05
5.560000000000000000e+02 1.303973294852767140e-05
5.570000000000000000e+02 1.302457167184911668e-05
5.580000000000000000e+02 1.300940857618115842e-05
5.590000000000000000e+02 1.299432369705755264e-05
5.600000000000000000e+02 1.297925155085977167e-05
5.610000000000000000e+02 1.296422396990237758e-05
5.620000000000000000e+02 1.294922367378603667e-05
5.630000000000000000e+02 1.293425157200545073e-05
5.640000000000000000e+02 1.291935313929570839e-05
5.650000000000000000e+02 1.290445106860715896e-05
5.660000000000000000e+02 1.288959992962190881e-05
5.670000000000000000e+02 1.287472423427971080e-05
5.680000000000000000e+02 1.285995585931232199e-05
5.690000000000000000e+02 1.284514200960984454e-05
5.700000000000000000e+02 1.283034725929610431e-05
5.710000000000000000e+02 1.281560980714857578e-05
5.720000000000000000e+02 1.280086416954873130e-05
5.730000000000000000e+02 1.278622403333429247e-05
5.740000000000000000e+02 1.277161754842381924e-05
5.750000000000000000e+02 1.275701197300804779e-05
5.760000000000000000e+02 1.274252281291410327e-05
5.770000000000000000e+02 1.272804183827247471e-05
5.780000000000000000e+02 1.271360270038712770e-05
5.790000000000000000e+02 1.269921449420507997e-05
5.800000000000000000e+02 1.268486539629520848e-05
5.810000000000000000e+02 1.267054267373168841e-05
5.820000000000000000e+02 1.265625360247213393e-05
5.830000000000000000e+02 1.264201819139998406e-05
5.840000000000000000e+02 1.262781552213709801e-05
5.850000000000000000e+02 1.261363468074705452e-05
5.860000000000000000e+02 1.259948658116627485e-05
5.870000000000000000e+02 1.258540669368812814e-05
5.880000000000000000e+02 1.257135500054573640e-05
5.890000000000000000e+02 1.255732968274969608e-05
5.900000000000000000e+02 1.254334893019404262e-05
5.910000000000000000e+02 1.252941183338407427e-05
5.920000000000000000e+02 1.251550747838336974e-05
5.930000000000000000e+02 1.250164677912835032e-05
5.940000000000000000e+02 1.248783701157663018e-05
5.950000000000000000e+02 1.247404270543484017e-05
5.960000000000000000e+02 1.246026658918708563e-05
5.970000000000000000e+02 1.244656232302077115e-05
5.980000000000000000e+02 1.243287351826438680e-05
5.990000000000000000e+02 1.241929658135632053e-05
6.000000000000000000e+02 1.240571691596414894e-05
6.010000000000000000e+02 1.239219727722229436e-05
6.020000000000000000e+02 1.237869764736387879e-05
6.030000000000000000e+02 1.236522894032532349e-05
6.040000000000000000e+02 1.235179843206424266e-05
6.050000000000000000e+02 1.233835882885614410e-05
6.060000000000000000e+02 1.232498652825597674e-05
6.070000000000000000e+02 1.231163423653924838e-05
6.080000000000000000e+02 1.229834469995694235e-05
6.090000000000000000e+02 1.228502878802828491e-05
6.100000000000000000e+02 1.227176835527643561e-05
6.110000000000000000e+02 1.225856431119609624e-05
6.120000000000000000e+02 1.224538300448330119e-05
6.130000000000000000e+02 1.223220533574931324e-05
6.140000000000000000e+02 1.221908223669743165e-05
6.150000000000000000e+02 1.220595549966674298e-05
6.160000000000000000e+02 1.219286968989763409e-05
6.170000000000000000e+02 1.217982207890599966e-05
6.180000000000000000e+02 1.216679356730310246e-05
6.190000000000000000e+02 1.215380234498297796e-05
6.200000000000000000e+02 1.214081294165225700e-05
6.210000000000000000e+02 1.212787356053013355e-05
6.220000000000000000e+02 1.211491508001927286e-05
6.230000000000000000e+02 1.210203845403157175e-05
6.240000000000000000e+02 1.208917728945380077e-05
6.250000000000000000e+02 1.207635614264290780e-05
6.260000000000000000e+02 1.206353772431612015e-05
6.270000000000000000e+02 1.205074931931449100e-05
6.280000000000000000e+02 1.203798819915391505e-05
6.290000000000000000e+02 1.202528164867544547e-05
6.300000000000000000e+02 1.201254690386122093e-05
6.310000000000000000e+02 1.199985945277148858e-05
6.320000000000000000e+02 1.198722020490095019e-05
6.330000000000000000e+02 1.197460551338735968e-05
6.340000000000000000e+02 1.196204175357706845e-05
6.350000000000000000e+02 1.194946435134625062e-05
6.360000000000000000e+02 1.193692878587171435e-05
6.370000000000000000e+02 1.192442778119584545e-05
6.380000000000000000e+02 1.191194587590871379e-05
6.390000000000000000e+02 1.189947670354740694e-05
6.400000000000000000e+02 1.188703754451125860e-05
6.410000000000000000e+02 1.187461657536914572e-05
6.420000000000000000e+02 1.186220924864755943e-05
6.430000000000000000e+02 1.184984648716636002e-05
6.440000000000000000e+02 1.183753010991495103e-05
6.450000000000000000e+02 1.182523010356817394e-05
6.460000000000000000e+02 1.181294192065251991e-05
6.470000000000000000e+02 1.180069466499844566e-05
6.480000000000000000e+02 1.178844195237616077e-05
6.490000000000000000e+02 1.177623016701545566e-05
6.500000000000000000e+02 1.176405203295871615e-05
6.510000000000000000e+02 1.175190027424832806e-05
6.520000000000000000e+02 1.173977398138958961e-05
6.530000000000000000e+02 1.172766496893018484e-05
6.540000000000000000e+02 1.171558142232242972e-05
6.550000000000000000e+02 1.170351515611400828e-05
6.560000000000000000e+02 1.169148345070425421e-05
6.570000000000000000e+02 1.167950904346071184e-05
6.580000000000000000e+02 1.166751917480723932e-05
6.590000000000000000e+02 1.165554203907959163e-05
6.600000000000000000e+02 1.164366130979033187e-05
6.610000000000000000e+02 1.163175875262822956e-05
6.620000000000000000e+02 1.161986165243433788e-05
6.630000000000000000e+02 1.160801912192255259e-05
6.640000000000000000e+02 1.159619750978890806e-05
6.650000000000000000e+02 1.158443228632677346e-05
6.660000000000000000e+02 1.157263704953948036e-05
6.670000000000000000e+02 1.156090002041310072e-05
6.680000000000000000e+02 1.154919846158009022e-05
6.690000000000000000e+02 1.153751782112522051e-05
6.700000000000000000e+02 1.152585173258557916e-05
6.710000000000000000e+02 1.151420929090818390e-05
6.720000000000000000e+02 1.150261778093408793e-05
6.730000000000000000e+02 1.149102172348648310e-05
6.740000000000000000e+02 1.147946113633224741e-05
6.750000000000000000e+02 1.146791419159853831e-05
6.760000000000000000e+02 1.145641908806283027e-05
6.770000000000000000e+02 1.144490488513838500e-05
6.780000000000000000e+02 1.143345798482187092e-05
6.790000000000000000e+02 1.142202654591528699e-05
6.800000000000000000e+02 1.141060329246101901e-05
6.810000000000000000e+02 1.139922733273124322e-05
6.820000000000000000e+02 1.138786774390609935e-05
6.830000000000000000e+02 1.137651543103856966e-05
6.840000000000000000e+02 1.136520950240083039e-05
6.850000000000000000e+02 1.135390448325779289e-05
6.860000000000000000e+02 1.134263584390282631e-05
6.870000000000000000e+02 1.133140449383063242e-05
6.880000000000000000e+02 1.132018223870545626e-05
6.890000000000000000e+02 1.130900545831536874e-05
6.900000000000000000e+02 1.129784686781931669e-05
6.910000000000000000e+02 1.128672010963782668e-05
6.920000000000000000e+02 1.127562245528679341e-05
6.930000000000000000e+02 1.126454117184039205e-05
6.940000000000000000e+02 1.125345988839399070e-05
6.950000000000000000e+02 1.124241680372506380e-05
6.960000000000000000e+02 1.123139099945547059e-05
6.970000000000000000e+02 1.122039520851103589e-05
6.980000000000000000e+02 1.120945398724870756e-05
6.990000000000000000e+02 1.119846456276718527e-05
7.000000000000000000e+02 1.118755335483001545e-05
7.010000000000000000e+02 1.117666033678688109e-05
7.020000000000000000e+02 1.116576186177553609e-05
7.030000000000000000e+02 1.115489430958405137e-05
7.040000000000000000e+02 1.114406768465414643e-05
7.050000000000000000e+02 1.113324287871364504e-05
7.060000000000000000e+02 1.112245536205591634e-05
7.070000000000000000e+02 1.111166420741938055e-05
7.080000000000000000e+02 1.110093035094905645e-05
7.090000000000000000e+02 1.109020013245753944e-05
7.100000000000000000e+02 1.107949719880707562e-05
7.110000000000000000e+02 1.106880972656654194e-05
7.120000000000000000e+02 1.105816591007169336e-05
7.130000000000000000e+02 1.104751117964042351e-05
7.140000000000000000e+02 1.103693284676410258e-05
7.150000000000000000e+02 1.102633814298314974e-05
7.160000000000000000e+02 1.101576344808563590e-05
7.170000000000000000e+02 1.100523513741791248e-05
7.180000000000000000e+02 1.099469864129787311e-05
7.190000000000000000e+02 1.098420852940762416e-05
7.200000000000000000e+02 1.097375115932663903e-05
7.210000000000000000e+02 1.096329924621386454e-05
7.220000000000000000e+02 1.095284096663817763e-05
7.230000000000000000e+02 1.094243634724989533e-05
7.240000000000000000e+02 1.093205537472385913e-05
7.250000000000000000e+02 1.092169077310245484e-05
7.260000000000000000e+02 1.091135800379561260e-05
7.270000000000000000e+02 1.090104979084571823e-05
7.280000000000000000e+02 1.089074976334813982e-05
7.290000000000000000e+02 1.088045428332407027e-05
7.300000000000000000e+02 1.087022064893972129e-05
7.310000000000000000e+02 1.086001520889112726e-05
7.320000000000000000e+02 1.084977247955976054e-05
7.330000000000000000e+02 1.083958613889990374e-05
7.340000000000000000e+02 1.082945345842745155e-05
7.350000000000000000e+02 1.081932623492321000e-05
7.360000000000000000e+02 1.080923902918584645e-05
7.370000000000000000e+02 1.079919820767827332e-05
7.380000000000000000e+02 1.078921195585280657e-05
7.390000000000000000e+02 1.077924207493197173e-05
7.400000000000000000e+02 1.076925764209590852e-05
7.410000000000000000e+02 1.075934960681479424e-05
7.420000000000000000e+02 1.074943065759725869e-05
7.430000000000000000e+02 1.073955900210421532e-05
7.440000000000000000e+02 1.072967188520124182e-05
7.450000000000000000e+02 1.071983206202276051e-05
7.460000000000000000e+02 1.071001861419063061e-05
7.470000000000000000e+02 1.070019970939029008e-05
7.480000000000000000e+02 1.069039717549458146e-05
7.490000000000000000e+02 1.068065830622799695e-05
7.500000000000000000e+02 1.067091307049850002e-05
7.510000000000000000e+02 1.066118784365244210e-05
7.520000000000000000e+02 1.065149717760505155e-05
7.530000000000000000e+02 1.064181378751527518e-05
7.540000000000000000e+02 1.063216495822416618e-05
7.550000000000000000e+02 1.062251885741716251e-05
7.560000000000000000e+02 1.061287730408366770e-05
7.570000000000000000e+02 1.060326758306473494e-05
7.580000000000000000e+02 1.059369060385506600e-05
7.590000000000000000e+02 1.058408633980434388e-05
7.600000000000000000e+02 1.057455483532976359e-05
7.610000000000000000e+02 1.056501787388697267e-05
7.620000000000000000e+02 1.055545908457133919e-05
7.630000000000000000e+02 1.054596759786363691e-05
7.640000000000000000e+02 1.053648793458705768e-05
7.650000000000000000e+02 1.052699371939525008e-05
7.660000000000000000e+02 1.051752042258158326e-05
7.670000000000000000e+02 1.050806076818844303e-05
7.680000000000000000e+02 1.049862476065754890e-05
7.690000000000000000e+02 1.048921330948360264e-05
7.700000000000000000e+02 1.047979822033084929e-05
7.710000000000000000e+02 1.047041587298735976e-05
7.720000000000000000e+02 1.046103898261208087e-05
7.730000000000000000e+02 1.045171484292950481e-05
7.740000000000000000e+02 1.044234886649064720e-05
7.750000000000000000e+02 1.043303109327098355e-05
7.760000000000000000e+02 1.042374606186058372e-05
7.770000000000000000e+02 1.041448922478593886e-05
7.780000000000000000e+02 1.040523056872189045e-05
7.790000000000000000e+02 1.039597555063664913e-05
7.800000000000000000e+02 1.038676964526530355e-05
7.810000000000000000e+02 1.037757829180918634e-05
7.820000000000000000e+02 1.036838148138485849e-05
7.830000000000000000e+02 1.035925015457905829e-05
7.840000000000000000e+02 1.035008972394280136e-05
7.850000000000000000e+02 1.034093838825356215e-05
7.860000000000000000e+02 1.033188527799211442e-05
7.870000000000000000e+02 1.032282034429954365e-05
7.880000000000000000e+02 1.031376086757518351e-05
7.890000000000000000e+02 1.030474140861770138e-05
7.900000000000000000e+02 1.029571376420790330e-05
7.910000000000000000e+02 1.028673250402789563e-05
7.920000000000000000e+02 1.027776670525781810e-05
7.930000000000000000e+02 1.026880090648774058e-05
7.940000000000000000e+02 1.025987876346334815e-05
7.950000000000000000e+02 1.025095662043895572e-05
7.960000000000000000e+02 1.024203629640396684e-05
7.970000000000000000e+02 1.023316690407227725e-05
7.980000000000000000e+02 1.022429933072999120e-05
7.990000000000000000e+02 1.021544721879763529e-05
8.000000000000000000e+02 1.020661238726461306e-05
8.010000000000000000e+02 1.019777664623688906e-05
8.020000000000000000e+02 1.018899911287007853e-05
8.030000000000000000e+02 1.018020884657744318e-05
8.040000000000000000e+02 1.017143949866294861e-05
8.050000000000000000e+02 1.016269652609480545e-05
8.060000000000000000e+02 1.015395901049487293e-05
8.070000000000000000e+02 1.014523513731546700e-05
8.080000000000000000e+02 1.013652763504069299e-05
8.090000000000000000e+02 1.012786196952220052e-05
8.100000000000000000e+02 1.011918266158318147e-05
8.110000000000000000e+02 1.011053518595872447e-05
8.120000000000000000e+02 1.010191044770181179e-05
8.130000000000000000e+02 1.009327843348728493e-05
8.140000000000000000e+02 1.008469735097605735e-05
8.150000000000000000e+02 1.007610262604430318e-05
8.160000000000000000e+02 1.006753154797479510e-05
8.170000000000000000e+02 1.005897502182051539e-05
8.180000000000000000e+02 1.005040758172981441e-05
8.190000000000000000e+02 1.004190562525764108e-05
8.200000000000000000e+02 1.003338365990202874e-05
8.210000000000000000e+02 1.002488988888217136e-05
8.220000000000000000e+02 1.001641521725105122e-05
8.230000000000000000e+02 1.000793690764112398e-05
8.240000000000000000e+02 9.999506801250390708e-06
8.250000000000000000e+02 9.991088518290780485e-06
8.260000000000000000e+02 9.982661140384152532e-06
8.270000000000000000e+02 9.974242857424542308e-06
8.280000000000000000e+02 9.965842764358967543e-06
8.290000000000000000e+02 9.957468137145042419e-06
8.300000000000000000e+02 9.949116247298661619e-06
8.310000000000000000e+02 9.940771633409895003e-06
8.320000000000000000e+02 9.932429748005233705e-06
8.330000000000000000e+02 9.924134246830362827e-06
8.340000000000000000e+02 9.915803275362122804e-06
8.350000000000000000e+02 9.907511412166059017e-06
8.360000000000000000e+02 9.899226824927609414e-06
8.370000000000000000e+02 9.890934052236843854e-06
8.380000000000000000e+02 9.882685844786465168e-06
8.390000000000000000e+02 9.874476745608262718e-06
8.400000000000000000e+02 9.866236723610199988e-06
8.410000000000000000e+02 9.858025805442593992e-06
8.420000000000000000e+02 9.849840353126637638e-06
8.430000000000000000e+02 9.841658538789488375e-06
8.440000000000000000e+02 9.833495823841076344e-06
8.450000000000000000e+02 9.825351298786699772e-06
8.460000000000000000e+02 9.817210411711130291e-06
8.470000000000000000e+02 9.809073162614367902e-06
8.480000000000000000e+02 9.800985026231501251e-06
8.490000000000000000e+02 9.792913260753266513e-06
8.500000000000000000e+02 9.784830581338610500e-06
8.510000000000000000e+02 9.776767910807393491e-06
8.520000000000000000e+02 9.768709787749685347e-06
8.530000000000000000e+02 9.760687134985346347e-06
8.540000000000000000e+02 9.752674486662726849e-06
8.550000000000000000e+02 9.744655471877194941e-06
8.560000000000000000e+02 9.736671017890330404e-06
8.570000000000000000e+02 9.728682016429957002e-06
8.580000000000000000e+02 9.720743037178181112e-06
8.590000000000000000e+02 9.712759492686018348e-06
8.600000000000000000e+02 9.704837793833576143e-06
8.610000000000000000e+02 9.696908819023519754e-06
8.620000000000000000e+02 9.688992577139288187e-06
8.630000000000000000e+02 9.681083611212670803e-06
8.640000000000000000e+02 9.673213753558229655e-06
8.650000000000000000e+02 9.665337529440876096e-06
8.660000000000000000e+02 9.657494956627488136e-06
8.670000000000000000e+02 9.649636922404170036e-06
8.680000000000000000e+02 9.641818905947729945e-06
8.690000000000000000e+02 9.633984518586657941e-06
8.700000000000000000e+02 9.626193786971271038e-06
8.710000000000000000e+02 9.618398507882375270e-06
8.720000000000000000e+02 9.610599590814672410e-06
8.730000000000000000e+02 9.602855243429075927e-06
8.740000000000000000e+02 9.595096344128251076e-06
8.750000000000000000e+02 9.587345630279742181e-06
8.760000000000000000e+02 9.579628567735198885e-06
8.770000000000000000e+02 9.571926057105883956e-06
8.780000000000000000e+02 9.564246283844113350e-06
8.790000000000000000e+02 9.556565601087640971e-06
8.800000000000000000e+02 9.548875823384150863e-06
8.810000000000000000e+02 9.541245162836275995e-06
8.820000000000000000e+02 9.533617230772506446e-06
8.830000000000000000e+02 9.525978384772315621e-06
8.840000000000000000e+02 9.518358638160862029e-06
8.850000000000000000e+02 9.510757081443443894e-06
8.860000000000000000e+02 9.503202818450517952e-06
8.870000000000000000e+02 9.495604899711906910e-06
8.880000000000000000e+02 9.488046998740173876e-06
8.890000000000000000e+02 9.480500011704862118e-06
8.900000000000000000e+02 9.472969395574182272e-06
8.910000000000000000e+02 9.465427865507081151e-06
8.920000000000000000e+02 9.457931810175068676e-06
8.930000000000000000e+02 9.450433935853652656e-06
8.940000000000000000e+02 9.442943337489850819e-06
8.950000000000000000e+02 9.435494575882330537e-06
8.960000000000000000e+02 9.428012162970844656e-06
8.970000000000000000e+02 9.420586138730868697e-06
8.980000000000000000e+02 9.413160114490892738e-06
8.990000000000000000e+02 9.405710443388670683e-06
9.000000000000000000e+02 9.398324436915572733e-06
9.010000000000000000e+02 9.390944796905387193e-06
9.020000000000000000e+02 9.383531505591236055e-06
9.030000000000000000e+02 9.376170964969787747e-06
9.040000000000000000e+02 9.368820428790058941e-06
9.050000000000000000e+02 9.361474440083838999e-06
9.060000000000000000e+02 9.354134817840531468e-06
9.070000000000000000e+02 9.346810657007154077e-06
9.080000000000000000e+02 9.339504686067812145e-06
9.090000000000000000e+02 9.332217814517207444e-06
9.100000000000000000e+02 9.324930033471900970e-06
9.110000000000000000e+02 9.317637704953085631e-06
9.120000000000000000e+02 9.310369932791218162e-06
9.130000000000000000e+02 9.303135811933316290e-06
9.140000000000000000e+02 9.295889867644291371e-06
9.150000000000000000e+02 9.288648470828775316e-06
9.160000000000000000e+02 9.281440725317224860e-06
9.170000000000000000e+02 9.274233889300376177e-06
9.180000000000000000e+02 9.267050700145773590e-06
9.190000000000000000e+02 9.259863873012363911e-06
9.200000000000000000e+02 9.252700692741200328e-06
9.210000000000000000e+02 9.245552064385265112e-06
9.220000000000000000e+02 9.238406164513435215e-06
9.230000000000000000e+02 9.231277545040939003e-06
9.240000000000000000e+02 9.224155292031355202e-06
9.250000000000000000e+02 9.217032129527069628e-06
9.260000000000000000e+02 9.209928066411521286e-06
9.270000000000000000e+02 9.202854016621131450e-06
9.280000000000000000e+02 9.195763595926109701e-06
9.290000000000000000e+02 9.188716830976773053e-06
9.300000000000000000e+02 9.181640052702277899e-06
9.310000000000000000e+02 9.174613296636380255e-06
9.320000000000000000e+02 9.167582902591675520e-06
9.330000000000000000e+02 9.160547051578760147e-06
9.340000000000000000e+02 9.153553946816828102e-06
9.350000000000000000e+02 9.146570846496615559e-06
9.360000000000000000e+02 9.139581379713490605e-06
9.370000000000000000e+02 9.132593731919769198e-06
9.380000000000000000e+02 9.125631549977697432e-06
9.390000000000000000e+02 9.118685738940257579e-06
9.400000000000000000e+02 9.111734470934607089e-06
9.410000000000000000e+02 9.104809578275308013e-06
9.420000000000000000e+02 9.097863767237868160e-06
9.430000000000000000e+02 9.090951607504393905e-06
9.440000000000000000e+02 9.084047633223235607e-06
9.450000000000000000e+02 9.077164577320218086e-06
9.460000000000000000e+02 9.070286978385411203e-06
9.470000000000000000e+02 9.063418474397622049e-06
9.480000000000000000e+02 9.056535418494604528e-06
9.490000000000000000e+02 9.049689651874359697e-06
9.500000000000000000e+02 9.042845704243518412e-06
9.510000000000000000e+02 9.036028131959028542e-06
9.520000000000000000e+02 9.029208740685135126e-06
9.530000000000000000e+02 9.022382073453627527e-06
9.540000000000000000e+02 9.015599971462506801e-06
9.550000000000000000e+02 9.008796041598543525e-06
9.560000000000000000e+02 9.002045771921984851e-06
9.570000000000000000e+02 8.995290954771917313e-06
9.580000000000000000e+02 8.988523404696024954e-06
9.590000000000000000e+02 8.981793143902905285e-06
9.600000000000000000e+02 8.975049240689259022e-06
9.610000000000000000e+02 8.968316251412034035e-06
9.620000000000000000e+02 8.961613275459967554e-06
9.630000000000000000e+02 8.954896657087374479e-06
9.640000000000000000e+02 8.948195500124711543e-06
9.650000000000000000e+02 8.941521628003101796e-06
9.660000000000000000e+02 8.934836841945070773e-06
9.670000000000000000e+02 8.928191164159215987e-06
9.680000000000000000e+02 8.921519111027009785e-06
9.690000000000000000e+02 8.914884347177576274e-06
9.700000000000000000e+02 8.908257768780458719e-06
9.710000000000000000e+02 8.901642104319762439e-06
9.720000000000000000e+02 8.895031896827276796e-06
9.730000000000000000e+02 8.888426236808300018e-06
9.740000000000000000e+02 8.881830581231042743e-06
9.750000000000000000e+02 8.875254934537224472e-06
9.760000000000000000e+02 8.868669283401686698e-06
9.770000000000000000e+02 8.862106369633693248e-06
9.780000000000000000e+02 8.855559826770331711e-06
9.790000000000000000e+02 8.849012374412268400e-06
9.800000000000000000e+02 8.842475835990626365e-06
9.810000000000000000e+02 8.835949302010703832e-06
9.820000000000000000e+02 8.829410944599658251e-06
9.830000000000000000e+02 8.822919880913104862e-06
9.840000000000000000e+02 8.816437002678867429e-06
9.850000000000000000e+02 8.809928658592980355e-06
9.860000000000000000e+02 8.803431228443514556e-06
9.870000000000000000e+02 8.796967449598014355e-06
9.880000000000000000e+02 8.790491847321391106e-06
9.890000000000000000e+02 8.784032615949399769e-06
9.900000000000000000e+02 8.777597940934356302e-06
9.910000000000000000e+02 8.771157808951102197e-06
9.920000000000000000e+02 8.764714948483742774e-06
9.930000000000000000e+02 8.758313924772664905e-06
9.940000000000000000e+02 8.751913810556288809e-06
9.950000000000000000e+02 8.745509148866403848e-06
9.960000000000000000e+02 8.739124496059957892e-06
9.970000000000000000e+02 8.732764399610459805e-06
9.980000000000000000e+02 8.726375199330504984e-06
9.990000000000000000e+02 8.720021469343919307e-06


==> dat/oned_step_nu_mse.dat <==
0.000000000000000000e+00 2.571692466735839844e-01
1.000000000000000000e+00 2.454318553209304810e-01
2.000000000000000000e+00 2.301278114318847656e-01
3.000000000000000000e+00 2.128509581089019775e-01
4.000000000000000000e+00 1.949421912431716919e-01
5.000000000000000000e+00 1.772453039884567261e-01
6.000000000000000000e+00 1.609487086534500122e-01
7.000000000000000000e+00 1.441918909549713135e-01
8.000000000000000000e+00 1.290920972824096680e-01
9.000000000000000000e+00 1.148872524499893188e-01
1.000000000000000000e+01 9.908851981163024902e-02
1.100000000000000000e+01 8.451066911220550537e-02
1.200000000000000000e+01 7.077373564243316650e-02
1.300000000000000000e+01 5.811248347163200378e-02
1.400000000000000000e+01 4.694281890988349915e-02
1.500000000000000000e+01 3.734970837831497192e-02
1.600000000000000000e+01 2.899563871324062347e-02
1.700000000000000000e+01 2.226103469729423523e-02
1.800000000000000000e+01 1.717543788254261017e-02
1.900000000000000000e+01 1.304375473409891129e-02
2.000000000000000000e+01 9.674517437815666199e-03
2.100000000000000000e+01 7.266253698617219925e-03
2.200000000000000000e+01 5.611248780041933060e-03
2.300000000000000000e+01 4.389306530356407166e-03
2.400000000000000000e+01 3.491189330816268921e-03
2.500000000000000000e+01 2.829356119036674500e-03
2.600000000000000000e+01 2.334685064852237701e-03
2.700000000000000000e+01 1.949198544025421143e-03
2.800000000000000000e+01 1.642917166464030743e-03
2.900000000000000000e+01 1.405869959853589535e-03
3.000000000000000000e+01 1.214841147884726524e-03
3.100000000000000000e+01 1.059151487424969673e-03
3.200000000000000000e+01 9.320038952864706516e-04
3.300000000000000000e+01 8.278313325718045235e-04
3.400000000000000000e+01 7.404121570289134979e-04
3.500000000000000000e+01 6.669912254437804222e-04
3.600000000000000000e+01 6.043557659722864628e-04
3.700000000000000000e+01 5.508630420081317425e-04
3.800000000000000000e+01 5.053859204053878784e-04
3.900000000000000000e+01 4.661779967136681080e-04
4.000000000000000000e+01 4.328846989665180445e-04
4.100000000000000000e+01 4.041652427986264229e-04
4.200000000000000000e+01 3.791413619183003902e-04
4.300000000000000000e+01 3.572443965822458267e-04
4.400000000000000000e+01 3.378935216460376978e-04
4.500000000000000000e+01 3.207521222066134214e-04
4.600000000000000000e+01 3.055013949051499367e-04
4.700000000000000000e+01 2.917953534051775932e-04
4.800000000000000000e+01 2.793984895106405020e-04
4.900000000000000000e+01 2.681464538909494877e-04
5.000000000000000000e+01 2.578598214313387871e-04
5.100000000000000000e+01 2.484453143551945686e-04
5.200000000000000000e+01 2.398718643235042691e-04
5.300000000000000000e+01 2.320661296835169196e-04
5.400000000000000000e+01 2.249324606964364648e-04
5.500000000000000000e+01 2.184413606300950050e-04
5.600000000000000000e+01 2.125400060322135687e-04
5.700000000000000000e+01 2.071686903946101665e-04
5.800000000000000000e+01 2.022738335654139519e-04
5.900000000000000000e+01 1.977733190869912505e-04
6.000000000000000000e+01 1.936299086082726717e-04
6.100000000000000000e+01 1.897934416774660349e-04
6.200000000000000000e+01 1.862280478235334158e-04
6.300000000000000000e+01 1.829249085858464241e-04
6.400000000000000000e+01 1.798500597942620516e-04
6.500000000000000000e+01 1.769705559127032757e-04
6.600000000000000000e+01 1.742520835250616074e-04
6.700000000000000000e+01 1.716786064207553864e-04
6.800000000000000000e+01 1.692432706477120519e-04
6.900000000000000000e+01 1.669579651206731796e-04
7.000000000000000000e+01 1.647907192818820477e-04
7.100000000000000000e+01 1.627338933758437634e-04
7.200000000000000000e+01 1.607760495971888304e-04
7.300000000000000000e+01 1.589132443768903613e-04
7.400000000000000000e+01 1.571298635099083185e-04
7.500000000000000000e+01 1.554192567709833384e-04
7.600000000000000000e+01 1.537732605356723070e-04
7.700000000000000000e+01 1.521863741800189018e-04
7.800000000000000000e+01 1.506515691289678216e-04
7.900000000000000000e+01 1.491666480433195829e-04
8.000000000000000000e+01 1.477259647799655795e-04
8.100000000000000000e+01 1.463268854422494769e-04
8.200000000000000000e+01 1.449750707251951098e-04
8.300000000000000000e+01 1.436665479559451342e-04
8.400000000000000000e+01 1.424000220140442252e-04
8.500000000000000000e+01 1.411690900567919016e-04
8.600000000000000000e+01 1.399718021275475621e-04
8.700000000000000000e+01 1.388138189213350415e-04
8.800000000000000000e+01 1.376870350213721395e-04
8.900000000000000000e+01 1.365918869851157069e-04
9.000000000000000000e+01 1.355289568891748786e-04
9.100000000000000000e+01 1.344939810223877430e-04
9.200000000000000000e+01 1.334840781055390835e-04
9.300000000000000000e+01 1.324984041275456548e-04
9.400000000000000000e+01 1.315385306952521205e-04
9.500000000000000000e+01 1.306022459175437689e-04
9.600000000000000000e+01 1.296860864385962486e-04
9.700000000000000000e+01 1.287906488869339228e-04
9.800000000000000000e+01 1.279148127650842071e-04
9.900000000000000000e+01 1.270568754989653826e-04
1.000000000000000000e+02 1.262158621102571487e-04
1.010000000000000000e+02 1.253907394129782915e-04
1.020000000000000000e+02 1.245820167241618037e-04
1.030000000000000000e+02 1.237900578416883945e-04
1.040000000000000000e+02 1.230164634762331843e-04
1.050000000000000000e+02 1.222558639710769057e-04
1.060000000000000000e+02 1.215071242768317461e-04
1.070000000000000000e+02 1.207698951475322247e-04
1.080000000000000000e+02 1.200449187308549881e-04
1.090000000000000000e+02 1.193326825159601867e-04
1.100000000000000000e+02 1.186309382319450378e-04
1.110000000000000000e+02 1.179398313979618251e-04
1.120000000000000000e+02 1.172594274976290762e-04
1.130000000000000000e+02 1.165880094049498439e-04
1.140000000000000000e+02 1.159246894530951977e-04
1.150000000000000000e+02 1.152728946181014180e-04
1.160000000000000000e+02 1.146319191320799291e-04
1.170000000000000000e+02 1.140010863309726119e-04
1.180000000000000000e+02 1.133804253186099231e-04
1.190000000000000000e+02 1.127670693676918745e-04
1.200000000000000000e+02 1.121617751778103411e-04
1.210000000000000000e+02 1.115653067245148122e-04
1.220000000000000000e+02 1.109763907152228057e-04
1.230000000000000000e+02 1.103950780816376209e-04
1.240000000000000000e+02 1.098222564905881882e-04
1.250000000000000000e+02 1.092572783818468451e-04
1.260000000000000000e+02 1.086990669136866927e-04
1.270000000000000000e+02 1.081461814465001225e-04
1.280000000000000000e+02 1.076006374205462635e-04
1.290000000000000000e+02 1.070619109668768942e-04
1.300000000000000000e+02 1.065307151293382049e-04
1.310000000000000000e+02 1.060052018146961927e-04
1.320000000000000000e+02 1.054845488397404552e-04
1.330000000000000000e+02 1.049701386364176869e-04
1.340000000000000000e+02 1.044612872647121549e-04
1.350000000000000000e+02 1.039571725414134562e-04
1.360000000000000000e+02 1.034581509884446859e-04
1.370000000000000000e+02 1.029662671498954296e-04
1.380000000000000000e+02 1.024798038997687399e-04
1.390000000000000000e+02 1.019975607050582767e-04
1.400000000000000000e+02 1.015199741232208908e-04
1.410000000000000000e+02 1.010474807117134333e-04
1.420000000000000000e+02 1.005797457764856517e-04
1.430000000000000000e+02 1.001174969132989645e-04
1.440000000000000000e+02 9.965967910829931498e-05
1.450000000000000000e+02 9.920781303662806749e-05
1.460000000000000000e+02 9.876004332909360528e-05
1.470000000000000000e+02 9.831675561144948006e-05
1.480000000000000000e+02 9.787778253667056561e-05
1.490000000000000000e+02 9.744390263222157955e-05
1.500000000000000000e+02 9.701384260552003980e-05
1.510000000000000000e+02 9.658721683081239462e-05
1.520000000000000000e+02 9.616461466066539288e-05
1.530000000000000000e+02 9.574621799401938915e-05
1.540000000000000000e+02 9.533137199468910694e-05
1.550000000000000000e+02 9.492008393863216043e-05
1.560000000000000000e+02 9.451370715396478772e-05
1.570000000000000000e+02 9.411136852577328682e-05
1.580000000000000000e+02 9.371209307573735714e-05
1.590000000000000000e+02 9.331671026302501559e-05
1.600000000000000000e+02 9.292554022977128625e-05
1.610000000000000000e+02 9.253832104150205851e-05
1.620000000000000000e+02 9.215429599862545729e-05
1.630000000000000000e+02 9.177393076242879033e-05
1.640000000000000000e+02 9.139683970715850592e-05
1.650000000000000000e+02 9.102335025090724230e-05
1.660000000000000000e+02 9.065332415048032999e-05
1.670000000000000000e+02 9.028644126374274492e-05
1.680000000000000000e+02 8.992289804155007005e-05
1.690000000000000000e+02 8.956264355219900608e-05
1.700000000000000000e+02 8.920496475184336305e-05
1.710000000000000000e+02 8.885016723070293665e-05
1.720000000000000000e+02 8.849929145071655512e-05
1.730000000000000000e+02 8.815166074782609940e-05
1.740000000000000000e+02 8.780651842243969440e-05
1.750000000000000000e+02 8.746461389819160104e-05
1.760000000000000000e+02 8.712568524060770869e-05
1.770000000000000000e+02 8.679026359459385276e-05
1.780000000000000000e+02 8.645790512673556805e-05
1.790000000000000000e+02 8.612802048446610570e-05
1.800000000000000000e+02 8.580113353673368692e-05
1.810000000000000000e+02 8.547690231353044510e-05
1.820000000000000000e+02 8.515518857166171074e-05
1.830000000000000000e+02 8.483648707624524832e-05
1.840000000000000000e+02 8.452065958408638835e-05
1.850000000000000000e+02 8.420736412517726421e-05
1.860000000000000000e+02 8.389649156015366316e-05
1.870000000000000000e+02 8.358830382348969579e-05
1.880000000000000000e+02 8.328245894517749548e-05
1.890000000000000000e+02 8.297910972032696009e-05
1.900000000000000000e+02 8.267808880191296339e-05
1.910000000000000000e+02 8.237905421992763877e-05
1.920000000000000000e+02 8.208233339246362448e-05
1.930000000000000000e+02 8.178779535228386521e-05
1.940000000000000000e+02 8.149601490003988147e-05
1.950000000000000000e+02 8.120627171592786908e-05
1.960000000000000000e+02 8.091886411421000957e-05
1.970000000000000000e+02 8.063385757850483060e-05
1.980000000000000000e+02 8.035088831093162298e-05
1.990000000000000000e+02 8.006975986063480377e-05
2.000000000000000000e+02 7.979040674399584532e-05
2.010000000000000000e+02 7.951367297209799290e-05
2.020000000000000000e+02 7.923893281258642673e-05
2.030000000000000000e+02 7.896620081737637520e-05
2.040000000000000000e+02 7.869515684433281422e-05
2.050000000000000000e+02 7.842647028155624866e-05
2.060000000000000000e+02 7.815955905243754387e-05
2.070000000000000000e+02 7.789453229634091258e-05
2.080000000000000000e+02 7.763171743135899305e-05
2.090000000000000000e+02 7.737092528259381652e-05
2.100000000000000000e+02 7.711127545917406678e-05
2.110000000000000000e+02 7.685420132474973798e-05
2.120000000000000000e+02 7.659885159227997065e-05
2.130000000000000000e+02 7.634521898580715060e-05
2.140000000000000000e+02 7.609321619383990765e-05
2.150000000000000000e+02 7.584286504425108433e-05
2.160000000000000000e+02 7.559400546597316861e-05
2.170000000000000000e+02 7.534734322689473629e-05
2.180000000000000000e+02 7.510252908105030656e-05
2.190000000000000000e+02 7.485893729608505964e-05
2.200000000000000000e+02 7.461690984200686216e-05
2.210000000000000000e+02 7.437686872435733676e-05
2.220000000000000000e+02 7.413800631184130907e-05
2.230000000000000000e+02 7.390090468106791377e-05
2.240000000000000000e+02 7.366543286480009556e-05
2.250000000000000000e+02 7.343149627558887005e-05
2.260000000000000000e+02 7.319882570300251245e-05
2.270000000000000000e+02 7.296731200767681003e-05
2.280000000000000000e+02 7.273671508301049471e-05
2.290000000000000000e+02 7.250768976518884301e-05
2.300000000000000000e+02 7.228025788208469748e-05
2.310000000000000000e+02 7.205359725048765540e-05
2.320000000000000000e+02 7.182850822573527694e-05
2.330000000000000000e+02 7.160485256463289261e-05
2.340000000000000000e+02 7.138246292015537620e-05
2.350000000000000000e+02 7.116129563655704260e-05
2.360000000000000000e+02 7.094172178767621517e-05
2.370000000000000000e+02 7.072294101817533374e-05
2.380000000000000000e+02 7.050572457956150174e-05
2.390000000000000000e+02 7.028978143353015184e-05
2.400000000000000000e+02 7.007520616753026843e-05
2.410000000000000000e+02 6.986170046729966998e-05
2.420000000000000000e+02 6.964941712794825435e-05
2.430000000000000000e+02 6.943849439267069101e-05
2.440000000000000000e+02 6.922901957295835018e-05
2.450000000000000000e+02 6.902039604028686881e-05
2.460000000000000000e+02 6.881327135488390923e-05
2.470000000000000000e+02 6.860768189653754234e-05
2.480000000000000000e+02 6.840343121439218521e-05
2.490000000000000000e+02 6.820083945058286190e-05
2.500000000000000000e+02 6.799914262956008315e-05
2.510000000000000000e+02 6.779883551644161344e-05
2.520000000000000000e+02 6.759962707292288542e-05
2.530000000000000000e+02 6.740181561326608062e-05
2.540000000000000000e+02 6.720585224684327841e-05
2.550000000000000000e+02 6.701081292703747749e-05
2.560000000000000000e+02 6.681675586150959134e-05
2.570000000000000000e+02 6.662462692474946380e-05
2.580000000000000000e+02 6.643366214120760560e-05
2.590000000000000000e+02 6.624386151088401675e-05
2.600000000000000000e+02 6.605515227420255542e-05
2.610000000000000000e+02 6.586736708413809538e-05
2.620000000000000000e+02 6.568062963197007775e-05
2.630000000000000000e+02 6.549561658175662160e-05
2.640000000000000000e+02 6.531164399348199368e-05
2.650000000000000000e+02 6.512922846013680100e-05
2.660000000000000000e+02 6.494768604170531034e-05
2.670000000000000000e+02 6.476715498138219118e-05
2.680000000000000000e+02 6.458786810981109738e-05
2.690000000000000000e+02 6.440950528485700488e-05
2.700000000000000000e+02 6.423224840546026826e-05
2.710000000000000000e+02 6.405607564374804497e-05
2.720000000000000000e+02 6.388094334397464991e-05
2.730000000000000000e+02 6.370703340508043766e-05
2.740000000000000000e+02 6.353376375045627356e-05
2.750000000000000000e+02 6.336157821351662278e-05
2.760000000000000000e+02 6.319051317404955626e-05
2.770000000000000000e+02 6.302117253653705120e-05
2.780000000000000000e+02 6.285327981458976865e-05
2.790000000000000000e+02 6.268700963119044900e-05
2.800000000000000000e+02 6.252125604078173637e-05
2.810000000000000000e+02 6.235660839593037963e-05
2.820000000000000000e+02 6.219295028131455183e-05
2.830000000000000000e+02 6.203017983352765441e-05
2.840000000000000000e+02 6.186866085045039654e-05
2.850000000000000000e+02 6.170786218717694283e-05
2.860000000000000000e+02 6.154782022349536419e-05
2.870000000000000000e+02 6.138910248409956694e-05
2.880000000000000000e+02 6.123127968749031425e-05
2.890000000000000000e+02 6.107434455770999193e-05
2.900000000000000000e+02 6.091796967666596174e-05
2.910000000000000000e+02 6.076284262235276401e-05
2.920000000000000000e+02 6.060854138922877610e-05
2.930000000000000000e+02 6.045496411388739944e-05
2.940000000000000000e+02 6.030224903952330351e-05
2.950000000000000000e+02 6.015013786964118481e-05
2.960000000000000000e+02 5.999914355925284326e-05
2.970000000000000000e+02 5.984872404951602221e-05
2.980000000000000000e+02 5.969956691842526197e-05
2.990000000000000000e+02 5.955077358521521091e-05
3.000000000000000000e+02 5.940299888607114553e-05
3.010000000000000000e+02 5.925595178268849850e-05
3.020000000000000000e+02 5.910950858378782868e-05
3.030000000000000000e+02 5.896405855310149491e-05
3.040000000000000000e+02 5.881910328753292561e-05
3.050000000000000000e+02 5.867532672709785402e-05
3.060000000000000000e+02 5.853212496731430292e-05
3.070000000000000000e+02 5.838945799041539431e-05
3.080000000000000000e+02 5.824772233609110117e-05
3.090000000000000000e+02 5.810668881167657673e-05
3.100000000000000000e+02 5.796621917397715151e-05
3.110000000000000000e+02 5.782642620033584535e-05
3.120000000000000000e+02 5.768785194959491491e-05
3.130000000000000000e+02 5.754923040512949228e-05
3.140000000000000000e+02 5.741176573792472482e-05
3.150000000000000000e+02 5.727481402573175728e-05
3.160000000000000000e+02 5.713837890652939677e-05
3.170000000000000000e+02 5.700243491446599364e-05
3.180000000000000000e+02 5.686713484465144575e-05
3.190000000000000000e+02 5.673233681591227651e-05
3.200000000000000000e+02 5.659869566443376243e-05
3.210000000000000000e+02 5.646511272061616182e-05
3.220000000000000000e+02 5.633252658299170434e-05
3.230000000000000000e+02 5.620034426101483405e-05
3.240000000000000000e+02 5.606865306617692113e-05
3.250000000000000000e+02 5.593806417891755700e-05
3.260000000000000000e+02 5.580766446655616164e-05
3.270000000000000000e+02 5.567805783357471228e-05
3.280000000000000000e+02 5.554892049985937774e-05
3.290000000000000000e+02 5.542031067307107151e-05
3.300000000000000000e+02 5.529226837097667158e-05
3.310000000000000000e+02 5.516524470294825733e-05
3.320000000000000000e+02 5.503858119482174516e-05
3.330000000000000000e+02 5.491222327691502869e-05
3.340000000000000000e+02 5.478657112689688802e-05
3.350000000000000000e+02 5.466170114232227206e-05
3.360000000000000000e+02 5.453731864690780640e-05
3.370000000000000000e+02 5.441318353405222297e-05
3.380000000000000000e+02 5.428985605249181390e-05
3.390000000000000000e+02 5.416701242211274803e-05
3.400000000000000000e+02 5.404490730143152177e-05
3.410000000000000000e+02 5.392325329012237489e-05
3.420000000000000000e+02 5.380199581850320101e-05
3.430000000000000000e+02 5.368154961615800858e-05
3.440000000000000000e+02 5.356168912840075791e-05
3.450000000000000000e+02 5.344255623640492558e-05
3.460000000000000000e+02 5.332380533218383789e-05
3.470000000000000000e+02 5.320548007148317993e-05
3.480000000000000000e+02 5.308787513058632612e-05
3.490000000000000000e+02 5.297109237289987504e-05
3.500000000000000000e+02 5.285437146085314453e-05
3.510000000000000000e+02 5.273829810903407633e-05
3.520000000000000000e+02 5.262283957563340664e-05
3.530000000000000000e+02 5.250795584288425744e-05
3.540000000000000000e+02 5.239332313067279756e-05
3.550000000000000000e+02 5.227951623965054750e-05
3.560000000000000000e+02 5.216603676672093570e-05
3.570000000000000000e+02 5.205299385124817491e-05
3.580000000000000000e+02 5.194066034164279699e-05
3.590000000000000000e+02 5.182878157938830554e-05
3.600000000000000000e+02 5.171746670384891331e-05
3.610000000000000000e+02 5.160668661119416356e-05
3.620000000000000000e+02 5.149655407876707613e-05
3.630000000000000000e+02 5.138690175954252481e-05
3.640000000000000000e+02 5.127761323819868267e-05
3.650000000000000000e+02 5.116876855026930571e-05
3.660000000000000000e+02 5.106056778458878398e-05
3.670000000000000000e+02 5.095268716104328632e-05
3.680000000000000000e+02 5.084557051304727793e-05
3.690000000000000000e+02 5.073874854133464396e-05
3.700000000000000000e+02 5.063221396994777024e-05
3.710000000000000000e+02 5.052643246017396450e-05
3.720000000000000000e+02 5.042077827965840697e-05
3.730000000000000000e+02 5.031606997363269329e-05
3.740000000000000000e+02 5.021139077143743634e-05
3.750000000000000000e+02 5.010720633435994387e-05
3.760000000000000000e+02 5.000369856134057045e-05
3.770000000000000000e+02 4.990094748791307211e-05
3.780000000000000000e+02 4.979826189810410142e-05
3.790000000000000000e+02 4.969561268808320165e-05
3.800000000000000000e+02 4.959362559020519257e-05
3.810000000000000000e+02 4.949191861669532955e-05
3.820000000000000000e+02 4.939042992191389203e-05
3.830000000000000000e+02 4.928947237203828990e-05
3.840000000000000000e+02 4.918894046568311751e-05
3.850000000000000000e+02 4.908885239274241030e-05
3.860000000000000000e+02 4.898920451523736119e-05
3.870000000000000000e+02 4.888989496976137161e-05
3.880000000000000000e+02 4.879112384514883161e-05
3.890000000000000000e+02 4.869241456617601216e-05
3.900000000000000000e+02 4.859411274082958698e-05
3.910000000000000000e+02 4.849630568060092628e-05
3.920000000000000000e+02 4.839891334995627403e-05
3.930000000000000000e+02 4.830184843740426004e-05
3.940000000000000000e+02 4.820497997570782900e-05
3.950000000000000000e+02 4.810875543626025319e-05
3.960000000000000000e+02 4.801276008947752416e-05
3.970000000000000000e+02 4.791720493813045323e-05
3.980000000000000000e+02 4.782194446306675673e-05
3.990000000000000000e+02 4.772718966705724597e-05
4.000000000000000000e+02 4.763252945849671960e-05
4.010000000000000000e+02 4.753860412165522575e-05
4.020000000000000000e+02 4.744485340779647231e-05
4.030000000000000000e+02 4.735150287160649896e-05
4.040000000000000000e+02 4.725852340925484896e-05
4.050000000000000000e+02 4.716594412457197905e-05
4.060000000000000000e+02 4.707362677436321974e-05
4.070000000000000000e+02 4.698178963735699654e-05
4.080000000000000000e+02 4.689038905780762434e-05
4.090000000000000000e+02 4.679945413954555988e-05
4.100000000000000000e+02 4.670858834288083017e-05
4.110000000000000000e+02 4.661791535909287632e-05
4.120000000000000000e+02 4.652782808989286423e-05
4.130000000000000000e+02 4.643827560357749462e-05
4.140000000000000000e+02 4.634879587683826685e-05
4.150000000000000000e+02 4.625973451766185462e-05
4.160000000000000000e+02 4.617112062987871468e-05
4.170000000000000000e+02 4.608277959050610662e-05
4.180000000000000000e+02 4.599479871103540063e-05
4.190000000000000000e+02 4.590718162944540381e-05
4.200000000000000000e+02 4.582011024467647076e-05
4.210000000000000000e+02 4.573308251565322280e-05
4.220000000000000000e+02 4.564670234685763717e-05
4.230000000000000000e+02 4.556045678327791393e-05
4.240000000000000000e+02 4.547460048343054950e-05
4.250000000000000000e+02 4.538907523965463042e-05
4.260000000000000000e+02 4.530394289758987725e-05
4.270000000000000000e+02 4.521908704191446304e-05
4.280000000000000000e+02 4.513456588028930128e-05
4.290000000000000000e+02 4.505031392909586430e-05
4.300000000000000000e+02 4.496642577578313649e-05
4.310000000000000000e+02 4.488289414439350367e-05
4.320000000000000000e+02 4.479980634641833603e-05
4.330000000000000000e+02 4.471680949791334569e-05
4.340000000000000000e+02 4.463434015633538365e-05
4.350000000000000000e+02 4.455209273146465421e-05
4.360000000000000000e+02 4.446999810170382261e-05
4.370000000000000000e+02 4.438831820152699947e-05
4.380000000000000000e+02 4.430723129189573228e-05
4.390000000000000000e+02 4.422589336172677577e-05
4.400000000000000000e+02 4.414522118167951703e-05
4.410000000000000000e+02 4.406459993333555758e-05
4.420000000000000000e+02 4.398436431074514985e-05
4.430000000000000000e+02 4.390441972645930946e-05
4.440000000000000000e+02 4.382475890452042222e-05
4.450000000000000000e+02 4.374544369056820869e-05
4.460000000000000000e+02 4.366632492747157812e-05
4.470000000000000000e+02 4.358734076959080994e-05
4.480000000000000000e+02 4.350908056949265301e-05
4.490000000000000000e+02 4.343074760981835425e-05
4.500000000000000000e+02 4.335292396717704833e-05
4.510000000000000000e+02 4.327517672209069133e-05
4.520000000000000000e+02 4.319769141147844493e-05
4.530000000000000000e+02 4.312072996981441975e-05
4.540000000000000000e+02 4.304377216612920165e-05
4.550000000000000000e+02 4.296715269447304308e-05
4.560000000000000000e+02 4.289062417228706181e-05
4.570000000000000000e+02 4.281441579223610461e-05
4.580000000000000000e+02 4.273862577974796295e-05
4.590000000000000000e+02 4.266311589162796736e-05
4.600000000000000000e+02 4.258765693521127105e-05
4.610000000000000000e+02 4.251271093380637467e-05
4.620000000000000000e+02 4.243813236826099455e-05
4.630000000000000000e+02 4.236367021803744137e-05
4.640000000000000000e+02 4.228945181239396334e-05
4.650000000000000000e+02 4.221545896143652499e-05
4.660000000000000000e+02 4.214186265016905963e-05
4.670000000000000000e+02 4.206855373922735453e-05
4.680000000000000000e+02 4.199526301817968488e-05
4.690000000000000000e+02 4.192238702671602368e-05
4.700000000000000000e+02 4.184975114185363054e-05
4.710000000000000000e+02 4.177740265731699765e-05
4.720000000000000000e+02 4.170521060586906970e-05
4.730000000000000000e+02 4.163328412687405944e-05
4.740000000000000000e+02 4.156162322033196688e-05
4.750000000000000000e+02 4.149019150645472109e-05
4.760000000000000000e+02 4.141911631450057030e-05
4.770000000000000000e+02 4.134800474275834858e-05
4.780000000000000000e+02 4.127721331315115094e-05
4.790000000000000000e+02 4.120672747376374900e-05
4.800000000000000000e+02 4.113649993087165058e-05
4.810000000000000000e+02 4.106646883883513510e-05
4.820000000000000000e+02 4.099673606106080115e-05
4.830000000000000000e+02 4.092717790626920760e-05
4.840000000000000000e+02 4.085803448106162250e-05
4.850000000000000000e+02 4.078911297256127000e-05
4.860000000000000000e+02 4.072030787938274443e-05
4.870000000000000000e+02 4.065182656631805003e-05
4.880000000000000000e+02 4.058375270687974989e-05
4.890000000000000000e+02 4.051582800457254052e-05
4.900000000000000000e+02 4.044823072035796940e-05
4.910000000000000000e+02 4.038072802359238267e-05
4.920000000000000000e+02 4.031350545119494200e-05
4.930000000000000000e+02 4.024659574497491121e-05
4.940000000000000000e+02 4.017976607428863645e-05
4.950000000000000000e+02 4.011325654573738575e-05
4.960000000000000000e+02 4.004696893389336765e-05
4.970000000000000000e+02 3.998107422376051545e-05
4.980000000000000000e+02 3.991520861745811999e-05
4.990000000000000000e+02 3.984956856584176421e-05
5.000000000000000000e+02 3.978432505391538143e-05
5.010000000000000000e+02 3.971921250922605395e-05
5.020000000000000000e+02 3.965420546592213213e-05
5.030000000000000000e+02 3.958960223826579750e-05
5.040000000000000000e+02 3.952506813220679760e-05
5.050000000000000000e+02 3.946076321881264448e-05
5.060000000000000000e+02 3.939680391340516508e-05
5.070000000000000000e+02 3.933310654247179627e-05
5.080000000000000000e+02 3.926962381228804588e-05
5.090000000000000000e+02 3.920601739082485437e-05
5.100000000000000000e+02 3.914308763341978192e-05
5.110000000000000000e+02 3.908020153176039457e-05
5.120000000000000000e+02 3.901746822521090508e-05
5.130000000000000000e+02 3.895491681760177016e-05
5.140000000000000000e+02 3.889257641276344657e-05
5.150000000000000000e+02 3.883051249431446195e-05
5.160000000000000000e+02 3.876854316331446171e-05
5.170000000000000000e+02 3.870674117933958769e-05
5.180000000000000000e+02 3.864526297547854483e-05
5.190000000000000000e+02 3.858375566778704524e-05
5.200000000000000000e+02 3.852278678095899522e-05
5.210000000000000000e+02 3.846187246381305158e-05
5.220000000000000000e+02 3.840122008114121854e-05
5.230000000000000000e+02 3.834061135421507061e-05
5.240000000000000000e+02 3.828035187325440347e-05
5.250000000000000000e+02 3.822015059995464981e-05
5.260000000000000000e+02 3.816013850155286491e-05
5.270000000000000000e+02 3.810020643868483603e-05
5.280000000000000000e+02 3.804061998380348086e-05
5.290000000000000000e+02 3.798120815190486610e-05
5.300000000000000000e+02 3.792187635554000735e-05
5.310000000000000000e+02 3.786278830375522375e-05
5.320000000000000000e+02 3.780391489272005856e-05
5.330000000000000000e+02 3.774523065658286214e-05
5.340000000000000000e+02 3.768679744098335505e-05
5.350000000000000000e+02 3.762842970900237560e-05
5.360000000000000000e+02 3.757029844564385712e-05
5.370000000000000000e+02 3.751218901015818119e-05
5.380000000000000000e+02 3.745454887393862009e-05
5.390000000000000000e+02 3.739668318303301930e-05
5.400000000000000000e+02 3.733930134330876172e-05
5.410000000000000000e+02 3.728217052412219346e-05
5.420000000000000000e+02 3.722504334291443229e-05
5.430000000000000000e+02 3.716805440490134060e-05
5.440000000000000000e+02 3.711130921146832407e-05
5.450000000000000000e+02 3.705469862325116992e-05
5.460000000000000000e+02 3.699819717439822853e-05
5.470000000000000000e+02 3.694193219416774809e-05
5.480000000000000000e+02 3.688569995574653149e-05
5.490000000000000000e+02 3.682977694552391768e-05
5.500000000000000000e+02 3.677403947222046554e-05
5.510000000000000000e+02 3.671849481179378927e-05
5.520000000000000000e+02 3.666311022243462503e-05
5.530000000000000000e+02 3.660785296233370900e-05
5.540000000000000000e+02 3.655286491266451776e-05
5.550000000000000000e+02 3.649794234661385417e-05
5.560000000000000000e+02 3.644335083663463593e-05
5.570000000000000000e+02 3.638872294686734676e-05
5.580000000000000000e+02 3.633426604210399091e-05
5.590000000000000000e+02 3.627991100074723363e-05
5.600000000000000000e+02 3.622594158514402807e-05
5.610000000000000000e+02 3.617207039496861398e-05
5.620000000000000000e+02 3.611816282500512898e-05
5.630000000000000000e+02 3.606456084526143968e-05
5.640000000000000000e+02 3.601125717977993190e-05
5.650000000000000000e+02 3.595796442823484540e-05
5.660000000000000000e+02 3.590488995541818440e-05
5.670000000000000000e+02 3.585185186238959432e-05
5.680000000000000000e+02 3.579908297979272902e-05
5.690000000000000000e+02 3.574644870241172612e-05
5.700000000000000000e+02 3.569396358216181397e-05
5.710000000000000000e+02 3.564159851521253586e-05
5.720000000000000000e+02 3.558948083082213998e-05
5.730000000000000000e+02 3.553744681994430721e-05
5.740000000000000000e+02 3.548548193066380918e-05
5.750000000000000000e+02 3.543366983649320900e-05
5.760000000000000000e+02 3.538194505381397903e-05
5.770000000000000000e+02 3.533052222337573767e-05
5.780000000000000000e+02 3.527911394485272467e-05
5.790000000000000000e+02 3.522798942867666483e-05
5.800000000000000000e+02 3.517684308462776244e-05
5.810000000000000000e+02 3.512591865728609264e-05
5.820000000000000000e+02 3.507509245537221432e-05
5.830000000000000000e+02 3.502433537505567074e-05
5.840000000000000000e+02 3.497369107208214700e-05
5.850000000000000000e+02 3.492333780741319060e-05
5.860000000000000000e+02 3.487301728455349803e-05
5.870000000000000000e+02 3.482287866063416004e-05
5.880000000000000000e+02 3.477295831544324756e-05
5.890000000000000000e+02 3.472317257546819746e-05
5.900000000000000000e+02 3.467343049123883247e-05
5.910000000000000000e+02 3.462395397946238518e-05
5.920000000000000000e+02 3.457461934885941446e-05
5.930000000000000000e+02 3.452529927017167211e-05
5.940000000000000000e+02 3.447636481723748147e-05
5.950000000000000000e+02 3.442764136707410216e-05
5.960000000000000000e+02 3.437882696744054556e-05
5.970000000000000000e+02 3.433032543398439884e-05
5.980000000000000000e+02 3.428187119425274432e-05
5.990000000000000000e+02 3.423363159527070820e-05
6.000000000000000000e+02 3.418552660150453448e-05
6.010000000000000000e+02 3.413744343561120331e-05
6.020000000000000000e+02 3.408964039408601820e-05
6.030000000000000000e+02 3.404196468181908131e-05
6.040000000000000000e+02 3.399445267859846354e-05
6.050000000000000000e+02 3.394699160708114505e-05
6.060000000000000000e+02 3.389963239897042513e-05
6.070000000000000000e+02 3.385236050235107541e-05
6.080000000000000000e+02 3.380531416041776538e-05
6.090000000000000000e+02 3.375838059582747519e-05
6.100000000000000000e+02 3.371143247932195663e-05
6.110000000000000000e+02 3.366474993526935577e-05
6.120000000000000000e+02 3.361812923685647547e-05
6.130000000000000000e+02 3.357166860951110721e-05
6.140000000000000000e+02 3.352525527589023113e-05
6.150000000000000000e+02 3.347912206663750112e-05
6.160000000000000000e+02 3.343300340929999948e-05
6.170000000000000000e+02 3.338704482303000987e-05
6.180000000000000000e+02 3.334120992803946137e-05
6.190000000000000000e+02 3.329542596475221217e-05
6.200000000000000000e+02 3.324992576381191611e-05
6.210000000000000000e+02 3.320446558063849807e-05
6.220000000000000000e+02 3.315907088108360767e-05
6.230000000000000000e+02 3.311395994387567043e-05
6.240000000000000000e+02 3.306900543975643814e-05
6.250000000000000000e+02 3.302412369521334767e-05
6.260000000000000000e+02 3.297930379630997777e-05
6.270000000000000000e+02 3.293473855592310429e-05
6.280000000000000000e+02 3.289022060926072299e-05
6.290000000000000000e+02 3.284584454377181828e-05
6.300000000000000000e+02 3.280158853158354759e-05
6.310000000000000000e+02 3.275743802078068256e-05
6.320000000000000000e+02 3.271346213296055794e-05
6.330000000000000000e+02 3.266957719461061060e-05
6.340000000000000000e+02 3.262592508690431714e-05
6.350000000000000000e+02 3.258236756664700806e-05
6.360000000000000000e+02 3.253879185649566352e-05
6.370000000000000000e+02 3.249541987315751612e-05
6.380000000000000000e+02 3.245228435844182968e-05
6.390000000000000000e+02 3.240896330680698156e-05
6.400000000000000000e+02 3.236574048059992492e-05
6.410000000000000000e+02 3.232272138120606542e-05
6.420000000000000000e+02 3.227972774766385555e-05
6.430000000000000000e+02 3.223685780540108681e-05
6.440000000000000000e+02 3.219407517462968826e-05
6.450000000000000000e+02 3.215138713130727410e-05
6.460000000000000000e+02 3.210889553884044290e-05
6.470000000000000000e+02 3.206638939445838332e-05
6.480000000000000000e+02 3.202402149327099323e-05
6.490000000000000000e+02 3.198181730112992227e-05
6.500000000000000000e+02 3.193971861037425697e-05
6.510000000000000000e+02 3.189764174749143422e-05
6.520000000000000000e+02 3.185570676578208804e-05
6.530000000000000000e+02 3.181395004503428936e-05
6.540000000000000000e+02 3.177222242811694741e-05
6.550000000000000000e+02 3.173061122652143240e-05
6.560000000000000000e+02 3.168922921759076416e-05
6.570000000000000000e+02 3.164781082887202501e-05
6.580000000000000000e+02 3.160662163281813264e-05
6.590000000000000000e+02 3.156543243676424026e-05
6.600000000000000000e+02 3.152435965603217483e-05
6.610000000000000000e+02 3.148338510072790086e-05
6.620000000000000000e+02 3.144257789244875312e-05
6.630000000000000000e+02 3.140190892736427486e-05
6.640000000000000000e+02 3.136115628876723349e-05
6.650000000000000000e+02 3.132081837975420058e-05
6.660000000000000000e+02 3.128036041744053364e-05
6.670000000000000000e+02 3.124008071608841419e-05
6.680000000000000000e+02 3.119986649835482240e-05
6.690000000000000000e+02 3.115987055934965611e-05
6.700000000000000000e+02 3.111982005066238344e-05
6.710000000000000000e+02 3.107995144091546535e-05
6.720000000000000000e+02 3.104027928202413023e-05
6.730000000000000000e+02 3.100065077887848020e-05
6.740000000000000000e+02 3.096113141509704292e-05
6.750000000000000000e+02 3.092176484642550349e-05
6.760000000000000000e+02 3.088235462200827897e-05
6.770000000000000000e+02 3.084324271185323596e-05
6.780000000000000000e+02 3.080410533584654331e-05
6.790000000000000000e+02 3.076502980547957122e-05
6.800000000000000000e+02 3.072617982979863882e-05
6.810000000000000000e+02 3.068744263146072626e-05
6.820000000000000000e+02 3.064859629375860095e-05
6.830000000000000000e+02 3.061008101212792099e-05
6.840000000000000000e+02 3.057152571273036301e-05
6.850000000000000000e+02 3.053307955269701779e-05
6.860000000000000000e+02 3.049480619665700942e-05
6.870000000000000000e+02 3.045663106604479253e-05
6.880000000000000000e+02 3.041849595319945365e-05
6.890000000000000000e+02 3.038056274817790836e-05
6.900000000000000000e+02 3.034260589629411697e-05
6.910000000000000000e+02 3.030477455467917025e-05
6.920000000000000000e+02 3.026706326636485755e-05
6.930000000000000000e+02 3.022943201358430088e-05
6.940000000000000000e+02 3.019203541043680161e-05
6.950000000000000000e+02 3.015461879840586334e-05
6.960000000000000000e+02 3.011739681824110448e-05
6.970000000000000000e+02 3.008021303685382009e-05
6.980000000000000000e+02 3.004320205945987254e-05
6.990000000000000000e+02 3.000618380610831082e-05
7.000000000000000000e+02 2.996925832121632993e-05
7.010000000000000000e+02 2.993257658090442419e-05
7.020000000000000000e+02 2.989578024426009506e-05
7.030000000000000000e+02 2.985916762554552406e-05
7.040000000000000000e+02 2.982262958539649844e-05
7.050000000000000000e+02 2.978617521876003593e-05
7.060000000000000000e+02 2.974991184601094574e-05
7.070000000000000000e+02 2.971365938719827682e-05
7.080000000000000000e+02 2.967746331705711782e-05
7.090000000000000000e+02 2.964152736240066588e-05
7.100000000000000000e+02 2.960550773423165083e-05
7.110000000000000000e+02 2.956961907329969108e-05
7.120000000000000000e+02 2.953387593152001500e-05
7.130000000000000000e+02 2.949826375697739422e-05
7.140000000000000000e+02 2.946267886727582663e-05
7.150000000000000000e+02 2.942713399534113705e-05
7.160000000000000000e+02 2.939178739325143397e-05
7.170000000000000000e+02 2.935638440249022096e-05
7.180000000000000000e+02 2.932117240561638027e-05
7.190000000000000000e+02 2.928594585682731122e-05
7.200000000000000000e+02 2.925091939687263221e-05
7.210000000000000000e+02 2.921585291915107518e-05
7.220000000000000000e+02 2.918095378845464438e-05
7.230000000000000000e+02 2.914612196036614478e-05
7.240000000000000000e+02 2.911132651206571609e-05
7.250000000000000000e+02 2.907661655626725405e-05
7.260000000000000000e+02 2.904199209297075868e-05
7.270000000000000000e+02 2.900740219047293067e-05
7.280000000000000000e+02 2.897300328186247498e-05
7.290000000000000000e+02 2.893858618335798383e-05
7.300000000000000000e+02 2.890430005209054798e-05
7.310000000000000000e+02 2.887008304242044687e-05
7.320000000000000000e+02 2.883590241253841668e-05
7.330000000000000000e+02 2.880187639675568789e-05
7.340000000000000000e+02 2.876785401895176619e-05
7.350000000000000000e+02 2.873395533242728561e-05
7.360000000000000000e+02 2.870014759537298232e-05
7.370000000000000000e+02 2.866638169507496059e-05
7.380000000000000000e+02 2.863270492525771260e-05
7.390000000000000000e+02 2.859911182895302773e-05
7.400000000000000000e+02 2.856567334674764425e-05
7.410000000000000000e+02 2.853226033039391041e-05
7.420000000000000000e+02 2.849887823686003685e-05
7.430000000000000000e+02 2.846571078407578170e-05
7.440000000000000000e+02 2.843235779437236488e-05
7.450000000000000000e+02 2.839926310116425157e-05
7.460000000000000000e+02 2.836626663338392973e-05
7.470000000000000000e+02 2.833323742379434407e-05
7.480000000000000000e+02 2.830030098266433924e-05
7.490000000000000000e+02 2.826759737217798829e-05
7.500000000000000000e+02 2.823480826918967068e-05
7.510000000000000000e+02 2.820219560817349702e-05
7.520000000000000000e+02 2.816961750795599073e-05
7.530000000000000000e+02 2.813726678141392767e-05
7.540000000000000000e+02 2.810476689774077386e-05
7.550000000000000000e+02 2.807236887747421861e-05
7.560000000000000000e+02 2.803997085720766336e-05
7.570000000000000000e+02 2.800791480694897473e-05
7.580000000000000000e+02 2.797569322865456343e-05
7.590000000000000000e+02 2.794358078972436488e-05
7.600000000000000000e+02 2.791165934468153864e-05
7.610000000000000000e+02 2.787967969197779894e-05
7.620000000000000000e+02 2.784795833576936275e-05
7.630000000000000000e+02 2.781608964141923934e-05
7.640000000000000000e+02 2.778447924356441945e-05
7.650000000000000000e+02 2.775291613943409175e-05
7.660000000000000000e+02 2.772137122519779950e-05
7.670000000000000000e+02 2.768996637314558029e-05
7.680000000000000000e+02 2.765857425401918590e-05
7.690000000000000000e+02 2.762718577287159860e-05
7.700000000000000000e+02 2.759599010460078716e-05
7.710000000000000000e+02 2.756481080723460764e-05
7.720000000000000000e+02 2.753371154540218413e-05
7.730000000000000000e+02 2.750269959506113082e-05
7.740000000000000000e+02 2.747172220551874489e-05
7.750000000000000000e+02 2.744080666161607951e-05
7.760000000000000000e+02 2.741002936090808362e-05
7.770000000000000000e+02 2.737925933615770191e-05
7.780000000000000000e+02 2.734870031417813152e-05
7.790000000000000000e+02 2.731804488576017320e-05
7.800000000000000000e+02 2.728749132074881345e-05
7.810000000000000000e+02 2.725705599004868418e-05
7.820000000000000000e+02 2.722664066823199391e-05
7.830000000000000000e+02 2.719629264902323484e-05
7.840000000000000000e+02 2.716600283747538924e-05
7.850000000000000000e+02 2.713590947678312659e-05
7.860000000000000000e+02 2.710575245146173984e-05
7.870000000000000000e+02 2.707570820348337293e-05
7.880000000000000000e+02 2.704575854295399040e-05
7.890000000000000000e+02 2.701590346987359226e-05
7.900000000000000000e+02 2.698605931072961539e-05
7.910000000000000000e+02 2.695619150472339243e-05
7.920000000000000000e+02 2.692648013180587441e-05
7.930000000000000000e+02 2.689681241463404149e-05
7.940000000000000000e+02 2.686717743927147239e-05
7.950000000000000000e+02 2.683764978428371251e-05
7.960000000000000000e+02 2.680816396605223417e-05
7.970000000000000000e+02 2.677873453649226576e-05
7.980000000000000000e+02 2.674935421964619309e-05
7.990000000000000000e+02 2.672007940418552607e-05
8.000000000000000000e+02 2.669082095962949097e-05
8.010000000000000000e+02 2.666164618858601898e-05
8.020000000000000000e+02 2.663253690116107464e-05
8.030000000000000000e+02 2.660347126948181540e-05
8.040000000000000000e+02 2.657451841514557600e-05
8.050000000000000000e+02 2.654562194948084652e-05
8.060000000000000000e+02 2.651686190802138299e-05
8.070000000000000000e+02 2.648810914251953363e-05
8.080000000000000000e+02 2.645931999722961336e-05
8.090000000000000000e+02 2.643073094077408314e-05
8.100000000000000000e+02 2.640215279825497419e-05
8.110000000000000000e+02 2.637361831148155034e-05
8.120000000000000000e+02 2.634514203236903995e-05
8.130000000000000000e+02 2.631676397868432105e-05
8.140000000000000000e+02 2.628840229590423405e-05
8.150000000000000000e+02 2.626015339046716690e-05
8.160000000000000000e+02 2.623197178763803095e-05
8.170000000000000000e+02 2.620383202156517655e-05
8.180000000000000000e+02 2.617571590235456824e-05
8.190000000000000000e+02 2.614770528452936560e-05
8.200000000000000000e+02 2.611984018585644662e-05
8.210000000000000000e+02 2.609186776680871844e-05
8.220000000000000000e+02 2.606407906569074839e-05
8.230000000000000000e+02 2.603634493425488472e-05
8.240000000000000000e+02 2.600853440526407212e-05
8.250000000000000000e+02 2.598081846372224391e-05
8.260000000000000000e+02 2.595327168819494545e-05
8.270000000000000000e+02 2.592573218862526119e-05
8.280000000000000000e+02 2.589821451692841947e-05
8.290000000000000000e+02 2.587074777693487704e-05
8.300000000000000000e+02 2.584337198641151190e-05
8.310000000000000000e+02 2.581609260232653469e-05
8.320000000000000000e+02 2.578880230430513620e-05
8.330000000000000000e+02 2.576158112788107246e-05
8.340000000000000000e+02 2.573447272880002856e-05
8.350000000000000000e+02 2.570730976003687829e-05
8.360000000000000000e+02 2.568035415606573224e-05
8.370000000000000000e+02 2.565340219007339329e-05
8.380000000000000000e+02 2.562651206972077489e-05
8.390000000000000000e+02 2.559955282777082175e-05
8.400000000000000000e+02 2.557287189119961113e-05
8.410000000000000000e+02 2.554601451265625656e-05
8.420000000000000000e+02 2.551928628236055374e-05
8.430000000000000000e+02 2.549265627749264240e-05
8.440000000000000000e+02 2.546610267017967999e-05
8.450000000000000000e+02 2.543946175137534738e-05
8.460000000000000000e+02 2.541299727454315871e-05
8.470000000000000000e+02 2.538651824579574168e-05
8.480000000000000000e+02 2.536015017540194094e-05
8.490000000000000000e+02 2.533382939873263240e-05
8.500000000000000000e+02 2.530753590690437704e-05
8.510000000000000000e+02 2.528130607970524579e-05
8.520000000000000000e+02 2.525516538298688829e-05
8.530000000000000000e+02 2.522902832424733788e-05
8.540000000000000000e+02 2.520294947316870093e-05
8.550000000000000000e+02 2.517687971703708172e-05
8.560000000000000000e+02 2.515091910026967525e-05
8.570000000000000000e+02 2.512508581276051700e-05
8.580000000000000000e+02 2.509920341253746301e-05
8.590000000000000000e+02 2.507339013391174376e-05
8.600000000000000000e+02 2.504771691747009754e-05
8.610000000000000000e+02 2.502211100363638252e-05
8.620000000000000000e+02 2.499648326192982495e-05
8.630000000000000000e+02 2.497086097719147801e-05
8.640000000000000000e+02 2.494527143426239491e-05
8.650000000000000000e+02 2.491979466867633164e-05
8.660000000000000000e+02 2.489437065378297120e-05
8.670000000000000000e+02 2.486903395038098097e-05
8.680000000000000000e+02 2.484367178112734109e-05
8.690000000000000000e+02 2.481840419932268560e-05
8.700000000000000000e+02 2.479323120496701449e-05
8.710000000000000000e+02 2.476800364092923701e-05
8.720000000000000000e+02 2.474297252774704248e-05
8.730000000000000000e+02 2.471785046509467065e-05
8.740000000000000000e+02 2.469281571393366903e-05
8.750000000000000000e+02 2.466792830091435462e-05
8.760000000000000000e+02 2.464300450810696930e-05
8.770000000000000000e+02 2.461809526721481234e-05
8.780000000000000000e+02 2.459330789861269295e-05
8.790000000000000000e+02 2.456852234899997711e-05
8.800000000000000000e+02 2.454379136906936765e-05
8.810000000000000000e+02 2.451914406265132129e-05
8.820000000000000000e+02 2.449449493724387139e-05
8.830000000000000000e+02 2.446998041705228388e-05
8.840000000000000000e+02 2.444538768031634390e-05
8.850000000000000000e+02 2.442097866151016206e-05
8.860000000000000000e+02 2.439659147057682276e-05
8.870000000000000000e+02 2.437222246953751892e-05
8.880000000000000000e+02 2.434788802929688245e-05
8.890000000000000000e+02 2.432363726256880909e-05
8.900000000000000000e+02 2.429943378956522793e-05
8.910000000000000000e+02 2.427522122161462903e-05
8.920000000000000000e+02 2.425114143989048898e-05
8.930000000000000000e+02 2.422705074422992766e-05
8.940000000000000000e+02 2.420309465378522873e-05
8.950000000000000000e+02 2.417904215690214187e-05
8.960000000000000000e+02 2.415509879938326776e-05
8.970000000000000000e+02 2.413130278000608087e-05
8.980000000000000000e+02 2.410746856185141951e-05
8.990000000000000000e+02 2.408371256024111062e-05
9.000000000000000000e+02 2.405994018772616982e-05
9.010000000000000000e+02 2.403619873803108931e-05
9.020000000000000000e+02 2.401263918727636337e-05
9.030000000000000000e+02 2.398899778199847788e-05
9.040000000000000000e+02 2.396543823124375194e-05
9.050000000000000000e+02 2.394196417299099267e-05
9.060000000000000000e+02 2.391848829574882984e-05
9.070000000000000000e+02 2.389508517808280885e-05
9.080000000000000000e+02 2.387174026807770133e-05
9.090000000000000000e+02 2.384839717706199735e-05
9.100000000000000000e+02 2.382507227594032884e-05
9.110000000000000000e+02 2.380186924710869789e-05
9.120000000000000000e+02 2.377873897785320878e-05
9.130000000000000000e+02 2.375556687184143811e-05
9.140000000000000000e+02 2.373248207732103765e-05
9.150000000000000000e+02 2.370938273088540882e-05
9.160000000000000000e+02 2.368642526562325656e-05
9.170000000000000000e+02 2.366347871429752558e-05
9.180000000000000000e+02 2.364053398196119815e-05
9.190000000000000000e+02 2.361764927627518773e-05
9.200000000000000000e+02 2.359479367441963404e-05
9.210000000000000000e+02 2.357202174607664347e-05
9.220000000000000000e+02 2.354923162783961743e-05
9.230000000000000000e+02 2.352661977056413889e-05
9.240000000000000000e+02 2.350393515371251851e-05
9.250000000000000000e+02 2.348129419260658324e-05
9.260000000000000000e+02 2.345871689612977207e-05
9.270000000000000000e+02 2.343621781619731337e-05
9.280000000000000000e+02 2.341369872738141567e-05
9.290000000000000000e+02 2.339122147532179952e-05
9.300000000000000000e+02 2.336883517273236066e-05
9.310000000000000000e+02 2.334643431822769344e-05
9.320000000000000000e+02 2.332414260308723897e-05
9.330000000000000000e+02 2.330185634491499513e-05
9.340000000000000000e+02 2.327961374248843640e-05
9.350000000000000000e+02 2.325742752873338759e-05
9.360000000000000000e+02 2.323525950487237424e-05
9.370000000000000000e+02 2.321309511899016798e-05
9.380000000000000000e+02 2.319107261428143829e-05
9.390000000000000000e+02 2.316901009180583060e-05
9.400000000000000000e+02 2.314705852768383920e-05
9.410000000000000000e+02 2.312510878255125135e-05
9.420000000000000000e+02 2.310321724507957697e-05
9.430000000000000000e+02 2.308130751771386713e-05
9.440000000000000000e+02 2.305955240444745868e-05
9.450000000000000000e+02 2.303772271261550486e-05
9.460000000000000000e+02 2.301600034115836024e-05
9.470000000000000000e+02 2.299426705576479435e-05
9.480000000000000000e+02 2.297261016792617738e-05
9.490000000000000000e+02 2.295104059157893062e-05
9.500000000000000000e+02 2.292937097081448883e-05
9.510000000000000000e+02 2.290783777425531298e-05
9.520000000000000000e+02 2.288633913849480450e-05
9.530000000000000000e+02 2.286486596858594567e-05
9.540000000000000000e+02 2.284347465320024639e-05
9.550000000000000000e+02 2.282202694914303720e-05
9.560000000000000000e+02 2.280073385918512940e-05
9.570000000000000000e+02 2.277942803630139679e-05
9.580000000000000000e+02 2.275807855767197907e-05
9.590000000000000000e+02 2.273687823617365211e-05
9.600000000000000000e+02 2.271566700073890388e-05
9.610000000000000000e+02 2.269449214509222656e-05
9.620000000000000000e+02 2.267334457428660244e-05
9.630000000000000000e+02 2.265228067699354142e-05
9.640000000000000000e+02 2.263123678858391941e-05
9.650000000000000000e+02 2.261022200400475413e-05
9.660000000000000000e+02 2.258927088405471295e-05
9.670000000000000000e+02 2.256836341985035688e-05
9.680000000000000000e+02 2.254745413665659726e-05
9.690000000000000000e+02 2.252661579404957592e-05
9.700000000000000000e+02 2.250577017548494041e-05
9.710000000000000000e+02 2.248501368740107864e-05
9.720000000000000000e+02 2.246434087282977998e-05
9.730000000000000000e+02 2.244355346192605793e-05
9.740000000000000000e+02 2.242291884613223374e-05
9.750000000000000000e+02 2.240228059235960245e-05
9.760000000000000000e+02 2.238171509816311300e-05
9.770000000000000000e+02 2.236122054455336183e-05
9.780000000000000000e+02 2.234065686934627593e-05
9.790000000000000000e+02 2.232020415249280632e-05
9.800000000000000000e+02 2.229976962553337216e-05
9.810000000000000000e+02 2.227937693533021957e-05
9.820000000000000000e+02 2.225896969321183860e-05
9.830000000000000000e+02 2.223869523731991649e-05
9.840000000000000000e+02 2.221836984972469509e-05
9.850000000000000000e+02 2.219817542936652899e-05
9.860000000000000000e+02 2.217791916336864233e-05
9.870000000000000000e+02 2.215774111391510814e-05
9.880000000000000000e+02 2.213760308222845197e-05
9.890000000000000000e+02 2.211749597336165607e-05
9.900000000000000000e+02 2.209743433922994882e-05
9.910000000000000000e+02 2.207732723036315292e-05
9.920000000000000000e+02 2.205738019256386906e-05
9.930000000000000000e+02 2.203739131800830364e-05
9.940000000000000000e+02 2.201743518526200205e-05
9.950000000000000000e+02 2.199757182097528130e-05
9.960000000000000000e+02 2.197759386035613716e-05
9.970000000000000000e+02 2.195784327341243625e-05
9.980000000000000000e+02 2.193806722061708570e-05
9.990000000000000000e+02 2.191823841712903231e-05


==> dat/oned_step_sig.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 9.999290704727172852e-01
1.000000000000000000e+00 1.000000000000000000e+00 9.996787309646606445e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.978049397468566895e-01
3.000000000000000000e+00 1.000000000000000000e+00 9.969258904457092285e-01
4.000000000000000000e+00 1.000000000000000000e+00 9.960404634475708008e-01
5.000000000000000000e+00 1.000000000000000000e+00 9.956248402595520020e-01
6.000000000000000000e+00 1.000000000000000000e+00 9.990136623382568359e-01
7.000000000000000000e+00 1.000000000000000000e+00 9.994516968727111816e-01
8.000000000000000000e+00 1.000000000000000000e+00 9.996228218078613281e-01
9.000000000000000000e+00 1.000000000000000000e+00 9.992163181304931641e-01
1.000000000000000000e+01 1.000000000000000000e+00 9.987634420394897461e-01
1.100000000000000000e+01 1.000000000000000000e+00 9.983083009719848633e-01
1.200000000000000000e+01 1.000000000000000000e+00 9.950209856033325195e-01
1.300000000000000000e+01 1.000000000000000000e+00 9.959438443183898926e-01
1.400000000000000000e+01 1.000000000000000000e+00 9.969714879989624023e-01
1.500000000000000000e+01 1.000000000000000000e+00 9.963595271110534668e-01
1.600000000000000000e+01 1.000000000000000000e+00 9.963216781616210938e-01
1.700000000000000000e+01 1.000000000000000000e+00 9.957560896873474121e-01
1.800000000000000000e+01 1.000000000000000000e+00 9.967035651206970215e-01
1.900000000000000000e+01 1.000000000000000000e+00 9.950131773948669434e-01
2.000000000000000000e+01 1.000000000000000000e+00 9.949442744255065918e-01
2.100000000000000000e+01 1.000000000000000000e+00 9.954800605773925781e-01
2.200000000000000000e+01 1.000000000000000000e+00 9.964123368263244629e-01
2.300000000000000000e+01 1.000000000000000000e+00 9.988742470741271973e-01
2.400000000000000000e+01 1.000000000000000000e+00 9.995028972625732422e-01
2.500000000000000000e+01 1.000000000000000000e+00 9.987396597862243652e-01
2.600000000000000000e+01 1.000000000000000000e+00 9.954947233200073242e-01
2.700000000000000000e+01 1.000000000000000000e+00 9.971979856491088867e-01
2.800000000000000000e+01 1.000000000000000000e+00 9.982326030731201172e-01
2.900000000000000000e+01 1.000000000000000000e+00 9.988095760345458984e-01
3.000000000000000000e+01 1.000000000000000000e+00 9.986188411712646484e-01
3.100000000000000000e+01 1.000000000000000000e+00 9.961258769035339355e-01
3.200000000000000000e+01 1.000000000000000000e+00 9.955800175666809082e-01
3.300000000000000000e+01 1.000000000000000000e+00 9.969780445098876953e-01
3.400000000000000000e+01 1.000000000000000000e+00 9.987273812294006348e-01
3.500000000000000000e+01 1.000000000000000000e+00 9.993606209754943848e-01
3.600000000000000000e+01 1.000000000000000000e+00 9.996271133422851562e-01
3.700000000000000000e+01 1.000000000000000000e+00 9.997370839118957520e-01
3.800000000000000000e+01 1.000000000000000000e+00 9.996966123580932617e-01
3.900000000000000000e+01 1.000000000000000000e+00 9.988884329795837402e-01
4.000000000000000000e+01 1.000000000000000000e+00 9.977122545242309570e-01
4.100000000000000000e+01 1.000000000000000000e+00 9.994304776191711426e-01
4.200000000000000000e+01 1.000000000000000000e+00 9.998424053192138672e-01
4.300000000000000000e+01 1.000000000000000000e+00 9.998350143432617188e-01
4.400000000000000000e+01 1.000000000000000000e+00 9.987622499465942383e-01
4.500000000000000000e+01 1.000000000000000000e+00 9.955098628997802734e-01
4.600000000000000000e+01 1.000000000000000000e+00 9.942776560783386230e-01
4.700000000000000000e+01 1.000000000000000000e+00 9.987882971763610840e-01
4.800000000000000000e+01 1.000000000000000000e+00 9.999567270278930664e-01
4.900000000000000000e+01 1.000000000000000000e+00 9.999670982360839844e-01
5.000000000000000000e+01 1.000000000000000000e+00 9.988301396369934082e-01
5.100000000000000000e+01 1.000000000000000000e+00 9.948975443840026855e-01
5.200000000000000000e+01 1.000000000000000000e+00 9.966283440589904785e-01
5.300000000000000000e+01 1.000000000000000000e+00 9.958842396736145020e-01
5.400000000000000000e+01 1.000000000000000000e+00 9.958991408348083496e-01
5.500000000000000000e+01 1.000000000000000000e+00 9.972887039184570312e-01
5.600000000000000000e+01 1.000000000000000000e+00 9.987824559211730957e-01
5.700000000000000000e+01 1.000000000000000000e+00 9.995952248573303223e-01
5.800000000000000000e+01 1.000000000000000000e+00 9.989464879035949707e-01
5.900000000000000000e+01 1.000000000000000000e+00 9.958904981613159180e-01
6.000000000000000000e+01 1.000000000000000000e+00 9.956075549125671387e-01
6.100000000000000000e+01 1.000000000000000000e+00 9.967949986457824707e-01
6.200000000000000000e+01 1.000000000000000000e+00 9.997120499610900879e-01
6.300000000000000000e+01 1.000000000000000000e+00 9.997292160987854004e-01
6.400000000000000000e+01 1.000000000000000000e+00 9.990299940109252930e-01
6.500000000000000000e+01 1.000000000000000000e+00 9.966070652008056641e-01
6.600000000000000000e+01 1.000000000000000000e+00 9.944244623184204102e-01
6.700000000000000000e+01 1.000000000000000000e+00 9.970543384552001953e-01
6.800000000000000000e+01 1.000000000000000000e+00 9.989326596260070801e-01
6.900000000000000000e+01 1.000000000000000000e+00 9.990453124046325684e-01
7.000000000000000000e+01 1.000000000000000000e+00 9.966593980789184570e-01
7.100000000000000000e+01 1.000000000000000000e+00 9.981443881988525391e-01
7.200000000000000000e+01 1.000000000000000000e+00 9.984789490699768066e-01
7.300000000000000000e+01 1.000000000000000000e+00 9.996228218078613281e-01
7.400000000000000000e+01 1.000000000000000000e+00 9.999891519546508789e-01
7.500000000000000000e+01 1.000000000000000000e+00 9.999506473541259766e-01
7.600000000000000000e+01 1.000000000000000000e+00 9.968436956405639648e-01
7.700000000000000000e+01 1.000000000000000000e+00 9.979028701782226562e-01
7.800000000000000000e+01 1.000000000000000000e+00 9.999797344207763672e-01
7.900000000000000000e+01 1.000000000000000000e+00 9.999768733978271484e-01
8.000000000000000000e+01 1.000000000000000000e+00 9.989371895790100098e-01
8.100000000000000000e+01 1.000000000000000000e+00 9.966071844100952148e-01
8.200000000000000000e+01 1.000000000000000000e+00 9.996538162231445312e-01
8.300000000000000000e+01 1.000000000000000000e+00 9.993550181388854980e-01
8.400000000000000000e+01 1.000000000000000000e+00 9.941609501838684082e-01
8.500000000000000000e+01 1.000000000000000000e+00 9.958808422088623047e-01
8.600000000000000000e+01 1.000000000000000000e+00 9.988709092140197754e-01
8.700000000000000000e+01 1.000000000000000000e+00 9.978548884391784668e-01
8.800000000000000000e+01 1.000000000000000000e+00 9.959934949874877930e-01
8.900000000000000000e+01 1.000000000000000000e+00 9.951044321060180664e-01
9.000000000000000000e+01 1.000000000000000000e+00 9.943905472755432129e-01
9.100000000000000000e+01 1.000000000000000000e+00 9.971463084220886230e-01
9.200000000000000000e+01 1.000000000000000000e+00 9.951445460319519043e-01
9.300000000000000000e+01 1.000000000000000000e+00 9.965919256210327148e-01
9.400000000000000000e+01 1.000000000000000000e+00 9.997419714927673340e-01
9.500000000000000000e+01 1.000000000000000000e+00 9.997646212577819824e-01
9.600000000000000000e+01 1.000000000000000000e+00 9.960528612136840820e-01
9.700000000000000000e+01 1.000000000000000000e+00 9.945430755615234375e-01
9.800000000000000000e+01 1.000000000000000000e+00 9.990529417991638184e-01
9.900000000000000000e+01 1.000000000000000000e+00 9.982613921165466309e-01
1.000000000000000000e+02 1.000000000000000000e+00 9.960227012634277344e-01
1.010000000000000000e+02 1.000000000000000000e+00 9.969190359115600586e-01
1.020000000000000000e+02 1.000000000000000000e+00 9.999620914459228516e-01
1.030000000000000000e+02 1.000000000000000000e+00 9.997883439064025879e-01
1.040000000000000000e+02 1.000000000000000000e+00 9.962825179100036621e-01
1.050000000000000000e+02 1.000000000000000000e+00 9.941549897193908691e-01
1.060000000000000000e+02 1.000000000000000000e+00 9.985719919204711914e-01
1.070000000000000000e+02 1.000000000000000000e+00 9.999594688415527344e-01
1.080000000000000000e+02 1.000000000000000000e+00 9.999827146530151367e-01
1.090000000000000000e+02 1.000000000000000000e+00 9.999202489852905273e-01
1.100000000000000000e+02 1.000000000000000000e+00 9.979425072669982910e-01
1.110000000000000000e+02 1.000000000000000000e+00 9.954935312271118164e-01
1.120000000000000000e+02 1.000000000000000000e+00 9.965425133705139160e-01
1.130000000000000000e+02 1.000000000000000000e+00 9.980157613754272461e-01
1.140000000000000000e+02 1.000000000000000000e+00 9.991278052330017090e-01
1.150000000000000000e+02 1.000000000000000000e+00 9.996356964111328125e-01
1.160000000000000000e+02 1.000000000000000000e+00 9.971492886543273926e-01
1.170000000000000000e+02 1.000000000000000000e+00 9.955770969390869141e-01
1.180000000000000000e+02 1.000000000000000000e+00 9.982142448425292969e-01
1.190000000000000000e+02 1.000000000000000000e+00 9.995755553245544434e-01
1.200000000000000000e+02 1.000000000000000000e+00 9.997189640998840332e-01
1.210000000000000000e+02 1.000000000000000000e+00 9.989191293716430664e-01
1.220000000000000000e+02 1.000000000000000000e+00 9.946133494377136230e-01
1.230000000000000000e+02 1.000000000000000000e+00 9.950592517852783203e-01
1.240000000000000000e+02 1.000000000000000000e+00 9.992408752441406250e-01
1.250000000000000000e+02 1.000000000000000000e+00 9.991307854652404785e-01
1.260000000000000000e+02 1.000000000000000000e+00 9.972754120826721191e-01
1.270000000000000000e+02 1.000000000000000000e+00 9.939909577369689941e-01
1.280000000000000000e+02 1.000000000000000000e+00 9.986168146133422852e-01
1.290000000000000000e+02 1.000000000000000000e+00 9.993638396263122559e-01
1.300000000000000000e+02 1.000000000000000000e+00 9.947880506515502930e-01
1.310000000000000000e+02 1.000000000000000000e+00 9.945058226585388184e-01
1.320000000000000000e+02 1.000000000000000000e+00 9.995488524436950684e-01
1.330000000000000000e+02 1.000000000000000000e+00 9.998899698257446289e-01
1.340000000000000000e+02 1.000000000000000000e+00 9.982481002807617188e-01
1.350000000000000000e+02 1.000000000000000000e+00 9.952804446220397949e-01
1.360000000000000000e+02 1.000000000000000000e+00 9.960612654685974121e-01
1.370000000000000000e+02 1.000000000000000000e+00 9.969378709793090820e-01
1.380000000000000000e+02 1.000000000000000000e+00 9.985771179199218750e-01
1.390000000000000000e+02 1.000000000000000000e+00 9.993879795074462891e-01
1.400000000000000000e+02 1.000000000000000000e+00 9.996732473373413086e-01
1.410000000000000000e+02 1.000000000000000000e+00 9.991835951805114746e-01
1.420000000000000000e+02 1.000000000000000000e+00 9.989107847213745117e-01
1.430000000000000000e+02 1.000000000000000000e+00 9.930993318557739258e-01
1.440000000000000000e+02 1.000000000000000000e+00 9.947846531867980957e-01
1.450000000000000000e+02 1.000000000000000000e+00 9.995048046112060547e-01
1.460000000000000000e+02 1.000000000000000000e+00 9.998123049736022949e-01
1.470000000000000000e+02 1.000000000000000000e+00 9.999755620956420898e-01
1.480000000000000000e+02 1.000000000000000000e+00 9.999772310256958008e-01
1.490000000000000000e+02 1.000000000000000000e+00 9.999914169311523438e-01
1.500000000000000000e+02 1.000000000000000000e+00 9.999941587448120117e-01
1.510000000000000000e+02 1.000000000000000000e+00 9.999825954437255859e-01
1.520000000000000000e+02 1.000000000000000000e+00 9.997026324272155762e-01
1.530000000000000000e+02 1.000000000000000000e+00 9.973846077919006348e-01
1.540000000000000000e+02 1.000000000000000000e+00 9.974995255470275879e-01
1.550000000000000000e+02 1.000000000000000000e+00 9.956538677215576172e-01
1.560000000000000000e+02 1.000000000000000000e+00 9.960865974426269531e-01
1.570000000000000000e+02 1.000000000000000000e+00 9.952279329299926758e-01
1.580000000000000000e+02 1.000000000000000000e+00 9.937570095062255859e-01
1.590000000000000000e+02 1.000000000000000000e+00 9.974604845046997070e-01
1.600000000000000000e+02 1.000000000000000000e+00 9.982696771621704102e-01
1.610000000000000000e+02 1.000000000000000000e+00 9.949110150337219238e-01
1.620000000000000000e+02 1.000000000000000000e+00 9.943114519119262695e-01
1.630000000000000000e+02 1.000000000000000000e+00 9.973227381706237793e-01
1.640000000000000000e+02 1.000000000000000000e+00 9.994605183601379395e-01
1.650000000000000000e+02 1.000000000000000000e+00 9.998139739036560059e-01
1.660000000000000000e+02 1.000000000000000000e+00 9.976360797882080078e-01
1.670000000000000000e+02 1.000000000000000000e+00 9.931175708770751953e-01
1.680000000000000000e+02 1.000000000000000000e+00 9.967976212501525879e-01
1.690000000000000000e+02 1.000000000000000000e+00 9.969454407691955566e-01
1.700000000000000000e+02 1.000000000000000000e+00 9.997351765632629395e-01
1.710000000000000000e+02 1.000000000000000000e+00 9.996395111083984375e-01
1.720000000000000000e+02 1.000000000000000000e+00 9.957881569862365723e-01
1.730000000000000000e+02 1.000000000000000000e+00 9.950106143951416016e-01
1.740000000000000000e+02 1.000000000000000000e+00 9.951875209808349609e-01
1.750000000000000000e+02 1.000000000000000000e+00 9.968145489692687988e-01
1.760000000000000000e+02 1.000000000000000000e+00 9.966989159584045410e-01
1.770000000000000000e+02 1.000000000000000000e+00 9.972232580184936523e-01
1.780000000000000000e+02 1.000000000000000000e+00 9.950876832008361816e-01
1.790000000000000000e+02 1.000000000000000000e+00 9.953261613845825195e-01
1.800000000000000000e+02 1.000000000000000000e+00 9.978373646736145020e-01
1.810000000000000000e+02 1.000000000000000000e+00 9.979611635208129883e-01
1.820000000000000000e+02 1.000000000000000000e+00 9.944993257522583008e-01
1.830000000000000000e+02 1.000000000000000000e+00 9.965079426765441895e-01
1.840000000000000000e+02 1.000000000000000000e+00 9.985979199409484863e-01
1.850000000000000000e+02 1.000000000000000000e+00 9.995923638343811035e-01
1.860000000000000000e+02 1.000000000000000000e+00 9.999669790267944336e-01
1.870000000000000000e+02 1.000000000000000000e+00 9.999949932098388672e-01
1.880000000000000000e+02 1.000000000000000000e+00 9.999852180480957031e-01
1.890000000000000000e+02 1.000000000000000000e+00 9.998733997344970703e-01
1.900000000000000000e+02 1.000000000000000000e+00 9.988013505935668945e-01
1.910000000000000000e+02 1.000000000000000000e+00 9.953424930572509766e-01
1.920000000000000000e+02 1.000000000000000000e+00 9.989657402038574219e-01
1.930000000000000000e+02 1.000000000000000000e+00 9.993832111358642578e-01
1.940000000000000000e+02 1.000000000000000000e+00 9.985954165458679199e-01
1.950000000000000000e+02 1.000000000000000000e+00 9.996724128723144531e-01
1.960000000000000000e+02 1.000000000000000000e+00 9.996932744979858398e-01
1.970000000000000000e+02 1.000000000000000000e+00 9.982252717018127441e-01
1.980000000000000000e+02 1.000000000000000000e+00 9.957442879676818848e-01
1.990000000000000000e+02 1.000000000000000000e+00 9.945716261863708496e-01
2.000000000000000000e+02 1.000000000000000000e+00 9.969708919525146484e-01
2.010000000000000000e+02 1.000000000000000000e+00 9.939808845520019531e-01
2.020000000000000000e+02 1.000000000000000000e+00 9.942986965179443359e-01
2.030000000000000000e+02 1.000000000000000000e+00 9.973993301391601562e-01
2.040000000000000000e+02 1.000000000000000000e+00 9.992584586143493652e-01
2.050000000000000000e+02 1.000000000000000000e+00 9.992083907127380371e-01
2.060000000000000000e+02 1.000000000000000000e+00 9.951371550559997559e-01
2.070000000000000000e+02 1.000000000000000000e+00 9.951091408729553223e-01
2.080000000000000000e+02 1.000000000000000000e+00 9.983696341514587402e-01
2.090000000000000000e+02 1.000000000000000000e+00 9.948581457138061523e-01
2.100000000000000000e+02 1.000000000000000000e+00 9.933458566665649414e-01
2.110000000000000000e+02 1.000000000000000000e+00 9.966338276863098145e-01
2.120000000000000000e+02 1.000000000000000000e+00 9.981454610824584961e-01
2.130000000000000000e+02 1.000000000000000000e+00 9.993320107460021973e-01
2.140000000000000000e+02 1.000000000000000000e+00 9.967713952064514160e-01
2.150000000000000000e+02 1.000000000000000000e+00 9.959990978240966797e-01
2.160000000000000000e+02 1.000000000000000000e+00 9.951169490814208984e-01
2.170000000000000000e+02 1.000000000000000000e+00 9.989676475524902344e-01
2.180000000000000000e+02 1.000000000000000000e+00 9.999705553054809570e-01
2.190000000000000000e+02 1.000000000000000000e+00 9.999312162399291992e-01
2.200000000000000000e+02 1.000000000000000000e+00 9.970102310180664062e-01
2.210000000000000000e+02 1.000000000000000000e+00 9.942983984947204590e-01
2.220000000000000000e+02 1.000000000000000000e+00 9.969646334648132324e-01
2.230000000000000000e+02 1.000000000000000000e+00 9.994982481002807617e-01
2.240000000000000000e+02 1.000000000000000000e+00 9.989872574806213379e-01
2.250000000000000000e+02 1.000000000000000000e+00 9.996972084045410156e-01
2.260000000000000000e+02 1.000000000000000000e+00 9.998948574066162109e-01
2.270000000000000000e+02 1.000000000000000000e+00 9.997722506523132324e-01
2.280000000000000000e+02 1.000000000000000000e+00 9.987925291061401367e-01
2.290000000000000000e+02 1.000000000000000000e+00 9.991950392723083496e-01
2.300000000000000000e+02 1.000000000000000000e+00 9.996837377548217773e-01
2.310000000000000000e+02 1.000000000000000000e+00 9.996634721755981445e-01
2.320000000000000000e+02 1.000000000000000000e+00 9.992284774780273438e-01
2.330000000000000000e+02 1.000000000000000000e+00 9.951831698417663574e-01
2.340000000000000000e+02 1.000000000000000000e+00 9.948130846023559570e-01
2.350000000000000000e+02 1.000000000000000000e+00 9.969741106033325195e-01
2.360000000000000000e+02 1.000000000000000000e+00 9.989994168281555176e-01
2.370000000000000000e+02 1.000000000000000000e+00 9.978972673416137695e-01
2.380000000000000000e+02 1.000000000000000000e+00 9.949740171432495117e-01
2.390000000000000000e+02 1.000000000000000000e+00 9.971163272857666016e-01
2.400000000000000000e+02 1.000000000000000000e+00 9.968190193176269531e-01
2.410000000000000000e+02 1.000000000000000000e+00 9.973015785217285156e-01
2.420000000000000000e+02 1.000000000000000000e+00 9.990076422691345215e-01
2.430000000000000000e+02 1.000000000000000000e+00 9.978808760643005371e-01
2.440000000000000000e+02 1.000000000000000000e+00 9.966932535171508789e-01
2.450000000000000000e+02 1.000000000000000000e+00 9.983416795730590820e-01
2.460000000000000000e+02 1.000000000000000000e+00 9.996588230133056641e-01
2.470000000000000000e+02 1.000000000000000000e+00 9.998857975006103516e-01
2.480000000000000000e+02 1.000000000000000000e+00 9.997480511665344238e-01
2.490000000000000000e+02 1.000000000000000000e+00 9.992083907127380371e-01
2.500000000000000000e+02 1.000000000000000000e+00 9.971861243247985840e-01
2.510000000000000000e+02 1.000000000000000000e+00 9.977427721023559570e-01
2.520000000000000000e+02 1.000000000000000000e+00 9.993933439254760742e-01
2.530000000000000000e+02 1.000000000000000000e+00 9.994044303894042969e-01
2.540000000000000000e+02 1.000000000000000000e+00 9.995861649513244629e-01
2.550000000000000000e+02 1.000000000000000000e+00 9.931107759475708008e-01
2.560000000000000000e+02 0.000000000000000000e+00 6.347601301968097687e-03
2.570000000000000000e+02 0.000000000000000000e+00 1.438451115973293781e-03
2.580000000000000000e+02 0.000000000000000000e+00 5.010859458707273006e-04
2.590000000000000000e+02 0.000000000000000000e+00 3.714915073942393064e-04
2.600000000000000000e+02 0.000000000000000000e+00 3.133177757263183594e-03
2.610000000000000000e+02 0.000000000000000000e+00 6.008415017277002335e-03
2.620000000000000000e+02 0.000000000000000000e+00 1.318252878263592720e-03
2.630000000000000000e+02 0.000000000000000000e+00 9.926798520609736443e-04
2.640000000000000000e+02 0.000000000000000000e+00 2.581971348263323307e-04
2.650000000000000000e+02 0.000000000000000000e+00 6.886395276524126530e-04
2.660000000000000000e+02 0.000000000000000000e+00 2.968475688248872757e-03
2.670000000000000000e+02 0.000000000000000000e+00 3.315566340461373329e-03
2.680000000000000000e+02 0.000000000000000000e+00 4.403964150696992874e-03
2.690000000000000000e+02 0.000000000000000000e+00 1.696137362159788609e-03
2.700000000000000000e+02 0.000000000000000000e+00 4.578790394589304924e-04
2.710000000000000000e+02 0.000000000000000000e+00 1.794664654880762100e-03
2.720000000000000000e+02 0.000000000000000000e+00 5.384312476962804794e-03
2.730000000000000000e+02 0.000000000000000000e+00 5.579965189099311829e-03
2.740000000000000000e+02 0.000000000000000000e+00 1.633347244933247566e-03
2.750000000000000000e+02 0.000000000000000000e+00 8.500948897562921047e-04
2.760000000000000000e+02 0.000000000000000000e+00 1.520845107734203339e-03
2.770000000000000000e+02 0.000000000000000000e+00 3.739648032933473587e-03
2.780000000000000000e+02 0.000000000000000000e+00 4.065899178385734558e-03
2.790000000000000000e+02 0.000000000000000000e+00 2.959548495709896088e-03
2.800000000000000000e+02 0.000000000000000000e+00 2.066140528768301010e-03
2.810000000000000000e+02 0.000000000000000000e+00 1.036981935612857342e-03
2.820000000000000000e+02 0.000000000000000000e+00 3.845846978947520256e-03
2.830000000000000000e+02 0.000000000000000000e+00 2.596320584416389465e-03
2.840000000000000000e+02 0.000000000000000000e+00 1.892464468255639076e-03
2.850000000000000000e+02 0.000000000000000000e+00 6.072414573282003403e-03
2.860000000000000000e+02 0.000000000000000000e+00 4.709197208285331726e-03
2.870000000000000000e+02 0.000000000000000000e+00 1.716049155220389366e-03
2.880000000000000000e+02 0.000000000000000000e+00 8.909000898711383343e-04
2.890000000000000000e+02 0.000000000000000000e+00 7.099373033270239830e-04
2.900000000000000000e+02 0.000000000000000000e+00 3.774493467062711716e-03
2.910000000000000000e+02 0.000000000000000000e+00 1.843633828684687614e-03
2.920000000000000000e+02 0.000000000000000000e+00 7.373871630989015102e-05
2.930000000000000000e+02 0.000000000000000000e+00 5.623073957394808531e-05
2.940000000000000000e+02 0.000000000000000000e+00 2.043629065155982971e-03
2.950000000000000000e+02 0.000000000000000000e+00 2.063175430521368980e-03
2.960000000000000000e+02 0.000000000000000000e+00 7.511771400459110737e-04
2.970000000000000000e+02 0.000000000000000000e+00 7.641139673069119453e-04
2.980000000000000000e+02 0.000000000000000000e+00 2.045621076831594110e-04
2.990000000000000000e+02 0.000000000000000000e+00 1.048314967192709446e-03
3.000000000000000000e+02 0.000000000000000000e+00 6.184230092912912369e-03
3.010000000000000000e+02 0.000000000000000000e+00 4.270930774509906769e-03
3.020000000000000000e+02 0.000000000000000000e+00 2.599646570160984993e-03
3.030000000000000000e+02 0.000000000000000000e+00 8.947294554673135281e-04
3.040000000000000000e+02 0.000000000000000000e+00 2.971621288452297449e-04
3.050000000000000000e+02 0.000000000000000000e+00 4.621398984454572201e-04
3.060000000000000000e+02 0.000000000000000000e+00 6.019526626914739609e-03
3.070000000000000000e+02 0.000000000000000000e+00 3.616066649556159973e-03
3.080000000000000000e+02 0.000000000000000000e+00 1.413987956766504794e-05
3.090000000000000000e+02 0.000000000000000000e+00 8.730503395781852305e-06
3.100000000000000000e+02 0.000000000000000000e+00 1.819585886551067233e-04
3.110000000000000000e+02 0.000000000000000000e+00 2.857281651813536882e-04
3.120000000000000000e+02 0.000000000000000000e+00 1.533613394713029265e-04
3.130000000000000000e+02 0.000000000000000000e+00 3.046586061827838421e-04
3.140000000000000000e+02 0.000000000000000000e+00 3.146213945001363754e-03
3.150000000000000000e+02 0.000000000000000000e+00 6.078109610825777054e-03
3.160000000000000000e+02 0.000000000000000000e+00 1.122015295550227165e-03
3.170000000000000000e+02 0.000000000000000000e+00 5.122625152580440044e-04
3.180000000000000000e+02 0.000000000000000000e+00 2.796435728669166565e-04
3.190000000000000000e+02 0.000000000000000000e+00 1.041940297000110149e-03
3.200000000000000000e+02 0.000000000000000000e+00 1.075771870091557503e-03
3.210000000000000000e+02 0.000000000000000000e+00 3.440924920141696930e-03
3.220000000000000000e+02 0.000000000000000000e+00 6.615057121962308884e-03
3.230000000000000000e+02 0.000000000000000000e+00 3.063735784962773323e-03
3.240000000000000000e+02 0.000000000000000000e+00 1.669987686909735203e-04
3.250000000000000000e+02 0.000000000000000000e+00 9.615475573809817433e-05
3.260000000000000000e+02 0.000000000000000000e+00 8.793745655566453934e-04
3.270000000000000000e+02 0.000000000000000000e+00 2.439781790599226952e-03
3.280000000000000000e+02 0.000000000000000000e+00 4.729183856397867203e-03
3.290000000000000000e+02 0.000000000000000000e+00 4.971426911652088165e-03
3.300000000000000000e+02 0.000000000000000000e+00 6.774378940463066101e-03
3.310000000000000000e+02 0.000000000000000000e+00 4.548618104308843613e-03
3.320000000000000000e+02 0.000000000000000000e+00 1.858391566202044487e-03
3.330000000000000000e+02 0.000000000000000000e+00 6.347328308038413525e-04
3.340000000000000000e+02 0.000000000000000000e+00 3.820569021627306938e-03
3.350000000000000000e+02 0.000000000000000000e+00 6.021923385560512543e-03
3.360000000000000000e+02 0.000000000000000000e+00 1.290119253098964691e-03
3.370000000000000000e+02 0.000000000000000000e+00 6.342626293189823627e-04
3.380000000000000000e+02 0.000000000000000000e+00 2.680020639672875404e-03
3.390000000000000000e+02 0.000000000000000000e+00 3.698351792991161346e-03
3.400000000000000000e+02 0.000000000000000000e+00 1.846587168984115124e-03
3.410000000000000000e+02 0.000000000000000000e+00 3.717014100402593613e-03
3.420000000000000000e+02 0.000000000000000000e+00 4.222485702484846115e-03
3.430000000000000000e+02 0.000000000000000000e+00 2.334495075047016144e-03
3.440000000000000000e+02 0.000000000000000000e+00 1.870630541816353798e-03
3.450000000000000000e+02 0.000000000000000000e+00 3.753633936867117882e-03
3.460000000000000000e+02 0.000000000000000000e+00 4.990109242498874664e-03
3.470000000000000000e+02 0.000000000000000000e+00 2.765610348433256149e-03
3.480000000000000000e+02 0.000000000000000000e+00 3.523306455463171005e-03
3.490000000000000000e+02 0.000000000000000000e+00 1.513682538643479347e-03
3.500000000000000000e+02 0.000000000000000000e+00 4.042139626108109951e-04
3.510000000000000000e+02 0.000000000000000000e+00 4.491957661230117083e-04
3.520000000000000000e+02 0.000000000000000000e+00 3.070632461458444595e-03
3.530000000000000000e+02 0.000000000000000000e+00 4.390293732285499573e-03
3.540000000000000000e+02 0.000000000000000000e+00 7.381702889688313007e-04
3.550000000000000000e+02 0.000000000000000000e+00 6.094757118262350559e-04
3.560000000000000000e+02 0.000000000000000000e+00 3.632666543126106262e-03
3.570000000000000000e+02 0.000000000000000000e+00 6.063241045922040939e-03
3.580000000000000000e+02 0.000000000000000000e+00 2.265258459374308586e-03
3.590000000000000000e+02 0.000000000000000000e+00 1.816737465560436249e-03
3.600000000000000000e+02 0.000000000000000000e+00 5.511142779141664505e-03
3.610000000000000000e+02 0.000000000000000000e+00 4.146054852753877640e-03
3.620000000000000000e+02 0.000000000000000000e+00 1.689428114332258701e-03
3.630000000000000000e+02 0.000000000000000000e+00 1.107749412767589092e-03
3.640000000000000000e+02 0.000000000000000000e+00 5.032841581851243973e-03
3.650000000000000000e+02 0.000000000000000000e+00 2.634832402691245079e-03
3.660000000000000000e+02 0.000000000000000000e+00 2.529266930650919676e-04
3.670000000000000000e+02 0.000000000000000000e+00 2.023687557084485888e-04
3.680000000000000000e+02 0.000000000000000000e+00 7.962195668369531631e-04
3.690000000000000000e+02 0.000000000000000000e+00 4.945615306496620178e-03
3.700000000000000000e+02 0.000000000000000000e+00 3.636852372437715530e-03
3.710000000000000000e+02 0.000000000000000000e+00 3.993611317127943039e-03
3.720000000000000000e+02 0.000000000000000000e+00 4.939327947795391083e-03
3.730000000000000000e+02 0.000000000000000000e+00 2.738404087722301483e-03
3.740000000000000000e+02 0.000000000000000000e+00 3.106687450781464577e-03
3.750000000000000000e+02 0.000000000000000000e+00 1.731650787405669689e-03
3.760000000000000000e+02 0.000000000000000000e+00 2.391515998169779778e-03
3.770000000000000000e+02 0.000000000000000000e+00 3.973456565290689468e-03
3.780000000000000000e+02 0.000000000000000000e+00 2.000985667109489441e-03
3.790000000000000000e+02 0.000000000000000000e+00 9.391686762683093548e-04
3.800000000000000000e+02 0.000000000000000000e+00 1.188753289170563221e-03
3.810000000000000000e+02 0.000000000000000000e+00 7.457755855284631252e-04
3.820000000000000000e+02 0.000000000000000000e+00 1.529648667201399803e-03
3.830000000000000000e+02 0.000000000000000000e+00 2.598486142233014107e-03
3.840000000000000000e+02 0.000000000000000000e+00 1.317231915891170502e-03
3.850000000000000000e+02 0.000000000000000000e+00 6.548585370182991028e-04
3.860000000000000000e+02 0.000000000000000000e+00 4.615722224116325378e-03
3.870000000000000000e+02 0.000000000000000000e+00 2.530917292460799217e-03
3.880000000000000000e+02 0.000000000000000000e+00 2.701207995414733887e-05
3.890000000000000000e+02 0.000000000000000000e+00 1.524821345810778439e-05
3.900000000000000000e+02 0.000000000000000000e+00 1.150909462012350559e-03
3.910000000000000000e+02 0.000000000000000000e+00 8.986947359517216682e-04
3.920000000000000000e+02 0.000000000000000000e+00 8.528035687049850821e-05
3.930000000000000000e+02 0.000000000000000000e+00 9.557171870255842805e-05
3.940000000000000000e+02 0.000000000000000000e+00 8.173158275894820690e-04
3.950000000000000000e+02 0.000000000000000000e+00 1.654039719142019749e-03
3.960000000000000000e+02 0.000000000000000000e+00 1.000896329060196877e-03
3.970000000000000000e+02 0.000000000000000000e+00 2.604008652269840240e-03
3.980000000000000000e+02 0.000000000000000000e+00 3.494186559692025185e-03
3.990000000000000000e+02 0.000000000000000000e+00 4.300903063267469406e-03
4.000000000000000000e+02 0.000000000000000000e+00 2.406742423772811890e-03
4.010000000000000000e+02 0.000000000000000000e+00 3.211565315723419189e-03
4.020000000000000000e+02 0.000000000000000000e+00 3.727615112438797951e-03
4.030000000000000000e+02 0.000000000000000000e+00 3.210687136743217707e-04
4.040000000000000000e+02 0.000000000000000000e+00 2.566823241068050265e-06
4.050000000000000000e+02 0.000000000000000000e+00 1.761626208462985232e-06
4.060000000000000000e+02 0.000000000000000000e+00 3.886508930008858442e-04
4.070000000000000000e+02 0.000000000000000000e+00 4.203482996672391891e-03
4.080000000000000000e+02 0.000000000000000000e+00 5.884741549380123615e-04
4.090000000000000000e+02 0.000000000000000000e+00 7.133428152883425355e-05
4.100000000000000000e+02 0.000000000000000000e+00 7.026465755188837647e-05
4.110000000000000000e+02 0.000000000000000000e+00 1.915656903292983770e-04
4.120000000000000000e+02 0.000000000000000000e+00 1.006998121738433838e-03
4.130000000000000000e+02 0.000000000000000000e+00 4.014504607766866684e-03
4.140000000000000000e+02 0.000000000000000000e+00 6.422681268304586411e-03
4.150000000000000000e+02 0.000000000000000000e+00 3.013086738064885139e-03
4.160000000000000000e+02 0.000000000000000000e+00 4.172294575255364180e-04
4.170000000000000000e+02 0.000000000000000000e+00 1.115643302910029888e-03
4.180000000000000000e+02 0.000000000000000000e+00 5.855381954461336136e-03
4.190000000000000000e+02 0.000000000000000000e+00 3.670715494081377983e-03
4.200000000000000000e+02 0.000000000000000000e+00 2.080759732052683830e-03
4.210000000000000000e+02 0.000000000000000000e+00 8.282811031676828861e-04
4.220000000000000000e+02 0.000000000000000000e+00 4.479533992707729340e-03
4.230000000000000000e+02 0.000000000000000000e+00 4.374003969132900238e-03
4.240000000000000000e+02 0.000000000000000000e+00 1.942167175002396107e-03
4.250000000000000000e+02 0.000000000000000000e+00 3.582865232601761818e-03
4.260000000000000000e+02 0.000000000000000000e+00 4.099285230040550232e-03
4.270000000000000000e+02 0.000000000000000000e+00 3.708981210365891457e-03
4.280000000000000000e+02 0.000000000000000000e+00 4.691168665885925293e-03
4.290000000000000000e+02 0.000000000000000000e+00 4.473397508263587952e-03
4.300000000000000000e+02 0.000000000000000000e+00 1.108576077967882156e-03
4.310000000000000000e+02 0.000000000000000000e+00 4.189246392343193293e-04
4.320000000000000000e+02 0.000000000000000000e+00 2.313701435923576355e-03
4.330000000000000000e+02 0.000000000000000000e+00 3.450211836025118828e-03
4.340000000000000000e+02 0.000000000000000000e+00 1.248162356205284595e-03
4.350000000000000000e+02 0.000000000000000000e+00 1.435292186215519905e-03
4.360000000000000000e+02 0.000000000000000000e+00 1.317015499807894230e-03
4.370000000000000000e+02 0.000000000000000000e+00 3.034395864233374596e-03
4.380000000000000000e+02 0.000000000000000000e+00 1.340285991318523884e-03
4.390000000000000000e+02 0.000000000000000000e+00 1.601350842975080013e-03
4.400000000000000000e+02 0.000000000000000000e+00 3.916220739483833313e-03
4.410000000000000000e+02 0.000000000000000000e+00 2.198813483119010925e-03
4.420000000000000000e+02 0.000000000000000000e+00 7.182731060311198235e-04
4.430000000000000000e+02 0.000000000000000000e+00 7.115255575627088547e-04
4.440000000000000000e+02 0.000000000000000000e+00 2.266893861815333366e-03
4.450000000000000000e+02 0.000000000000000000e+00 4.189172759652137756e-03
4.460000000000000000e+02 0.000000000000000000e+00 2.954342868179082870e-03
4.470000000000000000e+02 0.000000000000000000e+00 4.886681213974952698e-03
4.480000000000000000e+02 0.000000000000000000e+00 6.168179679661989212e-03
4.490000000000000000e+02 0.000000000000000000e+00 2.836745698004961014e-03
4.500000000000000000e+02 0.000000000000000000e+00 1.080617308616638184e-03
4.510000000000000000e+02 0.000000000000000000e+00 8.085336594376713037e-05
4.520000000000000000e+02 0.000000000000000000e+00 8.642065949970856309e-06
4.530000000000000000e+02 0.000000000000000000e+00 8.879420420271344483e-06
4.540000000000000000e+02 0.000000000000000000e+00 6.519394810311496258e-05
4.550000000000000000e+02 0.000000000000000000e+00 2.029588940786197782e-04
4.560000000000000000e+02 0.000000000000000000e+00 6.993612041696906090e-04
4.570000000000000000e+02 0.000000000000000000e+00 1.449272618629038334e-03
4.580000000000000000e+02 0.000000000000000000e+00 1.274647889658808708e-03
4.590000000000000000e+02 0.000000000000000000e+00 1.243917038664221764e-03
4.600000000000000000e+02 0.000000000000000000e+00 1.787027809768915176e-03
4.610000000000000000e+02 0.000000000000000000e+00 2.344080014154314995e-03
4.620000000000000000e+02 0.000000000000000000e+00 5.555227864533662796e-03
4.630000000000000000e+02 0.000000000000000000e+00 5.084377247840166092e-03
4.640000000000000000e+02 0.000000000000000000e+00 8.337870240211486816e-04
4.650000000000000000e+02 0.000000000000000000e+00 3.266101120971143246e-04
4.660000000000000000e+02 0.000000000000000000e+00 8.961496059782803059e-04
4.670000000000000000e+02 0.000000000000000000e+00 7.461868226528167725e-04
4.680000000000000000e+02 0.000000000000000000e+00 6.106365472078323364e-04
4.690000000000000000e+02 0.000000000000000000e+00 3.984625800512731075e-04
4.700000000000000000e+02 0.000000000000000000e+00 2.587158232927322388e-03
4.710000000000000000e+02 0.000000000000000000e+00 2.963078208267688751e-03
4.720000000000000000e+02 0.000000000000000000e+00 2.335920464247465134e-03
4.730000000000000000e+02 0.000000000000000000e+00 2.012633718550205231e-03
4.740000000000000000e+02 0.000000000000000000e+00 2.014890545979142189e-03
4.750000000000000000e+02 0.000000000000000000e+00 2.130013657733798027e-03
4.760000000000000000e+02 0.000000000000000000e+00 6.467149942182004452e-04
4.770000000000000000e+02 0.000000000000000000e+00 7.438538013957440853e-04
4.780000000000000000e+02 0.000000000000000000e+00 2.480913419276475906e-03
4.790000000000000000e+02 0.000000000000000000e+00 3.026922699064016342e-03
4.800000000000000000e+02 0.000000000000000000e+00 3.892404027283191681e-03
4.810000000000000000e+02 0.000000000000000000e+00 2.983740763738751411e-03
4.820000000000000000e+02 0.000000000000000000e+00 8.620124426670372486e-04
4.830000000000000000e+02 0.000000000000000000e+00 2.595388214103877544e-04
4.840000000000000000e+02 0.000000000000000000e+00 2.095820149406790733e-03
4.850000000000000000e+02 0.000000000000000000e+00 6.343383342027664185e-03
4.860000000000000000e+02 0.000000000000000000e+00 1.223954139277338982e-03
4.870000000000000000e+02 0.000000000000000000e+00 1.639522612094879150e-03
4.880000000000000000e+02 0.000000000000000000e+00 8.746630628593266010e-04
4.890000000000000000e+02 0.000000000000000000e+00 1.890932908281683922e-03
4.900000000000000000e+02 0.000000000000000000e+00 6.522087845951318741e-03
4.910000000000000000e+02 0.000000000000000000e+00 1.917822286486625671e-03
4.920000000000000000e+02 0.000000000000000000e+00 9.546515502734109759e-05
4.930000000000000000e+02 0.000000000000000000e+00 8.378096936212386936e-06
4.940000000000000000e+02 0.000000000000000000e+00 3.809736517723649740e-05
4.950000000000000000e+02 0.000000000000000000e+00 5.632422398775815964e-04
4.960000000000000000e+02 0.000000000000000000e+00 5.260815378278493881e-03
4.970000000000000000e+02 0.000000000000000000e+00 5.184806417673826218e-03
4.980000000000000000e+02 0.000000000000000000e+00 1.053404645062983036e-03
4.990000000000000000e+02 0.000000000000000000e+00 4.732939123641699553e-04
5.000000000000000000e+02 0.000000000000000000e+00 7.186048314906656742e-04
5.010000000000000000e+02 0.000000000000000000e+00 1.810410176403820515e-03
5.020000000000000000e+02 0.000000000000000000e+00 2.830745885148644447e-03
5.030000000000000000e+02 0.000000000000000000e+00 3.346099983900785446e-03
5.040000000000000000e+02 0.000000000000000000e+00 4.328142094891518354e-04
5.050000000000000000e+02 0.000000000000000000e+00 6.591679266421124339e-05
5.060000000000000000e+02 0.000000000000000000e+00 2.205831515311729163e-05
5.070000000000000000e+02 0.000000000000000000e+00 3.859365460812114179e-05
5.080000000000000000e+02 0.000000000000000000e+00 6.310594035312533379e-04
5.090000000000000000e+02 0.000000000000000000e+00 5.523986183106899261e-03
5.100000000000000000e+02 0.000000000000000000e+00 5.581071600317955017e-03
5.110000000000000000e+02 0.000000000000000000e+00 2.567752380855381489e-04


==> dat/results_ch.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 2.594439387321472168e-01 8.061954379081726074e-02 2.723202705383300781e-01 9.286288172006607056e-02 3.239471018314361572e-01 1.391685903072357178e-01
2.000000000000000000e+00 2.000000000000000000e+01 2.531072199344635010e-01 7.675571739673614502e-02 2.799116373062133789e-01 9.578166902065277100e-02 3.530456721782684326e-01 1.816818863153457642e-01
3.000000000000000000e+00 3.000000000000000000e+01 2.412282973527908325e-01 6.250855326652526855e-02 2.450995892286300659e-01 7.431775331497192383e-02 2.505117058753967285e-01 8.528924733400344849e-02
4.000000000000000000e+00 4.000000000000000000e+01 2.320272922515869141e-01 5.828194320201873779e-02 2.361208200454711914e-01 5.762658640742301941e-02 2.841634452342987061e-01 1.170338094234466553e-01
5.000000000000000000e+00 5.000000000000000000e+01 2.270240783691406250e-01 5.616941303014755249e-02 2.357619553804397583e-01 5.973802506923675537e-02 2.698100805282592773e-01 1.013847887516021729e-01
6.000000000000000000e+00 6.000000000000000000e+01 2.216176986694335938e-01 5.365419760346412659e-02 2.272609323263168335e-01 5.601268261671066284e-02 2.320039868354797363e-01 7.180887460708618164e-02
7.000000000000000000e+00 7.000000000000000000e+01 2.150560915470123291e-01 5.088045448064804077e-02 2.189819216728210449e-01 5.297982320189476013e-02 2.112288624048233032e-01 6.683848798274993896e-02
8.000000000000000000e+00 8.000000000000000000e+01 2.081753015518188477e-01 4.880100116133689880e-02 2.113498896360397339e-01 5.095538496971130371e-02 2.099877446889877319e-01 7.882358878850936890e-02
9.000000000000000000e+00 9.000000000000000000e+01 2.015839815139770508e-01 4.792194068431854248e-02 2.030022144317626953e-01 4.843582212924957275e-02 2.075614929199218750e-01 8.562670648097991943e-02
1.000000000000000000e+01 1.000000000000000000e+02 1.957067549228668213e-01 4.853941872715950012e-02 1.965166628360748291e-01 4.849019274115562439e-02 2.059805691242218018e-01 9.230460226535797119e-02
1.100000000000000000e+01 1.100000000000000000e+02 1.911447942256927490e-01 5.100233480334281921e-02 1.916839331388473511e-01 5.115319043397903442e-02 2.062600255012512207e-01 9.843716025352478027e-02
1.200000000000000000e+01 1.200000000000000000e+02 1.885040700435638428e-01 5.549634620547294617e-02 1.888535618782043457e-01 5.623135715723037720e-02 2.060779929161071777e-01 1.007726415991783142e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.877609789371490479e-01 6.149984151124954224e-02 1.881598085165023804e-01 6.334272027015686035e-02 2.057762145996093750e-01 1.010113656520843506e-01
1.400000000000000000e+01 1.400000000000000000e+02 1.884381622076034546e-01 6.812723726034164429e-02 1.893259584903717041e-01 7.155151665210723877e-02 2.042485326528549194e-01 9.849639981985092163e-02
1.500000000000000000e+01 1.500000000000000000e+02 1.899864226579666138e-01 7.455866038799285889e-02 1.916304677724838257e-01 7.958638668060302734e-02 2.016990184783935547e-01 9.334319829940795898e-02
1.600000000000000000e+01 1.600000000000000000e+02 1.918221563100814819e-01 8.009377121925354004e-02 1.939991116523742676e-01 8.593355119228363037e-02 1.984455883502960205e-01 8.624244481325149536e-02
1.700000000000000000e+01 1.700000000000000000e+02 1.934373229742050171e-01 8.425000309944152832e-02 1.954523622989654541e-01 8.957330882549285889e-02 1.952174305915832520e-01 7.801774144172668457e-02
1.800000000000000000e+01 1.800000000000000000e+02 1.945146769285202026e-01 8.681851625442504883e-02 1.961732804775238037e-01 9.114380180835723877e-02 1.929040849208831787e-01 6.986776739358901978e-02
1.900000000000000000e+01 1.900000000000000000e+02 1.949330121278762817e-01 8.780187368392944336e-02 1.961261928081512451e-01 9.090124070644378662e-02 1.922168135643005371e-01 6.302420794963836670e-02
2.000000000000000000e+01 2.000000000000000000e+02 1.947054266929626465e-01 8.732064068317413330e-02 1.953352391719818115e-01 8.895841240882873535e-02 1.928405165672302246e-01 5.811807885766029358e-02
2.100000000000000000e+01 2.100000000000000000e+02 1.939313411712646484e-01 8.555490523576736450e-02 1.939888596534729004e-01 8.557680249214172363e-02 1.936327219009399414e-01 5.491634830832481384e-02
2.200000000000000000e+01 2.200000000000000000e+02 1.927654743194580078e-01 8.272394537925720215e-02 1.923529058694839478e-01 8.111225813627243042e-02 1.939525902271270752e-01 5.322059243917465210e-02
2.300000000000000000e+01 2.300000000000000000e+02 1.913947910070419312e-01 7.909269630908966064e-02 1.907327920198440552e-01 7.600406557321548462e-02 1.937258541584014893e-01 5.303622037172317505e-02
2.400000000000000000e+01 2.400000000000000000e+02 1.900188475847244263e-01 7.495655119419097900e-02 1.894208937883377075e-01 7.074799388647079468e-02 1.926641762256622314e-01 5.395662784576416016e-02
2.500000000000000000e+01 2.500000000000000000e+02 1.888255178928375244e-01 7.062425464391708374e-02 1.886185556650161743e-01 6.582479923963546753e-02 1.911102235317230225e-01 5.582247674465179443e-02
2.600000000000000000e+01 2.600000000000000000e+02 1.879709213972091675e-01 6.639845669269561768e-02 1.883635371923446655e-01 6.160847097635269165e-02 1.899965405464172363e-01 5.876209586858749390e-02
2.700000000000000000e+01 2.700000000000000000e+02 1.875510513782501221e-01 6.255000084638595581e-02 1.885177940130233765e-01 5.829527229070663452e-02 1.895831823348999023e-01 6.233642250299453735e-02
2.800000000000000000e+01 2.800000000000000000e+02 1.875699162483215332e-01 5.928158760070800781e-02 1.888373196125030518e-01 5.590305477380752563e-02 1.896332353353500366e-01 6.587815284729003906e-02
2.900000000000000000e+01 2.900000000000000000e+02 1.879270672798156738e-01 5.669932439923286438e-02 1.891192048788070679e-01 5.438530072569847107e-02 1.898999959230422974e-01 6.885898113250732422e-02
3.000000000000000000e+01 3.000000000000000000e+02 1.884526759386062622e-01 5.482252687215805054e-02 1.894758939743041992e-01 5.393503606319427490e-02 1.901827901601791382e-01 7.089284062385559082e-02
3.100000000000000000e+01 3.100000000000000000e+02 1.889590919017791748e-01 5.360701680183410645e-02 1.900172829627990723e-01 5.442609637975692749e-02 1.902427375316619873e-01 7.161806523799896240e-02
3.200000000000000000e+01 3.200000000000000000e+02 1.892895102500915527e-01 5.297361314296722412e-02 1.895336508750915527e-01 5.406774953007698059e-02 1.900574266910552979e-01 7.111294567584991455e-02
3.300000000000000000e+01 3.300000000000000000e+02 1.893648803234100342e-01 5.284700170159339905e-02 1.888974010944366455e-01 5.387506633996963501e-02 1.895779669284820557e-01 6.945756822824478149e-02
3.400000000000000000e+01 3.400000000000000000e+02 1.891938447952270508e-01 5.317269265651702881e-02 1.886005848646163940e-01 5.475834012031555176e-02 1.889768093824386597e-01 6.701576709747314453e-02
3.500000000000000000e+01 3.500000000000000000e+02 1.888445019721984863e-01 5.390489846467971802e-02 1.882639676332473755e-01 5.628646165132522583e-02 1.884994506835937500e-01 6.423503160476684570e-02
3.600000000000000000e+01 3.600000000000000000e+02 1.884128153324127197e-01 5.499628186225891113e-02 1.879087984561920166e-01 5.825345963239669800e-02 1.883214563131332397e-01 6.156414002180099487e-02
3.700000000000000000e+01 3.700000000000000000e+02 1.880007684230804443e-01 5.639348924160003662e-02 1.876656413078308105e-01 6.051535159349441528e-02 1.883522272109985352e-01 5.926174297928810120e-02
3.800000000000000000e+01 3.800000000000000000e+02 1.876890957355499268e-01 5.802442133426666260e-02 1.876384317874908447e-01 6.291136145591735840e-02 1.884913444519042969e-01 5.757848173379898071e-02
3.900000000000000000e+01 3.900000000000000000e+02 1.875176280736923218e-01 5.978975445032119751e-02 1.878893822431564331e-01 6.522405147552490234e-02 1.885721832513809204e-01 5.658275261521339417e-02
4.000000000000000000e+01 4.000000000000000000e+02 1.874858736991882324e-01 6.156900897622108459e-02 1.881277412176132202e-01 6.678557395935058594e-02 1.885349750518798828e-01 5.630770698189735413e-02
4.100000000000000000e+01 4.100000000000000000e+02 1.875622868537902832e-01 6.323397159576416016e-02 1.881326436996459961e-01 6.726707518100738525e-02 1.883032023906707764e-01 5.665570497512817383e-02
4.200000000000000000e+01 4.200000000000000000e+02 1.876974105834960938e-01 6.466312706470489502e-02 1.881477683782577515e-01 6.717620790004730225e-02 1.880102306604385376e-01 5.754552781581878662e-02
4.300000000000000000e+01 4.300000000000000000e+02 1.878384202718734741e-01 6.575785577297210693e-02 1.881428360939025879e-01 6.669221818447113037e-02 1.878325939178466797e-01 5.891530960798263550e-02
4.400000000000000000e+01 4.400000000000000000e+02 1.879433989524841309e-01 6.645318865776062012e-02 1.880648732185363770e-01 6.586140394210815430e-02 1.877309083938598633e-01 6.055836752057075500e-02
4.500000000000000000e+01 4.500000000000000000e+02 1.879877448081970215e-01 6.672254949808120728e-02 1.879222691059112549e-01 6.479176878929138184e-02 1.877263635396957397e-01 6.223365664482116699e-02
4.600000000000000000e+01 4.600000000000000000e+02 1.879650801420211792e-01 6.657732278108596802e-02 1.877409517765045166e-01 6.362314522266387939e-02 1.877858042716979980e-01 6.367677450180053711e-02
4.700000000000000000e+01 4.700000000000000000e+02 1.878851056098937988e-01 6.606214493513107300e-02 1.875892877578735352e-01 6.252638995647430420e-02 1.878548860549926758e-01 6.467334926128387451e-02
4.800000000000000000e+01 4.800000000000000000e+02 1.877699792385101318e-01 6.525003910064697266e-02 1.875947862863540649e-01 6.162830442190170288e-02 1.878864765167236328e-01 6.508567929267883301e-02
4.900000000000000000e+01 4.900000000000000000e+02 1.876478791236877441e-01 6.423316150903701782e-02 1.876348555088043213e-01 6.062001362442970276e-02 1.878585815429687500e-01 6.488566845655441284e-02
5.000000000000000000e+01 5.000000000000000000e+02 1.875447183847427368e-01 6.311193108558654785e-02 1.875929981470108032e-01 5.939994007349014282e-02 1.877853274345397949e-01 6.415505707263946533e-02
5.100000000000000000e+01 5.100000000000000000e+02 1.874777972698211670e-01 6.198192387819290161e-02 1.876473128795623779e-01 5.848532170057296753e-02 1.877075433731079102e-01 6.306714564561843872e-02
5.200000000000000000e+01 5.200000000000000000e+02 1.874534189701080322e-01 6.092526018619537354e-02 1.877141892910003662e-01 5.803126841783523560e-02 1.876658499240875244e-01 6.184463202953338623e-02
5.300000000000000000e+01 5.300000000000000000e+02 1.874668002128601074e-01 6.000524014234542847e-02 1.877057850360870361e-01 5.798185616731643677e-02 1.876712143421173096e-01 6.070460379123687744e-02
5.400000000000000000e+01 5.400000000000000000e+02 1.875041127204895020e-01 5.926433950662612915e-02 1.876498013734817505e-01 5.829316377639770508e-02 1.876979023218154907e-01 5.981654673814773560e-02
5.500000000000000000e+01 5.500000000000000000e+02 1.875478625297546387e-01 5.872631445527076721e-02 1.876223534345626831e-01 5.888770148158073425e-02 1.877110600471496582e-01 5.928600952029228210e-02
5.600000000000000000e+01 5.600000000000000000e+02 1.875823587179183960e-01 5.840011686086654663e-02 1.876085251569747925e-01 5.951747298240661621e-02 1.876973211765289307e-01 5.915355682373046875e-02
5.700000000000000000e+01 5.700000000000000000e+02 1.875970065593719482e-01 5.828206986188888550e-02 1.875456273555755615e-01 5.996808037161827087e-02 1.876664459705352783e-01 5.939562246203422546e-02
5.800000000000000000e+01 5.800000000000000000e+02 1.875883638858795166e-01 5.835868418216705322e-02 1.875119507312774658e-01 6.037677451968193054e-02 1.876368969678878784e-01 5.993283540010452271e-02
5.900000000000000000e+01 5.900000000000000000e+02 1.875602900981903076e-01 5.860888212919235229e-02 1.875248700380325317e-01 6.085629016160964966e-02 1.876229047775268555e-01 6.064204499125480652e-02
6.000000000000000000e+01 6.000000000000000000e+02 1.875216811895370483e-01 5.900372564792633057e-02 1.875396966934204102e-01 6.137717515230178833e-02 1.876262724399566650e-01 6.138246133923530579e-02
6.100000000000000000e+01 6.100000000000000000e+02 1.874829679727554321e-01 5.950720608234405518e-02 1.875397264957427979e-01 6.188903376460075378e-02 1.876371204853057861e-01 6.201966851949691772e-02
6.200000000000000000e+01 6.200000000000000000e+02 1.874531209468841553e-01 6.007726863026618958e-02 1.875430345535278320e-01 6.234303116798400879e-02 1.876414418220520020e-01 6.244805455207824707e-02
6.300000000000000000e+01 6.300000000000000000e+02 1.874371469020843506e-01 6.066892296075820923e-02 1.875627338886260986e-01 6.263701617717742920e-02 1.876316964626312256e-01 6.261032819747924805e-02
6.400000000000000000e+01 6.400000000000000000e+02 1.874351650476455688e-01 6.123698130249977112e-02 1.875573098659515381e-01 6.261329352855682373e-02 1.876115947961807251e-01 6.250534951686859131e-02
6.500000000000000000e+01 6.500000000000000000e+02 1.874433755874633789e-01 6.173944100737571716e-02 1.875298619270324707e-01 6.230064481496810913e-02 1.875922083854675293e-01 6.218278408050537109e-02
6.600000000000000000e+01 6.600000000000000000e+02 1.874563694000244141e-01 6.214275211095809937e-02 1.875189840793609619e-01 6.188869103789329529e-02 1.875831484794616699e-01 6.172937154769897461e-02
6.700000000000000000e+01 6.700000000000000000e+02 1.874683052301406860e-01 6.242251396179199219e-02 1.875111460685729980e-01 6.149280816316604614e-02 1.875855028629302979e-01 6.124508753418922424e-02
6.800000000000000000e+01 6.800000000000000000e+02 1.874746382236480713e-01 6.256598979234695435e-02 1.874942928552627563e-01 6.116283312439918518e-02 1.875929683446884155e-01 6.082484871149063110e-02
6.900000000000000000e+01 6.900000000000000000e+02 1.874734461307525635e-01 6.257100403308868408e-02 1.874850392341613770e-01 6.091805174946784973e-02 1.875962913036346436e-01 6.053764745593070984e-02
7.000000000000000000e+01 7.000000000000000000e+02 1.874652802944183350e-01 6.244688853621482849e-02 1.874949187040328979e-01 6.071291863918304443e-02 1.875891685485839844e-01 6.041900813579559326e-02
7.100000000000000000e+01 7.100000000000000000e+02 1.874527335166931152e-01 6.221532821655273438e-02 1.874981075525283813e-01 6.045873835682868958e-02 1.875739395618438721e-01 6.046895310282707214e-02
7.200000000000000000e+01 7.200000000000000000e+02 1.874392926692962646e-01 6.190725043416023254e-02 1.874944865703582764e-01 6.019110605120658875e-02 1.875601857900619507e-01 6.065595895051956177e-02
7.300000000000000000e+01 7.300000000000000000e+02 1.874282360076904297e-01 6.155580282211303711e-02 1.874998211860656738e-01 6.003372371196746826e-02 1.875550746917724609e-01 6.092356145381927490e-02
7.400000000000000000e+01 7.400000000000000000e+02 1.874214857816696167e-01 6.119487434625625610e-02 1.875009685754776001e-01 6.004237756133079529e-02 1.875578314065933228e-01 6.119856238365173340e-02
7.500000000000000000e+01 7.500000000000000000e+02 1.874193996191024780e-01 6.085620447993278503e-02 1.874926090240478516e-01 6.020639836788177490e-02 1.875618994235992432e-01 6.142069026827812195e-02
7.600000000000000000e+01 7.600000000000000000e+02 1.874210685491561890e-01 6.056451052427291870e-02 1.874877661466598511e-01 6.047140061855316162e-02 1.875626444816589355e-01 6.154765933752059937e-02
7.700000000000000000e+01 7.700000000000000000e+02 1.874245852231979370e-01 6.033714860677719116e-02 1.874877512454986572e-01 6.073619425296783447e-02 1.875583231449127197e-01 6.155925989151000977e-02
7.800000000000000000e+01 7.800000000000000000e+02 1.874278634786605835e-01 6.018445268273353577e-02 1.874819248914718628e-01 6.092140823602676392e-02 1.875500380992889404e-01 6.146660074591636658e-02
7.900000000000000000e+01 7.900000000000000000e+02 1.874292045831680298e-01 6.010893732309341431e-02 1.874786615371704102e-01 6.105180829763412476e-02 1.875416338443756104e-01 6.130050495266914368e-02
8.000000000000000000e+01 8.000000000000000000e+02 1.874278783798217773e-01 6.011097133159637451e-02 1.874810904264450073e-01 6.118168681859970093e-02 1.875367164611816406e-01 6.111006811261177063e-02
8.100000000000000000e+01 8.100000000000000000e+02 1.874242424964904785e-01 6.018579006195068359e-02 1.874808371067047119e-01 6.132504716515541077e-02 1.875358223915100098e-01 6.094254553318023682e-02
8.200000000000000000e+01 8.200000000000000000e+02 1.874191910028457642e-01 6.032222509384155273e-02 1.874782443046569824e-01 6.146286055445671082e-02 1.875365376472473145e-01 6.083167716860771179e-02
8.300000000000000000e+01 8.300000000000000000e+02 1.874140202999114990e-01 6.050473824143409729e-02 1.874788701534271240e-01 6.154920533299446106e-02 1.875359117984771729e-01 6.079405173659324646e-02
8.400000000000000000e+01 8.400000000000000000e+02 1.874098479747772217e-01 6.071177497506141663e-02 1.874787211418151855e-01 6.152763217687606812e-02 1.875328272581100464e-01 6.083151698112487793e-02
8.500000000000000000e+01 8.500000000000000000e+02 1.874073892831802368e-01 6.092364713549613953e-02 1.874752938747406006e-01 6.139283254742622375e-02 1.875289976596832275e-01 6.092589348554611206e-02
8.700000000000000000e+01 8.700000000000000000e+02 1.874080002307891846e-01 6.128723174333572388e-02 1.874744445085525513e-01 6.104053184390068054e-02 1.875228881835937500e-01 6.118456274271011353e-02
8.800000000000000000e+01 8.800000000000000000e+02 1.874089241027832031e-01 6.141037121415138245e-02 1.874725967645645142e-01 6.092155724763870239e-02 1.875232011079788208e-01 6.127741187810897827e-02
8.900000000000000000e+01 8.900000000000000000e+02 1.874078363180160522e-01 6.148379668593406677e-02 1.874718666076660156e-01 6.084810942411422729e-02 1.875237822532653809e-01 6.131248176097869873e-02
9.000000000000000000e+01 9.000000000000000000e+02 1.874068677425384521e-01 6.150547415018081665e-02 1.874727755784988403e-01 6.078749895095825195e-02 1.875232011079788208e-01 6.128512322902679443e-02
9.100000000000000000e+01 9.100000000000000000e+02 1.874058395624160767e-01 6.148167699575424194e-02 1.874715983867645264e-01 6.071673706173896790e-02 1.875209212303161621e-01 6.121839210391044617e-02
9.300000000000000000e+01 9.300000000000000000e+02 1.874026358127593994e-01 6.131601333618164062e-02 1.874704658985137939e-01 6.066164746880531311e-02 1.875167191028594971e-01 6.101641803979873657e-02
9.400000000000000000e+01 9.400000000000000000e+02 1.873990595340728760e-01 6.119596213102340698e-02 1.874693632125854492e-01 6.072946637868881226e-02 1.875153332948684692e-01 6.093022972345352173e-02
9.500000000000000000e+01 9.500000000000000000e+02 1.873967349529266357e-01 6.106716394424438477e-02 1.874682307243347168e-01 6.084277853369712830e-02 1.875146627426147461e-01 6.087566912174224854e-02
9.600000000000000000e+01 9.600000000000000000e+02 1.873958259820938110e-01 6.094288453459739685e-02 1.874683499336242676e-01 6.095726042985916138e-02 1.875139176845550537e-01 6.087558344006538391e-02
9.800000000000000000e+01 9.800000000000000000e+02 1.873963475227355957e-01 6.075238436460494995e-02 1.874669790267944336e-01 6.107091158628463745e-02 1.875103116035461426e-01 6.101595610380172729e-02
9.900000000000000000e+01 9.900000000000000000e+02 1.873956620693206787e-01 6.070242449641227722e-02 1.874669194221496582e-01 6.109329313039779663e-02 1.875085234642028809e-01 6.111047044396400452e-02
1.000000000000000000e+02 1.000000000000000000e+03 1.873943954706192017e-01 6.068376824259757996e-02 1.874665021896362305e-01 6.112055107951164246e-02 1.875070333480834961e-01 6.118416786193847656e-02
1.010000000000000000e+02 1.010000000000000000e+03 1.873924434185028076e-01 6.069264933466911316e-02 1.874656230211257935e-01 6.115172430872917175e-02 1.875056326389312744e-01 6.123062968254089355e-02
1.030000000000000000e+02 1.030000000000000000e+03 1.873905211687088013e-01 6.078357994556427002e-02 1.874650418758392334e-01 6.114633381366729736e-02 1.875031590461730957e-01 6.120546907186508179e-02
1.040000000000000000e+02 1.040000000000000000e+03 1.873890310525894165e-01 6.085662543773651123e-02 1.874643415212631226e-01 6.109153479337692261e-02 1.875015050172805786e-01 6.114292889833450317e-02
1.060000000000000000e+02 1.060000000000000000e+03 1.873849034309387207e-01 6.100356206297874451e-02 1.874638795852661133e-01 6.098783016204833984e-02 1.874987930059432983e-01 6.098914146423339844e-02
1.070000000000000000e+02 1.070000000000000000e+03 1.873844861984252930e-01 6.106906011700630188e-02 1.874632835388183594e-01 6.097032502293586731e-02 1.874980330467224121e-01 6.093744188547134399e-02
1.080000000000000000e+02 1.080000000000000000e+03 1.873863339424133301e-01 6.111463531851768494e-02 1.874630153179168701e-01 6.096476688981056213e-02 1.874972879886627197e-01 6.092227995395660400e-02
1.100000000000000000e+02 1.100000000000000000e+03 1.873825490474700928e-01 6.116079911589622498e-02 1.874621510505676270e-01 6.093699857592582703e-02 1.874958872795104980e-01 6.097602844238281250e-02
1.110000000000000000e+02 1.110000000000000000e+03 1.873816251754760742e-01 6.115561351180076599e-02 1.874618679285049438e-01 6.092914193868637085e-02 1.874952167272567749e-01 6.103784218430519104e-02
1.130000000000000000e+02 1.130000000000000000e+03 1.873823255300521851e-01 6.109753996133804321e-02 1.874610781669616699e-01 6.097799912095069885e-02 1.874943077564239502e-01 6.115403026342391968e-02
1.140000000000000000e+02 1.140000000000000000e+03 1.873780041933059692e-01 6.105668470263481140e-02 1.874608248472213745e-01 6.101557239890098572e-02 1.874937117099761963e-01 6.117961555719375610e-02
1.160000000000000000e+02 1.160000000000000000e+03 1.873773038387298584e-01 6.096372008323669434e-02 1.874601542949676514e-01 6.104524433612823486e-02 1.874920725822448730e-01 6.114302203059196472e-02
1.170000000000000000e+02 1.170000000000000000e+03 1.873785108327865601e-01 6.092235818505287170e-02 1.874598860740661621e-01 6.104573607444763184e-02 1.874912232160568237e-01 6.109598278999328613e-02
1.190000000000000000e+02 1.190000000000000000e+03 1.873752474784851074e-01 6.088429689407348633e-02 1.874591857194900513e-01 6.106207519769668579e-02 1.874900758266448975e-01 6.100841239094734192e-02
1.210000000000000000e+02 1.210000000000000000e+03 1.873721480369567871e-01 6.088614463806152344e-02 1.874585747718811035e-01 6.105996295809745789e-02 1.874887645244598389e-01 6.098749861121177673e-02
1.220000000000000000e+02 1.220000000000000000e+03 1.873743832111358643e-01 6.091172993183135986e-02 1.874582469463348389e-01 6.104043126106262207e-02 1.874879598617553711e-01 6.100677698850631714e-02
1.240000000000000000e+02 1.240000000000000000e+03 1.873711645603179932e-01 6.096095219254493713e-02 1.874576807022094727e-01 6.101222336292266846e-02 1.874865293502807617e-01 6.107952445745468140e-02
1.250000000000000000e+02 1.250000000000000000e+03 1.873677819967269897e-01 6.098992750048637390e-02 1.874573677778244019e-01 6.101230531930923462e-02 1.874859035015106201e-01 6.111355870962142944e-02
1.270000000000000000e+02 1.270000000000000000e+03 1.873687505722045898e-01 6.104047596454620361e-02 1.874568015336990356e-01 6.101092323660850525e-02 1.874845474958419800e-01 6.113345921039581299e-02
1.290000000000000000e+02 1.290000000000000000e+03 1.873635649681091309e-01 6.105727702379226685e-02 1.874562203884124756e-01 6.101046130061149597e-02 1.874832361936569214e-01 6.108930706977844238e-02
1.310000000000000000e+02 1.310000000000000000e+03 1.873617619276046753e-01 6.104288250207901001e-02 1.874556094408035278e-01 6.104017794132232666e-02 1.874819695949554443e-01 6.103491038084030151e-02
1.320000000000000000e+02 1.320000000000000000e+03 1.873596012592315674e-01 6.104176491498947144e-02 1.874553412199020386e-01 6.105212867259979248e-02 1.874813735485076904e-01 6.101990491151809692e-02
1.340000000000000000e+02 1.340000000000000000e+03 1.873627454042434692e-01 6.100912392139434814e-02 1.874547749757766724e-01 6.105323135852813721e-02 1.874801218509674072e-01 6.102699786424636841e-02
1.360000000000000000e+02 1.360000000000000000e+03 1.873543560504913330e-01 6.096220761537551880e-02 1.874542087316513062e-01 6.105360016226768494e-02 1.874788105487823486e-01 6.106579303741455078e-02
1.380000000000000000e+02 1.380000000000000000e+03 1.873551309108734131e-01 6.094418466091156006e-02 1.874536871910095215e-01 6.104953587055206299e-02 1.874774396419525146e-01 6.109620630741119385e-02
1.390000000000000000e+02 1.390000000000000000e+03 1.873524039983749390e-01 6.095572933554649353e-02 1.874533891677856445e-01 6.104126572608947754e-02 1.874768137931823730e-01 6.109777092933654785e-02
1.410000000000000000e+02 1.410000000000000000e+03 1.873521506786346436e-01 6.097371876239776611e-02 1.874528527259826660e-01 6.103324145078659058e-02 1.874755173921585083e-01 6.107781082391738892e-02
1.430000000000000000e+02 1.430000000000000000e+03 1.873479336500167847e-01 6.098564714193344116e-02 1.874523311853408813e-01 6.103900074958801270e-02 1.874742060899734497e-01 6.104784458875656128e-02
1.450000000000000000e+02 1.450000000000000000e+03 1.873415708541870117e-01 6.101682409644126892e-02 1.874517947435379028e-01 6.103894114494323730e-02 1.874728947877883911e-01 6.103952229022979736e-02
1.470000000000000000e+02 1.470000000000000000e+03 1.873435676097869873e-01 6.102408841252326965e-02 1.874512583017349243e-01 6.104694306850433350e-02 1.874716877937316895e-01 6.105227023363113403e-02
1.490000000000000000e+02 1.490000000000000000e+03 1.873358637094497681e-01 6.102279573678970337e-02 1.874507367610931396e-01 6.105523556470870972e-02 1.874703913927078247e-01 6.107418239116668701e-02
1.510000000000000000e+02 1.510000000000000000e+03 1.873369514942169189e-01 6.100667268037796021e-02 1.874502301216125488e-01 6.105319410562515259e-02 1.874692291021347046e-01 6.108029931783676147e-02
1.530000000000000000e+02 1.530000000000000000e+03 1.873271167278289795e-01 6.100248172879219055e-02 1.874496936798095703e-01 6.105478852987289429e-02 1.874685287475585938e-01 6.107276305556297302e-02
1.550000000000000000e+02 1.550000000000000000e+03 1.873282045125961304e-01 6.099254637956619263e-02 1.874491572380065918e-01 6.105292215943336487e-02 1.874696910381317139e-01 6.106762588024139404e-02
1.570000000000000000e+02 1.570000000000000000e+03 1.873230487108230591e-01 6.099113076925277710e-02 1.874486505985260010e-01 6.104988604784011841e-02 1.874676793813705444e-01 6.104769557714462280e-02
1.590000000000000000e+02 1.590000000000000000e+03 1.873243004083633423e-01 6.098188459873199463e-02 1.874481439590454102e-01 6.105302646756172180e-02 1.874676793813705444e-01 6.108081340789794922e-02
1.610000000000000000e+02 1.610000000000000000e+03 1.873202621936798096e-01 6.101626902818679810e-02 1.874475926160812378e-01 6.105451285839080811e-02 1.874653846025466919e-01 6.108381226658821106e-02
1.630000000000000000e+02 1.630000000000000000e+03 1.873147934675216675e-01 6.100033223628997803e-02 1.874470561742782593e-01 6.105853617191314697e-02 1.874645948410034180e-01 6.106553599238395691e-02
1.660000000000000000e+02 1.660000000000000000e+03 1.873150765895843506e-01 6.099092960357666016e-02 1.874462366104125977e-01 6.106127798557281494e-02 1.874620467424392700e-01 6.106808781623840332e-02
1.680000000000000000e+02 1.680000000000000000e+03 1.873056143522262573e-01 6.102972850203514099e-02 1.874457150697708130e-01 6.106077879667282104e-02 1.874626725912094116e-01 6.107441708445549011e-02
1.700000000000000000e+02 1.700000000000000000e+03 1.872972846031188965e-01 6.099987775087356567e-02 1.874453127384185791e-01 6.106115877628326416e-02 1.874585747718811035e-01 6.106857955455780029e-02
1.720000000000000000e+02 1.720000000000000000e+03 1.872990578413009644e-01 6.098408252000808716e-02 1.874446868896484375e-01 6.105934828519821167e-02 1.874595582485198975e-01 6.108252704143524170e-02
1.750000000000000000e+02 1.750000000000000000e+03 1.872946768999099731e-01 6.096484139561653137e-02 1.874439418315887451e-01 6.106167659163475037e-02 1.874552518129348755e-01 6.106156855821609497e-02
1.770000000000000000e+02 1.770000000000000000e+03 1.872875094413757324e-01 6.096011027693748474e-02 1.874433159828186035e-01 6.106398999691009521e-02 1.874583661556243896e-01 6.107151880860328674e-02
1.790000000000000000e+02 1.790000000000000000e+03 1.872842609882354736e-01 6.094043701887130737e-02 1.874427497386932373e-01 6.106536835432052612e-02 1.874526441097259521e-01 6.107065081596374512e-02
1.820000000000000000e+02 1.820000000000000000e+03 1.872863918542861938e-01 6.091762706637382507e-02 1.874419450759887695e-01 6.106608361005783081e-02 1.874527037143707275e-01 6.106394901871681213e-02
1.840000000000000000e+02 1.840000000000000000e+03 1.872723102569580078e-01 6.102780252695083618e-02 1.874413192272186279e-01 6.106665730476379395e-02 1.874507367610931396e-01 6.108966097235679626e-02
1.860000000000000000e+02 1.860000000000000000e+03 1.872699707746505737e-01 6.093691289424896240e-02 1.874407827854156494e-01 6.106753647327423096e-02 1.874479651451110840e-01 6.109261140227317810e-02
1.890000000000000000e+02 1.890000000000000000e+03 1.872621178627014160e-01 6.105488538742065430e-02 1.874400973320007324e-01 6.106775254011154175e-02 1.874464750289916992e-01 6.109380349516868591e-02
1.910000000000000000e+02 1.910000000000000000e+03 1.872475147247314453e-01 6.102379038929939270e-02 1.874393373727798462e-01 6.106911227107048035e-02 1.874434053897857666e-01 6.109923869371414185e-02
1.940000000000000000e+02 1.940000000000000000e+03 1.872510015964508057e-01 6.102542951703071594e-02 1.874386370182037354e-01 6.107155978679656982e-02 1.874447315931320190e-01 6.110939383506774902e-02
1.970000000000000000e+02 1.970000000000000000e+03 1.872337758541107178e-01 6.103505939245223999e-02 1.874375939369201660e-01 6.107267737388610840e-02 1.874431818723678589e-01 6.110028177499771118e-02
1.990000000000000000e+02 1.990000000000000000e+03 1.872319579124450684e-01 6.109285354614257812e-02 1.874370574951171875e-01 6.107540056109428406e-02 1.874395608901977539e-01 6.108991056680679321e-02
2.020000000000000000e+02 2.020000000000000000e+03 1.873314678668975830e-01 6.086704134941101074e-02 1.874362379312515259e-01 6.107512861490249634e-02 1.874366402626037598e-01 6.109415739774703979e-02
2.050000000000000000e+02 2.050000000000000000e+03 1.872595548629760742e-01 6.094522029161453247e-02 1.874351501464843750e-01 6.107606366276741028e-02 1.874416321516036987e-01 6.111544743180274963e-02
2.070000000000000000e+02 2.070000000000000000e+03 1.872619986534118652e-01 6.093461439013481140e-02 1.874347478151321411e-01 6.107741221785545349e-02 1.874361783266067505e-01 6.114497035741806030e-02
2.100000000000000000e+02 2.100000000000000000e+03 1.872246712446212769e-01 6.089707463979721069e-02 1.874336898326873779e-01 6.107954680919647217e-02 1.874327212572097778e-01 6.112061440944671631e-02
2.130000000000000000e+02 2.130000000000000000e+03 1.872754991054534912e-01 6.126160547137260437e-02 1.874326169490814209e-01 6.108153611421585083e-02 1.874285489320755005e-01 6.110415607690811157e-02
2.160000000000000000e+02 2.160000000000000000e+03 1.872496604919433594e-01 6.132128089666366577e-02 1.874318569898605347e-01 6.108273565769195557e-02 1.874333620071411133e-01 6.113925576210021973e-02
2.190000000000000000e+02 2.190000000000000000e+03 1.872389167547225952e-01 6.113239750266075134e-02 1.874307692050933838e-01 6.108417361974716187e-02 1.874329149723052979e-01 6.112827733159065247e-02
2.210000000000000000e+02 2.210000000000000000e+03 1.873060464859008789e-01 6.113125383853912354e-02 1.874299645423889160e-01 6.108492612838745117e-02 1.874260902404785156e-01 6.114763393998146057e-02
2.240000000000000000e+02 2.240000000000000000e+03 1.872426271438598633e-01 6.103340908885002136e-02 1.874295175075531006e-01 6.108719110488891602e-02 1.874228417873382568e-01 6.116849929094314575e-02
2.270000000000000000e+02 2.270000000000000000e+03 1.872916817665100098e-01 6.127472221851348877e-02 1.874278783798217773e-01 6.108877807855606079e-02 1.874288618564605713e-01 6.106984242796897888e-02
2.300000000000000000e+02 2.300000000000000000e+03 1.872700154781341553e-01 6.105646863579750061e-02 1.874276399612426758e-01 6.108766794204711914e-02 1.874208152294158936e-01 6.108209490776062012e-02
2.330000000000000000e+02 2.330000000000000000e+03 1.872860491275787354e-01 6.096393615007400513e-02 1.874257326126098633e-01 6.108769401907920837e-02 1.874242871999740601e-01 6.114193797111511230e-02
2.370000000000000000e+02 2.370000000000000000e+03 1.871904432773590088e-01 6.093476712703704834e-02 1.874243617057800293e-01 6.108891591429710388e-02 1.874104589223861694e-01 6.113986670970916748e-02
2.400000000000000000e+02 2.400000000000000000e+03 1.871894001960754395e-01 6.079593300819396973e-02 1.874231100082397461e-01 6.109171733260154724e-02 1.874255836009979248e-01 6.105702370405197144e-02
2.430000000000000000e+02 2.430000000000000000e+03 1.873722374439239502e-01 6.112083792686462402e-02 1.874219477176666260e-01 6.109372526407241821e-02 1.874065399169921875e-01 6.109591573476791382e-02
2.460000000000000000e+02 2.460000000000000000e+03 1.872266232967376709e-01 6.121587753295898438e-02 1.874212920665740967e-01 6.109461188316345215e-02 1.874062418937683105e-01 6.116248667240142822e-02
2.490000000000000000e+02 2.490000000000000000e+03 1.872090101242065430e-01 6.132850050926208496e-02 1.874191313982009888e-01 6.109533458948135376e-02 1.874126791954040527e-01 6.115933507680892944e-02
2.530000000000000000e+02 2.530000000000000000e+03 1.872030496597290039e-01 6.121927499771118164e-02 1.874175369739532471e-01 6.109315529465675354e-02 1.874010264873504639e-01 6.115032732486724854e-02
2.560000000000000000e+02 2.560000000000000000e+03 1.871776282787322998e-01 6.112975627183914185e-02 1.874167025089263916e-01 6.109990924596786499e-02 1.873908936977386475e-01 6.118438392877578735e-02
2.590000000000000000e+02 2.590000000000000000e+03 1.871754974126815796e-01 6.108642369508743286e-02 1.874151080846786499e-01 6.110436096787452698e-02 1.873951852321624756e-01 6.116140633821487427e-02
2.630000000000000000e+02 2.630000000000000000e+03 1.871838271617889404e-01 6.109476834535598755e-02 1.874123960733413696e-01 6.110171228647232056e-02 1.873954683542251587e-01 6.111046671867370605e-02
2.660000000000000000e+02 2.660000000000000000e+03 1.871402561664581299e-01 6.120119616389274597e-02 1.874129325151443481e-01 6.109878048300743103e-02 1.873830854892730713e-01 6.114568188786506653e-02
2.700000000000000000e+02 2.700000000000000000e+03 1.874462664127349854e-01 6.152996793389320374e-02 1.874099224805831909e-01 6.109714508056640625e-02 1.873929500579833984e-01 6.108215823769569397e-02
2.730000000000000000e+02 2.730000000000000000e+03 1.875793784856796265e-01 6.124693155288696289e-02 1.874073147773742676e-01 6.110482662916183472e-02 1.873851418495178223e-01 6.113003194332122803e-02
2.770000000000000000e+02 2.770000000000000000e+03 1.874416768550872803e-01 6.107418984174728394e-02 1.874053180217742920e-01 6.110300496220588684e-02 1.873753666877746582e-01 6.115781515836715698e-02
2.810000000000000000e+02 2.810000000000000000e+03 1.873354613780975342e-01 6.129133328795433044e-02 1.874026060104370117e-01 6.110440194606781006e-02 1.873729526996612549e-01 6.103798747062683105e-02
2.850000000000000000e+02 2.850000000000000000e+03 1.872578561305999756e-01 6.088085472583770752e-02 1.874002814292907715e-01 6.109913438558578491e-02 1.873722076416015625e-01 6.111818924546241760e-02
2.880000000000000000e+02 2.880000000000000000e+03 1.872190088033676147e-01 6.088292598724365234e-02 1.873990595340728760e-01 6.111147627234458923e-02 1.873503029346466064e-01 6.109293922781944275e-02
2.920000000000000000e+02 2.920000000000000000e+03 1.871555745601654053e-01 6.099624186754226685e-02 1.873955130577087402e-01 6.107942759990692139e-02 1.873435378074645996e-01 6.108457222580909729e-02
2.960000000000000000e+02 2.960000000000000000e+03 1.870594322681427002e-01 6.104201823472976685e-02 1.873942613601684570e-01 6.106868758797645569e-02 1.873422563076019287e-01 6.108526140451431274e-02
3.000000000000000000e+02 3.000000000000000000e+03 1.879789382219314575e-01 6.224694848060607910e-02 1.873900145292282104e-01 6.108170002698898315e-02 1.873497068881988525e-01 6.111189723014831543e-02
3.040000000000000000e+02 3.040000000000000000e+03 1.872573494911193848e-01 6.124340370297431946e-02 1.873875856399536133e-01 6.109140813350677490e-02 1.873201131820678711e-01 6.121272593736648560e-02
3.080000000000000000e+02 3.080000000000000000e+03 1.872315555810928345e-01 6.122289597988128662e-02 1.873856484889984131e-01 6.113579124212265015e-02 1.873019635677337646e-01 6.116148829460144043e-02
3.120000000000000000e+02 3.120000000000000000e+03 1.871914267539978027e-01 6.092903763055801392e-02 1.873820424079895020e-01 6.111901998519897461e-02 1.873510181903839111e-01 6.110138446092605591e-02
3.160000000000000000e+02 3.160000000000000000e+03 1.870562285184860229e-01 6.100590899586677551e-02 1.873746812343597412e-01 6.114854291081428528e-02 1.872971504926681519e-01 6.110110878944396973e-02
3.200000000000000000e+02 3.200000000000000000e+03 1.869705766439437866e-01 6.137850508093833923e-02 1.873680055141448975e-01 6.109683215618133545e-02 1.872573047876358032e-01 6.117203831672668457e-02
3.250000000000000000e+02 3.250000000000000000e+03 1.871275454759597778e-01 6.130874529480934143e-02 1.873576939105987549e-01 6.105570867657661438e-02 1.873532086610794067e-01 6.120130047202110291e-02
3.290000000000000000e+02 3.290000000000000000e+03 1.872152090072631836e-01 6.123311072587966919e-02 1.873722076416015625e-01 6.111072003841400146e-02 1.872846931219100952e-01 6.105884909629821777e-02
3.330000000000000000e+02 3.330000000000000000e+03 1.871697157621383667e-01 6.179399788379669189e-02 1.873936951160430908e-01 6.102453917264938354e-02 1.872730851173400879e-01 6.109261140227317810e-02
3.380000000000000000e+02 3.380000000000000000e+03 1.871720254421234131e-01 6.098423898220062256e-02 1.873830556869506836e-01 6.122003123164176941e-02 1.873000413179397583e-01 6.110049039125442505e-02
3.420000000000000000e+02 3.420000000000000000e+03 1.868725866079330444e-01 6.099718809127807617e-02 1.873471885919570923e-01 6.116446852684020996e-02 1.872057020664215088e-01 6.114489585161209106e-02
3.470000000000000000e+02 3.470000000000000000e+03 1.868361532688140869e-01 6.160532683134078979e-02 1.873610615730285645e-01 6.121164932847023010e-02 1.871494650840759277e-01 6.115658581256866455e-02
3.510000000000000000e+02 3.510000000000000000e+03 1.872771382331848145e-01 6.146938353776931763e-02 1.873303800821304321e-01 6.105454266071319580e-02 1.872243881225585938e-01 6.122925877571105957e-02
3.560000000000000000e+02 3.560000000000000000e+03 1.872433871030807495e-01 6.113867461681365967e-02 1.873911917209625244e-01 6.119281053543090820e-02 1.873492896556854248e-01 6.148326396942138672e-02
3.610000000000000000e+02 3.610000000000000000e+03 1.870163977146148682e-01 6.101857870817184448e-02 1.873774230480194092e-01 6.070696935057640076e-02 1.872287988662719727e-01 6.137355417013168335e-02
3.660000000000000000e+02 3.660000000000000000e+03 1.871009469032287598e-01 6.132840365171432495e-02 1.873276680707931519e-01 6.118091568350791931e-02 1.872161775827407837e-01 6.110627204179763794e-02
3.700000000000000000e+02 3.700000000000000000e+03 1.871875822544097900e-01 6.158479303121566772e-02 1.874769330024719238e-01 6.122543290257453918e-02 1.871608793735504150e-01 6.126076355576515198e-02
3.750000000000000000e+02 3.750000000000000000e+03 1.870446056127548218e-01 6.142952293157577515e-02 1.873727589845657349e-01 6.123251840472221375e-02 1.875463724136352539e-01 6.202932819724082947e-02
3.800000000000000000e+02 3.800000000000000000e+03 1.868917047977447510e-01 6.128328293561935425e-02 1.873422861099243164e-01 6.076036766171455383e-02 1.871476769447326660e-01 6.150783598423004150e-02
3.850000000000000000e+02 3.850000000000000000e+03 1.870373338460922241e-01 6.192192062735557556e-02 1.872974783182144165e-01 6.099523603916168213e-02 1.869975924491882324e-01 6.189145892858505249e-02
3.910000000000000000e+02 3.910000000000000000e+03 1.868151426315307617e-01 6.188654899597167969e-02 1.875930726528167725e-01 6.180337443947792053e-02 1.870890408754348755e-01 6.096410751342773438e-02
3.960000000000000000e+02 3.960000000000000000e+03 1.865837872028350830e-01 6.173320487141609192e-02 1.875164210796356201e-01 6.156018376350402832e-02 1.868990361690521240e-01 6.154159456491470337e-02
4.010000000000000000e+02 4.010000000000000000e+03 1.865632385015487671e-01 6.146815419197082520e-02 1.874321699142456055e-01 6.122833490371704102e-02 1.867767423391342163e-01 6.130586937069892883e-02
4.060000000000000000e+02 4.060000000000000000e+03 1.866234987974166870e-01 6.152304634451866150e-02 1.873959898948669434e-01 6.120781600475311279e-02 1.868001073598861694e-01 6.157593801617622375e-02
4.120000000000000000e+02 4.120000000000000000e+03 1.862504184246063232e-01 6.189706176519393921e-02 1.873706281185150146e-01 6.085770949721336365e-02 1.866013705730438232e-01 6.181177496910095215e-02
4.170000000000000000e+02 4.170000000000000000e+03 1.867906302213668823e-01 6.223922595381736755e-02 1.873465478420257568e-01 6.085488945245742798e-02 1.865309625864028931e-01 6.131325289607048035e-02
4.230000000000000000e+02 4.230000000000000000e+03 1.863920688629150391e-01 6.218515336513519287e-02 1.873130947351455688e-01 6.093085557222366333e-02 1.867379695177078247e-01 6.187363713979721069e-02
4.280000000000000000e+02 4.280000000000000000e+03 1.860479712486267090e-01 6.140916422009468079e-02 1.872827708721160889e-01 6.097742170095443726e-02 1.865271925926208496e-01 6.166918575763702393e-02
4.340000000000000000e+02 4.340000000000000000e+03 1.860603243112564087e-01 6.243131682276725769e-02 1.872495114803314209e-01 6.102795153856277466e-02 1.866014301776885986e-01 6.210472434759140015e-02
4.400000000000000000e+02 4.400000000000000000e+03 1.856862902641296387e-01 6.183112040162086487e-02 1.875138580799102783e-01 6.110071018338203430e-02 1.862820684909820557e-01 6.157737225294113159e-02
4.460000000000000000e+02 4.460000000000000000e+03 1.855636537075042725e-01 6.276739388704299927e-02 1.874262094497680664e-01 6.096447259187698364e-02 1.858427226543426514e-01 6.182169169187545776e-02
4.520000000000000000e+02 4.520000000000000000e+03 1.856627613306045532e-01 6.253386288881301880e-02 1.873668581247329712e-01 6.102105230093002319e-02 1.854684054851531982e-01 6.272478401660919189e-02
4.580000000000000000e+02 4.580000000000000000e+03 1.851233989000320435e-01 6.251072138547897339e-02 1.873219609260559082e-01 6.087175384163856506e-02 1.852286756038665771e-01 6.224443763494491577e-02
4.640000000000000000e+02 4.640000000000000000e+03 1.859645843505859375e-01 6.270779669284820557e-02 1.872634291648864746e-01 6.097394973039627075e-02 1.850176155567169189e-01 6.250241398811340332e-02
4.700000000000000000e+02 4.700000000000000000e+03 1.851818412542343140e-01 6.320442259311676025e-02 1.872138679027557373e-01 6.090795993804931641e-02 1.847734451293945312e-01 6.290054321289062500e-02
4.760000000000000000e+02 4.760000000000000000e+03 1.846332252025604248e-01 6.265546381473541260e-02 1.871599256992340088e-01 6.111538410186767578e-02 1.861538887023925781e-01 6.327430903911590576e-02
4.820000000000000000e+02 4.820000000000000000e+03 1.842460781335830688e-01 6.331852078437805176e-02 1.873392462730407715e-01 6.139319017529487610e-02 1.853885799646377563e-01 6.218553707003593445e-02
4.890000000000000000e+02 4.890000000000000000e+03 1.841296106576919556e-01 6.362183392047882080e-02 1.879923492670059204e-01 6.110681220889091492e-02 1.844935566186904907e-01 6.272871792316436768e-02
4.950000000000000000e+02 4.950000000000000000e+03 1.839888989925384521e-01 6.315447390079498291e-02 1.877814531326293945e-01 6.082630529999732971e-02 1.851673573255538940e-01 6.284813582897186279e-02
5.020000000000000000e+02 5.020000000000000000e+03 1.839971691370010376e-01 6.381032615900039673e-02 1.877262592315673828e-01 6.278546154499053955e-02 1.860049515962600708e-01 6.222943961620330811e-02
5.080000000000000000e+02 5.080000000000000000e+03 1.833115816116333008e-01 6.403531879186630249e-02 1.877229511737823486e-01 6.226500868797302246e-02 1.856125295162200928e-01 6.233892589807510376e-02
5.150000000000000000e+02 5.150000000000000000e+03 1.842674165964126587e-01 6.396605819463729858e-02 1.873594820499420166e-01 6.143738701939582825e-02 1.846844255924224854e-01 6.282318383455276489e-02
5.220000000000000000e+02 5.220000000000000000e+03 1.832980811595916748e-01 6.437443196773529053e-02 1.872311234474182129e-01 6.116747111082077026e-02 1.842796355485916138e-01 6.364947557449340820e-02
5.290000000000000000e+02 5.290000000000000000e+03 1.820831894874572754e-01 6.497971713542938232e-02 1.873233914375305176e-01 6.116023659706115723e-02 1.856414079666137695e-01 6.403387337923049927e-02
5.360000000000000000e+02 5.360000000000000000e+03 1.817601621150970459e-01 6.547035276889801025e-02 1.875967979431152344e-01 6.228978931903839111e-02 1.847050040960311890e-01 6.391546130180358887e-02
5.430000000000000000e+02 5.430000000000000000e+03 1.826247274875640869e-01 6.506238132715225220e-02 1.874943375587463379e-01 6.076359376311302185e-02 1.841571331024169922e-01 6.370814144611358643e-02
5.500000000000000000e+02 5.500000000000000000e+03 1.818192005157470703e-01 6.617595255374908447e-02 1.874505579471588135e-01 6.077959761023521423e-02 1.839140057563781738e-01 6.342640519142150879e-02
5.580000000000000000e+02 5.580000000000000000e+03 1.809042990207672119e-01 6.586698442697525024e-02 1.874199211597442627e-01 6.109556928277015686e-02 1.835526973009109497e-01 6.350758671760559082e-02
5.650000000000000000e+02 5.650000000000000000e+03 1.815430372953414917e-01 6.589302420616149902e-02 1.873961687088012695e-01 6.089678779244422913e-02 1.833452284336090088e-01 6.438539177179336548e-02
5.730000000000000000e+02 5.730000000000000000e+03 1.803170740604400635e-01 6.627704203128814697e-02 1.873672604560852051e-01 6.089541688561439514e-02 1.840344369411468506e-01 6.372988224029541016e-02
5.800000000000000000e+02 5.800000000000000000e+03 1.797735095024108887e-01 6.706102192401885986e-02 1.873424053192138672e-01 6.098322570323944092e-02 1.832832992076873779e-01 6.423613429069519043e-02
5.880000000000000000e+02 5.880000000000000000e+03 1.790036559104919434e-01 6.833194196224212646e-02 1.873103380203247070e-01 6.098138168454170227e-02 1.826336383819580078e-01 6.478203833103179932e-02
5.960000000000000000e+02 5.960000000000000000e+03 1.792098581790924072e-01 6.816787272691726685e-02 1.872726976871490479e-01 6.096282973885536194e-02 1.823278367519378662e-01 6.523434817790985107e-02
6.040000000000000000e+02 6.040000000000000000e+03 1.795036792755126953e-01 6.807397305965423584e-02 1.872312724590301514e-01 6.095920503139495850e-02 1.822017133235931396e-01 6.584165990352630615e-02
6.120000000000000000e+02 6.120000000000000000e+03 1.780309975147247314e-01 6.765542179346084595e-02 1.871758550405502319e-01 6.092937290668487549e-02 1.826823353767395020e-01 6.617285311222076416e-02
6.200000000000000000e+02 6.200000000000000000e+03 1.772816926240921021e-01 7.069715857505798340e-02 1.871104687452316284e-01 6.092323735356330872e-02 1.813772320747375488e-01 6.611648201942443848e-02
6.280000000000000000e+02 6.280000000000000000e+03 1.778458058834075928e-01 6.878265738487243652e-02 1.876971274614334106e-01 6.135328486561775208e-02 1.830993592739105225e-01 6.762649118900299072e-02
6.360000000000000000e+02 6.360000000000000000e+03 1.770831048488616943e-01 7.004543393850326538e-02 1.873031258583068848e-01 6.094557791948318481e-02 1.826305091381072998e-01 6.507435441017150879e-02
6.450000000000000000e+02 6.450000000000000000e+03 1.758445948362350464e-01 7.046198844909667969e-02 1.871198415756225586e-01 6.092719733715057373e-02 1.815566867589950562e-01 6.587578356266021729e-02
6.530000000000000000e+02 6.530000000000000000e+03 1.760637015104293823e-01 7.101236283779144287e-02 1.884055882692337036e-01 6.261526793241500854e-02 1.804198175668716431e-01 6.602864712476730347e-02
6.620000000000000000e+02 6.620000000000000000e+03 1.764027476310729980e-01 6.972379237413406372e-02 1.876977533102035522e-01 5.993556976318359375e-02 1.809846907854080200e-01 6.692148745059967041e-02
6.710000000000000000e+02 6.710000000000000000e+03 1.751118004322052002e-01 7.244528830051422119e-02 1.874501258134841919e-01 6.043070554733276367e-02 1.813681423664093018e-01 6.562697142362594604e-02
6.800000000000000000e+02 6.800000000000000000e+03 1.745619773864746094e-01 7.203877717256546021e-02 1.873857080936431885e-01 6.108766049146652222e-02 1.802604496479034424e-01 6.710478663444519043e-02
6.890000000000000000e+02 6.890000000000000000e+03 1.747455745935440063e-01 7.277511060237884521e-02 1.873213499784469604e-01 6.139178574085235596e-02 1.807117164134979248e-01 6.798786669969558716e-02
6.980000000000000000e+02 6.980000000000000000e+03 1.751531958580017090e-01 7.247391343116760254e-02 1.872324645519256592e-01 6.108075007796287537e-02 1.799391806125640869e-01 6.718927621841430664e-02
7.070000000000000000e+02 7.070000000000000000e+03 1.744748651981353760e-01 7.181943207979202271e-02 1.871562004089355469e-01 6.101693212985992432e-02 1.785600185394287109e-01 6.892000138759613037e-02
7.160000000000000000e+02 7.160000000000000000e+03 1.726749539375305176e-01 7.339545339345932007e-02 1.870375275611877441e-01 6.108251214027404785e-02 1.790909767150878906e-01 6.803347170352935791e-02
7.260000000000000000e+02 7.260000000000000000e+03 1.717765629291534424e-01 7.382431626319885254e-02 1.870048046112060547e-01 6.179556995630264282e-02 1.776279807090759277e-01 6.864888221025466919e-02
7.360000000000000000e+02 7.360000000000000000e+03 1.718677282333374023e-01 7.509577274322509766e-02 1.871370971202850342e-01 6.111595779657363892e-02 1.795150786638259888e-01 7.061275094747543335e-02
7.450000000000000000e+02 7.450000000000000000e+03 1.721410155296325684e-01 7.359850406646728516e-02 1.869486421346664429e-01 6.078758090734481812e-02 1.800051033496856689e-01 6.797108054161071777e-02
7.550000000000000000e+02 7.550000000000000000e+03 1.719786822795867920e-01 7.521960139274597168e-02 1.876626014709472656e-01 6.253185868263244629e-02 1.781080961227416992e-01 6.949663907289505005e-02
7.650000000000000000e+02 7.650000000000000000e+03 1.708377450704574585e-01 7.697893679141998291e-02 1.871486455202102661e-01 6.126987934112548828e-02 1.773080527782440186e-01 6.990803778171539307e-02
7.750000000000000000e+02 7.750000000000000000e+03 1.702712476253509521e-01 7.662378251552581787e-02 1.866731941699981689e-01 6.095531582832336426e-02 1.777122020721435547e-01 6.975501030683517456e-02
7.860000000000000000e+02 7.860000000000000000e+03 1.708180904388427734e-01 7.859450578689575195e-02 1.876578778028488159e-01 6.094536930322647095e-02 1.773036718368530273e-01 7.136745750904083252e-02
7.960000000000000000e+02 7.960000000000000000e+03 1.703569889068603516e-01 7.615229487419128418e-02 1.871690005064010620e-01 6.060956791043281555e-02 1.764039844274520874e-01 7.099163532257080078e-02
8.070000000000000000e+02 8.070000000000000000e+03 1.696444302797317505e-01 7.776598632335662842e-02 1.868530362844467163e-01 6.047695502638816833e-02 1.754958331584930420e-01 7.084387540817260742e-02
8.170000000000000000e+02 8.170000000000000000e+03 1.705097854137420654e-01 7.768222689628601074e-02 1.869186758995056152e-01 6.126244738698005676e-02 1.776531487703323364e-01 7.063618302345275879e-02
8.280000000000000000e+02 8.280000000000000000e+03 1.688053607940673828e-01 7.688857614994049072e-02 1.865689307451248169e-01 6.183604896068572998e-02 1.741954237222671509e-01 7.193398475646972656e-02
8.390000000000000000e+02 8.390000000000000000e+03 1.678193807601928711e-01 7.916532456874847412e-02 1.863602399826049805e-01 6.214412674307823181e-02 1.789470911026000977e-01 7.660785317420959473e-02
8.500000000000000000e+02 8.500000000000000000e+03 1.686254441738128662e-01 7.828658819198608398e-02 1.859149336814880371e-01 6.222523748874664307e-02 1.796154975891113281e-01 7.379439473152160645e-02
8.620000000000000000e+02 8.620000000000000000e+03 1.686156392097473145e-01 7.809656858444213867e-02 1.855459809303283691e-01 6.221765652298927307e-02 1.746405214071273804e-01 7.133641839027404785e-02
8.730000000000000000e+02 8.730000000000000000e+03 1.664524376392364502e-01 8.025677502155303955e-02 1.852312833070755005e-01 6.265404820442199707e-02 1.735463738441467285e-01 7.181547582149505615e-02
8.850000000000000000e+02 8.850000000000000000e+03 1.659190952777862549e-01 8.099502325057983398e-02 1.858972162008285522e-01 6.222315505146980286e-02 1.762300133705139160e-01 7.322249561548233032e-02
8.960000000000000000e+02 8.960000000000000000e+03 1.668379157781600952e-01 7.859008759260177612e-02 1.847733855247497559e-01 6.262367963790893555e-02 1.726070046424865723e-01 7.393024861812591553e-02
9.080000000000000000e+02 9.080000000000000000e+03 1.656121611595153809e-01 8.192270249128341675e-02 1.834675669670104980e-01 6.375236064195632935e-02 1.712342202663421631e-01 7.519970834255218506e-02
9.200000000000000000e+02 9.200000000000000000e+03 1.657483726739883423e-01 8.064477890729904175e-02 1.838052570819854736e-01 6.328890472650527954e-02 1.744582951068878174e-01 7.321928441524505615e-02
9.330000000000000000e+02 9.330000000000000000e+03 1.643693894147872925e-01 8.077953755855560303e-02 1.831614524126052856e-01 6.417226791381835938e-02 1.721001416444778442e-01 7.545354962348937988e-02
9.450000000000000000e+02 9.450000000000000000e+03 1.639978885650634766e-01 8.259797096252441406e-02 1.829540431499481201e-01 6.568561494350433350e-02 1.729404330253601074e-01 7.306338846683502197e-02
9.580000000000000000e+02 9.580000000000000000e+03 1.642412692308425903e-01 8.369421958923339844e-02 1.817810535430908203e-01 6.557238847017288208e-02 1.708976626396179199e-01 7.396350800991058350e-02
9.700000000000000000e+02 9.700000000000000000e+03 1.646509170532226562e-01 8.366934955120086670e-02 1.804104149341583252e-01 6.680510938167572021e-02 1.702890098094940186e-01 7.575079798698425293e-02
9.830000000000000000e+02 9.830000000000000000e+03 1.635177582502365112e-01 8.021980524063110352e-02 1.802861690521240234e-01 6.695027649402618408e-02 1.725844591856002808e-01 8.093149960041046143e-02
9.960000000000000000e+02 9.960000000000000000e+03 1.615044921636581421e-01 8.262406289577484131e-02 1.804408282041549683e-01 6.550331413745880127e-02 1.689313650131225586e-01 7.586762309074401855e-02
1.009000000000000000e+03 1.009000000000000000e+04 1.623057723045349121e-01 8.362015336751937866e-02 1.786497533321380615e-01 6.858853995800018311e-02 1.718510687351226807e-01 7.548360526561737061e-02
1.023000000000000000e+03 1.023000000000000000e+04 1.624945402145385742e-01 8.297149837017059326e-02 1.806534230709075928e-01 6.791010499000549316e-02 1.690686643123626709e-01 7.659780979156494141e-02
1.036000000000000000e+03 1.036000000000000000e+04 1.606134921312332153e-01 8.372240513563156128e-02 1.786850094795227051e-01 6.757492572069168091e-02 1.683302819728851318e-01 8.191481232643127441e-02
1.050000000000000000e+03 1.050000000000000000e+04 1.603348106145858765e-01 8.538892865180969238e-02 1.759466081857681274e-01 7.042553275823593140e-02 1.689999401569366455e-01 7.889471948146820068e-02
1.064000000000000000e+03 1.064000000000000000e+04 1.608170568943023682e-01 8.504152297973632812e-02 1.780366301536560059e-01 6.722675263881683350e-02 1.673314124345779419e-01 8.070997893810272217e-02
1.078000000000000000e+03 1.078000000000000000e+04 1.602220684289932251e-01 8.564151823520660400e-02 1.755505353212356567e-01 6.997106969356536865e-02 1.671584993600845337e-01 8.333070576190948486e-02
1.092000000000000000e+03 1.092000000000000000e+04 1.613345742225646973e-01 8.972390741109848022e-02 1.757711321115493774e-01 6.973886489868164062e-02 1.656755357980728149e-01 8.114705234766006470e-02
1.107000000000000000e+03 1.107000000000000000e+04 1.611519604921340942e-01 8.687066286802291870e-02 1.739913821220397949e-01 7.209352403879165649e-02 1.673952341079711914e-01 8.192692697048187256e-02
1.122000000000000000e+03 1.122000000000000000e+04 1.578404903411865234e-01 8.548468351364135742e-02 1.734381318092346191e-01 7.274729013442993164e-02 1.657825112342834473e-01 7.976229488849639893e-02
1.137000000000000000e+03 1.137000000000000000e+04 1.582762897014617920e-01 8.984917402267456055e-02 1.718249320983886719e-01 7.341226190328598022e-02 1.635565161705017090e-01 8.181087672710418701e-02
1.152000000000000000e+03 1.152000000000000000e+04 1.577296257019042969e-01 8.630782365798950195e-02 1.715475171804428101e-01 7.512259483337402344e-02 1.643404364585876465e-01 8.103645592927932739e-02
1.167000000000000000e+03 1.167000000000000000e+04 1.560551524162292480e-01 8.885264396667480469e-02 1.717304736375808716e-01 7.602668553590774536e-02 1.624192297458648682e-01 8.202159404754638672e-02
1.182000000000000000e+03 1.182000000000000000e+04 1.580654680728912354e-01 8.904042840003967285e-02 1.694692969322204590e-01 7.661043107509613037e-02 1.640805006027221680e-01 8.626909554004669189e-02
1.198000000000000000e+03 1.198000000000000000e+04 1.558751463890075684e-01 8.720076829195022583e-02 1.697526574134826660e-01 7.654148340225219727e-02 1.632021218538284302e-01 8.248127996921539307e-02
1.214000000000000000e+03 1.214000000000000000e+04 1.573826074600219727e-01 8.776074647903442383e-02 1.683506965637207031e-01 7.673886418342590332e-02 1.605205535888671875e-01 8.436697721481323242e-02
1.230000000000000000e+03 1.230000000000000000e+04 1.559014022350311279e-01 8.920717239379882812e-02 1.674112677574157715e-01 7.731896638870239258e-02 1.652092784643173218e-01 8.073693513870239258e-02
1.246000000000000000e+03 1.246000000000000000e+04 1.539701521396636963e-01 9.150479733943939209e-02 1.676646769046783447e-01 7.862061262130737305e-02 1.599375605583190918e-01 8.441167324781417847e-02
1.263000000000000000e+03 1.263000000000000000e+04 1.550910621881484985e-01 8.975084125995635986e-02 1.662991344928741455e-01 7.981587201356887817e-02 1.599440723657608032e-01 8.754955232143402100e-02
1.280000000000000000e+03 1.280000000000000000e+04 1.537399590015411377e-01 9.023609757423400879e-02 1.655161827802658081e-01 8.090591430664062500e-02 1.630546599626541138e-01 8.524278551340103149e-02
1.297000000000000000e+03 1.297000000000000000e+04 1.535114049911499023e-01 9.088100492954254150e-02 1.658028960227966309e-01 7.827439904212951660e-02 1.584129631519317627e-01 8.516827225685119629e-02
1.314000000000000000e+03 1.314000000000000000e+04 1.523014307022094727e-01 9.129719436168670654e-02 1.651222854852676392e-01 8.211012184619903564e-02 1.566458046436309814e-01 8.780896663665771484e-02
1.331000000000000000e+03 1.331000000000000000e+04 1.518013626337051392e-01 9.096042811870574951e-02 1.648231893777847290e-01 8.253934234380722046e-02 1.579689234495162964e-01 8.722940832376480103e-02
1.349000000000000000e+03 1.349000000000000000e+04 1.549759656190872192e-01 9.275473654270172119e-02 1.629010885953903198e-01 8.481788635253906250e-02 1.588773131370544434e-01 8.659816533327102661e-02
1.367000000000000000e+03 1.367000000000000000e+04 1.517117023468017578e-01 9.268506616353988647e-02 1.611663848161697388e-01 8.336577564477920532e-02 1.574668139219284058e-01 9.025433659553527832e-02
1.385000000000000000e+03 1.385000000000000000e+04 1.519021093845367432e-01 9.310842305421829224e-02 1.602232158184051514e-01 8.579767495393753052e-02 1.577897667884826660e-01 8.834649622440338135e-02
1.403000000000000000e+03 1.403000000000000000e+04 1.509726196527481079e-01 9.049838781356811523e-02 1.592800021171569824e-01 8.567455410957336426e-02 1.544405221939086914e-01 9.110787510871887207e-02
1.422000000000000000e+03 1.422000000000000000e+04 1.493349224328994751e-01 9.347421675920486450e-02 1.593978404998779297e-01 8.428347110748291016e-02 1.581650376319885254e-01 9.154838323593139648e-02
1.441000000000000000e+03 1.441000000000000000e+04 1.509606093168258667e-01 9.244570136070251465e-02 1.569907069206237793e-01 9.038420766592025757e-02 1.533569246530532837e-01 9.323466569185256958e-02
1.460000000000000000e+03 1.460000000000000000e+04 1.513187289237976074e-01 9.472043812274932861e-02 1.567876338958740234e-01 9.163043648004531860e-02 1.542455106973648071e-01 9.363377094268798828e-02
1.479000000000000000e+03 1.479000000000000000e+04 1.501787900924682617e-01 9.199000149965286255e-02 1.550526320934295654e-01 8.717591315507888794e-02 1.530577242374420166e-01 8.881616592407226562e-02
1.499000000000000000e+03 1.499000000000000000e+04 1.496213078498840332e-01 9.413775801658630371e-02 1.552225798368453979e-01 8.784030377864837646e-02 1.523318141698837280e-01 9.198567271232604980e-02
1.519000000000000000e+03 1.519000000000000000e+04 1.488488018512725830e-01 9.819741547107696533e-02 1.538091003894805908e-01 8.820496499538421631e-02 1.539612263441085815e-01 9.242713451385498047e-02
1.539000000000000000e+03 1.539000000000000000e+04 1.483267247676849365e-01 9.572635591030120850e-02 1.534515619277954102e-01 9.263767302036285400e-02 1.510346233844757080e-01 9.313976764678955078e-02
1.559000000000000000e+03 1.559000000000000000e+04 1.489750593900680542e-01 9.788731485605239868e-02 1.511531323194503784e-01 9.168995916843414307e-02 1.512815356254577637e-01 9.909825026988983154e-02
1.580000000000000000e+03 1.580000000000000000e+04 1.475247293710708618e-01 9.499560296535491943e-02 1.524886190891265869e-01 9.047882258892059326e-02 1.498971134424209595e-01 9.353114664554595947e-02
1.601000000000000000e+03 1.601000000000000000e+04 1.483708024024963379e-01 9.470163285732269287e-02 1.489076614379882812e-01 9.503699839115142822e-02 1.501142084598541260e-01 9.498909115791320801e-02
1.622000000000000000e+03 1.622000000000000000e+04 1.465731412172317505e-01 9.719869494438171387e-02 1.493825763463973999e-01 9.350193291902542114e-02 1.500721424818038940e-01 9.484744071960449219e-02
1.644000000000000000e+03 1.644000000000000000e+04 1.458921134471893311e-01 9.670146554708480835e-02 1.492199897766113281e-01 9.397809207439422607e-02 1.477538645267486572e-01 1.002779752016067505e-01
1.666000000000000000e+03 1.666000000000000000e+04 1.461588740348815918e-01 9.658861905336380005e-02 1.463412046432495117e-01 9.498057514429092407e-02 1.461429595947265625e-01 9.740503877401351929e-02
1.688000000000000000e+03 1.688000000000000000e+04 1.456305980682373047e-01 9.954273700714111328e-02 1.453769207000732422e-01 9.809183329343795776e-02 1.461103111505508423e-01 9.592108428478240967e-02
1.710000000000000000e+03 1.710000000000000000e+04 1.454505622386932373e-01 9.941218793392181396e-02 1.442902386188507080e-01 1.000033169984817505e-01 1.457484066486358643e-01 9.936979413032531738e-02
1.733000000000000000e+03 1.733000000000000000e+04 1.438852250576019287e-01 1.016657352447509766e-01 1.429627537727355957e-01 1.012962013483047485e-01 1.454479992389678955e-01 1.023950055241584778e-01
1.756000000000000000e+03 1.756000000000000000e+04 1.458642482757568359e-01 1.020162031054496765e-01 1.441308856010437012e-01 1.008158028125762939e-01 1.470544040203094482e-01 1.059923246502876282e-01
1.779000000000000000e+03 1.779000000000000000e+04 1.431131958961486816e-01 1.004129052162170410e-01 1.400592327117919922e-01 1.006576716899871826e-01 1.423473656177520752e-01 1.008590310811996460e-01
1.803000000000000000e+03 1.803000000000000000e+04 1.450541019439697266e-01 1.040484383702278137e-01 1.401086151599884033e-01 1.006553769111633301e-01 1.481144130229949951e-01 1.031542569398880005e-01
1.827000000000000000e+03 1.827000000000000000e+04 1.449086815118789673e-01 9.679409116506576538e-02 1.371904164552688599e-01 1.048278510570526123e-01 1.422474384307861328e-01 1.032129079103469849e-01
1.851000000000000000e+03 1.851000000000000000e+04 1.434372365474700928e-01 1.008661389350891113e-01 1.393291056156158447e-01 1.025282293558120728e-01 1.404387652873992920e-01 1.058443337678909302e-01
1.875000000000000000e+03 1.875000000000000000e+04 1.426535695791244507e-01 9.856322407722473145e-02 1.369604915380477905e-01 1.096652001142501831e-01 1.397529542446136475e-01 1.029882133007049561e-01
1.900000000000000000e+03 1.900000000000000000e+04 1.414347440004348755e-01 1.015976220369338989e-01 1.364312767982482910e-01 1.043301671743392944e-01 1.391214281320571899e-01 1.066641360521316528e-01
1.926000000000000000e+03 1.926000000000000000e+04 1.430282145738601685e-01 1.005117297172546387e-01 1.351762115955352783e-01 1.049417555332183838e-01 1.365883648395538330e-01 1.064331680536270142e-01
1.951000000000000000e+03 1.951000000000000000e+04 1.440170407295227051e-01 1.032931283116340637e-01 1.337698101997375488e-01 1.079214140772819519e-01 1.358560621738433838e-01 1.078769266605377197e-01
1.977000000000000000e+03 1.977000000000000000e+04 1.405192911624908447e-01 1.030061990022659302e-01 1.332117021083831787e-01 1.085901558399200439e-01 1.390265971422195435e-01 1.057635769248008728e-01
2.003000000000000000e+03 2.003000000000000000e+04 1.415892243385314941e-01 1.003757119178771973e-01 1.332218945026397705e-01 1.076558828353881836e-01 1.338607370853424072e-01 1.075429841876029968e-01
2.030000000000000000e+03 2.030000000000000000e+04 1.411743164062500000e-01 1.028255447745323181e-01 1.305742561817169189e-01 1.111637130379676819e-01 1.358740627765655518e-01 1.085399538278579712e-01
2.057000000000000000e+03 2.057000000000000000e+04 1.399011760950088501e-01 1.035689786076545715e-01 1.314534544944763184e-01 1.111380308866500854e-01 1.364568769931793213e-01 1.092041581869125366e-01
2.084000000000000000e+03 2.084000000000000000e+04 1.423729807138442993e-01 1.049743741750717163e-01 1.326292604207992554e-01 1.112359315156936646e-01 1.327038705348968506e-01 1.098986566066741943e-01
2.112000000000000000e+03 2.112000000000000000e+04 1.392504572868347168e-01 1.035673469305038452e-01 1.266257762908935547e-01 1.134673655033111572e-01 1.329733431339263916e-01 1.081540286540985107e-01
2.140000000000000000e+03 2.140000000000000000e+04 1.406490504741668701e-01 1.023049280047416687e-01 1.265500187873840332e-01 1.149980574846267700e-01 1.308509558439254761e-01 1.114437729120254517e-01
2.168000000000000000e+03 2.168000000000000000e+04 1.376684010028839111e-01 1.013118550181388855e-01 1.277533769607543945e-01 1.171280518174171448e-01 1.341872215270996094e-01 1.125128865242004395e-01
2.197000000000000000e+03 2.197000000000000000e+04 1.430507749319076538e-01 1.057217270135879517e-01 1.250681132078170776e-01 1.158455163240432739e-01 1.283808648586273193e-01 1.143191978335380554e-01
2.226000000000000000e+03 2.226000000000000000e+04 1.376384198665618896e-01 1.018351316452026367e-01 1.299925297498703003e-01 1.227791979908943176e-01 1.268083900213241577e-01 1.153627932071685791e-01
2.255000000000000000e+03 2.255000000000000000e+04 1.382536292076110840e-01 1.035750359296798706e-01 1.271575540304183960e-01 1.154571473598480225e-01 1.344265341758728027e-01 1.212697029113769531e-01
2.285000000000000000e+03 2.285000000000000000e+04 1.381803750991821289e-01 1.025720387697219849e-01 1.218607723712921143e-01 1.170849949121475220e-01 1.234419047832489014e-01 1.164060980081558228e-01
2.316000000000000000e+03 2.316000000000000000e+04 1.398335397243499756e-01 1.032903641462326050e-01 1.216791197657585144e-01 1.189823374152183533e-01 1.270710825920104980e-01 1.169833242893218994e-01
2.346000000000000000e+03 2.346000000000000000e+04 1.377119272947311401e-01 1.067830920219421387e-01 1.217854768037796021e-01 1.201667189598083496e-01 1.265210807323455811e-01 1.197145208716392517e-01
2.378000000000000000e+03 2.378000000000000000e+04 1.375622749328613281e-01 1.056037917733192444e-01 1.210004091262817383e-01 1.196038275957107544e-01 1.260368674993515015e-01 1.222360953688621521e-01
2.409000000000000000e+03 2.409000000000000000e+04 1.364681422710418701e-01 1.057416871190071106e-01 1.199582517147064209e-01 1.224279478192329407e-01 1.214226186275482178e-01 1.197404786944389343e-01
2.441000000000000000e+03 2.441000000000000000e+04 1.377490609884262085e-01 1.108876913785934448e-01 1.187704056501388550e-01 1.206248849630355835e-01 1.236614957451820374e-01 1.210453063249588013e-01
2.473000000000000000e+03 2.473000000000000000e+04 1.345697641372680664e-01 1.057630181312561035e-01 1.189767494797706604e-01 1.211045533418655396e-01 1.294218599796295166e-01 1.180858910083770752e-01
2.506000000000000000e+03 2.506000000000000000e+04 1.343610733747482300e-01 1.091072037816047668e-01 1.237799674272537231e-01 1.223934069275856018e-01 1.169614791870117188e-01 1.217673718929290771e-01
2.539000000000000000e+03 2.539000000000000000e+04 1.341519057750701904e-01 1.079795733094215393e-01 1.226382330060005188e-01 1.258252561092376709e-01 1.152711659669876099e-01 1.247837543487548828e-01
2.573000000000000000e+03 2.573000000000000000e+04 1.343926489353179932e-01 1.074102520942687988e-01 1.204277575016021729e-01 1.331121027469635010e-01 1.165631189942359924e-01 1.254941821098327637e-01
2.607000000000000000e+03 2.607000000000000000e+04 1.353242397308349609e-01 1.119704544544219971e-01 1.170482933521270752e-01 1.255556643009185791e-01 1.141434088349342346e-01 1.272283494472503662e-01
2.642000000000000000e+03 2.642000000000000000e+04 1.324210315942764282e-01 1.093101650476455688e-01 1.161980628967285156e-01 1.303533166646957397e-01 1.102153807878494263e-01 1.284389942884445190e-01
2.677000000000000000e+03 2.677000000000000000e+04 1.326656341552734375e-01 1.102611720561981201e-01 1.134857311844825745e-01 1.271235048770904541e-01 1.107830107212066650e-01 1.299409866333007812e-01
2.712000000000000000e+03 2.712000000000000000e+04 1.326461732387542725e-01 1.083903759717941284e-01 1.118399128317832947e-01 1.297593414783477783e-01 1.155625581741333008e-01 1.311675608158111572e-01
2.748000000000000000e+03 2.748000000000000000e+04 1.308860033750534058e-01 1.123175472021102905e-01 1.118082702159881592e-01 1.290737092494964600e-01 1.112457364797592163e-01 1.304613053798675537e-01
2.785000000000000000e+03 2.785000000000000000e+04 1.305097341537475586e-01 1.076232343912124634e-01 1.126745343208312988e-01 1.292868852615356445e-01 1.230851262807846069e-01 1.293397545814514160e-01
2.822000000000000000e+03 2.822000000000000000e+04 1.312382519245147705e-01 1.116814911365509033e-01 1.117204576730728149e-01 1.309029161930084229e-01 1.102588474750518799e-01 1.310754269361495972e-01
2.859000000000000000e+03 2.859000000000000000e+04 1.305991262197494507e-01 1.075316518545150757e-01 1.154939234256744385e-01 1.350997984409332275e-01 1.067672744393348694e-01 1.348690688610076904e-01
2.897000000000000000e+03 2.897000000000000000e+04 1.294826567173004150e-01 1.125667691230773926e-01 1.150164306163787842e-01 1.332385838031768799e-01 1.059088632464408875e-01 1.384213566780090332e-01
2.936000000000000000e+03 2.936000000000000000e+04 1.345745176076889038e-01 1.179712861776351929e-01 1.062690019607543945e-01 1.337545365095138550e-01 1.043373346328735352e-01 1.378780007362365723e-01
2.975000000000000000e+03 2.975000000000000000e+04 1.335056126117706299e-01 1.103727221488952637e-01 1.085938066244125366e-01 1.344499886035919189e-01 1.048896685242652893e-01 1.402920484542846680e-01
3.014000000000000000e+03 3.014000000000000000e+04 1.288498640060424805e-01 1.096204668283462524e-01 1.075468510389328003e-01 1.359758973121643066e-01 1.051964759826660156e-01 1.424840390682220459e-01
3.054000000000000000e+03 3.054000000000000000e+04 1.302662789821624756e-01 1.144791096448898315e-01 1.055495589971542358e-01 1.345383524894714355e-01 9.670303761959075928e-02 1.402987539768218994e-01
3.095000000000000000e+03 3.095000000000000000e+04 1.282510161399841309e-01 1.096334159374237061e-01 1.064743995666503906e-01 1.341215968132019043e-01 9.996007382869720459e-02 1.447066813707351685e-01
3.136000000000000000e+03 3.136000000000000000e+04 1.288685351610183716e-01 1.145217269659042358e-01 1.041010171175003052e-01 1.369413286447525024e-01 1.002971902489662170e-01 1.422821134328842163e-01
3.177000000000000000e+03 3.177000000000000000e+04 1.302135139703750610e-01 1.145206242799758911e-01 1.063182130455970764e-01 1.358772814273834229e-01 9.615181386470794678e-02 1.445080637931823730e-01
3.219000000000000000e+03 3.219000000000000000e+04 1.302466690540313721e-01 1.118880510330200195e-01 1.039543300867080688e-01 1.394613683223724365e-01 9.282340109348297119e-02 1.445880234241485596e-01
3.262000000000000000e+03 3.262000000000000000e+04 1.283131837844848633e-01 1.132295057177543640e-01 1.019009575247764587e-01 1.376029700040817261e-01 9.161823987960815430e-02 1.482831537723541260e-01
3.305000000000000000e+03 3.305000000000000000e+04 1.278959214687347412e-01 1.154389008879661560e-01 9.990519285202026367e-02 1.376772224903106689e-01 1.073692589998245239e-01 1.439392566680908203e-01
3.349000000000000000e+03 3.349000000000000000e+04 1.298295855522155762e-01 1.135311871767044067e-01 1.018182560801506042e-01 1.403966695070266724e-01 8.829110860824584961e-02 1.471731960773468018e-01
3.394000000000000000e+03 3.394000000000000000e+04 1.271717250347137451e-01 1.096721515059471130e-01 1.040824204683303833e-01 1.385924071073532104e-01 9.414784610271453857e-02 1.540380418300628662e-01
3.439000000000000000e+03 3.439000000000000000e+04 1.281463354825973511e-01 1.149145215749740601e-01 9.688843041658401489e-02 1.404824256896972656e-01 8.822686225175857544e-02 1.512880027294158936e-01
3.484000000000000000e+03 3.484000000000000000e+04 1.274207234382629395e-01 1.225435733795166016e-01 9.915295243263244629e-02 1.444739699363708496e-01 8.730538189411163330e-02 1.532924473285675049e-01
3.530000000000000000e+03 3.530000000000000000e+04 1.239289641380310059e-01 1.146942824125289917e-01 1.008902117609977722e-01 1.433586627244949341e-01 8.503063023090362549e-02 1.521472483873367310e-01
3.577000000000000000e+03 3.577000000000000000e+04 1.273423284292221069e-01 1.170023009181022644e-01 9.914655983448028564e-02 1.454540789127349854e-01 8.614517748355865479e-02 1.552340090274810791e-01
3.625000000000000000e+03 3.625000000000000000e+04 1.246594786643981934e-01 1.139014363288879395e-01 9.773761034011840820e-02 1.445715427398681641e-01 8.708374947309494019e-02 1.557873189449310303e-01
3.673000000000000000e+03 3.673000000000000000e+04 1.270226538181304932e-01 1.172323301434516907e-01 9.589210152626037598e-02 1.435952484607696533e-01 8.229911327362060547e-02 1.551917195320129395e-01
3.722000000000000000e+03 3.722000000000000000e+04 1.242628917098045349e-01 1.155455261468887329e-01 9.471536427736282349e-02 1.442277729511260986e-01 7.658638060092926025e-02 1.588017046451568604e-01
3.771000000000000000e+03 3.771000000000000000e+04 1.233941912651062012e-01 1.196020618081092834e-01 9.252414107322692871e-02 1.437684297561645508e-01 8.362109959125518799e-02 1.573971807956695557e-01
3.821000000000000000e+03 3.821000000000000000e+04 1.242842674255371094e-01 1.196513101458549500e-01 9.283966571092605591e-02 1.477938592433929443e-01 7.867585122585296631e-02 1.641101241111755371e-01
3.872000000000000000e+03 3.872000000000000000e+04 1.239617913961410522e-01 1.189474090933799744e-01 9.538742899894714355e-02 1.479880362749099731e-01 7.862913608551025391e-02 1.632683575153350830e-01
3.923000000000000000e+03 3.923000000000000000e+04 1.243106424808502197e-01 1.175981163978576660e-01 9.514605998992919922e-02 1.499925404787063599e-01 7.654192298650741577e-02 1.606549620628356934e-01
3.975000000000000000e+03 3.975000000000000000e+04 1.222808361053466797e-01 1.168263256549835205e-01 9.312662482261657715e-02 1.460208892822265625e-01 7.182154059410095215e-02 1.656674146652221680e-01
4.028000000000000000e+03 4.028000000000000000e+04 1.214736700057983398e-01 1.202417761087417603e-01 9.471222758293151855e-02 1.466641128063201904e-01 7.241234928369522095e-02 1.658010780811309814e-01
4.081000000000000000e+03 4.081000000000000000e+04 1.232606619596481323e-01 1.215325146913528442e-01 8.926367014646530151e-02 1.477008163928985596e-01 7.715119421482086182e-02 1.678399145603179932e-01
4.135000000000000000e+03 4.135000000000000000e+04 1.232727468013763428e-01 1.177025735378265381e-01 8.869467675685882568e-02 1.494356989860534668e-01 7.361762225627899170e-02 1.708869338035583496e-01
4.190000000000000000e+03 4.190000000000000000e+04 1.246025115251541138e-01 1.202411204576492310e-01 8.738075196743011475e-02 1.502066999673843384e-01 7.292372733354568481e-02 1.690143644809722900e-01
4.246000000000000000e+03 4.246000000000000000e+04 1.205904558300971985e-01 1.215465217828750610e-01 8.822213113307952881e-02 1.485863924026489258e-01 6.811651587486267090e-02 1.675122082233428955e-01
4.302000000000000000e+03 4.302000000000000000e+04 1.209670603275299072e-01 1.196041703224182129e-01 8.748708665370941162e-02 1.532830446958541870e-01 7.524567842483520508e-02 1.695367097854614258e-01
4.359000000000000000e+03 4.359000000000000000e+04 1.195512264966964722e-01 1.173449605703353882e-01 8.973720669746398926e-02 1.501271128654479980e-01 7.271397113800048828e-02 1.723489016294479370e-01
4.417000000000000000e+03 4.417000000000000000e+04 1.191205158829689026e-01 1.197710782289505005e-01 8.619636297225952148e-02 1.536607146263122559e-01 6.803535670042037964e-02 1.721034497022628784e-01
4.476000000000000000e+03 4.476000000000000000e+04 1.183411926031112671e-01 1.185317486524581909e-01 8.916629850864410400e-02 1.559941023588180542e-01 7.444212585687637329e-02 1.769509911537170410e-01
4.535000000000000000e+03 4.535000000000000000e+04 1.185746043920516968e-01 1.196959912776947021e-01 8.805574476718902588e-02 1.510134339332580566e-01 6.390411406755447388e-02 1.761477887630462646e-01
4.595000000000000000e+03 4.595000000000000000e+04 1.202345862984657288e-01 1.224319040775299072e-01 8.403377979993820190e-02 1.526736170053482056e-01 6.224307045340538025e-02 1.777195781469345093e-01
4.656000000000000000e+03 4.656000000000000000e+04 1.185445487499237061e-01 1.186263784766197205e-01 8.767805248498916626e-02 1.588629186153411865e-01 6.925265491008758545e-02 1.744068711996078491e-01
4.718000000000000000e+03 4.718000000000000000e+04 1.175534874200820923e-01 1.240977942943572998e-01 8.641684800386428833e-02 1.544071435928344727e-01 6.186959147453308105e-02 1.792225837707519531e-01
4.780000000000000000e+03 4.780000000000000000e+04 1.167097538709640503e-01 1.176383495330810547e-01 8.499626815319061279e-02 1.540345698595046997e-01 6.070011854171752930e-02 1.786178052425384521e-01
4.844000000000000000e+03 4.844000000000000000e+04 1.201255172491073608e-01 1.241803169250488281e-01 8.258766680955886841e-02 1.579798758029937744e-01 6.199770048260688782e-02 1.774312853813171387e-01
4.908000000000000000e+03 4.908000000000000000e+04 1.196733266115188599e-01 1.212121918797492981e-01 8.419248461723327637e-02 1.539655029773712158e-01 6.151538714766502380e-02 1.794528663158416748e-01
4.973000000000000000e+03 4.973000000000000000e+04 1.204821318387985229e-01 1.214591488242149353e-01 8.183839172124862671e-02 1.554877609014511108e-01 5.755795165896415710e-02 1.850867867469787598e-01
5.039000000000000000e+03 5.039000000000000000e+04 1.183838248252868652e-01 1.289370656013488770e-01 8.385477215051651001e-02 1.587937325239181519e-01 5.739017203450202942e-02 1.822731494903564453e-01
5.106000000000000000e+03 5.106000000000000000e+04 1.164954751729965210e-01 1.222240775823593140e-01 8.402900397777557373e-02 1.596537679433822632e-01 5.454536899924278259e-02 1.821056902408599854e-01
5.174000000000000000e+03 5.174000000000000000e+04 1.180588454008102417e-01 1.231651231646537781e-01 8.124212920665740967e-02 1.616774201393127441e-01 5.673641711473464966e-02 1.862114369869232178e-01
5.242000000000000000e+03 5.242000000000000000e+04 1.179259940981864929e-01 1.225603297352790833e-01 8.475118130445480347e-02 1.608074009418487549e-01 5.434232950210571289e-02 1.873311102390289307e-01
5.312000000000000000e+03 5.312000000000000000e+04 1.214596629142761230e-01 1.249047666788101196e-01 8.225286006927490234e-02 1.588455289602279663e-01 5.617548897862434387e-02 1.859737932682037354e-01
5.382000000000000000e+03 5.382000000000000000e+04 1.161165311932563782e-01 1.243544891476631165e-01 7.991957664489746094e-02 1.638997495174407959e-01 5.236312001943588257e-02 1.875235736370086670e-01
5.454000000000000000e+03 5.454000000000000000e+04 1.179878860712051392e-01 1.217633485794067383e-01 7.737429440021514893e-02 1.614089608192443848e-01 5.530974268913269043e-02 1.879039406776428223e-01
5.526000000000000000e+03 5.526000000000000000e+04 1.159074530005455017e-01 1.263880580663681030e-01 7.711136341094970703e-02 1.616984158754348755e-01 5.628234520554542542e-02 1.838281452655792236e-01
5.599000000000000000e+03 5.599000000000000000e+04 1.162048131227493286e-01 1.245391219854354858e-01 7.615314424037933350e-02 1.617898046970367432e-01 5.680314451456069946e-02 1.868566274642944336e-01
5.674000000000000000e+03 5.674000000000000000e+04 1.202784925699234009e-01 1.281787455081939697e-01 7.744745165109634399e-02 1.621378362178802490e-01 5.066360533237457275e-02 1.885330677032470703e-01
5.749000000000000000e+03 5.749000000000000000e+04 1.168171763420104980e-01 1.246985867619514465e-01 7.912732660770416260e-02 1.671133637428283691e-01 4.995131492614746094e-02 1.916534751653671265e-01
5.825000000000000000e+03 5.825000000000000000e+04 1.169730722904205322e-01 1.268306970596313477e-01 7.730312645435333252e-02 1.631581038236618042e-01 4.731254279613494873e-02 1.941444128751754761e-01
5.902000000000000000e+03 5.902000000000000000e+04 1.175419390201568604e-01 1.256975829601287842e-01 7.863535732030868530e-02 1.641920804977416992e-01 4.973589628934860229e-02 1.901887953281402588e-01
5.981000000000000000e+03 5.981000000000000000e+04 1.212207674980163574e-01 1.345706880092620850e-01 7.658690214157104492e-02 1.618971079587936401e-01 4.778691008687019348e-02 1.922497600317001343e-01
6.060000000000000000e+03 6.060000000000000000e+04 1.164336055517196655e-01 1.319018900394439697e-01 7.530395686626434326e-02 1.680634617805480957e-01 4.631674662232398987e-02 1.942358165979385376e-01
6.140000000000000000e+03 6.140000000000000000e+04 1.134876012802124023e-01 1.247629821300506592e-01 8.069447427988052368e-02 1.669673919677734375e-01 5.495219677686691284e-02 1.894648969173431396e-01
6.222000000000000000e+03 6.222000000000000000e+04 1.136210709810256958e-01 1.307965815067291260e-01 7.217355817556381226e-02 1.667567491531372070e-01 4.452203214168548584e-02 1.984795182943344116e-01
6.304000000000000000e+03 6.304000000000000000e+04 1.116663813591003418e-01 1.277462244033813477e-01 7.098823040723800659e-02 1.695443689823150635e-01 4.500596597790718079e-02 1.955814063549041748e-01
6.388000000000000000e+03 6.388000000000000000e+04 1.117212027311325073e-01 1.271818727254867554e-01 7.494840025901794434e-02 1.714314669370651245e-01 6.003677845001220703e-02 1.909747421741485596e-01
6.473000000000000000e+03 6.473000000000000000e+04 1.144618541002273560e-01 1.281038075685501099e-01 7.286876440048217773e-02 1.684993207454681396e-01 4.032619297504425049e-02 1.987946927547454834e-01
6.559000000000000000e+03 6.559000000000000000e+04 1.103652119636535645e-01 1.253419369459152222e-01 7.666362076997756958e-02 1.713218092918395996e-01 4.710189998149871826e-02 1.957142800092697144e-01
6.646000000000000000e+03 6.646000000000000000e+04 1.142211109399795532e-01 1.344325840473175049e-01 7.345031201839447021e-02 1.699557602405548096e-01 4.398573189973831177e-02 2.006577253341674805e-01
6.734000000000000000e+03 6.734000000000000000e+04 1.131212636828422546e-01 1.333723962306976318e-01 7.570913434028625488e-02 1.675740182399749756e-01 5.445618927478790283e-02 1.949564069509506226e-01
6.823000000000000000e+03 6.823000000000000000e+04 1.153825148940086365e-01 1.341750323772430420e-01 7.218156754970550537e-02 1.671451628208160400e-01 3.829865157604217529e-02 2.007682919502258301e-01
6.914000000000000000e+03 6.914000000000000000e+04 1.238015219569206238e-01 1.399269253015518188e-01 6.924381852149963379e-02 1.722109317779541016e-01 4.076455160975456238e-02 2.022140026092529297e-01
7.005000000000000000e+03 7.005000000000000000e+04 1.146336123347282410e-01 1.295377016067504883e-01 7.162614166736602783e-02 1.676391214132308960e-01 3.896329924464225769e-02 2.004481852054595947e-01
7.098000000000000000e+03 7.098000000000000000e+04 1.157377287745475769e-01 1.291253268718719482e-01 6.725905090570449829e-02 1.726115196943283081e-01 3.782341629266738892e-02 2.022898793220520020e-01
7.192000000000000000e+03 7.192000000000000000e+04 1.211612969636917114e-01 1.337788701057434082e-01 7.294151932001113892e-02 1.720484495162963867e-01 4.188247770071029663e-02 1.974442303180694580e-01
7.288000000000000000e+03 7.288000000000000000e+04 1.087173372507095337e-01 1.318412423133850098e-01 6.498008221387863159e-02 1.734929680824279785e-01 3.654492273926734924e-02 2.044756710529327393e-01
7.384000000000000000e+03 7.384000000000000000e+04 1.133955940604209900e-01 1.328992843627929688e-01 7.582788169384002686e-02 1.718809753656387329e-01 4.005303233861923218e-02 2.036721259355545044e-01
7.482000000000000000e+03 7.482000000000000000e+04 1.106263250112533569e-01 1.316643953323364258e-01 7.267004251480102539e-02 1.700362861156463623e-01 3.819298371672630310e-02 2.048508524894714355e-01
7.582000000000000000e+03 7.582000000000000000e+04 1.140248253941535950e-01 1.335907876491546631e-01 7.242263853549957275e-02 1.735384911298751831e-01 3.832603245973587036e-02 2.036257386207580566e-01
7.682000000000000000e+03 7.682000000000000000e+04 1.102701723575592041e-01 1.337924301624298096e-01 6.774881482124328613e-02 1.708742231130599976e-01 5.999773740768432617e-02 1.973963081836700439e-01
7.784000000000000000e+03 7.784000000000000000e+04 1.117739975452423096e-01 1.351788789033889771e-01 6.714154779911041260e-02 1.735728383064270020e-01 3.241838514804840088e-02 2.079451829195022583e-01
7.887000000000000000e+03 7.887000000000000000e+04 1.171264350414276123e-01 1.376424729824066162e-01 6.769394874572753906e-02 1.754553765058517456e-01 3.369293734431266785e-02 2.059096097946166992e-01
7.992000000000000000e+03 7.992000000000000000e+04 1.138419434428215027e-01 1.315838545560836792e-01 6.756456941366195679e-02 1.748067885637283325e-01 3.455261513590812683e-02 2.073740810155868530e-01
8.098000000000000000e+03 8.098000000000000000e+04 1.088849753141403198e-01 1.326110363006591797e-01 6.659226119518280029e-02 1.743819415569305420e-01 4.094604402780532837e-02 2.027101814746856689e-01
8.205000000000000000e+03 8.205000000000000000e+04 1.109815537929534912e-01 1.342251747846603394e-01 6.785771250724792480e-02 1.720654070377349854e-01 3.117673099040985107e-02 2.107664495706558228e-01
8.314000000000000000e+03 8.314000000000000000e+04 1.060767993330955505e-01 1.304383277893066406e-01 6.422501802444458008e-02 1.790374666452407837e-01 3.747886419296264648e-02 2.074449360370635986e-01
8.424000000000000000e+03 8.424000000000000000e+04 1.060375273227691650e-01 1.367438435554504395e-01 6.922529637813568115e-02 1.739549338817596436e-01 4.860807955265045166e-02 2.041237950325012207e-01
8.536000000000000000e+03 8.536000000000000000e+04 1.103093028068542480e-01 1.367580145597457886e-01 6.204337626695632935e-02 1.768905520439147949e-01 2.990002557635307312e-02 2.114134132862091064e-01
8.649000000000000000e+03 8.649000000000000000e+04 1.048621013760566711e-01 1.282153725624084473e-01 6.009518355131149292e-02 1.795662641525268555e-01 3.195447474718093872e-02 2.106161713600158691e-01
8.764000000000000000e+03 8.764000000000000000e+04 1.041537523269653320e-01 1.312610656023025513e-01 6.539799273014068604e-02 1.754284203052520752e-01 4.093363881111145020e-02 2.074702829122543335e-01
8.880000000000000000e+03 8.880000000000000000e+04 1.056679785251617432e-01 1.330211162567138672e-01 6.348153948783874512e-02 1.760376393795013428e-01 3.235777467489242554e-02 2.114060819149017334e-01
8.998000000000000000e+03 8.998000000000000000e+04 1.048679873347282410e-01 1.375572979450225830e-01 6.509386748075485229e-02 1.746009141206741333e-01 3.027408011257648468e-02 2.124513983726501465e-01
9.118000000000000000e+03 9.118000000000000000e+04 1.082343459129333496e-01 1.360377371311187744e-01 6.057870388031005859e-02 1.782235801219940186e-01 4.091881215572357178e-02 2.055527716875076294e-01
9.238000000000000000e+03 9.238000000000000000e+04 1.053738296031951904e-01 1.353834271430969238e-01 6.269260495901107788e-02 1.782666742801666260e-01 2.787283435463905334e-02 2.130295336246490479e-01
9.361000000000000000e+03 9.361000000000000000e+04 1.069524660706520081e-01 1.378789693117141724e-01 6.446161866188049316e-02 1.767400503158569336e-01 3.103523328900337219e-02 2.151467055082321167e-01
9.485000000000000000e+03 9.485000000000000000e+04 1.142918094992637634e-01 1.430435180664062500e-01 6.532048434019088745e-02 1.805027574300765991e-01 3.676223009824752808e-02 2.093836218118667603e-01
9.611000000000000000e+03 9.611000000000000000e+04 1.133043095469474792e-01 1.408430635929107666e-01 6.552332639694213867e-02 1.792579591274261475e-01 2.680399268865585327e-02 2.186664938926696777e-01
9.738000000000000000e+03 9.738000000000000000e+04 1.125817000865936279e-01 1.366819441318511963e-01 6.362006068229675293e-02 1.857241988182067871e-01 4.544724524021148682e-02 2.106550782918930054e-01
9.868000000000000000e+03 9.868000000000000000e+04 1.034833118319511414e-01 1.364863514900207520e-01 5.853319168090820312e-02 1.792655587196350098e-01 2.447871677577495575e-02 2.171012759208679199e-01
9.998000000000000000e+03 9.998000000000000000e+04 1.025703474879264832e-01 1.338285505771636963e-01 5.908325314521789551e-02 1.816093772649765015e-01 2.723613381385803223e-02 2.149905860424041748e-01


==> dat/results_deconv_img.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.660051643848419189e-01 1.660051643848419189e-01 1.664570420980453491e-01 1.664570420980453491e-01 1.646097749471664429e-01 1.646097749471664429e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.639964878559112549e-01 1.639964878559112549e-01 1.635338962078094482e-01 1.635338962078094482e-01 1.617060005664825439e-01 1.617060005664825439e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.613644957542419434e-01 1.613644957542419434e-01 1.601897776126861572e-01 1.601897776126861572e-01 1.587495505809783936e-01 1.587495505809783936e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.583910733461380005e-01 1.583910733461380005e-01 1.566947996616363525e-01 1.566947996616363525e-01 1.556794345378875732e-01 1.556794345378875732e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.552534103393554688e-01 1.552534103393554688e-01 1.530394256114959717e-01 1.530394256114959717e-01 1.522056907415390015e-01 1.522056907415390015e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.519985347986221313e-01 1.519985347986221313e-01 1.491317301988601685e-01 1.491317301988601685e-01 1.482331603765487671e-01 1.482331603765487671e-01
7.000000000000000000e+00 7.000000000000000000e+01 1.486596465110778809e-01 1.486596465110778809e-01 1.449640095233917236e-01 1.449640095233917236e-01 1.439615339040756226e-01 1.439615339040756226e-01
8.000000000000000000e+00 8.000000000000000000e+01 1.452344506978988647e-01 1.452344506978988647e-01 1.405804902315139771e-01 1.405804902315139771e-01 1.395924091339111328e-01 1.395924091339111328e-01
9.000000000000000000e+00 9.000000000000000000e+01 1.417055428028106689e-01 1.417055428028106689e-01 1.360289454460144043e-01 1.360289454460144043e-01 1.351798921823501587e-01 1.351798921823501587e-01
1.000000000000000000e+01 1.000000000000000000e+02 1.380490660667419434e-01 1.380490660667419434e-01 1.313319206237792969e-01 1.313319206237792969e-01 1.306200325489044189e-01 1.306200325489044189e-01
1.100000000000000000e+01 1.100000000000000000e+02 1.342236697673797607e-01 1.342236697673797607e-01 1.264928877353668213e-01 1.264928877353668213e-01 1.257944554090499878e-01 1.257944554090499878e-01
1.200000000000000000e+01 1.200000000000000000e+02 1.301880776882171631e-01 1.301880776882171631e-01 1.215005964040756226e-01 1.215005964040756226e-01 1.206475943326950073e-01 1.206475943326950073e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.259036064147949219e-01 1.259036064147949219e-01 1.163334399461746216e-01 1.163334399461746216e-01 1.151994764804840088e-01 1.151994764804840088e-01
1.400000000000000000e+01 1.400000000000000000e+02 1.213463097810745239e-01 1.213463097810745239e-01 1.109975874423980713e-01 1.109975874423980713e-01 1.094841808080673218e-01 1.094841808080673218e-01
1.500000000000000000e+01 1.500000000000000000e+02 1.165165603160858154e-01 1.165165603160858154e-01 1.055221110582351685e-01 1.055221110582351685e-01 1.035189032554626465e-01 1.035189032554626465e-01
1.600000000000000000e+01 1.600000000000000000e+02 1.114455908536911011e-01 1.114455908536911011e-01 9.998199343681335449e-02 9.998199343681335449e-02 9.731678664684295654e-02 9.731678664684295654e-02
1.700000000000000000e+01 1.700000000000000000e+02 1.061886548995971680e-01 1.061886548995971680e-01 9.448239952325820923e-02 9.448239952325820923e-02 9.098508954048156738e-02 9.098508954048156738e-02
1.800000000000000000e+01 1.800000000000000000e+02 1.008210927248001099e-01 1.008210927248001099e-01 8.916208148002624512e-02 8.916208148002624512e-02 8.468755334615707397e-02 8.468755334615707397e-02
1.900000000000000000e+01 1.900000000000000000e+02 9.545411169528961182e-02 9.545411169528961182e-02 8.416905999183654785e-02 8.416905999183654785e-02 7.831044495105743408e-02 7.831044495105743408e-02
2.000000000000000000e+01 2.000000000000000000e+02 9.022354334592819214e-02 9.022354334592819214e-02 7.963620126247406006e-02 7.963620126247406006e-02 7.196061313152313232e-02 7.196061313152313232e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.527477085590362549e-02 8.527477085590362549e-02 7.565373182296752930e-02 7.565373182296752930e-02 6.590266525745391846e-02 6.590266525745391846e-02
2.200000000000000000e+01 2.200000000000000000e+02 8.074416220188140869e-02 8.074416220188140869e-02 7.226493954658508301e-02 7.226493954658508301e-02 6.001983582973480225e-02 6.001983582973480225e-02
2.300000000000000000e+01 2.300000000000000000e+02 7.674226164817810059e-02 7.674226164817810059e-02 6.947208940982818604e-02 6.947208940982818604e-02 5.437951162457466125e-02 5.437951162457466125e-02
2.400000000000000000e+01 2.400000000000000000e+02 7.334041595458984375e-02 7.334041595458984375e-02 6.724698096513748169e-02 6.724698096513748169e-02 4.923951625823974609e-02 4.923951625823974609e-02
2.500000000000000000e+01 2.500000000000000000e+02 7.056326419115066528e-02 7.056326419115066528e-02 6.552633643150329590e-02 6.552633643150329590e-02 4.452847689390182495e-02 4.452847689390182495e-02
2.600000000000000000e+01 2.600000000000000000e+02 6.839476525783538818e-02 6.839476525783538818e-02 6.421817839145660400e-02 6.421817839145660400e-02 4.033388942480087280e-02 4.033388942480087280e-02
2.700000000000000000e+01 2.700000000000000000e+02 6.677630543708801270e-02 6.677630543708801270e-02 6.319898366928100586e-02 6.319898366928100586e-02 3.670278936624526978e-02 3.670278936624526978e-02
2.800000000000000000e+01 2.800000000000000000e+02 6.561902165412902832e-02 6.561902165412902832e-02 6.235216557979583740e-02 6.235216557979583740e-02 3.342164307832717896e-02 3.342164307832717896e-02
2.900000000000000000e+01 2.900000000000000000e+02 6.481599807739257812e-02 6.481599807739257812e-02 6.153590232133865356e-02 6.153590232133865356e-02 3.075677901506423950e-02 3.075677901506423950e-02
3.000000000000000000e+01 3.000000000000000000e+02 6.427632272243499756e-02 6.427632272243499756e-02 6.064622476696968079e-02 6.064622476696968079e-02 2.800850756466388702e-02 2.800850756466388702e-02
3.100000000000000000e+01 3.100000000000000000e+02 6.388141214847564697e-02 6.388141214847564697e-02 5.969122052192687988e-02 5.969122052192687988e-02 2.611767314374446869e-02 2.611767314374446869e-02
3.200000000000000000e+01 3.200000000000000000e+02 6.353868544101715088e-02 6.353868544101715088e-02 5.856220424175262451e-02 5.856220424175262451e-02 2.392075210809707642e-02 2.392075210809707642e-02
3.300000000000000000e+01 3.300000000000000000e+02 6.317330896854400635e-02 6.317330896854400635e-02 5.719429254531860352e-02 5.719429254531860352e-02 2.229406498372554779e-02 2.229406498372554779e-02
3.400000000000000000e+01 3.400000000000000000e+02 6.273755431175231934e-02 6.273755431175231934e-02 5.566529929637908936e-02 5.566529929637908936e-02 2.096275053918361664e-02 2.096275053918361664e-02
3.500000000000000000e+01 3.500000000000000000e+02 6.219395995140075684e-02 6.219395995140075684e-02 5.398728698492050171e-02 5.398728698492050171e-02 1.951898634433746338e-02 1.951898634433746338e-02
3.600000000000000000e+01 3.600000000000000000e+02 6.154454499483108521e-02 6.154454499483108521e-02 5.220523476600646973e-02 5.220523476600646973e-02 1.810683682560920715e-02 1.810683682560920715e-02
3.700000000000000000e+01 3.700000000000000000e+02 6.078318879008293152e-02 6.078318879008293152e-02 5.041441321372985840e-02 5.041441321372985840e-02 1.701674237847328186e-02 1.701674237847328186e-02
3.800000000000000000e+01 3.800000000000000000e+02 5.991192907094955444e-02 5.991192907094955444e-02 4.871959984302520752e-02 4.871959984302520752e-02 1.601096987724304199e-02 1.601096987724304199e-02
3.900000000000000000e+01 3.900000000000000000e+02 5.892828851938247681e-02 5.892828851938247681e-02 4.702690616250038147e-02 4.702690616250038147e-02 1.497202180325984955e-02 1.497202180325984955e-02
4.000000000000000000e+01 4.000000000000000000e+02 5.787491798400878906e-02 5.787491798400878906e-02 4.541323333978652954e-02 4.541323333978652954e-02 1.389843411743640900e-02 1.389843411743640900e-02
4.100000000000000000e+01 4.100000000000000000e+02 5.676991492509841919e-02 5.676991492509841919e-02 4.394680261611938477e-02 4.394680261611938477e-02 1.319743227213621140e-02 1.319743227213621140e-02
4.200000000000000000e+01 4.200000000000000000e+02 5.561726540327072144e-02 5.561726540327072144e-02 4.228102415800094604e-02 4.228102415800094604e-02 1.237316429615020752e-02 1.237316429615020752e-02
4.300000000000000000e+01 4.300000000000000000e+02 5.439414083957672119e-02 5.439414083957672119e-02 4.067508131265640259e-02 4.067508131265640259e-02 1.180760283023118973e-02 1.180760283023118973e-02
4.400000000000000000e+01 4.400000000000000000e+02 5.312174186110496521e-02 5.312174186110496521e-02 3.899577260017395020e-02 3.899577260017395020e-02 1.117409020662307739e-02 1.117409020662307739e-02
4.500000000000000000e+01 4.500000000000000000e+02 5.179105699062347412e-02 5.179105699062347412e-02 3.743351250886917114e-02 3.743351250886917114e-02 1.063352543860673904e-02 1.063352543860673904e-02
4.600000000000000000e+01 4.600000000000000000e+02 5.040193349123001099e-02 5.040193349123001099e-02 3.580844402313232422e-02 3.580844402313232422e-02 1.017475686967372894e-02 1.017475686967372894e-02
4.700000000000000000e+01 4.700000000000000000e+02 4.896604642271995544e-02 4.896604642271995544e-02 3.434791415929794312e-02 3.434791415929794312e-02 9.726196527481079102e-03 9.726196527481079102e-03
4.800000000000000000e+01 4.800000000000000000e+02 4.750517010688781738e-02 4.750517010688781738e-02 3.290808200836181641e-02 3.290808200836181641e-02 9.324675425887107849e-03 9.324675425887107849e-03
4.900000000000000000e+01 4.900000000000000000e+02 4.603896290063858032e-02 4.603896290063858032e-02 3.164239227771759033e-02 3.164239227771759033e-02 9.001683443784713745e-03 9.001683443784713745e-03
5.000000000000000000e+01 5.000000000000000000e+02 4.454983770847320557e-02 4.454983770847320557e-02 3.059071302413940430e-02 3.059071302413940430e-02 8.596226572990417480e-03 8.596226572990417480e-03
5.100000000000000000e+01 5.100000000000000000e+02 4.315263405442237854e-02 4.315263405442237854e-02 3.030094504356384277e-02 3.030094504356384277e-02 8.262755349278450012e-03 8.262755349278450012e-03
5.200000000000000000e+01 5.200000000000000000e+02 4.173990711569786072e-02 4.173990711569786072e-02 2.888431400060653687e-02 2.888431400060653687e-02 7.963303476572036743e-03 7.963303476572036743e-03
5.300000000000000000e+01 5.300000000000000000e+02 4.030581563711166382e-02 4.030581563711166382e-02 2.698489464819431305e-02 2.698489464819431305e-02 7.693046238273382187e-03 7.693046238273382187e-03
5.400000000000000000e+01 5.400000000000000000e+02 3.892080485820770264e-02 3.892080485820770264e-02 2.577364630997180939e-02 2.577364630997180939e-02 7.420240435749292374e-03 7.420240435749292374e-03
5.500000000000000000e+01 5.500000000000000000e+02 3.759247064590454102e-02 3.759247064590454102e-02 2.485648728907108307e-02 2.485648728907108307e-02 7.165664806962013245e-03 7.165664806962013245e-03
5.600000000000000000e+01 5.600000000000000000e+02 3.630040585994720459e-02 3.630040585994720459e-02 2.405777201056480408e-02 2.405777201056480408e-02 6.934661883860826492e-03 6.934661883860826492e-03
5.700000000000000000e+01 5.700000000000000000e+02 3.508921712636947632e-02 3.508921712636947632e-02 2.396423183381557465e-02 2.396423183381557465e-02 6.705667357891798019e-03 6.705667357891798019e-03
5.800000000000000000e+01 5.800000000000000000e+02 3.389569371938705444e-02 3.389569371938705444e-02 2.360081858932971954e-02 2.360081858932971954e-02 6.503006909042596817e-03 6.503006909042596817e-03
5.900000000000000000e+01 5.900000000000000000e+02 3.273653239011764526e-02 3.273653239011764526e-02 2.133707515895366669e-02 2.133707515895366669e-02 6.289209704846143723e-03 6.289209704846143723e-03
6.000000000000000000e+01 6.000000000000000000e+02 3.161847963929176331e-02 3.161847963929176331e-02 2.109939977526664734e-02 2.109939977526664734e-02 6.125731393694877625e-03 6.125731393694877625e-03
6.100000000000000000e+01 6.100000000000000000e+02 3.060436062514781952e-02 3.060436062514781952e-02 2.044779621064662933e-02 2.044779621064662933e-02 5.928569473326206207e-03 5.928569473326206207e-03
6.200000000000000000e+01 6.200000000000000000e+02 2.955959178507328033e-02 2.955959178507328033e-02 1.876231841742992401e-02 1.876231841742992401e-02 5.760814063251018524e-03 5.760814063251018524e-03
6.300000000000000000e+01 6.300000000000000000e+02 2.859103865921497345e-02 2.859103865921497345e-02 1.804525777697563171e-02 1.804525777697563171e-02 5.622834898531436920e-03 5.622834898531436920e-03
6.400000000000000000e+01 6.400000000000000000e+02 2.769380062818527222e-02 2.769380062818527222e-02 1.792589202523231506e-02 1.792589202523231506e-02 5.460524000227451324e-03 5.460524000227451324e-03
6.500000000000000000e+01 6.500000000000000000e+02 2.684886381030082703e-02 2.684886381030082703e-02 1.784299686551094055e-02 1.784299686551094055e-02 5.315542221069335938e-03 5.315542221069335938e-03
6.600000000000000000e+01 6.600000000000000000e+02 2.604872360825538635e-02 2.604872360825538635e-02 1.645929738879203796e-02 1.645929738879203796e-02 5.196195095777511597e-03 5.196195095777511597e-03
6.700000000000000000e+01 6.700000000000000000e+02 2.526140213012695312e-02 2.526140213012695312e-02 1.658241450786590576e-02 1.658241450786590576e-02 5.057701375335454941e-03 5.057701375335454941e-03
6.800000000000000000e+01 6.800000000000000000e+02 2.454376406967639923e-02 2.454376406967639923e-02 1.602501794695854187e-02 1.602501794695854187e-02 4.934064112603664398e-03 4.934064112603664398e-03
7.000000000000000000e+01 7.000000000000000000e+02 2.317786961793899536e-02 2.317786961793899536e-02 1.477324310690164566e-02 1.477324310690164566e-02 4.710084293037652969e-03 4.710084293037652969e-03
7.100000000000000000e+01 7.100000000000000000e+02 2.252754196524620056e-02 2.252754196524620056e-02 1.388864219188690186e-02 1.388864219188690186e-02 4.607300739735364914e-03 4.607300739735364914e-03
7.200000000000000000e+01 7.200000000000000000e+02 2.190917730331420898e-02 2.190917730331420898e-02 1.445567794144153595e-02 1.445567794144153595e-02 4.498938564211130142e-03 4.498938564211130142e-03
7.300000000000000000e+01 7.300000000000000000e+02 2.133554592728614807e-02 2.133554592728614807e-02 1.411947607994079590e-02 1.411947607994079590e-02 4.401641897857189178e-03 4.401641897857189178e-03
7.400000000000000000e+01 7.400000000000000000e+02 2.078499644994735718e-02 2.078499644994735718e-02 1.330745778977870941e-02 1.330745778977870941e-02 4.318209365010261536e-03 4.318209365010261536e-03
7.600000000000000000e+01 7.600000000000000000e+02 1.979835331439971924e-02 1.979835331439971924e-02 1.322994567453861237e-02 1.322994567453861237e-02 4.129271954298019409e-03 4.129271954298019409e-03
7.700000000000000000e+01 7.700000000000000000e+02 1.935621723532676697e-02 1.935621723532676697e-02 1.135696750134229660e-02 1.135696750134229660e-02 4.055850673466920853e-03 4.055850673466920853e-03
7.800000000000000000e+01 7.800000000000000000e+02 1.889484934508800507e-02 1.889484934508800507e-02 1.180275529623031616e-02 1.180275529623031616e-02 3.977528307586908340e-03 3.977528307586908340e-03
7.900000000000000000e+01 7.900000000000000000e+02 1.842371374368667603e-02 1.842371374368667603e-02 1.126315630972385406e-02 1.126315630972385406e-02 3.901698626577854156e-03 3.901698626577854156e-03
8.100000000000000000e+01 8.100000000000000000e+02 1.753051206469535828e-02 1.753051206469535828e-02 1.042924355715513229e-02 1.042924355715513229e-02 3.767484566196799278e-03 3.767484566196799278e-03
8.200000000000000000e+01 8.200000000000000000e+02 1.712189428508281708e-02 1.712189428508281708e-02 1.006963104009628296e-02 1.006963104009628296e-02 3.713205456733703613e-03 3.713205456733703613e-03
8.300000000000000000e+01 8.300000000000000000e+02 1.678589917719364166e-02 1.678589917719364166e-02 9.868034161627292633e-03 9.868034161627292633e-03 3.685539588332176208e-03 3.685539588332176208e-03
8.500000000000000000e+01 8.500000000000000000e+02 1.624598354101181030e-02 1.624598354101181030e-02 9.225741028785705566e-03 9.225741028785705566e-03 3.738235449418425560e-03 3.738235449418425560e-03
8.600000000000000000e+01 8.600000000000000000e+02 1.604704558849334717e-02 1.604704558849334717e-02 9.080536663532257080e-03 9.080536663532257080e-03 3.887446131557226181e-03 3.887446131557226181e-03
8.800000000000000000e+01 8.800000000000000000e+02 1.531246863305568695e-02 1.531246863305568695e-02 8.612874895334243774e-03 8.612874895334243774e-03 4.382870160043239594e-03 4.382870160043239594e-03
8.900000000000000000e+01 8.900000000000000000e+02 1.497536338865756989e-02 1.497536338865756989e-02 8.381454274058341980e-03 8.381454274058341980e-03 4.331835545599460602e-03 4.331835545599460602e-03
9.100000000000000000e+01 9.100000000000000000e+02 1.446872390806674957e-02 1.446872390806674957e-02 8.087558671832084656e-03 8.087558671832084656e-03 3.361133625730872154e-03 3.361133625730872154e-03
9.200000000000000000e+01 9.200000000000000000e+02 1.430660858750343323e-02 1.430660858750343323e-02 7.760401349514722824e-03 7.760401349514722824e-03 3.214544849470257759e-03 3.214544849470257759e-03
9.400000000000000000e+01 9.400000000000000000e+02 1.415381953120231628e-02 1.415381953120231628e-02 7.457818835973739624e-03 7.457818835973739624e-03 3.446061396971344948e-03 3.446061396971344948e-03
9.500000000000000000e+01 9.500000000000000000e+02 1.385698001831769943e-02 1.385698001831769943e-02 7.361913099884986877e-03 7.361913099884986877e-03 3.159726038575172424e-03 3.159726038575172424e-03
9.700000000000000000e+01 9.700000000000000000e+02 1.316874381154775620e-02 1.316874381154775620e-02 7.046585902571678162e-03 7.046585902571678162e-03 3.174700541421771049e-03 3.174700541421771049e-03
9.900000000000000000e+01 9.900000000000000000e+02 1.263954024761915207e-02 1.263954024761915207e-02 6.794212851673364639e-03 6.794212851673364639e-03 2.930239308625459671e-03 2.930239308625459671e-03
1.000000000000000000e+02 1.000000000000000000e+03 1.245282310992479324e-02 1.245282310992479324e-02 6.654316559433937073e-03 6.654316559433937073e-03 2.900233259424567223e-03 2.900233259424567223e-03
1.020000000000000000e+02 1.020000000000000000e+03 1.193282008171081543e-02 1.193282008171081543e-02 6.421774160116910934e-03 6.421774160116910934e-03 2.919187536463141441e-03 2.919187536463141441e-03
1.040000000000000000e+02 1.040000000000000000e+03 1.161417271941900253e-02 1.161417271941900253e-02 6.227277684956789017e-03 6.227277684956789017e-03 2.684501465409994125e-03 2.684501465409994125e-03
1.050000000000000000e+02 1.050000000000000000e+03 1.144022122025489807e-02 1.144022122025489807e-02 6.095898337662220001e-03 6.095898337662220001e-03 2.761512063443660736e-03 2.761512063443660736e-03
1.070000000000000000e+02 1.070000000000000000e+03 1.123535819351673126e-02 1.123535819351673126e-02 5.921233445405960083e-03 5.921233445405960083e-03 2.614971017464995384e-03 2.614971017464995384e-03
1.090000000000000000e+02 1.090000000000000000e+03 1.170847844332456589e-02 1.170847844332456589e-02 5.745480768382549286e-03 5.745480768382549286e-03 2.510876394808292389e-03 2.510876394808292389e-03
1.110000000000000000e+02 1.110000000000000000e+03 1.110616512596607208e-02 1.110616512596607208e-02 5.566920619457960129e-03 5.566920619457960129e-03 2.550299279391765594e-03 2.550299279391765594e-03
1.120000000000000000e+02 1.120000000000000000e+03 1.103574037551879883e-02 1.103574037551879883e-02 5.498237442225217819e-03 5.498237442225217819e-03 2.533646067604422569e-03 2.533646067604422569e-03
1.140000000000000000e+02 1.140000000000000000e+03 1.128586195409297943e-02 1.128586195409297943e-02 5.337467417120933533e-03 5.337467417120933533e-03 2.959342440590262413e-03 2.959342440590262413e-03
1.160000000000000000e+02 1.160000000000000000e+03 1.153733953833580017e-02 1.153733953833580017e-02 5.198942963033914566e-03 5.198942963033914566e-03 3.991536796092987061e-03 3.991536796092987061e-03
1.180000000000000000e+02 1.180000000000000000e+03 1.212239917367696762e-02 1.212239917367696762e-02 5.063212942332029343e-03 5.063212942332029343e-03 3.148075193166732788e-03 3.148075193166732788e-03
1.200000000000000000e+02 1.200000000000000000e+03 1.073347963392734528e-02 1.073347963392734528e-02 4.932256415486335754e-03 4.932256415486335754e-03 3.071933053433895111e-03 3.071933053433895111e-03
1.220000000000000000e+02 1.220000000000000000e+03 1.022101752460002899e-02 1.022101752460002899e-02 4.842692986130714417e-03 4.842692986130714417e-03 3.116090316325426102e-03 3.116090316325426102e-03
1.240000000000000000e+02 1.240000000000000000e+03 1.073084399104118347e-02 1.073084399104118347e-02 4.875824786722660065e-03 4.875824786722660065e-03 2.586849499493837357e-03 2.586849499493837357e-03
1.260000000000000000e+02 1.260000000000000000e+03 1.109066046774387360e-02 1.109066046774387360e-02 5.395377986133098602e-03 5.395377986133098602e-03 2.719377633184194565e-03 2.719377633184194565e-03
1.280000000000000000e+02 1.280000000000000000e+03 1.013728044927120209e-02 1.013728044927120209e-02 5.981246009469032288e-03 5.981246009469032288e-03 2.609875285997986794e-03 2.609875285997986794e-03
1.310000000000000000e+02 1.310000000000000000e+03 9.928032755851745605e-03 9.928032755851745605e-03 4.956538788974285126e-03 4.956538788974285126e-03 2.394811948761343956e-03 2.394811948761343956e-03
1.330000000000000000e+02 1.330000000000000000e+03 9.111955761909484863e-03 9.111955761909484863e-03 5.165954120457172394e-03 5.165954120457172394e-03 2.359824720770120621e-03 2.359824720770120621e-03
1.350000000000000000e+02 1.350000000000000000e+03 8.952129632234573364e-03 8.952129632234573364e-03 4.761590622365474701e-03 4.761590622365474701e-03 2.158593386411666870e-03 2.158593386411666870e-03
1.370000000000000000e+02 1.370000000000000000e+03 8.945198729634284973e-03 8.945198729634284973e-03 4.633059259504079819e-03 4.633059259504079819e-03 2.108700573444366455e-03 2.108700573444366455e-03
1.390000000000000000e+02 1.390000000000000000e+03 8.547555655241012573e-03 8.547555655241012573e-03 4.558604210615158081e-03 4.558604210615158081e-03 1.919457921758294106e-03 1.919457921758294106e-03
1.420000000000000000e+02 1.420000000000000000e+03 8.104503154754638672e-03 8.104503154754638672e-03 4.240758717060089111e-03 4.240758717060089111e-03 1.877657603472471237e-03 1.877657603472471237e-03
1.440000000000000000e+02 1.440000000000000000e+03 7.984887808561325073e-03 7.984887808561325073e-03 4.047629423439502716e-03 4.047629423439502716e-03 1.765561755746603012e-03 1.765561755746603012e-03
1.470000000000000000e+02 1.470000000000000000e+03 7.925136014819145203e-03 7.925136014819145203e-03 3.974568098783493042e-03 3.974568098783493042e-03 1.736102043651044369e-03 1.736102043651044369e-03
1.490000000000000000e+02 1.490000000000000000e+03 7.965493015944957733e-03 7.965493015944957733e-03 3.844169434159994125e-03 3.844169434159994125e-03 1.661665039137005806e-03 1.661665039137005806e-03
1.510000000000000000e+02 1.510000000000000000e+03 7.736380677670240402e-03 7.736380677670240402e-03 3.721028566360473633e-03 3.721028566360473633e-03 1.757752732373774052e-03 1.757752732373774052e-03
1.540000000000000000e+02 1.540000000000000000e+03 7.505962625145912170e-03 7.505962625145912170e-03 3.688873490318655968e-03 3.688873490318655968e-03 2.548684366047382355e-03 2.548684366047382355e-03
1.570000000000000000e+02 1.570000000000000000e+03 7.596626412123441696e-03 7.596626412123441696e-03 4.156949464231729507e-03 4.156949464231729507e-03 2.375876065343618393e-03 2.375876065343618393e-03
1.590000000000000000e+02 1.590000000000000000e+03 7.478461600840091705e-03 7.478461600840091705e-03 4.978915210813283920e-03 4.978915210813283920e-03 1.724424422718584538e-03 1.724424422718584538e-03
1.620000000000000000e+02 1.620000000000000000e+03 6.939124315977096558e-03 6.939124315977096558e-03 3.489256603643298149e-03 3.489256603643298149e-03 1.530907000415027142e-03 1.530907000415027142e-03
1.640000000000000000e+02 1.640000000000000000e+03 6.880772765725851059e-03 6.880772765725851059e-03 4.046340472996234894e-03 4.046340472996234894e-03 1.821310841478407383e-03 1.821310841478407383e-03
1.670000000000000000e+02 1.670000000000000000e+03 6.967245601117610931e-03 6.967245601117610931e-03 3.500161226838827133e-03 3.500161226838827133e-03 1.525505795143544674e-03 1.525505795143544674e-03
1.700000000000000000e+02 1.700000000000000000e+03 6.654315628111362457e-03 6.654315628111362457e-03 3.207928035408258438e-03 3.207928035408258438e-03 1.360754831694066525e-03 1.360754831694066525e-03
1.730000000000000000e+02 1.730000000000000000e+03 6.423464044928550720e-03 6.423464044928550720e-03 3.212591633200645447e-03 3.212591633200645447e-03 1.339077716693282127e-03 1.339077716693282127e-03
1.760000000000000000e+02 1.760000000000000000e+03 6.448565982282161713e-03 6.448565982282161713e-03 3.166696056723594666e-03 3.166696056723594666e-03 1.356533961370587349e-03 1.356533961370587349e-03
1.790000000000000000e+02 1.790000000000000000e+03 6.363455206155776978e-03 6.363455206155776978e-03 2.999895717948675156e-03 2.999895717948675156e-03 1.305852201767265797e-03 1.305852201767265797e-03
1.820000000000000000e+02 1.820000000000000000e+03 7.058794610202312469e-03 7.058794610202312469e-03 2.965858904644846916e-03 2.965858904644846916e-03 1.219599973410367966e-03 1.219599973410367966e-03
1.850000000000000000e+02 1.850000000000000000e+03 6.292675621807575226e-03 6.292675621807575226e-03 2.837054897099733353e-03 2.837054897099733353e-03 1.188526512123644352e-03 1.188526512123644352e-03
1.880000000000000000e+02 1.880000000000000000e+03 6.110374815762042999e-03 6.110374815762042999e-03 2.863595727831125259e-03 2.863595727831125259e-03 1.114828977733850479e-03 1.114828977733850479e-03
1.910000000000000000e+02 1.910000000000000000e+03 5.719236098229885101e-03 5.719236098229885101e-03 3.905972465872764587e-03 3.905972465872764587e-03 1.134591875597834587e-03 1.134591875597834587e-03
1.940000000000000000e+02 1.940000000000000000e+03 6.680889520794153214e-03 6.680889520794153214e-03 3.610476385802030563e-03 3.610476385802030563e-03 1.886827289126813412e-03 1.886827289126813412e-03
1.970000000000000000e+02 1.970000000000000000e+03 6.640025880187749863e-03 6.640025880187749863e-03 3.694433718919754028e-03 3.694433718919754028e-03 3.733104094862937927e-03 3.733104094862937927e-03
2.010000000000000000e+02 2.010000000000000000e+03 6.312290206551551819e-03 6.312290206551551819e-03 3.054429776966571808e-03 3.054429776966571808e-03 1.733611803501844406e-03 1.733611803501844406e-03
2.040000000000000000e+02 2.040000000000000000e+03 6.853786297142505646e-03 6.853786297142505646e-03 2.929836278781294823e-03 2.929836278781294823e-03 1.703727990388870239e-03 1.703727990388870239e-03
2.070000000000000000e+02 2.070000000000000000e+03 6.656698882579803467e-03 6.656698882579803467e-03 2.813015133142471313e-03 2.813015133142471313e-03 1.508850604295730591e-03 1.508850604295730591e-03
2.110000000000000000e+02 2.110000000000000000e+03 6.360549014061689377e-03 6.360549014061689377e-03 2.523230854421854019e-03 2.523230854421854019e-03 1.390894409269094467e-03 1.390894409269094467e-03
2.140000000000000000e+02 2.140000000000000000e+03 6.891957484185695648e-03 6.891957484185695648e-03 2.465394791215658188e-03 2.465394791215658188e-03 1.278799492865800858e-03 1.278799492865800858e-03
2.180000000000000000e+02 2.180000000000000000e+03 6.125889718532562256e-03 6.125889718532562256e-03 2.347395289689302444e-03 2.347395289689302444e-03 1.047785975970327854e-03 1.047785975970327854e-03
2.210000000000000000e+02 2.210000000000000000e+03 5.532720126211643219e-03 5.532720126211643219e-03 2.325552748516201973e-03 2.325552748516201973e-03 9.922384051606059074e-04 9.922384051606059074e-04
2.250000000000000000e+02 2.250000000000000000e+03 5.374496802687644958e-03 5.374496802687644958e-03 2.395457122474908829e-03 2.395457122474908829e-03 9.267623536288738251e-04 9.267623536288738251e-04
2.290000000000000000e+02 2.290000000000000000e+03 5.105762742459774017e-03 5.105762742459774017e-03 3.215978387743234634e-03 3.215978387743234634e-03 8.645925554446876049e-04 8.645925554446876049e-04
2.330000000000000000e+02 2.330000000000000000e+03 4.970283713191747665e-03 4.970283713191747665e-03 2.263388130813837051e-03 2.263388130813837051e-03 8.308074902743101120e-04 8.308074902743101120e-04
2.370000000000000000e+02 2.370000000000000000e+03 4.755882546305656433e-03 4.755882546305656433e-03 2.169339917600154877e-03 2.169339917600154877e-03 7.685703458264470100e-04 7.685703458264470100e-04
2.400000000000000000e+02 2.400000000000000000e+03 4.708629567176103592e-03 4.708629567176103592e-03 2.201022813096642494e-03 2.201022813096642494e-03 7.440907647833228111e-04 7.440907647833228111e-04
2.440000000000000000e+02 2.440000000000000000e+03 5.392765626311302185e-03 5.392765626311302185e-03 2.091803122311830521e-03 2.091803122311830521e-03 7.038774783723056316e-04 7.038774783723056316e-04
2.490000000000000000e+02 2.490000000000000000e+03 4.494602791965007782e-03 4.494602791965007782e-03 1.995351165533065796e-03 1.995351165533065796e-03 6.666060071438550949e-04 6.666060071438550949e-04
2.530000000000000000e+02 2.530000000000000000e+03 4.432675894349813461e-03 4.432675894349813461e-03 1.921843271702528000e-03 1.921843271702528000e-03 6.437867414206266403e-04 6.437867414206266403e-04
2.570000000000000000e+02 2.570000000000000000e+03 4.420161247253417969e-03 4.420161247253417969e-03 1.842063385993242264e-03 1.842063385993242264e-03 7.636389927938580513e-04 7.636389927938580513e-04
2.610000000000000000e+02 2.610000000000000000e+03 4.561967682093381882e-03 4.561967682093381882e-03 1.801363192498683929e-03 1.801363192498683929e-03 2.693635644391179085e-03 2.693635644391179085e-03
2.660000000000000000e+02 2.660000000000000000e+03 4.367240704596042633e-03 4.367240704596042633e-03 2.186484402045607567e-03 2.186484402045607567e-03 1.081619877368211746e-03 1.081619877368211746e-03
2.700000000000000000e+02 2.700000000000000000e+03 4.236664623022079468e-03 4.236664623022079468e-03 3.170421812683343887e-03 3.170421812683343887e-03 8.564476156607270241e-04 8.564476156607270241e-04
2.740000000000000000e+02 2.740000000000000000e+03 4.135295283049345016e-03 4.135295283049345016e-03 2.542505506426095963e-03 2.542505506426095963e-03 9.199549676850438118e-04 9.199549676850438118e-04
2.790000000000000000e+02 2.790000000000000000e+03 4.060724284499883652e-03 4.060724284499883652e-03 2.745917299762368202e-03 2.745917299762368202e-03 7.949566934257745743e-04 7.949566934257745743e-04
2.840000000000000000e+02 2.840000000000000000e+03 4.127723630517721176e-03 4.127723630517721176e-03 2.062609652057290077e-03 2.062609652057290077e-03 6.185304373502731323e-04 6.185304373502731323e-04
2.880000000000000000e+02 2.880000000000000000e+03 4.415464587509632111e-03 4.415464587509632111e-03 1.890962477773427963e-03 1.890962477773427963e-03 6.051817326806485653e-04 6.051817326806485653e-04
2.930000000000000000e+02 2.930000000000000000e+03 3.881216049194335938e-03 3.881216049194335938e-03 1.819165539927780628e-03 1.819165539927780628e-03 5.452027544379234314e-04 5.452027544379234314e-04
2.980000000000000000e+02 2.980000000000000000e+03 3.745681373402476311e-03 3.745681373402476311e-03 1.674968516454100609e-03 1.674968516454100609e-03 4.900378989987075329e-04 4.900378989987075329e-04
3.030000000000000000e+02 3.030000000000000000e+03 3.791700582951307297e-03 3.791700582951307297e-03 1.558511634357273579e-03 1.558511634357273579e-03 4.898858023807406425e-04 4.898858023807406425e-04
3.080000000000000000e+02 3.080000000000000000e+03 4.523330368101596832e-03 4.523330368101596832e-03 1.506908331066370010e-03 1.506908331066370010e-03 5.961920833215117455e-04 5.961920833215117455e-04
3.130000000000000000e+02 3.130000000000000000e+03 3.915769979357719421e-03 3.915769979357719421e-03 1.475794706493616104e-03 1.475794706493616104e-03 1.929826801642775536e-03 1.929826801642775536e-03
3.180000000000000000e+02 3.180000000000000000e+03 3.769198898226022720e-03 3.769198898226022720e-03 1.477683661505579948e-03 1.477683661505579948e-03 8.500996627844870090e-04 8.500996627844870090e-04
3.240000000000000000e+02 3.240000000000000000e+03 3.545287996530532837e-03 3.545287996530532837e-03 2.219494897872209549e-03 2.219494897872209549e-03 7.889556582085788250e-04 7.889556582085788250e-04
3.290000000000000000e+02 3.290000000000000000e+03 3.541076323017477989e-03 3.541076323017477989e-03 1.584505429491400719e-03 1.584505429491400719e-03 5.980503628961741924e-04 5.980503628961741924e-04
3.340000000000000000e+02 3.340000000000000000e+03 3.574016503989696503e-03 3.574016503989696503e-03 1.576250419020652771e-03 1.576250419020652771e-03 6.005686009302735329e-04 6.005686009302735329e-04
3.400000000000000000e+02 3.400000000000000000e+03 3.406923729926347733e-03 3.406923729926347733e-03 1.337965717539191246e-03 1.337965717539191246e-03 4.604561254382133484e-04 4.604561254382133484e-04
3.460000000000000000e+02 3.460000000000000000e+03 3.454153658822178841e-03 3.454153658822178841e-03 1.268169842660427094e-03 1.268169842660427094e-03 4.490367136895656586e-04 4.490367136895656586e-04
3.510000000000000000e+02 3.510000000000000000e+03 3.441728651523590088e-03 3.441728651523590088e-03 1.230427995324134827e-03 1.230427995324134827e-03 3.916720743291079998e-04 3.916720743291079998e-04
3.570000000000000000e+02 3.570000000000000000e+03 3.597543342038989067e-03 3.597543342038989067e-03 1.194367418065667152e-03 1.194367418065667152e-03 3.558356838766485453e-04 3.558356838766485453e-04
3.630000000000000000e+02 3.630000000000000000e+03 3.350534476339817047e-03 3.350534476339817047e-03 1.512611983343958855e-03 1.512611983343958855e-03 3.570583648979663849e-04 3.570583648979663849e-04
3.690000000000000000e+02 3.690000000000000000e+03 3.624973818659782410e-03 3.624973818659782410e-03 1.411472680047154427e-03 1.411472680047154427e-03 9.655352914705872536e-04 9.655352914705872536e-04
3.750000000000000000e+02 3.750000000000000000e+03 4.326982423663139343e-03 4.326982423663139343e-03 1.661422080360352993e-03 1.661422080360352993e-03 5.908699240535497665e-04 5.908699240535497665e-04
3.820000000000000000e+02 3.820000000000000000e+03 3.441142849624156952e-03 3.441142849624156952e-03 1.269796397536993027e-03 1.269796397536993027e-03 3.460922162048518658e-04 3.460922162048518658e-04
3.880000000000000000e+02 3.880000000000000000e+03 3.233437892049551010e-03 3.233437892049551010e-03 1.166197471320629120e-03 1.166197471320629120e-03 3.578173054847866297e-04 3.578173054847866297e-04
3.940000000000000000e+02 3.940000000000000000e+03 3.258754499256610870e-03 3.258754499256610870e-03 1.094679697416722775e-03 1.094679697416722775e-03 3.207610279787331820e-04 3.207610279787331820e-04
4.010000000000000000e+02 4.010000000000000000e+03 3.164100693538784981e-03 3.164100693538784981e-03 1.026309793815016747e-03 1.026309793815016747e-03 2.633391995914280415e-04 2.633391995914280415e-04
4.080000000000000000e+02 4.080000000000000000e+03 2.900989726185798645e-03 2.900989726185798645e-03 1.031134393997490406e-03 1.031134393997490406e-03 2.586691698525100946e-04 2.586691698525100946e-04
4.140000000000000000e+02 4.140000000000000000e+03 2.863558242097496986e-03 2.863558242097496986e-03 2.363154664635658264e-03 2.363154664635658264e-03 2.432981273159384727e-04 2.432981273159384727e-04
4.210000000000000000e+02 4.210000000000000000e+03 3.292629029601812363e-03 3.292629029601812363e-03 1.252661459147930145e-03 1.252661459147930145e-03 2.712463610805571079e-04 2.712463610805571079e-04
4.280000000000000000e+02 4.280000000000000000e+03 2.959128469228744507e-03 2.959128469228744507e-03 1.086608041077852249e-03 1.086608041077852249e-03 7.703660521656274796e-04 7.703660521656274796e-04
4.350000000000000000e+02 4.350000000000000000e+03 2.808963414281606674e-03 2.808963414281606674e-03 9.593243012204766273e-04 9.593243012204766273e-04 2.976236864924430847e-04 2.976236864924430847e-04
4.430000000000000000e+02 4.430000000000000000e+03 2.582177985459566116e-03 2.582177985459566116e-03 9.357382659800350666e-04 9.357382659800350666e-04 2.533818187657743692e-04 2.533818187657743692e-04
4.500000000000000000e+02 4.500000000000000000e+03 2.615510020405054092e-03 2.615510020405054092e-03 8.867031428962945938e-04 8.867031428962945938e-04 2.359790814807638526e-04 2.359790814807638526e-04
4.580000000000000000e+02 4.580000000000000000e+03 2.808399498462677002e-03 2.808399498462677002e-03 1.533940550871193409e-03 1.533940550871193409e-03 2.598129503894597292e-04 2.598129503894597292e-04
4.650000000000000000e+02 4.650000000000000000e+03 2.462851814925670624e-03 2.462851814925670624e-03 1.177190104499459267e-03 1.177190104499459267e-03 8.751858258619904518e-04 8.751858258619904518e-04
4.730000000000000000e+02 4.730000000000000000e+03 2.560592954978346825e-03 2.560592954978346825e-03 9.489416261203587055e-04 9.489416261203587055e-04 2.172218810301274061e-04 2.172218810301274061e-04
4.810000000000000000e+02 4.810000000000000000e+03 2.494495594874024391e-03 2.494495594874024391e-03 8.619283908046782017e-04 8.619283908046782017e-04 2.365798136452212930e-04 2.365798136452212930e-04
4.890000000000000000e+02 4.890000000000000000e+03 2.474145730957388878e-03 2.474145730957388878e-03 7.873774738982319832e-04 7.873774738982319832e-04 1.901522628031671047e-04 1.901522628031671047e-04
4.970000000000000000e+02 4.970000000000000000e+03 2.331016818061470985e-03 2.331016818061470985e-03 7.533031748607754707e-04 7.533031748607754707e-04 1.726270565995946527e-04 1.726270565995946527e-04
5.050000000000000000e+02 5.050000000000000000e+03 2.314455108717083931e-03 2.314455108717083931e-03 1.716158236376941204e-03 1.716158236376941204e-03 1.590541505720466375e-04 1.590541505720466375e-04
5.140000000000000000e+02 5.140000000000000000e+03 2.290531992912292480e-03 2.290531992912292480e-03 9.088388760574162006e-04 9.088388760574162006e-04 1.105490373447537422e-03 1.105490373447537422e-03
5.220000000000000000e+02 5.220000000000000000e+03 2.414220478385686874e-03 2.414220478385686874e-03 8.676202269271016121e-04 8.676202269271016121e-04 2.617866848595440388e-04 2.617866848595440388e-04
5.310000000000000000e+02 5.310000000000000000e+03 2.108978340402245522e-03 2.108978340402245522e-03 7.353030377998948097e-04 7.353030377998948097e-04 2.439851814415305853e-04 2.439851814415305853e-04
5.400000000000000000e+02 5.400000000000000000e+03 2.195739652961492538e-03 2.195739652961492538e-03 6.740854587405920029e-04 6.740854587405920029e-04 1.966489071492105722e-04 1.966489071492105722e-04
5.490000000000000000e+02 5.490000000000000000e+03 2.371626440435647964e-03 2.371626440435647964e-03 6.485250196419656277e-04 6.485250196419656277e-04 1.555343333166092634e-04 1.555343333166092634e-04
5.580000000000000000e+02 5.580000000000000000e+03 2.465993165969848633e-03 2.465993165969848633e-03 9.733734186738729477e-04 9.733734186738729477e-04 1.319849252467975020e-04 1.319849252467975020e-04
5.670000000000000000e+02 5.670000000000000000e+03 2.175818197429180145e-03 2.175818197429180145e-03 9.453319362364709377e-04 9.453319362364709377e-04 1.253790105693042278e-04 1.253790105693042278e-04
5.760000000000000000e+02 5.760000000000000000e+03 1.992934150621294975e-03 1.992934150621294975e-03 6.694030016660690308e-04 6.694030016660690308e-04 1.163403576356358826e-04 1.163403576356358826e-04
5.860000000000000000e+02 5.860000000000000000e+03 2.010879572480916977e-03 2.010879572480916977e-03 6.200415082275867462e-04 6.200415082275867462e-04 1.382578047923743725e-04 1.382578047923743725e-04
5.960000000000000000e+02 5.960000000000000000e+03 2.072597853839397430e-03 2.072597853839397430e-03 5.839965888299047947e-04 5.839965888299047947e-04 1.971119636436924338e-04 1.971119636436924338e-04
6.060000000000000000e+02 6.060000000000000000e+03 1.865491387434303761e-03 1.865491387434303761e-03 5.628417711704969406e-04 5.628417711704969406e-04 2.432100009173154831e-04 2.432100009173154831e-04
6.160000000000000000e+02 6.160000000000000000e+03 2.125773113220930099e-03 2.125773113220930099e-03 1.553283073008060455e-03 1.553283073008060455e-03 1.703393063507974148e-04 1.703393063507974148e-04
6.260000000000000000e+02 6.260000000000000000e+03 1.821581157855689526e-03 1.821581157855689526e-03 6.909829098731279373e-04 6.909829098731279373e-04 1.157124861492775381e-04 1.157124861492775381e-04
6.360000000000000000e+02 6.360000000000000000e+03 1.854510162957012653e-03 1.854510162957012653e-03 6.255744956433773041e-04 6.255744956433773041e-04 9.885450708679854870e-05 9.885450708679854870e-05
6.470000000000000000e+02 6.470000000000000000e+03 2.469401806592941284e-03 2.469401806592941284e-03 5.231664981693029404e-04 5.231664981693029404e-04 1.556799106765538454e-04 1.556799106765538454e-04
6.580000000000000000e+02 6.580000000000000000e+03 2.527110744267702103e-03 2.527110744267702103e-03 4.934611497446894646e-04 4.934611497446894646e-04 1.841520424932241440e-04 1.841520424932241440e-04
6.690000000000000000e+02 6.690000000000000000e+03 1.879861112684011459e-03 1.879861112684011459e-03 6.193687440827488899e-04 6.193687440827488899e-04 2.165797341149300337e-04 2.165797341149300337e-04
6.800000000000000000e+02 6.800000000000000000e+03 1.807870110496878624e-03 1.807870110496878624e-03 8.075961377471685410e-04 8.075961377471685410e-04 1.239329867530614138e-04 1.239329867530614138e-04
6.910000000000000000e+02 6.910000000000000000e+03 1.738334307447075844e-03 1.738334307447075844e-03 5.418468499556183815e-04 5.418468499556183815e-04 9.650686115492135286e-05 9.650686115492135286e-05
7.020000000000000000e+02 7.020000000000000000e+03 2.100339625030755997e-03 2.100339625030755997e-03 4.656528471969068050e-04 4.656528471969068050e-04 8.465141581837087870e-05 8.465141581837087870e-05
7.140000000000000000e+02 7.140000000000000000e+03 1.655474305152893066e-03 1.655474305152893066e-03 4.418169264681637287e-04 4.418169264681637287e-04 7.889681728556752205e-05 7.889681728556752205e-05
7.260000000000000000e+02 7.260000000000000000e+03 1.827815896831452847e-03 1.827815896831452847e-03 1.061748014762997627e-03 1.061748014762997627e-03 1.884934317786246538e-04 1.884934317786246538e-04
7.380000000000000000e+02 7.380000000000000000e+03 1.682615838944911957e-03 1.682615838944911957e-03 4.931364674121141434e-04 4.931364674121141434e-04 3.151639539282768965e-04 3.151639539282768965e-04
7.500000000000000000e+02 7.500000000000000000e+03 1.562003046274185181e-03 1.562003046274185181e-03 4.432718269526958466e-04 4.432718269526958466e-04 1.062827650457620621e-04 1.062827650457620621e-04
7.630000000000000000e+02 7.630000000000000000e+03 1.568534178659319878e-03 1.568534178659319878e-03 4.026295209769159555e-04 4.026295209769159555e-04 7.948149141157045960e-05 7.948149141157045960e-05
7.750000000000000000e+02 7.750000000000000000e+03 1.429546740837395191e-03 1.429546740837395191e-03 4.610133182723075151e-04 4.610133182723075151e-04 7.097283378243446350e-05 7.097283378243446350e-05
7.880000000000000000e+02 7.880000000000000000e+03 1.826127758249640465e-03 1.826127758249640465e-03 4.288887721486389637e-04 4.288887721486389637e-04 6.714672781527042389e-05 6.714672781527042389e-05
8.010000000000000000e+02 8.010000000000000000e+03 1.542456564493477345e-03 1.542456564493477345e-03 3.976897860411554575e-04 3.976897860411554575e-04 1.035337103530764580e-03 1.035337103530764580e-03
8.150000000000000000e+02 8.150000000000000000e+03 1.402193913236260414e-03 1.402193913236260414e-03 3.496193385217338800e-04 3.496193385217338800e-04 1.577650691615417600e-04 1.577650691615417600e-04
8.280000000000000000e+02 8.280000000000000000e+03 2.180094597861170769e-03 2.180094597861170769e-03 4.148442239966243505e-04 4.148442239966243505e-04 8.802839147392660379e-05 8.802839147392660379e-05
8.420000000000000000e+02 8.420000000000000000e+03 1.429660245776176453e-03 1.429660245776176453e-03 6.119344616308808327e-04 6.119344616308808327e-04 7.238107355078682303e-05 7.238107355078682303e-05
8.560000000000000000e+02 8.560000000000000000e+03 1.344030606560409069e-03 1.344030606560409069e-03 5.834400653839111328e-04 5.834400653839111328e-04 6.120844773249700665e-05 6.120844773249700665e-05
8.700000000000000000e+02 8.700000000000000000e+03 1.367246499285101891e-03 1.367246499285101891e-03 4.169605381321161985e-04 4.169605381321161985e-04 5.649378363159485161e-05 5.649378363159485161e-05
8.850000000000000000e+02 8.850000000000000000e+03 2.304063411429524422e-03 2.304063411429524422e-03 3.330800973344594240e-04 3.330800973344594240e-04 5.340838833944872022e-05 5.340838833944872022e-05
8.990000000000000000e+02 8.990000000000000000e+03 1.406218856573104858e-03 1.406218856573104858e-03 3.064614429604262114e-04 3.064614429604262114e-04 5.196848360355943441e-05 5.196848360355943441e-05
9.140000000000000000e+02 9.140000000000000000e+03 1.187602756544947624e-03 1.187602756544947624e-03 2.888359595090150833e-04 2.888359595090150833e-04 4.404228238854557276e-04 4.404228238854557276e-04
9.300000000000000000e+02 9.300000000000000000e+03 2.130484208464622498e-03 2.130484208464622498e-03 2.840399974957108498e-04 2.840399974957108498e-04 8.748088293941691518e-05 8.748088293941691518e-05
9.450000000000000000e+02 9.450000000000000000e+03 1.417731516994535923e-03 1.417731516994535923e-03 4.324839392211288214e-04 4.324839392211288214e-04 6.067533468012697995e-05 6.067533468012697995e-05
9.610000000000000000e+02 9.610000000000000000e+03 1.228262204676866531e-03 1.228262204676866531e-03 2.850387245416641235e-04 2.850387245416641235e-04 5.222617255640216172e-05 5.222617255640216172e-05
9.770000000000000000e+02 9.770000000000000000e+03 1.293335109949111938e-03 1.293335109949111938e-03 3.491747775115072727e-04 3.491747775115072727e-04 5.321718635968863964e-04 5.321718635968863964e-04
9.930000000000000000e+02 9.930000000000000000e+03 1.155451871454715729e-03 1.155451871454715729e-03 2.536107785999774933e-04 2.536107785999774933e-04 8.263776544481515884e-05 8.263776544481515884e-05
1.009000000000000000e+03 1.009000000000000000e+04 1.754807075485587120e-03 1.754807075485587120e-03 2.378284989390522242e-04 2.378284989390522242e-04 5.102759314468130469e-05 5.102759314468130469e-05
1.026000000000000000e+03 1.026000000000000000e+04 1.131604425609111786e-03 1.131604425609111786e-03 5.308447289280593395e-04 5.308447289280593395e-04 4.394877396407537162e-05 4.394877396407537162e-05
1.043000000000000000e+03 1.043000000000000000e+04 1.013648346997797489e-03 1.013648346997797489e-03 2.947133616544306278e-04 2.947133616544306278e-04 4.143994374317117035e-05 4.143994374317117035e-05
1.061000000000000000e+03 1.061000000000000000e+04 1.962496899068355560e-03 1.962496899068355560e-03 2.407978317933157086e-04 2.407978317933157086e-04 1.052507286658510566e-04 1.052507286658510566e-04
1.078000000000000000e+03 1.078000000000000000e+04 1.102519338019192219e-03 1.102519338019192219e-03 3.299037343822419643e-04 3.299037343822419643e-04 7.679232658119872212e-05 7.679232658119872212e-05
1.096000000000000000e+03 1.096000000000000000e+04 1.004175748676061630e-03 1.004175748676061630e-03 2.269663818879052997e-04 2.269663818879052997e-04 4.682255894294939935e-05 4.682255894294939935e-05
1.114000000000000000e+03 1.114000000000000000e+04 1.157304737716913223e-03 1.157304737716913223e-03 2.054591168416664004e-04 2.054591168416664004e-04 3.833218579529784620e-05 3.833218579529784620e-05
1.133000000000000000e+03 1.133000000000000000e+04 1.158134546130895615e-03 1.158134546130895615e-03 2.023346314672380686e-04 2.023346314672380686e-04 2.190935483667999506e-04 2.190935483667999506e-04
1.152000000000000000e+03 1.152000000000000000e+04 1.013621804304420948e-03 1.013621804304420948e-03 3.250200825277715921e-04 3.250200825277715921e-04 4.619917308446019888e-05 4.619917308446019888e-05
1.171000000000000000e+03 1.171000000000000000e+04 8.925826987251639366e-04 8.925826987251639366e-04 2.535462554078549147e-04 2.535462554078549147e-04 3.757376543944701552e-05 3.757376543944701552e-05
1.190000000000000000e+03 1.190000000000000000e+04 1.129742129705846310e-03 1.129742129705846310e-03 1.936882908921688795e-04 1.936882908921688795e-04 3.382757859071716666e-05 3.382757859071716666e-05
1.210000000000000000e+03 1.210000000000000000e+04 9.168585529550909996e-04 9.168585529550909996e-04 1.723981113173067570e-04 1.723981113173067570e-04 1.759386213961988688e-04 1.759386213961988688e-04
1.230000000000000000e+03 1.230000000000000000e+04 1.534664887003600597e-03 1.534664887003600597e-03 1.636260421946644783e-04 1.636260421946644783e-04 1.054188614943996072e-04 1.054188614943996072e-04
1.251000000000000000e+03 1.251000000000000000e+04 8.963666623458266258e-04 8.963666623458266258e-04 4.383727209642529488e-04 4.383727209642529488e-04 4.245059608365409076e-05 4.245059608365409076e-05
1.271000000000000000e+03 1.271000000000000000e+04 8.196404669433832169e-04 8.196404669433832169e-04 2.613424148876219988e-04 2.613424148876219988e-04 3.281430326751433313e-05 3.281430326751433313e-05
1.292000000000000000e+03 1.292000000000000000e+04 1.180869294330477715e-03 1.180869294330477715e-03 1.812142145354300737e-04 1.812142145354300737e-04 3.044880213565193117e-05 3.044880213565193117e-05
1.314000000000000000e+03 1.314000000000000000e+04 8.386865374632179737e-04 8.386865374632179737e-04 1.543561811558902264e-04 1.543561811558902264e-04 2.913295975304208696e-05 2.913295975304208696e-05
1.336000000000000000e+03 1.336000000000000000e+04 9.240161161869764328e-04 9.240161161869764328e-04 1.443612272851169109e-04 1.443612272851169109e-04 2.643073967192322016e-04 2.643073967192322016e-04
1.358000000000000000e+03 1.358000000000000000e+04 7.649220060557126999e-04 7.649220060557126999e-04 1.653977960813790560e-04 1.653977960813790560e-04 6.019858483341522515e-05 6.019858483341522515e-05
1.381000000000000000e+03 1.381000000000000000e+04 1.491249538958072662e-03 1.491249538958072662e-03 1.379389141220599413e-04 1.379389141220599413e-04 2.909708928200416267e-05 2.909708928200416267e-05
1.403000000000000000e+03 1.403000000000000000e+04 8.603643509559333324e-04 8.603643509559333324e-04 1.294406247325241566e-04 1.294406247325241566e-04 2.700138975342269987e-05 2.700138975342269987e-05
1.427000000000000000e+03 1.427000000000000000e+04 7.163453265093266964e-04 7.163453265093266964e-04 3.754157223738729954e-04 3.754157223738729954e-04 2.574289464973844588e-05 2.574289464973844588e-05
1.450000000000000000e+03 1.450000000000000000e+04 1.049884362146258354e-03 1.049884362146258354e-03 1.398282474838197231e-04 1.398282474838197231e-04 2.786367840599268675e-04 2.786367840599268675e-04
1.475000000000000000e+03 1.475000000000000000e+04 7.195473881438374519e-04 7.195473881438374519e-04 1.177951344288885593e-04 1.177951344288885593e-04 5.680100366589613259e-05 5.680100366589613259e-05
1.499000000000000000e+03 1.499000000000000000e+04 7.894511800259351730e-04 7.894511800259351730e-04 6.201011710800230503e-04 6.201011710800230503e-04 2.719074473134241998e-05 2.719074473134241998e-05
1.524000000000000000e+03 1.524000000000000000e+04 8.900411776266992092e-04 8.900411776266992092e-04 1.489257556386291981e-04 1.489257556386291981e-04 2.423002297291532159e-05 2.423002297291532159e-05
1.549000000000000000e+03 1.549000000000000000e+04 6.610972923226654530e-04 6.610972923226654530e-04 1.120499364333227277e-04 1.120499364333227277e-04 8.522497955709695816e-05 8.522497955709695816e-05
1.575000000000000000e+03 1.575000000000000000e+04 8.155003888532519341e-04 8.155003888532519341e-04 1.031928841257467866e-04 1.031928841257467866e-04 4.660478589357808232e-05 4.660478589357808232e-05
1.601000000000000000e+03 1.601000000000000000e+04 6.114961579442024231e-04 6.114961579442024231e-04 9.952633990906178951e-05 9.952633990906178951e-05 2.539195520512294024e-05 2.539195520512294024e-05
1.628000000000000000e+03 1.628000000000000000e+04 9.949111845344305038e-04 9.949111845344305038e-04 9.708081051940098405e-05 9.708081051940098405e-05 2.278479951201006770e-05 2.278479951201006770e-05
1.655000000000000000e+03 1.655000000000000000e+04 6.041285814717411995e-04 6.041285814717411995e-04 1.398350286763161421e-04 1.398350286763161421e-04 2.160491931135766208e-05 2.160491931135766208e-05
1.682000000000000000e+03 1.682000000000000000e+04 1.002627192065119743e-03 1.002627192065119743e-03 8.858933870214968920e-05 8.858933870214968920e-05 2.568618583609350026e-05 2.568618583609350026e-05
1.710000000000000000e+03 1.710000000000000000e+04 5.778316408395767212e-04 5.778316408395767212e-04 8.591733057983219624e-05 8.591733057983219624e-05 5.234841955825686455e-05 5.234841955825686455e-05
1.739000000000000000e+03 1.739000000000000000e+04 6.139221368357539177e-04 6.139221368357539177e-04 1.268913474632427096e-04 1.268913474632427096e-04 2.073058567475527525e-05 2.073058567475527525e-05
1.768000000000000000e+03 1.768000000000000000e+04 5.864583654329180717e-04 5.864583654329180717e-04 8.300213085021823645e-05 8.300213085021823645e-05 2.570310243754647672e-05 2.570310243754647672e-05
1.797000000000000000e+03 1.797000000000000000e+04 5.440380191430449486e-04 5.440380191430449486e-04 7.596396608278155327e-05 7.596396608278155327e-05 2.768181002466008067e-05 2.768181002466008067e-05
1.827000000000000000e+03 1.827000000000000000e+04 8.563449373468756676e-04 8.563449373468756676e-04 2.914787328336387873e-04 2.914787328336387873e-04 1.956369305844418705e-05 1.956369305844418705e-05
1.857000000000000000e+03 1.857000000000000000e+04 6.828578189015388489e-04 6.828578189015388489e-04 7.844883657526224852e-05 7.844883657526224852e-05 1.136425998993217945e-04 1.136425998993217945e-04
1.888000000000000000e+03 1.888000000000000000e+04 5.142558366060256958e-04 5.142558366060256958e-04 6.841224967502057552e-05 6.841224967502057552e-05 2.016256075876299292e-05 2.016256075876299292e-05
1.919000000000000000e+03 1.919000000000000000e+04 5.997604457661509514e-04 5.997604457661509514e-04 8.357007754966616631e-04 8.357007754966616631e-04 1.759515180310700089e-05 1.759515180310700089e-05
1.951000000000000000e+03 1.951000000000000000e+04 5.231386749073863029e-04 5.231386749073863029e-04 1.248226035386323929e-04 1.248226035386323929e-04 1.718786734272725880e-05 1.718786734272725880e-05
1.984000000000000000e+03 1.984000000000000000e+04 5.089035257697105408e-04 5.089035257697105408e-04 7.027503306744620204e-05 7.027503306744620204e-05 6.824773299740627408e-05 6.824773299740627408e-05
2.017000000000000000e+03 2.017000000000000000e+04 6.301902467384934425e-04 6.301902467384934425e-04 6.344947905745357275e-05 6.344947905745357275e-05 1.876492387964390218e-05 1.876492387964390218e-05
2.050000000000000000e+03 2.050000000000000000e+04 4.812730476260185242e-04 4.812730476260185242e-04 5.965231684967875481e-05 5.965231684967875481e-05 1.628400787012651563e-05 1.628400787012651563e-05
2.084000000000000000e+03 2.084000000000000000e+04 8.899697568267583847e-04 8.899697568267583847e-04 7.878016913309693336e-05 7.878016913309693336e-05 1.558686199132353067e-05 1.558686199132353067e-05
2.119000000000000000e+03 2.119000000000000000e+04 4.738546849694103003e-04 4.738546849694103003e-04 5.814713222207501531e-05 5.814713222207501531e-05 2.275126025779172778e-04 2.275126025779172778e-04
2.154000000000000000e+03 2.154000000000000000e+04 4.220619448460638523e-04 4.220619448460638523e-04 2.143274905392900109e-04 2.143274905392900109e-04 2.565926479292102158e-05 2.565926479292102158e-05
2.190000000000000000e+03 2.190000000000000000e+04 4.809618985746055841e-04 4.809618985746055841e-04 5.699778193957172334e-05 5.699778193957172334e-05 1.531736961624119431e-05 1.531736961624119431e-05
2.226000000000000000e+03 2.226000000000000000e+04 4.298488202039152384e-04 4.298488202039152384e-04 1.580517564434558153e-04 1.580517564434558153e-04 1.457701182516757399e-05 1.457701182516757399e-05
2.263000000000000000e+03 2.263000000000000000e+04 4.332587122917175293e-04 4.332587122917175293e-04 6.519337330246344209e-05 6.519337330246344209e-05 1.403367787133902311e-05 1.403367787133902311e-05
2.301000000000000000e+03 2.301000000000000000e+04 6.056927377358078957e-04 6.056927377358078957e-04 4.729221109300851822e-05 4.729221109300851822e-05 1.532754686195403337e-04 1.532754686195403337e-04
2.339000000000000000e+03 2.339000000000000000e+04 3.957298467867076397e-04 3.957298467867076397e-04 4.530798833002336323e-05 4.530798833002336323e-05 1.566821811138652265e-05 1.566821811138652265e-05
2.378000000000000000e+03 2.378000000000000000e+04 6.788913742639124393e-04 6.788913742639124393e-04 6.175892485771328211e-05 6.175892485771328211e-05 1.323498690908309072e-05 1.323498690908309072e-05
2.417000000000000000e+03 2.417000000000000000e+04 3.757405211217701435e-04 3.757405211217701435e-04 8.076450467342510819e-05 8.076450467342510819e-05 6.976847362238913774e-05 6.976847362238913774e-05
2.457000000000000000e+03 2.457000000000000000e+04 5.874440539628267288e-04 5.874440539628267288e-04 4.308682764531113207e-05 4.308682764531113207e-05 1.950878504430875182e-05 1.950878504430875182e-05
2.498000000000000000e+03 2.498000000000000000e+04 5.432874895632266998e-04 5.432874895632266998e-04 5.733201032853685319e-05 5.733201032853685319e-05 1.280474316445179284e-05 1.280474316445179284e-05
2.540000000000000000e+03 2.540000000000000000e+04 3.523668274283409119e-04 3.523668274283409119e-04 5.509690163307823241e-05 5.509690163307823241e-05 1.224268453370314091e-05 1.224268453370314091e-05
2.582000000000000000e+03 2.582000000000000000e+04 3.638457565102726221e-04 3.638457565102726221e-04 3.731792821781709790e-05 3.731792821781709790e-05 2.393291651969775558e-05 2.393291651969775558e-05
2.625000000000000000e+03 2.625000000000000000e+04 3.922143368981778622e-04 3.922143368981778622e-04 4.863551293965429068e-05 4.863551293965429068e-05 1.731951488181948662e-05 1.731951488181948662e-05
2.668000000000000000e+03 2.668000000000000000e+04 3.213710442651063204e-04 3.213710442651063204e-04 3.973597631556913257e-05 3.973597631556913257e-05 1.153200719272717834e-05 1.153200719272717834e-05
2.713000000000000000e+03 2.713000000000000000e+04 3.468099166639149189e-04 3.468099166639149189e-04 5.299989716149866581e-04 5.299989716149866581e-04 1.251596040674485266e-05 1.251596040674485266e-05
2.758000000000000000e+03 2.758000000000000000e+04 4.888157127425074577e-04 4.888157127425074577e-04 4.003948561148717999e-05 4.003948561148717999e-05 7.288581400644034147e-05 7.288581400644034147e-05
2.804000000000000000e+03 2.804000000000000000e+04 3.103503840975463390e-04 3.103503840975463390e-04 3.177474718540906906e-05 3.177474718540906906e-05 1.372957740386482328e-05 1.372957740386482328e-05
2.850000000000000000e+03 2.850000000000000000e+04 3.707181895151734352e-04 3.707181895151734352e-04 2.316825266461819410e-04 2.316825266461819410e-04 1.234368028235621750e-05 1.234368028235621750e-05
2.897000000000000000e+03 2.897000000000000000e+04 4.279400163795799017e-04 4.279400163795799017e-04 3.010587897733785212e-05 3.010587897733785212e-05 1.170202540379250422e-05 1.170202540379250422e-05
2.946000000000000000e+03 2.946000000000000000e+04 2.931189956143498421e-04 2.931189956143498421e-04 4.997838550480082631e-05 4.997838550480082631e-05 1.117199280997738242e-05 1.117199280997738242e-05
2.994000000000000000e+03 2.994000000000000000e+04 3.079015878029167652e-04 3.079015878029167652e-04 3.252153328503482044e-05 3.252153328503482044e-05 1.105216506402939558e-05 1.105216506402939558e-05
3.044000000000000000e+03 3.044000000000000000e+04 3.801477141678333282e-04 3.801477141678333282e-04 2.638044315972365439e-05 2.638044315972365439e-05 1.274281567020807415e-05 1.274281567020807415e-05
3.095000000000000000e+03 3.095000000000000000e+04 4.604406130965799093e-04 4.604406130965799093e-04 4.940328290103934705e-05 4.940328290103934705e-05 1.188948408525902778e-05 1.188948408525902778e-05
3.146000000000000000e+03 3.146000000000000000e+04 2.579202118795365095e-04 2.579202118795365095e-04 2.524993215047288686e-05 2.524993215047288686e-05 1.016216720017837361e-05 1.016216720017837361e-05
3.198000000000000000e+03 3.198000000000000000e+04 2.941006387118250132e-04 2.941006387118250132e-04 5.578496711677871644e-05 5.578496711677871644e-05 1.215570773638319224e-05 1.215570773638319224e-05
3.252000000000000000e+03 3.252000000000000000e+04 2.623544423840939999e-04 2.623544423840939999e-04 2.420887176413089037e-05 2.420887176413089037e-05 9.319827768194954842e-06 9.319827768194954842e-06
3.306000000000000000e+03 3.306000000000000000e+04 2.650006790645420551e-04 2.650006790645420551e-04 2.389484143350273371e-05 2.389484143350273371e-05 4.914660530630499125e-05 4.914660530630499125e-05
3.360000000000000000e+03 3.360000000000000000e+04 2.525704039726406336e-04 2.525704039726406336e-04 7.787383219692856073e-05 7.787383219692856073e-05 9.727675205795094371e-06 9.727675205795094371e-06
3.416000000000000000e+03 3.416000000000000000e+04 2.315973106306046247e-04 2.315973106306046247e-04 2.159792529710102826e-05 2.159792529710102826e-05 8.723563041712623090e-06 8.723563041712623090e-06
3.473000000000000000e+03 3.473000000000000000e+04 2.448297163937240839e-04 2.448297163937240839e-04 2.385716470598708838e-05 2.385716470598708838e-05 1.120987690228503197e-05 1.120987690228503197e-05
3.531000000000000000e+03 3.531000000000000000e+04 3.139981126878410578e-04 3.139981126878410578e-04 2.001958637265488505e-05 2.001958637265488505e-05 9.909682376019190997e-06 9.909682376019190997e-06
3.589000000000000000e+03 3.589000000000000000e+04 2.914205542765557766e-04 2.914205542765557766e-04 4.832258127862587571e-05 4.832258127862587571e-05 8.294985491374973208e-06 8.294985491374973208e-06
3.649000000000000000e+03 3.649000000000000000e+04 4.681414575316011906e-04 4.681414575316011906e-04 2.108828448399435729e-05 2.108828448399435729e-05 7.992953214852605015e-06 7.992953214852605015e-06
3.710000000000000000e+03 3.710000000000000000e+04 2.052093332167714834e-04 2.052093332167714834e-04 1.945547774084843695e-05 1.945547774084843695e-05 1.512125527369789779e-05 1.512125527369789779e-05
3.771000000000000000e+03 3.771000000000000000e+04 1.960712397703900933e-04 1.960712397703900933e-04 3.670888690976426005e-05 3.670888690976426005e-05 7.690227903367485851e-06 7.690227903367485851e-06
3.834000000000000000e+03 3.834000000000000000e+04 1.930406433530151844e-04 1.930406433530151844e-04 2.174663313780911267e-05 2.174663313780911267e-05 4.350747258285991848e-05 4.350747258285991848e-05
3.897000000000000000e+03 3.897000000000000000e+04 1.927711127791553736e-04 1.927711127791553736e-04 1.170998730231076479e-04 1.170998730231076479e-04 7.747819836367852986e-06 7.747819836367852986e-06
3.962000000000000000e+03 3.962000000000000000e+04 1.834607101045548916e-04 1.834607101045548916e-04 1.697103834885638207e-05 1.697103834885638207e-05 7.176206054282374680e-06 7.176206054282374680e-06
4.028000000000000000e+03 4.028000000000000000e+04 2.070619520964100957e-04 2.070619520964100957e-04 1.633968495298177004e-04 1.633968495298177004e-04 4.431262641446664929e-05 4.431262641446664929e-05
4.095000000000000000e+03 4.095000000000000000e+04 1.870749110821634531e-04 1.870749110821634531e-04 1.670627898420207202e-05 1.670627898420207202e-05 7.238881153170950711e-06 7.238881153170950711e-06
4.163000000000000000e+03 4.163000000000000000e+04 1.685720344539731741e-04 1.685720344539731741e-04 1.751882882672362030e-05 1.751882882672362030e-05 6.746536200807895511e-06 6.746536200807895511e-06
4.232000000000000000e+03 4.232000000000000000e+04 1.981287205126136541e-04 1.981287205126136541e-04 2.591256998130120337e-05 2.591256998130120337e-05 7.486261893063783646e-05 7.486261893063783646e-05
4.302000000000000000e+03 4.302000000000000000e+04 1.842516649048775434e-04 1.842516649048775434e-04 1.537368370918557048e-05 1.537368370918557048e-05 6.616769496758934110e-06 6.616769496758934110e-06
4.374000000000000000e+03 4.374000000000000000e+04 1.571058819536119699e-04 1.571058819536119699e-04 1.551941750221885741e-05 1.551941750221885741e-05 6.331687472993507981e-06 6.331687472993507981e-06
4.446000000000000000e+03 4.446000000000000000e+04 1.606412697583436966e-04 1.606412697583436966e-04 1.421379784005694091e-05 1.421379784005694091e-05 8.317694300785660744e-05 8.317694300785660744e-05
4.520000000000000000e+03 4.520000000000000000e+04 2.436025242786854506e-04 2.436025242786854506e-04 4.694876042776741087e-05 4.694876042776741087e-05 6.224006483535049483e-06 6.224006483535049483e-06
4.595000000000000000e+03 4.595000000000000000e+04 3.306153812445700169e-04 3.306153812445700169e-04 1.360816713713575155e-05 1.360816713713575155e-05 5.980180503684096038e-06 5.980180503684096038e-06
4.672000000000000000e+03 4.672000000000000000e+04 2.947336761280894279e-04 2.947336761280894279e-04 1.572289693285711110e-05 1.572289693285711110e-05 1.248928674613125622e-05 1.248928674613125622e-05
4.749000000000000000e+03 4.749000000000000000e+04 2.565039030741900206e-04 2.565039030741900206e-04 1.562539182486943901e-05 1.562539182486943901e-05 6.227211088116746396e-06 6.227211088116746396e-06
4.828000000000000000e+03 4.828000000000000000e+04 2.706886734813451767e-04 2.706886734813451767e-04 1.272126428375486284e-05 1.272126428375486284e-05 5.972104190732352436e-06 5.972104190732352436e-06
4.908000000000000000e+03 4.908000000000000000e+04 7.509866263717412949e-04 7.509866263717412949e-04 1.756550591380801052e-05 1.756550591380801052e-05 5.751894605054985732e-06 5.751894605054985732e-06
4.990000000000000000e+03 4.990000000000000000e+04 2.604818437248468399e-04 2.604818437248468399e-04 2.738716830208431929e-05 2.738716830208431929e-05 2.518657311156857759e-05 2.518657311156857759e-05
5.073000000000000000e+03 5.073000000000000000e+04 3.304755955468863249e-04 3.304755955468863249e-04 1.309994331677444279e-05 1.309994331677444279e-05 5.412898644863162190e-06 5.412898644863162190e-06
5.157000000000000000e+03 5.157000000000000000e+04 1.247430773219093680e-04 1.247430773219093680e-04 1.171783333120401949e-05 1.171783333120401949e-05 9.691273589851334691e-06 9.691273589851334691e-06
5.243000000000000000e+03 5.243000000000000000e+04 1.234228839166462421e-04 1.234228839166462421e-04 1.563881232868880033e-05 1.563881232868880033e-05 5.645484634442254901e-06 5.645484634442254901e-06
5.330000000000000000e+03 5.330000000000000000e+04 1.205883891088888049e-04 1.205883891088888049e-04 1.076069020200520754e-05 1.076069020200520754e-05 5.132020305609330535e-06 5.132020305609330535e-06
5.418000000000000000e+03 5.418000000000000000e+04 1.584882847964763641e-04 1.584882847964763641e-04 1.079582216334529221e-05 1.079582216334529221e-05 1.607834565220400691e-05 1.607834565220400691e-05
5.508000000000000000e+03 5.508000000000000000e+04 1.301348966080695391e-04 1.301348966080695391e-04 4.726313054561614990e-04 4.726313054561614990e-04 7.280197678483091295e-06 7.280197678483091295e-06
5.600000000000000000e+03 5.600000000000000000e+04 1.040897332131862640e-04 1.040897332131862640e-04 1.401971712766680866e-05 1.401971712766680866e-05 5.763715307693928480e-06 5.763715307693928480e-06
5.693000000000000000e+03 5.693000000000000000e+04 1.009763509500771761e-04 1.009763509500771761e-04 1.202221119456226006e-05 1.202221119456226006e-05 5.462754415930248797e-06 5.462754415930248797e-06
5.787000000000000000e+03 5.787000000000000000e+04 1.166018919320777059e-04 1.166018919320777059e-04 1.107467869587708265e-05 1.107467869587708265e-05 5.214320481172762811e-06 5.214320481172762811e-06
5.883000000000000000e+03 5.883000000000000000e+04 3.333933418616652489e-04 3.333933418616652489e-04 1.039004109770758078e-05 1.039004109770758078e-05 4.994161827198695391e-06 4.994161827198695391e-06
5.981000000000000000e+03 5.981000000000000000e+04 9.970872633857652545e-05 9.970872633857652545e-05 9.916694580169860274e-06 9.916694580169860274e-06 5.403990599006647244e-06 5.403990599006647244e-06
6.080000000000000000e+03 6.080000000000000000e+04 9.470300574321299791e-05 9.470300574321299791e-05 1.223991966980975121e-05 1.223991966980975121e-05 4.613149940269067883e-06 4.613149940269067883e-06
6.181000000000000000e+03 6.181000000000000000e+04 1.874043373391032219e-04 1.874043373391032219e-04 1.815647010516840965e-05 1.815647010516840965e-05 4.903751687379553914e-06 4.903751687379553914e-06
6.284000000000000000e+03 6.284000000000000000e+04 9.049555228557437658e-05 9.049555228557437658e-05 1.801083453756291419e-05 1.801083453756291419e-05 3.271675814175978303e-05 3.271675814175978303e-05
6.389000000000000000e+03 6.389000000000000000e+04 1.297733106184750795e-04 1.297733106184750795e-04 4.203746721032075584e-05 4.203746721032075584e-05 1.138894913310650736e-05 1.138894913310650736e-05
6.495000000000000000e+03 6.495000000000000000e+04 3.025038167834281921e-04 3.025038167834281921e-04 8.217721187975257635e-06 8.217721187975257635e-06 4.204653123451862484e-06 4.204653123451862484e-06
6.602000000000000000e+03 6.602000000000000000e+04 1.281774020753800869e-04 1.281774020753800869e-04 1.233078273799037561e-05 1.233078273799037561e-05 4.040550265926867723e-06 4.040550265926867723e-06
6.712000000000000000e+03 6.712000000000000000e+04 7.524242391809821129e-05 7.524242391809821129e-05 8.075008736341260374e-06 8.075008736341260374e-06 1.947845885297283530e-05 1.947845885297283530e-05
6.824000000000000000e+03 6.824000000000000000e+04 7.292633381439372897e-05 7.292633381439372897e-05 9.089564628084190190e-06 9.089564628084190190e-06 3.968335931858746335e-06 3.968335931858746335e-06
6.937000000000000000e+03 6.937000000000000000e+04 1.149429663200862706e-04 1.149429663200862706e-04 1.330159102508332580e-05 1.330159102508332580e-05 3.820877282123547047e-06 3.820877282123547047e-06
7.052000000000000000e+03 7.052000000000000000e+04 8.722770144231617451e-05 8.722770144231617451e-05 7.322664714592974633e-06 7.322664714592974633e-06 5.011021130485460162e-06 5.011021130485460162e-06
7.169000000000000000e+03 7.169000000000000000e+04 8.002860704436898232e-05 8.002860704436898232e-05 1.062563387677073479e-04 1.062563387677073479e-04 3.627385467552812770e-06 3.627385467552812770e-06
7.288000000000000000e+03 7.288000000000000000e+04 6.323766137938946486e-05 6.323766137938946486e-05 6.977981229283614084e-06 6.977981229283614084e-06 4.114709554414730519e-06 4.114709554414730519e-06
7.409000000000000000e+03 7.409000000000000000e+04 6.373695214278995991e-05 6.373695214278995991e-05 6.708517958031734452e-06 6.708517958031734452e-06 3.478442522464320064e-06 3.478442522464320064e-06
7.532000000000000000e+03 7.532000000000000000e+04 6.771651533199474216e-05 6.771651533199474216e-05 8.748245818424038589e-06 8.748245818424038589e-06 9.947883881977759302e-06 9.947883881977759302e-06
7.658000000000000000e+03 7.658000000000000000e+04 5.990284626022912562e-05 5.990284626022912562e-05 6.691387625323841348e-06 6.691387625323841348e-06 4.477960465010255575e-05 4.477960465010255575e-05
7.785000000000000000e+03 7.785000000000000000e+04 1.384081260766834021e-04 1.384081260766834021e-04 7.158369953685905784e-06 7.158369953685905784e-06 3.314049536129459739e-06 3.314049536129459739e-06
7.914000000000000000e+03 7.914000000000000000e+04 5.548777699004858732e-05 5.548777699004858732e-05 1.459128361602779478e-05 1.459128361602779478e-05 3.201448180334409699e-06 3.201448180334409699e-06
8.045000000000000000e+03 8.045000000000000000e+04 1.478177146054804325e-04 1.478177146054804325e-04 6.020528417138848454e-06 6.020528417138848454e-06 3.263512553530745208e-06 3.263512553530745208e-06
8.179000000000000000e+03 8.179000000000000000e+04 5.294421862345188856e-05 5.294421862345188856e-05 5.955551387160085142e-06 5.955551387160085142e-06 5.429437442217022181e-05 5.429437442217022181e-05
8.315000000000000000e+03 8.315000000000000000e+04 5.957058601779863238e-05 5.957058601779863238e-05 1.761994099069852382e-05 1.761994099069852382e-05 3.496335921227000654e-06 3.496335921227000654e-06
8.453000000000000000e+03 8.453000000000000000e+04 7.021561032161116600e-05 7.021561032161116600e-05 6.999026481935288757e-06 6.999026481935288757e-06 3.313776005597901531e-06 3.313776005597901531e-06
8.593000000000000000e+03 8.593000000000000000e+04 7.309568172786384821e-05 7.309568172786384821e-05 6.400557140295859426e-06 6.400557140295859426e-06 3.173197910655289888e-06 3.173197910655289888e-06
8.736000000000000000e+03 8.736000000000000000e+04 8.285741205327212811e-05 8.285741205327212811e-05 6.279492026806110516e-06 6.279492026806110516e-06 3.051012299692956731e-06 3.051012299692956731e-06
8.881000000000000000e+03 8.881000000000000000e+04 1.557705109007656574e-04 1.557705109007656574e-04 5.725434675696305931e-06 5.725434675696305931e-06 2.939274963864590973e-06 2.939274963864590973e-06
9.029000000000000000e+03 9.029000000000000000e+04 8.097638783510774374e-05 8.097638783510774374e-05 5.497475740412482992e-06 5.497475740412482992e-06 3.208735961379716173e-06 3.208735961379716173e-06
9.179000000000000000e+03 9.179000000000000000e+04 4.388902016216889024e-05 4.388902016216889024e-05 1.072675422619795427e-05 1.072675422619795427e-05 2.855010734492680058e-06 2.855010734492680058e-06
9.331000000000000000e+03 9.331000000000000000e+04 4.480384814087301493e-05 4.480384814087301493e-05 1.325773337157443166e-04 1.325773337157443166e-04 7.232073130580829456e-06 7.232073130580829456e-06
9.486000000000000000e+03 9.486000000000000000e+04 4.117563003092072904e-05 4.117563003092072904e-05 5.891884939046576619e-06 5.891884939046576619e-06 6.012497124174842611e-06 6.012497124174842611e-06
9.644000000000000000e+03 9.644000000000000000e+04 3.820357378572225571e-04 3.820357378572225571e-04 5.396554115577600896e-06 5.396554115577600896e-06 2.624735316203441471e-06 2.624735316203441471e-06
9.804000000000000000e+03 9.804000000000000000e+04 3.957257649744860828e-05 3.957257649744860828e-05 5.100608177599497139e-06 5.100608177599497139e-06 2.651912836881820112e-06 2.651912836881820112e-06
9.967000000000000000e+03 9.967000000000000000e+04 4.025491216452792287e-05 4.025491216452792287e-05 4.881582754023838788e-06 4.881582754023838788e-06 2.615370704006636515e-06 2.615370704006636515e-06
1.013200000000000000e+04 1.013200000000000000e+05 3.839264536509290338e-05 3.839264536509290338e-05 4.708136657427530736e-06 4.708136657427530736e-06 2.621308567540836520e-06 2.621308567540836520e-06
1.030000000000000000e+04 1.030000000000000000e+05 3.344999640830792487e-05 3.344999640830792487e-05 6.969599326112074777e-06 6.969599326112074777e-06 2.644003643581527285e-06 2.644003643581527285e-06
1.047100000000000000e+04 1.047100000000000000e+05 3.302954792161472142e-05 3.302954792161472142e-05 4.690270543505903333e-06 4.690270543505903333e-06 9.609667904442176223e-05 9.609667904442176223e-05
1.064500000000000000e+04 1.064500000000000000e+05 4.241463102516718209e-05 4.241463102516718209e-05 4.265712959750089794e-06 4.265712959750089794e-06 2.351773673581192270e-06 2.351773673581192270e-06
1.082200000000000000e+04 1.082200000000000000e+05 4.078008714714087546e-05 4.078008714714087546e-05 4.145952971157385036e-06 4.145952971157385036e-06 4.573730257106944919e-05 4.573730257106944919e-05
1.100200000000000000e+04 1.100200000000000000e+05 2.852949546650052071e-05 2.852949546650052071e-05 4.057671503687743098e-06 4.057671503687743098e-06 2.229325218650046736e-06 2.229325218650046736e-06
1.118500000000000000e+04 1.118500000000000000e+05 1.194618453155271709e-04 1.194618453155271709e-04 1.001026976155117154e-05 1.001026976155117154e-05 2.301259428350022063e-06 2.301259428350022063e-06
1.137000000000000000e+04 1.137000000000000000e+05 3.427558476687408984e-05 3.427558476687408984e-05 4.057676960655953735e-06 4.057676960655953735e-06 2.264806880702963099e-06 2.264806880702963099e-06
1.155900000000000000e+04 1.155900000000000000e+05 2.738737384788691998e-05 2.738737384788691998e-05 3.851198471238603815e-06 3.851198471238603815e-06 3.634411314124008641e-06 3.634411314124008641e-06
1.175100000000000000e+04 1.175100000000000000e+05 2.452569788147229701e-05 2.452569788147229701e-05 7.022978934401180595e-06 7.022978934401180595e-06 2.092319846269674599e-06 2.092319846269674599e-06
1.194600000000000000e+04 1.194600000000000000e+05 2.666452928679063916e-05 2.666452928679063916e-05 4.008612904726760462e-06 4.008612904726760462e-06 2.695820285225636326e-06 2.695820285225636326e-06
1.214500000000000000e+04 1.214500000000000000e+05 2.840443266904912889e-05 2.840443266904912889e-05 3.716497985806199722e-06 3.716497985806199722e-06 1.997153958654962480e-06 1.997153958654962480e-06
1.234600000000000000e+04 1.234600000000000000e+05 2.858135121641680598e-05 2.858135121641680598e-05 4.113632712687831372e-06 4.113632712687831372e-06 2.159926907552289777e-06 2.159926907552289777e-06
1.255100000000000000e+04 1.255100000000000000e+05 3.849848144454881549e-05 3.849848144454881549e-05 4.703771537606371567e-06 4.703771537606371567e-06 2.059354301309213042e-06 2.059354301309213042e-06
1.276000000000000000e+04 1.276000000000000000e+05 2.157805283786728978e-05 2.157805283786728978e-05 3.394703526282683015e-06 3.394703526282683015e-06 1.977450210688402876e-06 1.977450210688402876e-06
1.297200000000000000e+04 1.297200000000000000e+05 5.614930705633014441e-05 5.614930705633014441e-05 3.318707285870914347e-06 3.318707285870914347e-06 3.783094825848820619e-06 3.783094825848820619e-06
1.318700000000000000e+04 1.318700000000000000e+05 2.045411747531034052e-05 2.045411747531034052e-05 3.166150008837576024e-06 3.166150008837576024e-06 5.794165645056637004e-06 5.794165645056637004e-06
1.340600000000000000e+04 1.340600000000000000e+05 1.960367444553412497e-05 1.960367444553412497e-05 3.098050001426599920e-06 3.098050001426599920e-06 1.804303110475302674e-06 1.804303110475302674e-06
1.362900000000000000e+04 1.362900000000000000e+05 3.246252890676259995e-05 3.246252890676259995e-05 6.368728918459964916e-06 6.368728918459964916e-06 2.687814003365929238e-06 2.687814003365929238e-06
1.385500000000000000e+04 1.385500000000000000e+05 3.791944982367567718e-05 3.791944982367567718e-05 4.660780177800916135e-06 4.660780177800916135e-06 2.395579713265760802e-06 2.395579713265760802e-06
1.408500000000000000e+04 1.408500000000000000e+05 1.976721250684931874e-05 1.976721250684931874e-05 4.176843049208400771e-06 4.176843049208400771e-06 2.249006683996412903e-06 2.249006683996412903e-06
1.431900000000000000e+04 1.431900000000000000e+05 1.726236223476007581e-05 1.726236223476007581e-05 3.872382876579649746e-06 3.872382876579649746e-06 2.123663762176875025e-06 2.123663762176875025e-06
1.455700000000000000e+04 1.455700000000000000e+05 2.880634201574139297e-05 2.880634201574139297e-05 3.634081622294615954e-06 3.634081622294615954e-06 2.014111487369518727e-06 2.014111487369518727e-06
1.479900000000000000e+04 1.479900000000000000e+05 1.639680522202979773e-05 1.639680522202979773e-05 3.432075800446909852e-06 3.432075800446909852e-06 1.917383315230836160e-06 1.917383315230836160e-06
1.504500000000000000e+04 1.504500000000000000e+05 7.897382602095603943e-05 7.897382602095603943e-05 3.254960347476298921e-06 3.254960347476298921e-06 1.829993948376795743e-06 1.829993948376795743e-06
1.529400000000000000e+04 1.529400000000000000e+05 4.713978705694898963e-05 4.713978705694898963e-05 3.097727585554821417e-06 3.097727585554821417e-06 1.754384811647469178e-06 1.754384811647469178e-06
1.554800000000000000e+04 1.554800000000000000e+05 3.791092603933066130e-05 3.791092603933066130e-05 2.956376874863053672e-06 2.956376874863053672e-06 2.219782800239045173e-06 2.219782800239045173e-06
1.580700000000000000e+04 1.580700000000000000e+05 1.791011345630977303e-05 1.791011345630977303e-05 2.883711658796528354e-06 2.883711658796528354e-06 1.631240934329980519e-06 1.631240934329980519e-06
1.606900000000000000e+04 1.606900000000000000e+05 1.309015988226747140e-05 1.309015988226747140e-05 4.246707703714491799e-06 4.246707703714491799e-06 1.577895886839542072e-06 1.577895886839542072e-06
1.633600000000000000e+04 1.633600000000000000e+05 1.279853404412278906e-05 1.279853404412278906e-05 3.102574737567920238e-06 3.102574737567920238e-06 1.557387349748751149e-06 1.557387349748751149e-06
1.660700000000000000e+04 1.660700000000000000e+05 1.784191772458143532e-05 1.784191772458143532e-05 2.537531827329075895e-06 2.537531827329075895e-06 1.565803700032120105e-06 1.565803700032120105e-06
1.688300000000000000e+04 1.688300000000000000e+05 1.537588104838505387e-05 1.537588104838505387e-05 2.589031737443292513e-06 2.589031737443292513e-06 1.502525151408917736e-06 1.502525151408917736e-06
1.716300000000000000e+04 1.716300000000000000e+05 1.525461539131356403e-05 1.525461539131356403e-05 2.590702024463098496e-06 2.590702024463098496e-06 1.450767513233586214e-06 1.450767513233586214e-06
1.744800000000000000e+04 1.744800000000000000e+05 1.487688768975203857e-05 1.487688768975203857e-05 5.033788056607590988e-06 5.033788056607590988e-06 1.397678033754345961e-06 1.397678033754345961e-06
1.773800000000000000e+04 1.773800000000000000e+05 1.370124300592578948e-05 1.370124300592578948e-05 5.144451279193162918e-06 5.144451279193162918e-06 1.405085868100286461e-06 1.405085868100286461e-06
1.803300000000000000e+04 1.803300000000000000e+05 1.445103043806739151e-05 1.445103043806739151e-05 4.965997504768893123e-06 4.965997504768893123e-06 1.351818923467362765e-06 1.351818923467362765e-06
1.833200000000000000e+04 1.833200000000000000e+05 1.217569570144405589e-05 1.217569570144405589e-05 2.194390390286571346e-06 2.194390390286571346e-06 1.305407636209565680e-06 1.305407636209565680e-06
1.863700000000000000e+04 1.863700000000000000e+05 1.142848122981376946e-05 1.142848122981376946e-05 2.334270675419247709e-06 2.334270675419247709e-06 1.282070229535747785e-06 1.282070229535747785e-06
1.894600000000000000e+04 1.894600000000000000e+05 2.805290569085627794e-05 2.805290569085627794e-05 2.149369720427785069e-06 2.149369720427785069e-06 1.373657710246334318e-06 1.373657710246334318e-06
1.926100000000000000e+04 1.926100000000000000e+05 9.769935786607675254e-06 9.769935786607675254e-06 2.237663011328550056e-06 2.237663011328550056e-06 2.483641310391249135e-06 2.483641310391249135e-06
1.958100000000000000e+04 1.958100000000000000e+05 1.469998096581548452e-05 1.469998096581548452e-05 2.016868620557943359e-06 2.016868620557943359e-06 1.197217443404952064e-06 1.197217443404952064e-06
1.990600000000000000e+04 1.990600000000000000e+05 1.068401979864574969e-05 1.068401979864574969e-05 1.749864895828068256e-05 1.749864895828068256e-05 1.161576619779225439e-06 1.161576619779225439e-06
2.023700000000000000e+04 2.023700000000000000e+05 8.734126822673715651e-06 8.734126822673715651e-06 1.941047685249941424e-06 1.941047685249941424e-06 1.256975110663915984e-06 1.256975110663915984e-06
2.057300000000000000e+04 2.057300000000000000e+05 9.090723324334248900e-06 9.090723324334248900e-06 1.912514562718570232e-06 1.912514562718570232e-06 1.204152113132295199e-06 1.204152113132295199e-06
2.091400000000000000e+04 2.091400000000000000e+05 8.668270311318337917e-06 8.668270311318337917e-06 2.034805220318958163e-06 2.034805220318958163e-06 1.157671817964001093e-06 1.157671817964001093e-06
2.126200000000000000e+04 2.126200000000000000e+05 8.681904546392615885e-06 8.681904546392615885e-06 2.879615294659743086e-06 2.879615294659743086e-06 1.353335051135218237e-06 1.353335051135218237e-06
2.161500000000000000e+04 2.161500000000000000e+05 9.448879609408322722e-06 9.448879609408322722e-06 1.897187871691130567e-06 1.897187871691130567e-06 1.092845081984705757e-06 1.092845081984705757e-06
2.197400000000000000e+04 2.197400000000000000e+05 7.660317351110279560e-06 7.660317351110279560e-06 1.806986347219208255e-06 1.806986347219208255e-06 1.494195430495892651e-06 1.494195430495892651e-06
2.233900000000000000e+04 2.233900000000000000e+05 1.210080245073186234e-05 1.210080245073186234e-05 1.911119170472375117e-06 1.911119170472375117e-06 1.048646254275809042e-06 1.048646254275809042e-06
2.271000000000000000e+04 2.271000000000000000e+05 1.909082129714079201e-05 1.909082129714079201e-05 1.702077611298591364e-06 1.702077611298591364e-06 1.022255560201301705e-06 1.022255560201301705e-06
2.308700000000000000e+04 2.308700000000000000e+05 7.296456715266685933e-06 7.296456715266685933e-06 3.882000783050898463e-06 3.882000783050898463e-06 9.943213399310479872e-07 9.943213399310479872e-07
2.347000000000000000e+04 2.347000000000000000e+05 6.834038686065468937e-06 6.834038686065468937e-06 1.628767790862184484e-06 1.628767790862184484e-06 9.808003369471407495e-07 9.808003369471407495e-07
2.386000000000000000e+04 2.386000000000000000e+05 7.109957550710532814e-06 7.109957550710532814e-06 1.112307800212875009e-04 1.112307800212875009e-04 1.603899290785193443e-04 1.603899290785193443e-04
2.425600000000000000e+04 2.425600000000000000e+05 6.496044079540297389e-06 6.496044079540297389e-06 1.556701135996263474e-06 1.556701135996263474e-06 1.028398855851264670e-06 1.028398855851264670e-06
2.465900000000000000e+04 2.465900000000000000e+05 5.659728412865661085e-05 5.659728412865661085e-05 1.502967279520817101e-06 1.502967279520817101e-06 9.851739832811290398e-07 9.851739832811290398e-07
2.506900000000000000e+04 2.506900000000000000e+05 6.194348770804936066e-06 6.194348770804936066e-06 1.823697175495908596e-06 1.823697175495908596e-06 9.743541795614873990e-07 9.743541795614873990e-07
2.548500000000000000e+04 2.548500000000000000e+05 7.753397767373826355e-06 7.753397767373826355e-06 1.440087203263828997e-06 1.440087203263828997e-06 1.312434960709651932e-06 1.312434960709651932e-06
2.590800000000000000e+04 2.590800000000000000e+05 6.060417945263907313e-06 6.060417945263907313e-06 2.584262801974546164e-06 2.584262801974546164e-06 3.011270564456935972e-06 3.011270564456935972e-06
2.633800000000000000e+04 2.633800000000000000e+05 5.574522219831123948e-06 5.574522219831123948e-06 2.112627953465562314e-06 2.112627953465562314e-06 8.810858389551867731e-07 8.810858389551867731e-07
2.677600000000000000e+04 2.677600000000000000e+05 9.653206689108628780e-06 9.653206689108628780e-06 1.939942649187287316e-06 1.939942649187287316e-06 5.047734703111927956e-06 5.047734703111927956e-06
2.722000000000000000e+04 2.722000000000000000e+05 7.216391168185509741e-06 7.216391168185509741e-06 1.811986521715880372e-06 1.811986521715880372e-06 8.406709639530163258e-07 8.406709639530163258e-07
2.767200000000000000e+04 2.767200000000000000e+05 6.279796252783853561e-06 6.279796252783853561e-06 1.704347369013703428e-06 1.704347369013703428e-06 1.124840082411537878e-06 1.124840082411537878e-06
2.813200000000000000e+04 2.813200000000000000e+05 5.767476977780461311e-06 5.767476977780461311e-06 1.610678509678109549e-06 1.610678509678109549e-06 8.378592610824853182e-07 8.378592610824853182e-07
2.859900000000000000e+04 2.859900000000000000e+05 7.355247817031340674e-06 7.355247817031340674e-06 1.528173356746265199e-06 1.528173356746265199e-06 8.026279374462319538e-07 8.026279374462319538e-07
2.907400000000000000e+04 2.907400000000000000e+05 5.220686034590471536e-06 5.220686034590471536e-06 1.454099219699855894e-06 1.454099219699855894e-06 8.767286772126681171e-07 8.767286772126681171e-07
2.955700000000000000e+04 2.955700000000000000e+05 6.680044862150680274e-06 6.680044862150680274e-06 1.391137175232870504e-06 1.391137175232870504e-06 7.535488748544594273e-07 7.535488748544594273e-07
3.004800000000000000e+04 3.004800000000000000e+05 1.510662059445166960e-05 1.510662059445166960e-05 1.340906692348653451e-06 1.340906692348653451e-06 7.490354505534924101e-07 7.490354505534924101e-07
3.054700000000000000e+04 3.054700000000000000e+05 4.783853910339530557e-06 4.783853910339530557e-06 1.302895498156431131e-06 1.302895498156431131e-06 7.239862611641001422e-07 7.239862611641001422e-07
3.105400000000000000e+04 3.105400000000000000e+05 4.567129053612006828e-06 4.567129053612006828e-06 1.341853362646361347e-06 1.341853362646361347e-06 8.117923471218091436e-07 8.117923471218091436e-07
3.157000000000000000e+04 3.157000000000000000e+05 4.317277671361807734e-06 4.317277671361807734e-06 1.322014441029750742e-06 1.322014441029750742e-06 7.748888037895085290e-07 7.748888037895085290e-07
3.209400000000000000e+04 3.209400000000000000e+05 4.213530701235868037e-06 4.213530701235868037e-06 1.197685833176365122e-06 1.197685833176365122e-06 7.420527481372118928e-07 7.420527481372118928e-07
3.262700000000000000e+04 3.262700000000000000e+05 4.299501597415655851e-06 4.299501597415655851e-06 1.481118260926450603e-06 1.481118260926450603e-06 7.124289140847395174e-07 7.124289140847395174e-07
3.316900000000000000e+04 3.316900000000000000e+05 3.991788162238663062e-06 3.991788162238663062e-06 1.116814246415742673e-06 1.116814246415742673e-06 6.873700044707220513e-07 6.873700044707220513e-07
3.372000000000000000e+04 3.372000000000000000e+05 4.493685082707088441e-06 4.493685082707088441e-06 1.292126398766413331e-06 1.292126398766413331e-06 6.664092779828933999e-07 6.664092779828933999e-07
3.428000000000000000e+04 3.428000000000000000e+05 3.952448423660825938e-06 3.952448423660825938e-06 1.090969590222812258e-06 1.090969590222812258e-06 6.472894256148720160e-07 6.472894256148720160e-07
3.484900000000000000e+04 3.484900000000000000e+05 3.913668933819280937e-06 3.913668933819280937e-06 1.045422095558024012e-06 1.045422095558024012e-06 9.121735047301626764e-07 9.121735047301626764e-07
3.542800000000000000e+04 3.542800000000000000e+05 3.504299229462048970e-06 3.504299229462048970e-06 1.043708380166208372e-06 1.043708380166208372e-06 6.250758133319322951e-07 6.250758133319322951e-07
3.601600000000000000e+04 3.601600000000000000e+05 3.639861233750707470e-06 3.639861233750707470e-06 1.106652234739158303e-06 1.106652234739158303e-06 6.055590802134247497e-07 6.055590802134247497e-07
3.661400000000000000e+04 3.661400000000000000e+05 3.683969680423615500e-06 3.683969680423615500e-06 1.031113583849219140e-06 1.031113583849219140e-06 6.056359325157245621e-07 6.056359325157245621e-07
3.722300000000000000e+04 3.722300000000000000e+05 3.324096041978918947e-06 3.324096041978918947e-06 9.769049711394472979e-07 9.769049711394472979e-07 5.840001904289238155e-07 5.840001904289238155e-07
3.784100000000000000e+04 3.784100000000000000e+05 1.523190985608380288e-05 1.523190985608380288e-05 1.009713059829664417e-06 1.009713059829664417e-06 6.514197821161360480e-07 6.514197821161360480e-07
3.846900000000000000e+04 3.846900000000000000e+05 3.132197434752015397e-06 3.132197434752015397e-06 1.084534460460417904e-06 1.084534460460417904e-06 6.732454949087696150e-07 6.732454949087696150e-07
3.910800000000000000e+04 3.910800000000000000e+05 3.110590114374645054e-06 3.110590114374645054e-06 9.646121270634466782e-07 9.646121270634466782e-07 6.398909135896246880e-07 6.398909135896246880e-07
3.975700000000000000e+04 3.975700000000000000e+05 2.994933538502664305e-06 2.994933538502664305e-06 9.123290283241658472e-07 9.123290283241658472e-07 6.105984766691108234e-07 6.105984766691108234e-07
4.041800000000000000e+04 4.041800000000000000e+05 3.171717708028154448e-06 3.171717708028154448e-06 8.840061695991607849e-07 8.840061695991607849e-07 5.843509143232950009e-07 5.843509143232950009e-07
4.108900000000000000e+04 4.108900000000000000e+05 3.231111350032733753e-06 3.231111350032733753e-06 9.178787649943842553e-07 9.178787649943842553e-07 5.607236062132869847e-07 5.607236062132869847e-07
4.177100000000000000e+04 4.177100000000000000e+05 2.905921519413823262e-06 2.905921519413823262e-06 1.095849256671499461e-06 1.095849256671499461e-06 5.398119355959352106e-07 5.398119355959352106e-07
4.246500000000000000e+04 4.246500000000000000e+05 1.909953789436258376e-05 1.909953789436258376e-05 9.982240953831933439e-07 9.982240953831933439e-07 5.252630899121868424e-07 5.252630899121868424e-07
4.317000000000000000e+04 4.317000000000000000e+05 2.847396899596787989e-06 2.847396899596787989e-06 9.441621386940823868e-07 9.441621386940823868e-07 8.932603350331191905e-07 8.932603350331191905e-07
4.388700000000000000e+04 4.388700000000000000e+05 1.535447700007352978e-05 1.535447700007352978e-05 8.975461582849675324e-07 8.975461582849675324e-07 5.088073748993338086e-07 5.088073748993338086e-07
4.461600000000000000e+04 4.461600000000000000e+05 3.247457243560347706e-06 3.247457243560347706e-06 8.571503258281154558e-07 8.571503258281154558e-07 6.872803623991785571e-07 6.872803623991785571e-07
4.535700000000000000e+04 4.535700000000000000e+05 2.532575763325439766e-06 2.532575763325439766e-06 8.216584319598041475e-07 8.216584319598041475e-07 4.993325433133577462e-07 4.993325433133577462e-07
4.611000000000000000e+04 4.611000000000000000e+05 2.552099431341048330e-06 2.552099431341048330e-06 1.579797390149906278e-05 1.579797390149906278e-05 4.799375119546311907e-07 4.799375119546311907e-07
4.687600000000000000e+04 4.687600000000000000e+05 9.683415555628016591e-06 9.683415555628016591e-06 7.627417630828858819e-07 7.627417630828858819e-07 4.638084192265523598e-07 4.638084192265523598e-07
4.765400000000000000e+04 4.765400000000000000e+05 2.471138941473327577e-06 2.471138941473327577e-06 7.661408858439244796e-07 7.661408858439244796e-07 8.594195242039859295e-05 8.594195242039859295e-05
4.844600000000000000e+04 4.844600000000000000e+05 2.417695213807746768e-06 2.417695213807746768e-06 7.421757572956266813e-07 7.421757572956266813e-07 4.544089335922762984e-07 4.544089335922762984e-07
4.925000000000000000e+04 4.925000000000000000e+05 2.426275841571623459e-06 2.426275841571623459e-06 7.093472618180385325e-07 7.093472618180385325e-07 4.375523872113262769e-07 4.375523872113262769e-07
5.006800000000000000e+04 5.006800000000000000e+05 2.643339030328206718e-06 2.643339030328206718e-06 6.946061148482840508e-07 6.946061148482840508e-07 2.217326255049556494e-06 2.217326255049556494e-06
5.090000000000000000e+04 5.090000000000000000e+05 2.319225814062519930e-06 2.319225814062519930e-06 6.670369430139544420e-07 6.670369430139544420e-07 4.156493673690420110e-07 4.156493673690420110e-07
5.174500000000000000e+04 5.174500000000000000e+05 2.569053776824148372e-06 2.569053776824148372e-06 6.561180271091870964e-06 6.561180271091870964e-06 4.090613003882026533e-07 4.090613003882026533e-07
5.260400000000000000e+04 5.260400000000000000e+05 2.166638296330347657e-06 2.166638296330347657e-06 6.371530503201938700e-07 6.371530503201938700e-07 4.738907932733127382e-07 4.738907932733127382e-07
5.347800000000000000e+04 5.347800000000000000e+05 2.283936510139028542e-06 2.283936510139028542e-06 6.295703087744186632e-07 6.295703087744186632e-07 3.909544261659902986e-07 3.909544261659902986e-07
5.436600000000000000e+04 5.436600000000000000e+05 3.510465376166393980e-06 3.510465376166393980e-06 8.070540502558287699e-07 8.070540502558287699e-07 4.289633466214581858e-07 4.289633466214581858e-07
5.526900000000000000e+04 5.526900000000000000e+05 2.145157395716523752e-06 2.145157395716523752e-06 7.511466151299828198e-07 7.511466151299828198e-07 4.449107962045673048e-07 4.449107962045673048e-07
5.618700000000000000e+04 5.618700000000000000e+05 1.874569875326415058e-06 1.874569875326415058e-06 7.097098091435327660e-07 7.097098091435327660e-07 4.231130503740132554e-07 4.231130503740132554e-07
5.712000000000000000e+04 5.712000000000000000e+05 1.880503077700268477e-06 1.880503077700268477e-06 6.737586772942449898e-07 6.737586772942449898e-07 4.040247176817501895e-07 4.040247176817501895e-07
5.806900000000000000e+04 5.806900000000000000e+05 2.198942638642620295e-06 2.198942638642620295e-06 6.467412276833783835e-07 6.467412276833783835e-07 3.869356532959500328e-07 3.869356532959500328e-07
5.903300000000000000e+04 5.903300000000000000e+05 1.957322183443466201e-06 1.957322183443466201e-06 6.160767043184023350e-07 6.160767043184023350e-07 3.718478751579823438e-07 3.718478751579823438e-07
6.001300000000000000e+04 6.001300000000000000e+05 1.794921672626514919e-06 1.794921672626514919e-06 2.528886216168757528e-05 2.528886216168757528e-05 3.600599711717222817e-07 3.600599711717222817e-07
6.101000000000000000e+04 6.101000000000000000e+05 1.997051185753662139e-06 1.997051185753662139e-06 4.307280960347270593e-06 4.307280960347270593e-06 3.624053874773380812e-07 3.624053874773380812e-07
6.202300000000000000e+04 6.202300000000000000e+05 1.686924861132865772e-06 1.686924861132865772e-06 5.604020429927913938e-07 5.604020429927913938e-07 3.481980002106865868e-07 3.481980002106865868e-07
6.305300000000000000e+04 6.305300000000000000e+05 2.424446938675828278e-05 2.424446938675828278e-05 6.792183171455690172e-07 6.792183171455690172e-07 3.356777256158238743e-07 3.356777256158238743e-07
6.410000000000000000e+04 6.410000000000000000e+05 2.628297579576610588e-06 2.628297579576610588e-06 6.032072406014776789e-07 6.032072406014776789e-07 3.393873271306802053e-07 3.393873271306802053e-07
6.516500000000000000e+04 6.516500000000000000e+05 2.173937673433101736e-06 2.173937673433101736e-06 5.729927465836226474e-07 5.729927465836226474e-07 3.265097916482773144e-07 3.265097916482773144e-07
6.624700000000000000e+04 6.624700000000000000e+05 1.864089881564723328e-06 1.864089881564723328e-06 5.465465164888883010e-07 5.465465164888883010e-07 4.951965365762589499e-06 4.951965365762589499e-06
6.734700000000000000e+04 6.734700000000000000e+05 1.794865283955004998e-06 1.794865283955004998e-06 6.966762384763569571e-07 6.966762384763569571e-07 3.176707537022593897e-07 3.176707537022593897e-07
6.846600000000000000e+04 6.846600000000000000e+05 1.596186734786897432e-06 1.596186734786897432e-06 5.042371640229248442e-07 5.042371640229248442e-07 3.018342908944759984e-07 3.018342908944759984e-07
6.960300000000000000e+04 6.960300000000000000e+05 1.688471229499555193e-06 1.688471229499555193e-06 4.935632205160800368e-07 4.935632205160800368e-07 2.944883590316749178e-07 2.944883590316749178e-07
7.075800000000000000e+04 7.075800000000000000e+05 1.481825734117592219e-06 1.481825734117592219e-06 4.739144685572682647e-07 4.739144685572682647e-07 2.887716732402623165e-07 2.887716732402623165e-07
7.193400000000000000e+04 7.193400000000000000e+05 1.754836375766899437e-06 1.754836375766899437e-06 5.531334181796410121e-07 5.531334181796410121e-07 2.831475853781739715e-07 2.831475853781739715e-07
7.312800000000000000e+04 7.312800000000000000e+05 1.528205871181853581e-06 1.528205871181853581e-06 6.115146788943093270e-07 6.115146788943093270e-07 2.741922742188762641e-07 2.741922742188762641e-07
7.434300000000000000e+04 7.434300000000000000e+05 1.414200141880428419e-06 1.414200141880428419e-06 4.550302890038437909e-07 4.550302890038437909e-07 5.255589030639384873e-07 5.255589030639384873e-07
7.557700000000000000e+04 7.557700000000000000e+05 1.316205839430040214e-06 1.316205839430040214e-06 4.374443847154907417e-07 4.374443847154907417e-07 4.685771557433326961e-07 4.685771557433326961e-07
7.683200000000000000e+04 7.683200000000000000e+05 1.412901497133134399e-06 1.412901497133134399e-06 4.335615244599466678e-07 4.335615244599466678e-07 4.265721145202405751e-07 4.265721145202405751e-07
7.810800000000000000e+04 7.810800000000000000e+05 1.285464350075926632e-06 1.285464350075926632e-06 4.271072953088150825e-07 4.271072953088150825e-07 3.935010681743733585e-07 3.935010681743733585e-07
7.940500000000000000e+04 7.940500000000000000e+05 1.290704062739678193e-06 1.290704062739678193e-06 4.072982164871064015e-07 4.072982164871064015e-07 3.663230643269344000e-07 3.663230643269344000e-07
8.072400000000000000e+04 8.072400000000000000e+05 1.281143454434641171e-06 1.281143454434641171e-06 4.081728377514082240e-07 4.081728377514082240e-07 3.433564188526361249e-07 3.433564188526361249e-07
8.206500000000000000e+04 8.206500000000000000e+05 1.165569415206846315e-06 1.165569415206846315e-06 1.253342816198710352e-06 1.253342816198710352e-06 3.235884378227638081e-07 3.235884378227638081e-07
8.342800000000000000e+04 8.342800000000000000e+05 1.132977558881975710e-06 1.132977558881975710e-06 3.858939408019068651e-07 3.858939408019068651e-07 3.063041731365956366e-07 3.063041731365956366e-07
8.481300000000000000e+04 8.481300000000000000e+05 1.162076273431011941e-06 1.162076273431011941e-06 5.213114491198211908e-07 5.213114491198211908e-07 2.909977183662704192e-07 2.909977183662704192e-07
8.622100000000000000e+04 8.622100000000000000e+05 1.175545094156404957e-06 1.175545094156404957e-06 3.630595983850071207e-07 3.630595983850071207e-07 2.775317113901110133e-07 2.775317113901110133e-07
8.765300000000000000e+04 8.765300000000000000e+05 1.082803805729781743e-06 1.082803805729781743e-06 3.727036812506412389e-07 3.727036812506412389e-07 2.662642089035216486e-07 2.662642089035216486e-07
8.910900000000000000e+04 8.910900000000000000e+05 1.280055471397645306e-06 1.280055471397645306e-06 3.576194558263523504e-07 3.576194558263523504e-07 4.545381671050563455e-07 4.545381671050563455e-07
9.058900000000000000e+04 9.058900000000000000e+05 1.155092377302935347e-06 1.155092377302935347e-06 3.656352305370091926e-07 3.656352305370091926e-07 2.495007436209562002e-07 2.495007436209562002e-07
9.209300000000000000e+04 9.209300000000000000e+05 1.103208774111408275e-06 1.103208774111408275e-06 3.378254689323512139e-07 3.378254689323512139e-07 2.393967406533192843e-07 2.393967406533192843e-07
9.362300000000000000e+04 9.362300000000000000e+05 1.047326918524049688e-06 1.047326918524049688e-06 6.934716338946600445e-07 6.934716338946600445e-07 2.315159122190380003e-07 2.315159122190380003e-07
9.517700000000000000e+04 9.517700000000000000e+05 1.217759972860221751e-06 1.217759972860221751e-06 4.534824711299734190e-07 4.534824711299734190e-07 2.306748285718640545e-07 2.306748285718640545e-07
9.675800000000000000e+04 9.675800000000000000e+05 1.040295046550454572e-06 1.040295046550454572e-06 4.217658897687215358e-07 4.217658897687215358e-07 2.221662356305387220e-07 2.221662356305387220e-07
9.836500000000000000e+04 9.836500000000000000e+05 1.049684783538396005e-06 1.049684783538396005e-06 3.965387236348760780e-07 3.965387236348760780e-07 2.166496528843708802e-07 2.166496528843708802e-07
9.999800000000000000e+04 9.999800000000000000e+05 1.050161245075287297e-06 1.050161245075287297e-06 3.749428856281156186e-07 3.749428856281156186e-07 2.089009853989409748e-07 2.089009853989409748e-07


==> dat/results_deconv_noise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 8.935487270355224609e-02 1.656967252492904663e-01 8.731251955032348633e-02 1.643700003623962402e-01 8.978535234928131104e-02 1.672114580869674683e-01
2.000000000000000000e+00 2.000000000000000000e+01 8.873737603425979614e-02 1.652010232210159302e-01 8.670708537101745605e-02 1.639085412025451660e-01 8.783143758773803711e-02 1.655107140541076660e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.797309547662734985e-02 1.646092832088470459e-01 8.604840934276580811e-02 1.634124219417572021e-01 8.694221079349517822e-02 1.648963391780853271e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.718327432870864868e-02 1.640308350324630737e-01 8.546848595142364502e-02 1.629843711853027344e-01 8.661991357803344727e-02 1.648640781641006470e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.646057546138763428e-02 1.635084897279739380e-01 8.500835299491882324e-02 1.626608371734619141e-01 8.614065498113632202e-02 1.646731942892074585e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.583724498748779297e-02 1.630715876817703247e-01 8.465074002742767334e-02 1.624216437339782715e-01 8.534430712461471558e-02 1.641655266284942627e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.531463146209716797e-02 1.627072095870971680e-01 8.435917645692825317e-02 1.622434407472610474e-01 8.441532403230667114e-02 1.635254174470901489e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.488199859857559204e-02 1.623992621898651123e-01 8.410322666168212891e-02 1.621002852916717529e-01 8.359416574239730835e-02 1.629604250192642212e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.451949059963226318e-02 1.621407270431518555e-01 8.386542648077011108e-02 1.619706600904464722e-01 8.300145715475082397e-02 1.625832319259643555e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.421429246664047241e-02 1.619229912757873535e-01 8.363623917102813721e-02 1.618497371673583984e-01 8.262833952903747559e-02 1.623989939689636230e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.395551890134811401e-02 1.617428958415985107e-01 8.341664075851440430e-02 1.617390513420104980e-01 8.237141370773315430e-02 1.623166650533676147e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.373755216598510742e-02 1.615903675556182861e-01 8.321342617273330688e-02 1.616428494453430176e-01 8.212657272815704346e-02 1.622452437877655029e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.355513215065002441e-02 1.614659726619720459e-01 8.302713185548782349e-02 1.615672409534454346e-01 8.184494823217391968e-02 1.621359586715698242e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.340411633253097534e-02 1.613664478063583374e-01 8.286205679178237915e-02 1.615125387907028198e-01 8.152636885643005371e-02 1.619938611984252930e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.327911049127578735e-02 1.612902283668518066e-01 8.271688222885131836e-02 1.614777892827987671e-01 8.120095729827880859e-02 1.618583500385284424e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.317488431930541992e-02 1.612315177917480469e-01 8.258971571922302246e-02 1.614634096622467041e-01 8.090671896934509277e-02 1.617636978626251221e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.308655023574829102e-02 1.611875146627426147e-01 8.247660100460052490e-02 1.614671051502227783e-01 8.064833283424377441e-02 1.617244184017181396e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.301138132810592651e-02 1.611566245555877686e-01 8.237372338771820068e-02 1.614838540554046631e-01 8.040591329336166382e-02 1.617256700992584229e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.294690400362014771e-02 1.611368060111999512e-01 8.227744698524475098e-02 1.615100800991058350e-01 8.015793561935424805e-02 1.617556065320968628e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.289040625095367432e-02 1.611247211694717407e-01 8.218455314636230469e-02 1.615422517061233521e-01 7.989868521690368652e-02 1.618033498525619507e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.284064382314682007e-02 1.611196100711822510e-01 8.209291100502014160e-02 1.615781784057617188e-01 7.963117957115173340e-02 1.618598401546478271e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.279578387737274170e-02 1.611202955245971680e-01 8.199838548898696899e-02 1.616162359714508057e-01 7.935002446174621582e-02 1.619212627410888672e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.275486528873443604e-02 1.611259579658508301e-01 8.190158009529113770e-02 1.616545170545578003e-01 7.905121147632598877e-02 1.619918644428253174e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.271666616201400757e-02 1.611352562904357910e-01 8.180294930934906006e-02 1.616936177015304565e-01 7.873345911502838135e-02 1.620757430791854858e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.268101513385772705e-02 1.611476093530654907e-01 8.170473575592041016e-02 1.617333292961120605e-01 7.840304821729660034e-02 1.621760129928588867e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.264739066362380981e-02 1.611622869968414307e-01 8.160656690597534180e-02 1.617736369371414185e-01 7.806324958801269531e-02 1.622925698757171631e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.261513710021972656e-02 1.611787229776382446e-01 8.150795102119445801e-02 1.618155092000961304e-01 7.770800590515136719e-02 1.624239832162857056e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.258353173732757568e-02 1.611962914466857910e-01 8.141013234853744507e-02 1.618577241897583008e-01 7.733664661645889282e-02 1.625692248344421387e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.255246281623840332e-02 1.612149178981781006e-01 8.131167292594909668e-02 1.618995517492294312e-01 7.694876939058303833e-02 1.627268344163894653e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.252181112766265869e-02 1.612344682216644287e-01 8.121016621589660645e-02 1.619416773319244385e-01 7.654154300689697266e-02 1.628985255956649780e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.249108493328094482e-02 1.612546443939208984e-01 8.110520243644714355e-02 1.619839072227478027e-01 7.611565291881561279e-02 1.630880236625671387e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.245979249477386475e-02 1.612755060195922852e-01 8.099623024463653564e-02 1.620264649391174316e-01 7.567033171653747559e-02 1.632955968379974365e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.242808282375335693e-02 1.612967699766159058e-01 8.088485151529312134e-02 1.620716899633407593e-01 7.520517706871032715e-02 1.635222733020782471e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.239597082138061523e-02 1.613181978464126587e-01 8.077052235603332520e-02 1.621198654174804688e-01 7.471527159214019775e-02 1.637694090604782104e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.236332237720489502e-02 1.613400280475616455e-01 8.065302670001983643e-02 1.621709913015365601e-01 7.420301437377929688e-02 1.640363782644271851e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.233028650283813477e-02 1.613621115684509277e-01 8.053305745124816895e-02 1.622263640165328979e-01 7.366818934679031372e-02 1.643234491348266602e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.229660242795944214e-02 1.613844186067581177e-01 8.041040599346160889e-02 1.622862219810485840e-01 7.311038672924041748e-02 1.646320074796676636e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.226216584444046021e-02 1.614066660404205322e-01 8.028621971607208252e-02 1.623501777648925781e-01 7.253074645996093750e-02 1.649673879146575928e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.222712576389312744e-02 1.614287793636322021e-01 8.015928417444229126e-02 1.624180525541305542e-01 7.192093133926391602e-02 1.653306782245635986e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.219138532876968384e-02 1.614512503147125244e-01 8.002907782793045044e-02 1.624896973371505737e-01 7.127882540225982666e-02 1.657169163227081299e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.215482532978057861e-02 1.614742279052734375e-01 7.989579439163208008e-02 1.625643968582153320e-01 7.061684131622314453e-02 1.661233901977539062e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.211758732795715332e-02 1.614977270364761353e-01 7.975870370864868164e-02 1.626414358615875244e-01 6.992410123348236084e-02 1.665548086166381836e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.208010345697402954e-02 1.615218669176101685e-01 7.961674779653549194e-02 1.627199798822402954e-01 6.919987499713897705e-02 1.670193374156951904e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.204227685928344727e-02 1.615465581417083740e-01 7.946939766407012939e-02 1.627998948097229004e-01 6.845093518495559692e-02 1.675109863281250000e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.200359344482421875e-02 1.615721285343170166e-01 7.931893318891525269e-02 1.628813147544860840e-01 6.767720729112625122e-02 1.680262982845306396e-01
4.600000000000000000e+01 4.600000000000000000e+02 8.196408301591873169e-02 1.615984737873077393e-01 7.916462421417236328e-02 1.629653424024581909e-01 6.687507778406143188e-02 1.685650646686553955e-01
4.700000000000000000e+01 4.700000000000000000e+02 8.192374557256698608e-02 1.616258770227432251e-01 7.900650799274444580e-02 1.630523502826690674e-01 6.604155898094177246e-02 1.691367924213409424e-01
4.800000000000000000e+01 4.800000000000000000e+02 8.188267052173614502e-02 1.616546809673309326e-01 7.884471118450164795e-02 1.631419956684112549e-01 6.518289446830749512e-02 1.697368025779724121e-01
4.900000000000000000e+01 4.900000000000000000e+02 8.184078335762023926e-02 1.616848409175872803e-01 7.867868244647979736e-02 1.632341742515563965e-01 6.429839134216308594e-02 1.703431308269500732e-01
5.000000000000000000e+01 5.000000000000000000e+02 8.179806172847747803e-02 1.617163121700286865e-01 7.850700616836547852e-02 1.633293479681015015e-01 6.339813768863677979e-02 1.709818542003631592e-01
5.100000000000000000e+01 5.100000000000000000e+02 8.175470679998397827e-02 1.617487072944641113e-01 7.833041995763778687e-02 1.634277850389480591e-01 6.249264627695083618e-02 1.716667711734771729e-01
5.200000000000000000e+01 5.200000000000000000e+02 8.171044290065765381e-02 1.617822349071502686e-01 7.814957201480865479e-02 1.635308861732482910e-01 6.162092834711074829e-02 1.723636984825134277e-01
5.300000000000000000e+01 5.300000000000000000e+02 8.166534453630447388e-02 1.618166118860244751e-01 7.796351611614227295e-02 1.636390089988708496e-01 6.076464802026748657e-02 1.730936616659164429e-01
5.400000000000000000e+01 5.400000000000000000e+02 8.161932229995727539e-02 1.618517935276031494e-01 7.777269184589385986e-02 1.637514829635620117e-01 5.975830554962158203e-02 1.738477051258087158e-01
5.500000000000000000e+01 5.500000000000000000e+02 8.157275617122650146e-02 1.618876308202743530e-01 7.757663726806640625e-02 1.638684719800949097e-01 5.869875103235244751e-02 1.746113747358322144e-01
5.600000000000000000e+01 5.600000000000000000e+02 8.152526617050170898e-02 1.619244813919067383e-01 7.737439870834350586e-02 1.639885306358337402e-01 5.764921754598617554e-02 1.753960996866226196e-01
5.700000000000000000e+01 5.700000000000000000e+02 8.147678524255752563e-02 1.619622558355331421e-01 7.716640084981918335e-02 1.641122698783874512e-01 5.675033479928970337e-02 1.761966645717620850e-01
5.800000000000000000e+01 5.800000000000000000e+02 8.142732083797454834e-02 1.620006859302520752e-01 7.695329934358596802e-02 1.642405092716217041e-01 5.608088523149490356e-02 1.769995391368865967e-01
5.900000000000000000e+01 5.900000000000000000e+02 8.137684315443038940e-02 1.620398610830307007e-01 7.673469185829162598e-02 1.643724590539932251e-01 5.471777170896530151e-02 1.778823137283325195e-01
6.000000000000000000e+01 6.000000000000000000e+02 8.132548630237579346e-02 1.620798408985137939e-01 7.651003450155258179e-02 1.645089238882064819e-01 5.353270098567008972e-02 1.787001788616180420e-01
6.100000000000000000e+01 6.100000000000000000e+02 8.127306401729583740e-02 1.621206253767013550e-01 7.627989351749420166e-02 1.646497249603271484e-01 5.256675556302070618e-02 1.795602440834045410e-01
6.200000000000000000e+01 6.200000000000000000e+02 8.121974766254425049e-02 1.621623039245605469e-01 7.604426890611648560e-02 1.647957712411880493e-01 5.204315856099128723e-02 1.804473698139190674e-01
6.300000000000000000e+01 6.300000000000000000e+02 8.116554468870162964e-02 1.622047424316406250e-01 7.580273598432540894e-02 1.649481356143951416e-01 5.114162713289260864e-02 1.813013404607772827e-01
6.400000000000000000e+01 6.400000000000000000e+02 8.111038804054260254e-02 1.622481346130371094e-01 7.555532455444335938e-02 1.651059240102767944e-01 4.983275383710861206e-02 1.821364164352416992e-01
6.500000000000000000e+01 6.500000000000000000e+02 8.105422556400299072e-02 1.622925102710723877e-01 7.530221343040466309e-02 1.652669906616210938e-01 4.807575792074203491e-02 1.830317378044128418e-01
6.600000000000000000e+01 6.600000000000000000e+02 8.099704980850219727e-02 1.623376309871673584e-01 7.504330575466156006e-02 1.654304862022399902e-01 4.746342450380325317e-02 1.838793605566024780e-01
6.700000000000000000e+01 6.700000000000000000e+02 8.093884587287902832e-02 1.623831987380981445e-01 7.477831095457077026e-02 1.655982732772827148e-01 4.800515621900558472e-02 1.847210079431533813e-01
6.800000000000000000e+01 6.800000000000000000e+02 8.087939769029617310e-02 1.624292731285095215e-01 7.450778782367706299e-02 1.657715737819671631e-01 4.683214053511619568e-02 1.858517378568649292e-01
7.000000000000000000e+01 7.000000000000000000e+02 8.075705170631408691e-02 1.625231802463531494e-01 7.394793629646301270e-02 1.661308854818344116e-01 4.436926543712615967e-02 1.872062683105468750e-01
7.100000000000000000e+01 7.100000000000000000e+02 8.069423586130142212e-02 1.625714153051376343e-01 7.365895062685012817e-02 1.663182973861694336e-01 4.391803592443466187e-02 1.882730871438980103e-01
7.200000000000000000e+01 7.200000000000000000e+02 8.063010871410369873e-02 1.626203656196594238e-01 7.336383312940597534e-02 1.665098071098327637e-01 4.352540522813796997e-02 1.888887584209442139e-01
7.300000000000000000e+01 7.300000000000000000e+02 8.056470751762390137e-02 1.626700013875961304e-01 7.306334376335144043e-02 1.667084544897079468e-01 4.239382594823837280e-02 1.894707232713699341e-01
7.400000000000000000e+01 7.400000000000000000e+02 8.049818128347396851e-02 1.627203375101089478e-01 7.275642454624176025e-02 1.669133305549621582e-01 4.147766530513763428e-02 1.905752718448638916e-01
7.600000000000000000e+01 7.600000000000000000e+02 8.036140352487564087e-02 1.628239154815673828e-01 7.212412357330322266e-02 1.673282086849212646e-01 3.947101533412933350e-02 1.918120980262756348e-01
7.700000000000000000e+01 7.700000000000000000e+02 8.029127120971679688e-02 1.628774106502532959e-01 7.179929316043853760e-02 1.675404608249664307e-01 3.974065184593200684e-02 1.925791800022125244e-01
7.800000000000000000e+01 7.800000000000000000e+02 8.021992444992065430e-02 1.629320085048675537e-01 7.146754115819931030e-02 1.677597612142562866e-01 3.859227895736694336e-02 1.931107044219970703e-01
7.900000000000000000e+01 7.900000000000000000e+02 8.014741539955139160e-02 1.629875004291534424e-01 7.112990319728851318e-02 1.679845452308654785e-01 3.701772540807723999e-02 1.943497657775878906e-01
8.100000000000000000e+01 8.100000000000000000e+02 7.999864965677261353e-02 1.631003022193908691e-01 7.043540477752685547e-02 1.684394925832748413e-01 3.607717156410217285e-02 1.962575912475585938e-01
8.200000000000000000e+01 8.200000000000000000e+02 7.992236316204071045e-02 1.631575971841812134e-01 7.007937133312225342e-02 1.686722934246063232e-01 3.578923642635345459e-02 1.961674392223358154e-01
8.300000000000000000e+01 8.300000000000000000e+02 7.984481751918792725e-02 1.632153689861297607e-01 6.971712410449981689e-02 1.689134836196899414e-01 3.559426218271255493e-02 1.973601728677749634e-01
8.500000000000000000e+01 8.500000000000000000e+02 7.968612015247344971e-02 1.633329987525939941e-01 6.897402554750442505e-02 1.694050431251525879e-01 3.266735374927520752e-02 1.987802386283874512e-01
8.600000000000000000e+01 8.600000000000000000e+02 7.960483431816101074e-02 1.633935570716857910e-01 6.859453022480010986e-02 1.696543991565704346e-01 3.161669522523880005e-02 1.990071237087249756e-01
8.800000000000000000e+01 8.800000000000000000e+02 7.943812757730484009e-02 1.635174900293350220e-01 6.781743466854095459e-02 1.701669096946716309e-01 3.029884770512580872e-02 2.007322311401367188e-01
8.900000000000000000e+01 8.900000000000000000e+02 7.935266941785812378e-02 1.635807603597640991e-01 6.742100417613983154e-02 1.704302430152893066e-01 3.033388592302799225e-02 2.011614143848419189e-01
9.100000000000000000e+01 9.100000000000000000e+02 7.917752116918563843e-02 1.637084037065505981e-01 6.661640107631683350e-02 1.709601879119873047e-01 2.804218046367168427e-02 2.029960155487060547e-01
9.200000000000000000e+01 9.200000000000000000e+02 7.908800244331359863e-02 1.637731790542602539e-01 6.620161980390548706e-02 1.712346225976943970e-01 2.819565311074256897e-02 2.040806561708450317e-01
9.400000000000000000e+01 9.400000000000000000e+02 7.890477776527404785e-02 1.639054119586944580e-01 6.535249203443527222e-02 1.717882454395294189e-01 2.878496795892715454e-02 2.054376304149627686e-01
9.500000000000000000e+01 9.500000000000000000e+02 7.881113141775131226e-02 1.639722585678100586e-01 6.492184102535247803e-02 1.720696538686752319e-01 2.758698910474777222e-02 2.067476361989974976e-01
9.700000000000000000e+01 9.700000000000000000e+02 7.861986756324768066e-02 1.641076803207397461e-01 6.405027210712432861e-02 1.726405918598175049e-01 3.010214865207672119e-02 2.084094583988189697e-01
9.900000000000000000e+01 9.900000000000000000e+02 7.842345535755157471e-02 1.642457842826843262e-01 6.316988170146942139e-02 1.732165217399597168e-01 2.884513884782791138e-02 2.083946913480758667e-01
1.000000000000000000e+02 1.000000000000000000e+03 7.832293212413787842e-02 1.643164157867431641e-01 6.272778660058975220e-02 1.735101342201232910e-01 2.607605792582035065e-02 2.078683078289031982e-01
1.020000000000000000e+02 1.020000000000000000e+03 7.811748236417770386e-02 1.644627600908279419e-01 6.182800978422164917e-02 1.741207093000411987e-01 2.368376217782497406e-02 2.093164324760437012e-01
1.040000000000000000e+02 1.040000000000000000e+03 7.790652662515640259e-02 1.646110117435455322e-01 6.090807914733886719e-02 1.747549325227737427e-01 2.257042005658149719e-02 2.104665786027908325e-01
1.050000000000000000e+02 1.050000000000000000e+03 7.779906690120697021e-02 1.646867692470550537e-01 6.044285744428634644e-02 1.750652641057968140e-01 2.309005521237850189e-02 2.123798727989196777e-01
1.070000000000000000e+02 1.070000000000000000e+03 7.758032530546188354e-02 1.648417711257934570e-01 5.948619171977043152e-02 1.757123172283172607e-01 2.174137718975543976e-02 2.121751308441162109e-01
1.090000000000000000e+02 1.090000000000000000e+03 7.735553383827209473e-02 1.650000214576721191e-01 5.853298306465148926e-02 1.763747930526733398e-01 2.116888016462326050e-02 2.140184044837951660e-01
1.110000000000000000e+02 1.110000000000000000e+03 7.712531089782714844e-02 1.651638448238372803e-01 5.757389217615127563e-02 1.770469844341278076e-01 1.821781694889068604e-02 2.156473100185394287e-01
1.120000000000000000e+02 1.120000000000000000e+03 7.700803875923156738e-02 1.652472913265228271e-01 5.710800737142562866e-02 1.774366050958633423e-01 1.811876520514488220e-02 2.157154381275177002e-01
1.140000000000000000e+02 1.140000000000000000e+03 7.676848024129867554e-02 1.654186099767684937e-01 5.635247379541397095e-02 1.781455129384994507e-01 1.619341224431991577e-02 2.180193662643432617e-01
1.160000000000000000e+02 1.160000000000000000e+03 7.652303576469421387e-02 1.655951440334320068e-01 5.520118772983551025e-02 1.788505017757415771e-01 1.385688129812479019e-02 2.197300046682357788e-01
1.180000000000000000e+02 1.180000000000000000e+03 7.627165317535400391e-02 1.657676249742507935e-01 5.434432625770568848e-02 1.795386523008346558e-01 1.320972666144371033e-02 2.204587161540985107e-01
1.200000000000000000e+02 1.200000000000000000e+03 7.601497322320938110e-02 1.659430861473083496e-01 5.305582657456398010e-02 1.802847385406494141e-01 1.255244109779596329e-02 2.220571488142013550e-01
1.220000000000000000e+02 1.220000000000000000e+03 7.575297355651855469e-02 1.661224216222763062e-01 5.237716436386108398e-02 1.810650974512100220e-01 1.101345103234052658e-02 2.238357663154602051e-01
1.240000000000000000e+02 1.240000000000000000e+03 7.548578083515167236e-02 1.663067936897277832e-01 5.154386162757873535e-02 1.816960871219635010e-01 9.616029448807239532e-03 2.253536880016326904e-01
1.260000000000000000e+02 1.260000000000000000e+03 7.521250844001770020e-02 1.664946377277374268e-01 5.022507905960083008e-02 1.824737191200256348e-01 9.023459628224372864e-03 2.265632897615432739e-01
1.280000000000000000e+02 1.280000000000000000e+03 7.493320107460021973e-02 1.666896641254425049e-01 4.943849146366119385e-02 1.832743585109710693e-01 8.741714060306549072e-03 2.279858589172363281e-01
1.310000000000000000e+02 1.310000000000000000e+03 7.450389862060546875e-02 1.669870465993881226e-01 4.760960116982460022e-02 1.844691336154937744e-01 6.853910163044929504e-03 2.291183471679687500e-01
1.330000000000000000e+02 1.330000000000000000e+03 7.421095669269561768e-02 1.671832203865051270e-01 4.637642949819564819e-02 1.852607727050781250e-01 6.391426548361778259e-03 2.302784919738769531e-01
1.350000000000000000e+02 1.350000000000000000e+03 7.391251623630523682e-02 1.673846691846847534e-01 4.595338553190231323e-02 1.861003339290618896e-01 5.612971261143684387e-03 2.312194257974624634e-01
1.370000000000000000e+02 1.370000000000000000e+03 7.360863685607910156e-02 1.675918102264404297e-01 4.461845755577087402e-02 1.868515163660049438e-01 5.063692573457956314e-03 2.314862012863159180e-01
1.390000000000000000e+02 1.390000000000000000e+03 7.330045104026794434e-02 1.678037345409393311e-01 4.476742446422576904e-02 1.875775456428527832e-01 4.651413299143314362e-03 2.322797179222106934e-01
1.420000000000000000e+02 1.420000000000000000e+03 7.282812148332595825e-02 1.681202650070190430e-01 4.365033656358718872e-02 1.890272051095962524e-01 4.156410694122314453e-03 2.332125306129455566e-01
1.440000000000000000e+02 1.440000000000000000e+03 7.250618934631347656e-02 1.683470904827117920e-01 4.331432282924652100e-02 1.893952488899230957e-01 3.734019352123141289e-03 2.338390350341796875e-01
1.470000000000000000e+02 1.470000000000000000e+03 7.201412320137023926e-02 1.686973720788955688e-01 4.217781499028205872e-02 1.906358152627944946e-01 3.240426536649465561e-03 2.346284091472625732e-01
1.490000000000000000e+02 1.490000000000000000e+03 7.167984545230865479e-02 1.689307987689971924e-01 4.156104475259780884e-02 1.911956965923309326e-01 2.988218097016215324e-03 2.350675165653228760e-01
1.510000000000000000e+02 1.510000000000000000e+03 7.134037464857101440e-02 1.691734492778778076e-01 4.178486019372940063e-02 1.917896121740341187e-01 2.746122190728783607e-03 2.353831827640533447e-01
1.540000000000000000e+02 1.540000000000000000e+03 7.082205265760421753e-02 1.695505082607269287e-01 3.865551948547363281e-02 1.931504905223846436e-01 2.434202935546636581e-03 2.358967363834381104e-01
1.570000000000000000e+02 1.570000000000000000e+03 7.029397785663604736e-02 1.699268668889999390e-01 3.721553459763526917e-02 1.942585855722427368e-01 2.170919207856059074e-03 2.364246547222137451e-01
1.590000000000000000e+02 1.590000000000000000e+03 6.993684172630310059e-02 1.701808422803878784e-01 3.586725145578384399e-02 1.954020559787750244e-01 2.058309968560934067e-03 2.366427481174468994e-01
1.620000000000000000e+02 1.620000000000000000e+03 6.939533352851867676e-02 1.705776602029800415e-01 3.453460335731506348e-02 1.964930891990661621e-01 1.858507166616618633e-03 2.370708435773849487e-01
1.640000000000000000e+02 1.640000000000000000e+03 6.902780383825302124e-02 1.708568781614303589e-01 3.372329846024513245e-02 1.971490234136581421e-01 1.779888290911912918e-03 2.373176813125610352e-01
1.670000000000000000e+02 1.670000000000000000e+03 6.846675276756286621e-02 1.712727248668670654e-01 3.375134617090225220e-02 1.990155428647994995e-01 1.896502217277884483e-03 2.376489788293838501e-01
1.700000000000000000e+02 1.700000000000000000e+03 6.789734959602355957e-02 1.716987490653991699e-01 3.267048299312591553e-02 1.996270120143890381e-01 2.513378160074353218e-03 2.376480698585510254e-01
1.730000000000000000e+02 1.730000000000000000e+03 6.731958687305450439e-02 1.721205413341522217e-01 3.137766569852828979e-02 2.001887261867523193e-01 2.010716358199715614e-03 2.381915152072906494e-01
1.760000000000000000e+02 1.760000000000000000e+03 6.674145907163619995e-02 1.725609302520751953e-01 3.107479400932788849e-02 2.016376405954360962e-01 2.870498225092887878e-03 2.378677725791931152e-01
1.790000000000000000e+02 1.790000000000000000e+03 6.616392731666564941e-02 1.730224639177322388e-01 2.880727127194404602e-02 2.027154266834259033e-01 2.156033646315336227e-03 2.382324934005737305e-01
1.820000000000000000e+02 1.820000000000000000e+03 6.554578244686126709e-02 1.734657585620880127e-01 2.951722592115402222e-02 2.035838514566421509e-01 1.628837781026959419e-03 2.386659234762191772e-01
1.850000000000000000e+02 1.850000000000000000e+03 6.494329869747161865e-02 1.739206612110137939e-01 2.732148021459579468e-02 2.042526304721832275e-01 1.524713239632546902e-03 2.387791872024536133e-01
1.880000000000000000e+02 1.880000000000000000e+03 6.440076231956481934e-02 1.743983328342437744e-01 2.627950161695480347e-02 2.056748867034912109e-01 1.420001732185482979e-03 2.390641272068023682e-01
1.910000000000000000e+02 1.910000000000000000e+03 6.377152353525161743e-02 1.748862266540527344e-01 2.575712278485298157e-02 2.072798013687133789e-01 1.174160744994878769e-03 2.392876148223876953e-01
1.940000000000000000e+02 1.940000000000000000e+03 6.309841573238372803e-02 1.753922998905181885e-01 2.463298290967941284e-02 2.077735364437103271e-01 1.079976558685302734e-03 2.395493239164352417e-01
1.970000000000000000e+02 1.970000000000000000e+03 6.259001046419143677e-02 1.758970320224761963e-01 2.380324155092239380e-02 2.097142636775970459e-01 1.026671612635254860e-03 2.398397028446197510e-01
2.010000000000000000e+02 2.010000000000000000e+03 6.165891513228416443e-02 1.765389442443847656e-01 2.279239147901535034e-02 2.111313194036483765e-01 1.204747240990400314e-03 2.400387227535247803e-01
2.040000000000000000e+02 2.040000000000000000e+03 6.098834797739982605e-02 1.770835667848587036e-01 2.218646183609962463e-02 2.115820348262786865e-01 1.215268159285187721e-03 2.400690317153930664e-01
2.070000000000000000e+02 2.070000000000000000e+03 6.039951369166374207e-02 1.775367558002471924e-01 2.255475148558616638e-02 2.122021913528442383e-01 8.546970784664154053e-04 2.403588742017745972e-01
2.110000000000000000e+02 2.110000000000000000e+03 5.992629006505012512e-02 1.782787740230560303e-01 2.280545979738235474e-02 2.133199423551559448e-01 8.035678183659911156e-04 2.404597699642181396e-01
2.140000000000000000e+02 2.140000000000000000e+03 5.885968729853630066e-02 1.788135021924972534e-01 2.131264656782150269e-02 2.142253369092941284e-01 7.993968902155756950e-04 2.404957562685012817e-01
2.180000000000000000e+02 2.180000000000000000e+03 5.816517025232315063e-02 1.794877648353576660e-01 2.237101644277572632e-02 2.145273536443710327e-01 6.619021878577768803e-04 2.407337129116058350e-01
2.210000000000000000e+02 2.210000000000000000e+03 5.771416798233985901e-02 1.800473779439926147e-01 1.999523676931858063e-02 2.154943794012069702e-01 5.600978620350360870e-04 2.408260405063629150e-01
2.250000000000000000e+02 2.250000000000000000e+03 5.659917742013931274e-02 1.806599497795104980e-01 1.860393024981021881e-02 2.169204950332641602e-01 5.332783912308514118e-04 2.409751713275909424e-01
2.290000000000000000e+02 2.290000000000000000e+03 5.596894025802612305e-02 1.814479231834411621e-01 1.829823479056358337e-02 2.180196046829223633e-01 5.027134902775287628e-04 2.411166876554489136e-01
2.330000000000000000e+02 2.330000000000000000e+03 5.503135174512863159e-02 1.822887361049652100e-01 1.736456342041492462e-02 2.188415825366973877e-01 5.087169702164828777e-04 2.412680089473724365e-01
2.370000000000000000e+02 2.370000000000000000e+03 5.419579148292541504e-02 1.829729676246643066e-01 1.529851555824279785e-02 2.200262397527694702e-01 6.825716118328273296e-04 2.413052916526794434e-01
2.400000000000000000e+02 2.400000000000000000e+03 5.386481434106826782e-02 1.835565268993377686e-01 1.374575495719909668e-02 2.213476896286010742e-01 7.285356987267732620e-04 2.414501011371612549e-01
2.440000000000000000e+02 2.440000000000000000e+03 5.235145241022109985e-02 1.843343526124954224e-01 1.361111178994178772e-02 2.222444117069244385e-01 5.899278912693262100e-04 2.414548248052597046e-01
2.490000000000000000e+02 2.490000000000000000e+03 5.194772034883499146e-02 1.852221786975860596e-01 1.142957806587219238e-02 2.238031178712844849e-01 4.379175370559096336e-04 2.415621876716613770e-01
2.530000000000000000e+02 2.530000000000000000e+03 5.079030245542526245e-02 1.859991401433944702e-01 1.051387563347816467e-02 2.248183488845825195e-01 4.384330532047897577e-04 2.417152225971221924e-01
2.570000000000000000e+02 2.570000000000000000e+03 5.013533681631088257e-02 1.866469383239746094e-01 9.979683905839920044e-03 2.257321178913116455e-01 6.926867645233869553e-04 2.418312728404998779e-01
2.610000000000000000e+02 2.610000000000000000e+03 4.979784414172172546e-02 1.873850524425506592e-01 9.631306864321231842e-03 2.261332571506500244e-01 1.259645679965615273e-03 2.417731881141662598e-01
2.660000000000000000e+02 2.660000000000000000e+03 4.942343384027481079e-02 1.881375014781951904e-01 1.067760400474071503e-02 2.269983291625976562e-01 1.121375476941466331e-03 2.418176978826522827e-01
2.700000000000000000e+02 2.700000000000000000e+03 4.788235202431678772e-02 1.890676021575927734e-01 1.098811905831098557e-02 2.272785604000091553e-01 1.013130182400345802e-03 2.418449521064758301e-01
2.740000000000000000e+02 2.740000000000000000e+03 4.827153310179710388e-02 1.895130425691604614e-01 9.029175154864788055e-03 2.284545004367828369e-01 7.847831584513187408e-04 2.417839616537094116e-01
2.790000000000000000e+02 2.790000000000000000e+03 4.709568619728088379e-02 1.901901215314865112e-01 9.332975372672080994e-03 2.288036346435546875e-01 4.471733118407428265e-04 2.419450879096984863e-01
2.840000000000000000e+02 2.840000000000000000e+03 4.677821323275566101e-02 1.914781928062438965e-01 8.503730408847332001e-03 2.294778674840927124e-01 3.700165543705224991e-04 2.420849800109863281e-01
2.880000000000000000e+02 2.880000000000000000e+03 4.551660269498825073e-02 1.921357363462448120e-01 8.115724660456180573e-03 2.303219437599182129e-01 2.858429506886750460e-04 2.422555983066558838e-01
2.930000000000000000e+02 2.930000000000000000e+03 4.496248438954353333e-02 1.924304962158203125e-01 7.593934424221515656e-03 2.308522164821624756e-01 2.941024722531437874e-04 2.423689663410186768e-01
2.980000000000000000e+02 2.980000000000000000e+03 4.304337128996849060e-02 1.938505172729492188e-01 7.074767723679542542e-03 2.314482033252716064e-01 2.860260428860783577e-04 2.423388957977294922e-01
3.030000000000000000e+02 3.030000000000000000e+03 4.329464584589004517e-02 1.948335170745849609e-01 6.398048717528581619e-03 2.320756614208221436e-01 3.990169207099825144e-04 2.424764037132263184e-01
3.080000000000000000e+02 3.080000000000000000e+03 4.558062553405761719e-02 1.954225748777389526e-01 5.702798254787921906e-03 2.328833937644958496e-01 2.468830789439380169e-04 2.424621582031250000e-01
3.130000000000000000e+02 3.130000000000000000e+03 4.301107674837112427e-02 1.961816549301147461e-01 5.176315549761056900e-03 2.334004938602447510e-01 2.543640730436891317e-04 2.424953579902648926e-01
3.180000000000000000e+02 3.180000000000000000e+03 4.197091236710548401e-02 1.966979652643203735e-01 4.921799991279840469e-03 2.341367006301879883e-01 2.031623444054275751e-04 2.426009774208068848e-01
3.240000000000000000e+02 3.240000000000000000e+03 4.261391609907150269e-02 1.976079493761062622e-01 4.516448359936475754e-03 2.346572279930114746e-01 1.791463582776486874e-04 2.427125573158264160e-01
3.290000000000000000e+02 3.290000000000000000e+03 4.201026260852813721e-02 1.982564330101013184e-01 4.223968833684921265e-03 2.348044365644454956e-01 1.849088730523362756e-04 2.427623569965362549e-01
3.340000000000000000e+02 3.340000000000000000e+03 4.043200239539146423e-02 1.988256871700286865e-01 3.410974517464637756e-03 2.355716079473495483e-01 2.909018658101558685e-04 2.428198754787445068e-01
3.400000000000000000e+02 3.400000000000000000e+03 3.748155012726783752e-02 2.001158595085144043e-01 4.212344996631145477e-03 2.355341315269470215e-01 2.683891216292977333e-04 2.428765147924423218e-01
3.460000000000000000e+02 3.460000000000000000e+03 3.714076429605484009e-02 2.008772194385528564e-01 5.327145569026470184e-03 2.353850454092025757e-01 2.116539690177887678e-04 2.428742945194244385e-01
3.510000000000000000e+02 3.510000000000000000e+03 3.604628145694732666e-02 2.014770060777664185e-01 6.596936844289302826e-03 2.354032844305038452e-01 2.290127886226400733e-04 2.429317235946655273e-01
3.570000000000000000e+02 3.570000000000000000e+03 3.458276763558387756e-02 2.028865516185760498e-01 5.413118749856948853e-03 2.356602847576141357e-01 2.221856266260147095e-04 2.430059313774108887e-01
3.630000000000000000e+02 3.630000000000000000e+03 3.673836588859558105e-02 2.029885649681091309e-01 4.487326368689537048e-03 2.369521558284759521e-01 2.282727364217862487e-04 2.430893927812576294e-01
3.690000000000000000e+02 3.690000000000000000e+03 3.558395057916641235e-02 2.040065228939056396e-01 3.464052919298410416e-03 2.372869849205017090e-01 2.841532113961875439e-04 2.431443482637405396e-01
3.750000000000000000e+02 3.750000000000000000e+03 3.340581059455871582e-02 2.053037285804748535e-01 3.033932531252503395e-03 2.375501245260238647e-01 3.208624257240444422e-04 2.431156039237976074e-01
3.820000000000000000e+02 3.820000000000000000e+03 3.450149297714233398e-02 2.061690092086791992e-01 2.392065711319446564e-03 2.380275279283523560e-01 1.956120104296132922e-04 2.431594431400299072e-01
3.880000000000000000e+02 3.880000000000000000e+03 3.564793616533279419e-02 2.069876790046691895e-01 1.983975293114781380e-03 2.383078634738922119e-01 1.444206864107400179e-04 2.432346045970916748e-01
3.940000000000000000e+02 3.940000000000000000e+03 3.583319485187530518e-02 2.068490087985992432e-01 2.275338862091302872e-03 2.384058535099029541e-01 1.131344470195472240e-04 2.432479560375213623e-01
4.010000000000000000e+02 4.010000000000000000e+03 3.014066442847251892e-02 2.084326297044754028e-01 2.877446822822093964e-03 2.380841225385665894e-01 9.995723667088896036e-05 2.433126270771026611e-01
4.080000000000000000e+02 4.080000000000000000e+03 3.103771992027759552e-02 2.091057002544403076e-01 3.152598859742283821e-03 2.381938397884368896e-01 9.853267692960798740e-05 2.433602809906005859e-01
4.140000000000000000e+02 4.140000000000000000e+03 2.911846339702606201e-02 2.098678797483444214e-01 2.950418274849653244e-03 2.388272881507873535e-01 1.111322126234881580e-04 2.434010207653045654e-01
4.210000000000000000e+02 4.210000000000000000e+03 2.920270338654518127e-02 2.102679908275604248e-01 2.128318417817354202e-03 2.391224503517150879e-01 2.022990374825894833e-04 2.433987557888031006e-01
4.280000000000000000e+02 4.280000000000000000e+03 2.844409085810184479e-02 2.115364074707031250e-01 1.558830961585044861e-03 2.395551502704620361e-01 1.706294133327901363e-04 2.434526681900024414e-01
4.350000000000000000e+02 4.350000000000000000e+03 2.867546305060386658e-02 2.123394906520843506e-01 1.770389964804053307e-03 2.395501732826232910e-01 2.375890617258846760e-04 2.434584796428680420e-01
4.430000000000000000e+02 4.430000000000000000e+03 2.809468656778335571e-02 2.128999531269073486e-01 1.558660645969212055e-03 2.397304177284240723e-01 1.563818950671702623e-04 2.434879839420318604e-01
4.500000000000000000e+02 4.500000000000000000e+03 2.674627676606178284e-02 2.135841548442840576e-01 1.618803245946764946e-03 2.400022596120834351e-01 1.535269111627712846e-04 2.435456514358520508e-01
4.580000000000000000e+02 4.580000000000000000e+03 2.675314433872699738e-02 2.145014107227325439e-01 2.263801172375679016e-03 2.399597615003585815e-01 1.586913713254034519e-04 2.435872554779052734e-01
4.650000000000000000e+02 4.650000000000000000e+03 2.659679949283599854e-02 2.152555584907531738e-01 2.627506852149963379e-03 2.400103658437728882e-01 9.584492363501340151e-05 2.436025142669677734e-01
4.730000000000000000e+02 4.730000000000000000e+03 2.481349557638168335e-02 2.161658108234405518e-01 1.663343166001141071e-03 2.404689490795135498e-01 8.428960427409037948e-05 2.436339557170867920e-01
4.810000000000000000e+02 4.810000000000000000e+03 2.363680303096771240e-02 2.164954096078872681e-01 1.475201919674873352e-03 2.404808700084686279e-01 8.714960858924314380e-05 2.436625063419342041e-01
4.890000000000000000e+02 4.890000000000000000e+03 2.265826240181922913e-02 2.177943289279937744e-01 1.257793861441314220e-03 2.406979054212570190e-01 8.708081441000103951e-05 2.436972260475158691e-01
4.970000000000000000e+02 4.970000000000000000e+03 2.105253934860229492e-02 2.184378206729888916e-01 9.283137042075395584e-04 2.408464252948760986e-01 8.479742973577231169e-05 2.437053471803665161e-01
5.050000000000000000e+02 5.050000000000000000e+03 2.210013568401336670e-02 2.190353423357009888e-01 1.021383563056588173e-03 2.409421801567077637e-01 1.335221895715221763e-04 2.437183111906051636e-01
5.140000000000000000e+02 5.140000000000000000e+03 2.301941625773906708e-02 2.194447070360183716e-01 1.086269272491335869e-03 2.410360574722290039e-01 1.013824221445247531e-04 2.437648773193359375e-01
5.220000000000000000e+02 5.220000000000000000e+03 2.591023407876491547e-02 2.198988497257232666e-01 1.201882492750883102e-03 2.410090863704681396e-01 9.882316953735426068e-05 2.437784224748611450e-01
5.310000000000000000e+02 5.310000000000000000e+03 2.275869622826576233e-02 2.204824686050415039e-01 9.808382019400596619e-04 2.413570582866668701e-01 1.140475214924663305e-04 2.438575774431228638e-01
5.400000000000000000e+02 5.400000000000000000e+03 2.144213393330574036e-02 2.212758511304855347e-01 9.791173506528139114e-04 2.414132654666900635e-01 1.520384539617225528e-04 2.438440471887588501e-01
5.490000000000000000e+02 5.490000000000000000e+03 1.930379122495651245e-02 2.221306562423706055e-01 8.734475122764706612e-04 2.415466904640197754e-01 1.438752951798960567e-04 2.438611686229705811e-01
5.580000000000000000e+02 5.580000000000000000e+03 2.011731453239917755e-02 2.223518490791320801e-01 1.336231944151222706e-03 2.414963394403457642e-01 6.272405153140425682e-05 2.438716441392898560e-01
5.670000000000000000e+02 5.670000000000000000e+03 1.822287775576114655e-02 2.227818369865417480e-01 1.348539255559444427e-03 2.414161413908004761e-01 5.104616138851270080e-05 2.439056485891342163e-01
5.760000000000000000e+02 5.760000000000000000e+03 1.803278177976608276e-02 2.239023447036743164e-01 1.038729213178157806e-03 2.416669726371765137e-01 4.745343903778120875e-05 2.439299672842025757e-01
5.860000000000000000e+02 5.860000000000000000e+03 1.750566437840461731e-02 2.249741703271865845e-01 6.840418791398406029e-04 2.417829632759094238e-01 5.325056554283946753e-05 2.439643889665603638e-01
5.960000000000000000e+02 5.960000000000000000e+03 1.685458980500698090e-02 2.253181934356689453e-01 6.826140452176332474e-04 2.418650686740875244e-01 8.432986214756965637e-05 2.439839392900466919e-01
6.060000000000000000e+02 6.060000000000000000e+03 1.635595038533210754e-02 2.257364094257354736e-01 8.116238750517368317e-04 2.418638169765472412e-01 7.363413169514387846e-05 2.440011501312255859e-01
6.160000000000000000e+02 6.160000000000000000e+03 1.873700320720672607e-02 2.265672385692596436e-01 8.081272826530039310e-04 2.418529391288757324e-01 7.670388731639832258e-05 2.440492063760757446e-01
6.260000000000000000e+02 6.260000000000000000e+03 1.689352653920650482e-02 2.263603657484054565e-01 9.911169763654470444e-04 2.419497668743133545e-01 2.146998012904077768e-04 2.440497279167175293e-01
6.360000000000000000e+02 6.360000000000000000e+03 1.580490730702877045e-02 2.272979319095611572e-01 1.044566393829882145e-03 2.421703338623046875e-01 2.617893624119460583e-04 2.440128028392791748e-01
6.470000000000000000e+02 6.470000000000000000e+03 1.571887359023094177e-02 2.278379201889038086e-01 6.225532270036637783e-04 2.423335313796997070e-01 1.245731691597029567e-04 2.440398335456848145e-01
6.580000000000000000e+02 6.580000000000000000e+03 1.411014795303344727e-02 2.279136478900909424e-01 4.475952300708740950e-04 2.423290610313415527e-01 5.424016853794455528e-05 2.440630644559860229e-01
6.690000000000000000e+02 6.690000000000000000e+03 1.514281891286373138e-02 2.290522158145904541e-01 9.240843937732279301e-04 2.421571314334869385e-01 3.577392635634168983e-05 2.440661042928695679e-01
6.800000000000000000e+02 6.800000000000000000e+03 1.321909576654434204e-02 2.294589877128601074e-01 5.351360887289047241e-04 2.423496544361114502e-01 3.152946374029852450e-05 2.441013455390930176e-01
6.910000000000000000e+02 6.910000000000000000e+03 1.228177547454833984e-02 2.299454063177108765e-01 6.165825761854648590e-04 2.424170970916748047e-01 2.970945206470787525e-05 2.441266477108001709e-01
7.020000000000000000e+02 7.020000000000000000e+03 1.132636424154043198e-02 2.303539514541625977e-01 6.211233558133244514e-04 2.424761056900024414e-01 3.170192940160632133e-05 2.441534548997879028e-01
7.140000000000000000e+02 7.140000000000000000e+03 1.206702552735805511e-02 2.311134636402130127e-01 5.980785936117172241e-04 2.425469756126403809e-01 1.029210397973656654e-04 2.441943883895874023e-01
7.260000000000000000e+02 7.260000000000000000e+03 1.351387146860361099e-02 2.309328615665435791e-01 7.967737037688493729e-04 2.425785362720489502e-01 1.750348310451954603e-04 2.442269921302795410e-01
7.380000000000000000e+02 7.380000000000000000e+03 1.315565593540668488e-02 2.316596806049346924e-01 5.587405175901949406e-04 2.426328957080841064e-01 1.660062989685684443e-04 2.441122531890869141e-01
7.500000000000000000e+02 7.500000000000000000e+03 1.166378706693649292e-02 2.317731082439422607e-01 3.741864929907023907e-04 2.427705973386764526e-01 1.069908466888591647e-04 2.441287934780120850e-01
7.630000000000000000e+02 7.630000000000000000e+03 1.157202851027250290e-02 2.322575449943542480e-01 3.351394843775779009e-04 2.427468299865722656e-01 4.679767880588769913e-05 2.441703230142593384e-01
7.750000000000000000e+02 7.750000000000000000e+03 1.144226547330617905e-02 2.322468161582946777e-01 3.936238936148583889e-04 2.428199499845504761e-01 3.093476698268204927e-05 2.441823184490203857e-01
7.880000000000000000e+02 7.880000000000000000e+03 1.103918440639972687e-02 2.330964803695678711e-01 4.784324555657804012e-04 2.429040521383285522e-01 2.459551615174859762e-05 2.442055344581604004e-01
8.010000000000000000e+02 8.010000000000000000e+03 1.160813774913549423e-02 2.333375215530395508e-01 4.852215643040835857e-04 2.429208755493164062e-01 2.213680272689089179e-05 2.442336678504943848e-01
8.150000000000000000e+02 8.150000000000000000e+03 1.033555530011653900e-02 2.338860630989074707e-01 5.055589135736227036e-04 2.429850697517395020e-01 2.102117105096112937e-05 2.442658841609954834e-01
8.280000000000000000e+02 8.280000000000000000e+03 1.064079813659191132e-02 2.335739433765411377e-01 2.723484940361231565e-04 2.430378347635269165e-01 2.062353814835660160e-05 2.442844808101654053e-01
8.420000000000000000e+02 8.420000000000000000e+03 9.829921647906303406e-03 2.343579381704330444e-01 4.412220441736280918e-04 2.430693805217742920e-01 2.703868813114240766e-05 2.443046569824218750e-01
8.560000000000000000e+02 8.560000000000000000e+03 9.746327996253967285e-03 2.350027263164520264e-01 4.522759700194001198e-04 2.431889623403549194e-01 5.560313002206385136e-05 2.443300485610961914e-01
8.700000000000000000e+02 8.700000000000000000e+03 9.567935019731521606e-03 2.351018190383911133e-01 3.424298774916678667e-04 2.431948184967041016e-01 2.062721032416447997e-04 2.443501949310302734e-01
8.850000000000000000e+02 8.850000000000000000e+03 9.131023660302162170e-03 2.352549433708190918e-01 2.853103796951472759e-04 2.431514114141464233e-01 1.184294524136930704e-04 2.442143559455871582e-01
8.990000000000000000e+02 8.990000000000000000e+03 8.405386470258235931e-03 2.360202670097351074e-01 7.869008695706725121e-04 2.430806607007980347e-01 2.436246722936630249e-05 2.443113625049591064e-01
9.140000000000000000e+02 9.140000000000000000e+03 7.976670749485492706e-03 2.361230403184890747e-01 3.250381851103156805e-04 2.431834042072296143e-01 2.296586353622842580e-05 2.443111091852188110e-01
9.300000000000000000e+02 9.300000000000000000e+03 8.212583139538764954e-03 2.362797260284423828e-01 2.368996792938560247e-04 2.433134913444519043e-01 1.767531284713186324e-05 2.443421185016632080e-01
9.450000000000000000e+02 9.450000000000000000e+03 8.355377241969108582e-03 2.362383455038070679e-01 1.812362752389162779e-04 2.433055937290191650e-01 1.599989809619728476e-05 2.443707734346389771e-01
9.610000000000000000e+02 9.610000000000000000e+03 8.107058703899383545e-03 2.370023131370544434e-01 3.076998691540211439e-04 2.433701455593109131e-01 1.547237479826435447e-05 2.443912774324417114e-01
9.770000000000000000e+02 9.770000000000000000e+03 7.942851632833480835e-03 2.370262742042541504e-01 3.485176712274551392e-04 2.433009892702102661e-01 2.139872231055051088e-05 2.444058656692504883e-01
9.930000000000000000e+02 9.930000000000000000e+03 8.322590962052345276e-03 2.372774183750152588e-01 3.353697829879820347e-04 2.433511912822723389e-01 3.856495459331199527e-05 2.444067001342773438e-01
1.009000000000000000e+03 1.009000000000000000e+04 6.639580242335796356e-03 2.375015020370483398e-01 2.557704865466803312e-04 2.434305399656295776e-01 4.978621291229501367e-05 2.444202899932861328e-01
1.026000000000000000e+03 1.026000000000000000e+04 8.558264933526515961e-03 2.376260459423065186e-01 2.150025684386491776e-04 2.434931993484497070e-01 2.162714190490078181e-05 2.444334030151367188e-01
1.043000000000000000e+03 1.043000000000000000e+04 6.982740480452775955e-03 2.380316257476806641e-01 5.056749796494841576e-04 2.435068637132644653e-01 1.452014566893922165e-05 2.444636672735214233e-01
1.061000000000000000e+03 1.061000000000000000e+04 6.473518442362546921e-03 2.380985617637634277e-01 1.504167157690972090e-04 2.435647249221801758e-01 1.291314219997730106e-05 2.444750964641571045e-01
1.078000000000000000e+03 1.078000000000000000e+04 7.177598774433135986e-03 2.382728606462478638e-01 2.418151416350156069e-04 2.434764206409454346e-01 1.236584466823842376e-05 2.444869875907897949e-01
1.096000000000000000e+03 1.096000000000000000e+04 6.949476432055234909e-03 2.386114001274108887e-01 2.251082914881408215e-04 2.435591220855712891e-01 2.851992030628025532e-05 2.444919794797897339e-01
1.114000000000000000e+03 1.114000000000000000e+04 6.326094269752502441e-03 2.386334240436553955e-01 2.310945419594645500e-04 2.436101287603378296e-01 4.589575473801232874e-05 2.445129156112670898e-01
1.133000000000000000e+03 1.133000000000000000e+04 6.843852344900369644e-03 2.387599945068359375e-01 1.889847626443952322e-04 2.436427474021911621e-01 8.021581743378192186e-05 2.445031851530075073e-01
1.152000000000000000e+03 1.152000000000000000e+04 5.542720202356576920e-03 2.391949146986007690e-01 2.141193835996091366e-04 2.436414659023284912e-01 7.710867794230580330e-05 2.445152401924133301e-01
1.171000000000000000e+03 1.171000000000000000e+04 5.574344657361507416e-03 2.394448220729827881e-01 1.586892467457801104e-04 2.436688244342803955e-01 1.599129973328672349e-05 2.445081472396850586e-01
1.190000000000000000e+03 1.190000000000000000e+04 6.713151466101408005e-03 2.395871877670288086e-01 1.953591709025204182e-04 2.437498271465301514e-01 1.143502959166653454e-05 2.445242404937744141e-01
1.210000000000000000e+03 1.210000000000000000e+04 5.426628515124320984e-03 2.396299242973327637e-01 1.309318467974662781e-04 2.437508404254913330e-01 1.014799090626183897e-05 2.445384562015533447e-01
1.230000000000000000e+03 1.230000000000000000e+04 5.227670073509216309e-03 2.399550378322601318e-01 1.898365153465420008e-04 2.437115609645843506e-01 1.019380943034775555e-05 2.445550262928009033e-01
1.251000000000000000e+03 1.251000000000000000e+04 5.106025841087102890e-03 2.401995658874511719e-01 3.706447023432701826e-04 2.437709569931030273e-01 2.044422762992326170e-05 2.445622086524963379e-01
1.271000000000000000e+03 1.271000000000000000e+04 4.905309528112411499e-03 2.402212768793106079e-01 1.216946184285916388e-04 2.438071817159652710e-01 1.209681795444339514e-05 2.445796579122543335e-01
1.292000000000000000e+03 1.292000000000000000e+04 5.568104796111583710e-03 2.401016652584075928e-01 2.230528334621340036e-04 2.438258826732635498e-01 1.048922877089353278e-05 2.445883899927139282e-01
1.314000000000000000e+03 1.314000000000000000e+04 5.228515248745679855e-03 2.407133579254150391e-01 2.329499111510813236e-04 2.438190281391143799e-01 1.154903930000727996e-05 2.445988655090332031e-01
1.336000000000000000e+03 1.336000000000000000e+04 5.437723360955715179e-03 2.406686991453170776e-01 3.587336977943778038e-04 2.438623756170272827e-01 1.198758764076046646e-05 2.446085959672927856e-01
1.358000000000000000e+03 1.358000000000000000e+04 5.086926743388175964e-03 2.407223135232925415e-01 9.117598528973758221e-05 2.438642829656600952e-01 1.151562901213765144e-05 2.446174025535583496e-01
1.381000000000000000e+03 1.381000000000000000e+04 4.337963182479143143e-03 2.408599257469177246e-01 1.010784762911498547e-04 2.438981831073760986e-01 8.896666258806362748e-06 2.446257919073104858e-01
1.403000000000000000e+03 1.403000000000000000e+04 5.228631198406219482e-03 2.410890609025955200e-01 4.704278835561126471e-04 2.439435422420501709e-01 8.340720341948326677e-06 2.446332126855850220e-01
1.427000000000000000e+03 1.427000000000000000e+04 4.581984132528305054e-03 2.409880608320236206e-01 1.666610187385231256e-04 2.439484447240829468e-01 1.396219158777967095e-05 2.446361333131790161e-01
1.450000000000000000e+03 1.450000000000000000e+04 4.099538549780845642e-03 2.410991936922073364e-01 6.754219793947413564e-05 2.439252585172653198e-01 1.600947871338576078e-04 2.446708679199218750e-01
1.475000000000000000e+03 1.475000000000000000e+04 4.843939095735549927e-03 2.411442101001739502e-01 2.139110292773693800e-04 2.439712285995483398e-01 2.679711906239390373e-04 2.445039898157119751e-01
1.499000000000000000e+03 1.499000000000000000e+04 3.348505124449729919e-03 2.413264513015747070e-01 1.150635653175413609e-04 2.439932525157928467e-01 2.722645331232342869e-05 2.445360869169235229e-01
1.524000000000000000e+03 1.524000000000000000e+04 3.933109343051910400e-03 2.417025566101074219e-01 1.338094298262149096e-04 2.440372854471206665e-01 8.458313459414057434e-06 2.445446550846099854e-01
1.549000000000000000e+03 1.549000000000000000e+04 3.857254050672054291e-03 2.413925081491470337e-01 1.885790697997435927e-04 2.441020160913467407e-01 7.267192813742440194e-06 2.445800602436065674e-01
1.575000000000000000e+03 1.575000000000000000e+04 4.326338879764080048e-03 2.416842877864837646e-01 6.646892870776355267e-05 2.440467327833175659e-01 6.787123311369214207e-06 2.446088939905166626e-01
1.601000000000000000e+03 1.601000000000000000e+04 4.034657962620258331e-03 2.418361157178878784e-01 2.643041661940515041e-04 2.440686970949172974e-01 6.495509296655654907e-06 2.446287721395492554e-01
1.628000000000000000e+03 1.628000000000000000e+04 4.450306762009859085e-03 2.422473728656768799e-01 1.320961164310574532e-04 2.440675050020217896e-01 6.681857030343962833e-06 2.446457147598266602e-01
1.655000000000000000e+03 1.655000000000000000e+04 3.915076144039630890e-03 2.420391738414764404e-01 7.686680328333750367e-05 2.441281080245971680e-01 6.798448339395690709e-06 2.446598112583160400e-01
1.682000000000000000e+03 1.682000000000000000e+04 3.846088191494345665e-03 2.419664561748504639e-01 8.083460852503776550e-05 2.441537082195281982e-01 6.231220140762161463e-06 2.446709722280502319e-01
1.710000000000000000e+03 1.710000000000000000e+04 3.721918677911162376e-03 2.420500963926315308e-01 1.768398506101220846e-04 2.441991716623306274e-01 1.012441498460248113e-05 2.446798682212829590e-01
1.739000000000000000e+03 1.739000000000000000e+04 3.913005348294973373e-03 2.423825860023498535e-01 7.422763883369043469e-05 2.442053556442260742e-01 1.250786408490967005e-05 2.446881383657455444e-01
1.768000000000000000e+03 1.768000000000000000e+04 3.478504484519362450e-03 2.423162311315536499e-01 4.680584970628842711e-05 2.441848516464233398e-01 6.284278242674190551e-06 2.446998953819274902e-01
1.797000000000000000e+03 1.797000000000000000e+04 3.003907157108187675e-03 2.425474822521209717e-01 2.197615976911038160e-04 2.442584484815597534e-01 5.765987225458957255e-06 2.447103261947631836e-01
1.827000000000000000e+03 1.827000000000000000e+04 3.048965241760015488e-03 2.424598336219787598e-01 8.540453563909977674e-05 2.442343384027481079e-01 1.035496461554430425e-05 2.447190880775451660e-01
1.857000000000000000e+03 1.857000000000000000e+04 4.156745504587888718e-03 2.425090223550796509e-01 5.665981734637171030e-05 2.442135214805603027e-01 7.335544978559482843e-06 2.447271198034286499e-01
1.888000000000000000e+03 1.888000000000000000e+04 3.395699430257081985e-03 2.423144876956939697e-01 2.229680394520983100e-04 2.442828416824340820e-01 6.329205461952369660e-06 2.447344660758972168e-01
1.919000000000000000e+03 1.919000000000000000e+04 3.145720809698104858e-03 2.427119165658950806e-01 1.339872251264750957e-04 2.442170083522796631e-01 2.499902075214777142e-05 2.447287142276763916e-01
1.951000000000000000e+03 1.951000000000000000e+04 3.291504923254251480e-03 2.429288178682327271e-01 3.777254823944531381e-05 2.442340999841690063e-01 9.764324931893497705e-05 2.446715980768203735e-01
1.984000000000000000e+03 1.984000000000000000e+04 2.832456724718213081e-03 2.428611069917678833e-01 6.869876233395189047e-05 2.442435920238494873e-01 7.121418548194924369e-06 2.447088956832885742e-01
2.017000000000000000e+03 2.017000000000000000e+04 2.688696607947349548e-03 2.427207678556442261e-01 4.296943079680204391e-04 2.443562895059585571e-01 4.387080480228178203e-06 2.447254061698913574e-01
2.050000000000000000e+03 2.050000000000000000e+04 3.012766828760504723e-03 2.428556084632873535e-01 5.354716267902404070e-05 2.442254424095153809e-01 4.095486474398057908e-06 2.447410225868225098e-01
2.084000000000000000e+03 2.084000000000000000e+04 3.215961391106247902e-03 2.429534643888473511e-01 3.229228241252712905e-05 2.442590594291687012e-01 4.327155693317763507e-06 2.447532415390014648e-01
2.119000000000000000e+03 2.119000000000000000e+04 2.838256303220987320e-03 2.429748475551605225e-01 4.287159754312597215e-05 2.443120330572128296e-01 8.220296876970678568e-06 2.447595447301864624e-01
2.154000000000000000e+03 2.154000000000000000e+04 2.463818527758121490e-03 2.432881146669387817e-01 9.574731666361913085e-05 2.443507462739944458e-01 3.864043719659093767e-06 2.447696030139923096e-01
2.190000000000000000e+03 2.190000000000000000e+04 3.231879323720932007e-03 2.433280348777770996e-01 5.895945650991052389e-05 2.443310320377349854e-01 3.863176061713602394e-06 2.447787821292877197e-01
2.226000000000000000e+03 2.226000000000000000e+04 2.312831114977598190e-03 2.431131005287170410e-01 4.617961167241446674e-05 2.443643510341644287e-01 4.080081907886778936e-06 2.447851300239562988e-01
2.263000000000000000e+03 2.263000000000000000e+04 2.820696216076612473e-03 2.431437969207763672e-01 3.040414412680547684e-05 2.443737834692001343e-01 7.122675015125423670e-06 2.448011189699172974e-01
2.301000000000000000e+03 2.301000000000000000e+04 2.170911524444818497e-03 2.434599101543426514e-01 1.471541327191516757e-04 2.444166243076324463e-01 4.066538167535327375e-06 2.448001205921173096e-01
2.339000000000000000e+03 2.339000000000000000e+04 2.328258007764816284e-03 2.434529662132263184e-01 5.273249553283676505e-05 2.443777322769165039e-01 6.354488505166955292e-06 2.448057681322097778e-01
2.378000000000000000e+03 2.378000000000000000e+04 2.461009658873081207e-03 2.433935403823852539e-01 8.734779839869588614e-05 2.444031238555908203e-01 3.134546204819343984e-06 2.448099851608276367e-01
2.417000000000000000e+03 2.417000000000000000e+04 2.762117655947804451e-03 2.436086535453796387e-01 9.932742977980524302e-05 2.444170415401458740e-01 3.145529262837953866e-06 2.448156625032424927e-01
2.457000000000000000e+03 2.457000000000000000e+04 2.429985674098134041e-03 2.434977293014526367e-01 4.245575837558135390e-05 2.444156706333160400e-01 5.247168701316695660e-06 2.448188960552215576e-01
2.498000000000000000e+03 2.498000000000000000e+04 2.780957147479057312e-03 2.436715066432952881e-01 5.152308949618600309e-05 2.444372028112411499e-01 1.506801054347306490e-04 2.448317408561706543e-01
2.540000000000000000e+03 2.540000000000000000e+04 2.181992400437593460e-03 2.436859607696533203e-01 2.709362524910829961e-05 2.444472759962081909e-01 3.189530252711847425e-05 2.446883022785186768e-01
2.582000000000000000e+03 2.582000000000000000e+04 2.290671691298484802e-03 2.436489909887313843e-01 5.240949030849151313e-05 2.444681227207183838e-01 3.567789917724439874e-06 2.447310686111450195e-01
2.625000000000000000e+03 2.625000000000000000e+04 1.992081524804234505e-03 2.437382191419601440e-01 2.473271888447925448e-05 2.444790303707122803e-01 3.050727173103950918e-06 2.447691708803176880e-01
2.668000000000000000e+03 2.668000000000000000e+04 2.494188025593757629e-03 2.436836659908294678e-01 4.999061347916722298e-04 2.444940358400344849e-01 2.890174073399975896e-06 2.447897642850875854e-01
2.713000000000000000e+03 2.713000000000000000e+04 2.102215075865387917e-03 2.438037395477294922e-01 2.530759593355469406e-05 2.443951070308685303e-01 2.768544618447776884e-06 2.448045015335083008e-01
2.758000000000000000e+03 2.758000000000000000e+04 2.199094742536544800e-03 2.439942061901092529e-01 1.875641282822471112e-05 2.444442063570022583e-01 2.663628947630058974e-06 2.448162734508514404e-01
2.804000000000000000e+03 2.804000000000000000e+04 1.984747359529137611e-03 2.437832653522491455e-01 3.942397597711533308e-05 2.444796860218048096e-01 2.598522996777319349e-06 2.448256313800811768e-01
2.850000000000000000e+03 2.850000000000000000e+04 2.210073173046112061e-03 2.440029978752136230e-01 2.219442103523761034e-05 2.444979846477508545e-01 2.528057166273356415e-06 2.448348402976989746e-01
2.897000000000000000e+03 2.897000000000000000e+04 2.040214370936155319e-03 2.439585328102111816e-01 3.716292849276214838e-05 2.445320934057235718e-01 2.571785898908274248e-06 2.448403090238571167e-01
2.946000000000000000e+03 2.946000000000000000e+04 1.850588712841272354e-03 2.438422590494155884e-01 1.983614129130728543e-05 2.445374131202697754e-01 2.476010422469698824e-06 2.448475360870361328e-01
2.994000000000000000e+03 2.994000000000000000e+04 1.819659839384257793e-03 2.438879311084747314e-01 2.087239554384723306e-04 2.446140348911285400e-01 2.806540805977419950e-06 2.448553740978240967e-01
3.044000000000000000e+03 3.044000000000000000e+04 1.612848835065960884e-03 2.440233528614044189e-01 1.983147012651897967e-05 2.445023357868194580e-01 3.958072738896589726e-06 2.448646724224090576e-01
3.095000000000000000e+03 3.095000000000000000e+04 2.052694093436002731e-03 2.441180944442749023e-01 1.520900332252494991e-05 2.445305585861206055e-01 4.902502496406668797e-06 2.448698282241821289e-01
3.146000000000000000e+03 3.146000000000000000e+04 2.130864188075065613e-03 2.440117299556732178e-01 5.746828537667170167e-05 2.445510327816009521e-01 2.667518401722190902e-06 2.448696494102478027e-01
3.198000000000000000e+03 3.198000000000000000e+04 1.686593517661094666e-03 2.442596107721328735e-01 3.019371251866687089e-05 2.445793151855468750e-01 1.987464656849624589e-06 2.448747158050537109e-01
3.252000000000000000e+03 3.252000000000000000e+04 1.677679829299449921e-03 2.441923469305038452e-01 1.941315531439613551e-05 2.445898950099945068e-01 2.152642991859465837e-06 2.448798716068267822e-01
3.306000000000000000e+03 3.306000000000000000e+04 1.518762554042041302e-03 2.442482560873031616e-01 4.816649015992879868e-05 2.446005642414093018e-01 2.309548335688305087e-06 2.448858916759490967e-01
3.360000000000000000e+03 3.360000000000000000e+04 1.281116390600800514e-03 2.441690862178802490e-01 1.468943082727491856e-04 2.446113228797912598e-01 2.499233232811093330e-06 2.448856532573699951e-01
3.416000000000000000e+03 3.416000000000000000e+04 2.025076188147068024e-03 2.443894445896148682e-01 1.285686266783159226e-05 2.445505559444427490e-01 2.030602900049416348e-06 2.448936402797698975e-01
3.473000000000000000e+03 3.473000000000000000e+04 1.535188872367143631e-03 2.443049103021621704e-01 1.507773413322865963e-05 2.445853799581527710e-01 2.358861365792108700e-06 2.449010014533996582e-01
3.531000000000000000e+03 3.531000000000000000e+04 1.632761908695101738e-03 2.442590892314910889e-01 6.060703890398144722e-05 2.446331977844238281e-01 4.960525984643027186e-05 2.448876500129699707e-01
3.589000000000000000e+03 3.589000000000000000e+04 1.290852902457118034e-03 2.443005144596099854e-01 1.136344053520588204e-05 2.446156442165374756e-01 4.614192221197299659e-06 2.448300719261169434e-01
3.649000000000000000e+03 3.649000000000000000e+04 1.495275413617491722e-03 2.443510442972183228e-01 3.283687692601233721e-05 2.446261942386627197e-01 1.747264377627288923e-06 2.448652088642120361e-01
3.710000000000000000e+03 3.710000000000000000e+04 1.294475281611084938e-03 2.443475127220153809e-01 3.486236528260633349e-05 2.446199804544448853e-01 1.658116161706857383e-06 2.448819726705551147e-01
3.771000000000000000e+03 3.771000000000000000e+04 1.228903187438845634e-03 2.443926632404327393e-01 1.429532403562916443e-05 2.446408271789550781e-01 1.600488076292094775e-06 2.448917627334594727e-01
3.834000000000000000e+03 3.834000000000000000e+04 1.569468644447624683e-03 2.444170713424682617e-01 1.181735751742962748e-05 2.446545660495758057e-01 1.580776370246894658e-06 2.449000179767608643e-01
3.897000000000000000e+03 3.897000000000000000e+04 1.523610670119524002e-03 2.444621026515960693e-01 2.612216849229298532e-05 2.446562349796295166e-01 1.510805759608047083e-06 2.449059486389160156e-01
3.962000000000000000e+03 3.962000000000000000e+04 1.274989917874336243e-03 2.445261627435684204e-01 1.995374259422533214e-05 2.446719408035278320e-01 1.750861883920151740e-06 2.449095845222473145e-01
4.028000000000000000e+03 4.028000000000000000e+04 1.536841853521764278e-03 2.446499168872833252e-01 2.296575694344937801e-04 2.447045743465423584e-01 1.469317794544622302e-06 2.449158430099487305e-01
4.095000000000000000e+03 4.095000000000000000e+04 1.607925165444612503e-03 2.445463240146636963e-01 1.114053156925365329e-05 2.446133941411972046e-01 1.393332013321924023e-06 2.449198812246322632e-01
4.163000000000000000e+03 4.163000000000000000e+04 1.272227382287383080e-03 2.446849644184112549e-01 9.279876394430175424e-06 2.446482032537460327e-01 1.648616034799488261e-06 2.449232339859008789e-01
4.232000000000000000e+03 4.232000000000000000e+04 1.652552513405680656e-03 2.447529435157775879e-01 9.160190529655665159e-06 2.446751296520233154e-01 1.677634827501606196e-06 2.449287474155426025e-01
4.302000000000000000e+03 4.302000000000000000e+04 1.126759452745318413e-03 2.445327490568161011e-01 1.110866105591412634e-05 2.446957677602767944e-01 1.247612317456514575e-06 2.449309229850769043e-01
4.374000000000000000e+03 4.374000000000000000e+04 1.066373661160469055e-03 2.445667088031768799e-01 1.844172074925154448e-04 2.447686642408370972e-01 1.251274625246878713e-06 2.449350357055664062e-01
4.446000000000000000e+03 4.446000000000000000e+04 1.353097148239612579e-03 2.446159720420837402e-01 8.283785064122639596e-06 2.446742504835128784e-01 1.365638809147640131e-06 2.449390292167663574e-01
4.520000000000000000e+03 4.520000000000000000e+04 1.313876244239509106e-03 2.446665465831756592e-01 8.724480721866711974e-06 2.447051107883453369e-01 1.230886027769884095e-06 2.449423223733901978e-01
4.595000000000000000e+03 4.595000000000000000e+04 1.229064771905541420e-03 2.447750270366668701e-01 1.412102210451848805e-05 2.447221577167510986e-01 2.881295358747593127e-06 2.449479699134826660e-01
4.672000000000000000e+03 4.672000000000000000e+04 1.199327292852103710e-03 2.447456419467926025e-01 2.797528759401757270e-05 2.447121143341064453e-01 7.239561909955227748e-06 2.448885738849639893e-01
4.749000000000000000e+03 4.749000000000000000e+04 9.697356726974248886e-04 2.447015643119812012e-01 2.088277324219234288e-05 2.447385787963867188e-01 1.146615659308736213e-06 2.449185699224472046e-01
4.828000000000000000e+03 4.828000000000000000e+04 9.234831668436527252e-04 2.446576654911041260e-01 1.254347625945229083e-05 2.447578310966491699e-01 1.093819491870817728e-06 2.449316084384918213e-01
4.908000000000000000e+03 4.908000000000000000e+04 1.018314622342586517e-03 2.447145879268646240e-01 9.361578122479841113e-06 2.447590231895446777e-01 1.060082468029577285e-06 2.449393570423126221e-01
4.990000000000000000e+03 4.990000000000000000e+04 1.207163790240883827e-03 2.447273433208465576e-01 8.971677743829786777e-06 2.447724938392639160e-01 1.059289161275955848e-06 2.449452877044677734e-01
5.073000000000000000e+03 5.073000000000000000e+04 9.843102889135479927e-04 2.448188066482543945e-01 1.115368795581161976e-04 2.447799444198608398e-01 1.006398633762728423e-06 2.449498772621154785e-01
5.157000000000000000e+03 5.157000000000000000e+04 1.272009219974279404e-03 2.449386119842529297e-01 9.671148291090503335e-06 2.446387410163879395e-01 9.582871598468045704e-07 2.449535727500915527e-01
5.243000000000000000e+03 5.243000000000000000e+04 9.822575375437736511e-04 2.447555959224700928e-01 7.439930413966067135e-06 2.447025477886199951e-01 9.715013220557011664e-07 2.449567914009094238e-01
5.330000000000000000e+03 5.330000000000000000e+04 1.124044181779026985e-03 2.449709028005599976e-01 6.935050350875826553e-06 2.447293698787689209e-01 9.102956823880958837e-07 2.449600994586944580e-01
5.418000000000000000e+03 5.418000000000000000e+04 1.117417123168706894e-03 2.448212206363677979e-01 8.809693099465221167e-06 2.447518110275268555e-01 9.169044687951100059e-07 2.449644505977630615e-01
5.508000000000000000e+03 5.508000000000000000e+04 1.035512192174792290e-03 2.449302077293395996e-01 6.260723694140324369e-06 2.447689175605773926e-01 2.834084398273262195e-06 2.449666261672973633e-01
5.600000000000000000e+03 5.600000000000000000e+04 8.256930741481482983e-04 2.449155151844024658e-01 1.040571078192442656e-05 2.447908818721771240e-01 8.229808940996008459e-07 2.449685037136077881e-01
5.693000000000000000e+03 5.693000000000000000e+04 9.533525444567203522e-04 2.449045479297637939e-01 2.164236502721905708e-05 2.447667270898818970e-01 8.015211392375931609e-07 2.449710965156555176e-01
5.787000000000000000e+03 5.787000000000000000e+04 8.004707051441073418e-04 2.448702156543731689e-01 7.512685897381743416e-06 2.447825223207473755e-01 7.911528427939629182e-07 2.449746131896972656e-01
5.883000000000000000e+03 5.883000000000000000e+04 7.770321099087595940e-04 2.448558360338211060e-01 1.371151847706642002e-05 2.448136508464813232e-01 8.138317753036972135e-07 2.449754327535629272e-01
5.981000000000000000e+03 5.981000000000000000e+04 7.544960826635360718e-04 2.448694258928298950e-01 6.439615390263497829e-06 2.448095828294754028e-01 7.544485924881882966e-07 2.449794411659240723e-01
6.080000000000000000e+03 6.080000000000000000e+04 9.608544642105698586e-04 2.449895888566970825e-01 5.111349310027435422e-06 2.448111474514007568e-01 6.874292921565938741e-06 2.449880093336105347e-01
6.181000000000000000e+03 6.181000000000000000e+04 7.822974002920091152e-04 2.449833601713180542e-01 7.482644832634832710e-06 2.448355555534362793e-01 7.000516575317305978e-07 2.449814677238464355e-01
6.284000000000000000e+03 6.284000000000000000e+04 9.000253630802035332e-04 2.449046075344085693e-01 5.815454642288386822e-06 2.448286414146423340e-01 7.819006100362457801e-07 2.449854612350463867e-01
6.389000000000000000e+03 6.389000000000000000e+04 8.132443763315677643e-04 2.448596954345703125e-01 6.458566076616989449e-06 2.448394298553466797e-01 6.631391897826688364e-07 2.449866831302642822e-01
6.495000000000000000e+03 6.495000000000000000e+04 9.607155807316303253e-04 2.449754774570465088e-01 5.351489562599454075e-06 2.448404729366302490e-01 6.581273055417113937e-07 2.449889928102493286e-01
6.602000000000000000e+03 6.602000000000000000e+04 8.196781272999942303e-04 2.450785338878631592e-01 2.367821252846624702e-05 2.446763813495635986e-01 6.392936029442353174e-07 2.449903339147567749e-01
6.712000000000000000e+03 6.712000000000000000e+04 7.539587677456438541e-04 2.450808882713317871e-01 6.652275260421447456e-06 2.447546124458312988e-01 6.291790555223997217e-07 2.449924349784851074e-01
6.824000000000000000e+03 6.824000000000000000e+04 6.235672626644372940e-04 2.449240088462829590e-01 4.970211648469557986e-06 2.447922676801681519e-01 1.014790541375987232e-05 2.450048476457595825e-01
6.937000000000000000e+03 6.937000000000000000e+04 7.972794119268655777e-04 2.449681460857391357e-01 4.511206498136743903e-06 2.448146343231201172e-01 6.517573751807503868e-07 2.449813485145568848e-01
7.052000000000000000e+03 7.052000000000000000e+04 6.215932080522179604e-04 2.449732124805450439e-01 5.889625754207372665e-06 2.448264062404632568e-01 5.700989049728377722e-07 2.449906766414642334e-01
7.169000000000000000e+03 7.169000000000000000e+04 6.515458226203918457e-04 2.449629008769989014e-01 7.805794666637666523e-06 2.448340952396392822e-01 5.546891657104424667e-07 2.449945658445358276e-01
7.288000000000000000e+03 7.288000000000000000e+04 7.660223636776208878e-04 2.451117932796478271e-01 4.446542334335390478e-06 2.448478341102600098e-01 5.366982804844155908e-07 2.449975609779357910e-01
7.409000000000000000e+03 7.409000000000000000e+04 6.248281570151448250e-04 2.449940741062164307e-01 6.117013981565833092e-06 2.448438405990600586e-01 5.252544497125199996e-07 2.449997216463088989e-01
7.532000000000000000e+03 7.532000000000000000e+04 6.406409083865582943e-04 2.450561672449111938e-01 5.609650088445050642e-06 2.448631376028060913e-01 5.205641855354770087e-07 2.450017929077148438e-01
7.658000000000000000e+03 7.658000000000000000e+04 6.279980298131704330e-04 2.450023591518402100e-01 6.737534931744448841e-06 2.448658645153045654e-01 5.106870730742230080e-07 2.450037151575088501e-01
7.785000000000000000e+03 7.785000000000000000e+04 6.644116947427392006e-04 2.450378686189651489e-01 4.200977855361998081e-06 2.448316812515258789e-01 4.848052412853576243e-07 2.450056076049804688e-01
7.914000000000000000e+03 7.914000000000000000e+04 9.797030361369252205e-04 2.450670301914215088e-01 3.622489657573169097e-06 2.448623180389404297e-01 4.660456340843666112e-07 2.450075447559356689e-01
8.045000000000000000e+03 8.045000000000000000e+04 7.222562562674283981e-04 2.451539933681488037e-01 3.219176505808718503e-06 2.448678016662597656e-01 5.130385716256569140e-07 2.450087070465087891e-01
8.179000000000000000e+03 8.179000000000000000e+04 6.054623518139123917e-04 2.450321167707443237e-01 1.009550614980980754e-04 2.448916286230087280e-01 4.539652991297771223e-07 2.450103461742401123e-01
8.315000000000000000e+03 8.315000000000000000e+04 6.313262274488806725e-04 2.451377809047698975e-01 3.021142674697330222e-06 2.448561936616897583e-01 4.711916972155449912e-07 2.450121045112609863e-01
8.453000000000000000e+03 8.453000000000000000e+04 8.186376653611660004e-04 2.451383918523788452e-01 2.695837792998645455e-06 2.448759377002716064e-01 4.361055516710621305e-07 2.450135946273803711e-01
8.593000000000000000e+03 8.593000000000000000e+04 5.785936955362558365e-04 2.450744211673736572e-01 5.001980298402486369e-06 2.448808550834655762e-01 1.513379970674577635e-06 2.450122237205505371e-01
8.736000000000000000e+03 8.736000000000000000e+04 5.674993735738098621e-04 2.450940012931823730e-01 2.897825197578640655e-06 2.448920607566833496e-01 3.968315240854281001e-07 2.450152188539505005e-01
8.881000000000000000e+03 8.881000000000000000e+04 4.934105090796947479e-04 2.451129704713821411e-01 2.443617631797678769e-06 2.448973655700683594e-01 3.908819792286521988e-07 2.450173199176788330e-01
9.029000000000000000e+03 9.029000000000000000e+04 5.580128636211156845e-04 2.451346069574356079e-01 3.271195237175561488e-05 2.448909282684326172e-01 3.855058992030535592e-07 2.450187206268310547e-01
9.179000000000000000e+03 9.179000000000000000e+04 6.191513966768980026e-04 2.450516819953918457e-01 2.948679821201949380e-06 2.448859661817550659e-01 3.683288696265663020e-07 2.450203895568847656e-01
9.331000000000000000e+03 9.331000000000000000e+04 5.076804081909358501e-04 2.450622320175170898e-01 2.504705207684310153e-06 2.448983043432235718e-01 4.824841539630142506e-07 2.450210154056549072e-01
9.486000000000000000e+03 9.486000000000000000e+04 5.696932785212993622e-04 2.451020628213882446e-01 2.565935574239119887e-06 2.449023872613906860e-01 3.587437049645814113e-07 2.450231760740280151e-01
9.644000000000000000e+03 9.644000000000000000e+04 5.134041421115398407e-04 2.451328337192535400e-01 3.386538082850165665e-06 2.449140548706054688e-01 3.724063617482897826e-07 2.450246810913085938e-01
9.804000000000000000e+03 9.804000000000000000e+04 6.500840536318719387e-04 2.451813966035842896e-01 1.944729319802718237e-06 2.449165135622024536e-01 3.227087972845765762e-06 2.448736727237701416e-01
9.967000000000000000e+03 9.967000000000000000e+04 4.541095404420047998e-04 2.451161742210388184e-01 1.013352448353543878e-05 2.449186146259307861e-01 4.464969833861687221e-07 2.449756860733032227e-01
1.013200000000000000e+04 1.013200000000000000e+05 4.515090258792042732e-04 2.451222240924835205e-01 1.837488753153593279e-06 2.448815554380416870e-01 3.979917266860866221e-07 2.449944913387298584e-01
1.030000000000000000e+04 1.030000000000000000e+05 4.580095410346984863e-04 2.451486438512802124e-01 1.795751018107694108e-06 2.449021637439727783e-01 3.739985459105810151e-07 2.450035959482192993e-01
1.047100000000000000e+04 1.047100000000000000e+05 4.748957580886781216e-04 2.451477795839309692e-01 2.876066901080776006e-06 2.449130117893218994e-01 3.566775603758287616e-07 2.450094670057296753e-01
1.064500000000000000e+04 1.064500000000000000e+05 4.015862359665334225e-04 2.451314628124237061e-01 1.804239786906691734e-06 2.449206858873367310e-01 3.422443626277527073e-07 2.450136542320251465e-01
1.082200000000000000e+04 1.082200000000000000e+05 4.506569239310920238e-04 2.451480627059936523e-01 1.727595076772558969e-06 2.449225932359695435e-01 3.294265695785725256e-07 2.450171113014221191e-01
1.100200000000000000e+04 1.100200000000000000e+05 5.087878089398145676e-04 2.451990842819213867e-01 1.989606062124948949e-06 2.449294775724411011e-01 3.179298460054269526e-07 2.450198531150817871e-01
1.118500000000000000e+04 1.118500000000000000e+05 4.668598994612693787e-04 2.451929003000259399e-01 1.567967160553962458e-06 2.448963373899459839e-01 3.074623293741751695e-07 2.450223118066787720e-01
1.137000000000000000e+04 1.137000000000000000e+05 3.712671459652483463e-04 2.451723664999008179e-01 1.581547167006647214e-06 2.449194788932800293e-01 2.971318053823779337e-07 2.450244426727294922e-01
1.155900000000000000e+04 1.155900000000000000e+05 4.313160607125610113e-04 2.452289611101150513e-01 1.558533313072985038e-06 2.449300289154052734e-01 2.879343696804426145e-07 2.450264841318130493e-01
1.175100000000000000e+04 1.175100000000000000e+05 5.704813520424067974e-04 2.453018128871917725e-01 1.645736915634188335e-06 2.449357360601425171e-01 2.785683079764567083e-07 2.450282275676727295e-01
1.194600000000000000e+04 1.194600000000000000e+05 4.451440763659775257e-04 2.452209591865539551e-01 1.342281848337734118e-06 2.449425756931304932e-01 2.708907800297311042e-07 2.450300902128219604e-01
1.214500000000000000e+04 1.214500000000000000e+05 3.866836777888238430e-04 2.451778054237365723e-01 6.715440122206928208e-06 2.449550926685333252e-01 2.613207357171631884e-07 2.450315356254577637e-01
1.234600000000000000e+04 1.234600000000000000e+05 5.375627079047262669e-04 2.452649325132369995e-01 1.397647565681836568e-06 2.449508011341094971e-01 2.609553462207259145e-07 2.450328320264816284e-01
1.255100000000000000e+04 1.255100000000000000e+05 5.524699226953089237e-04 2.452654689550399780e-01 2.587386234154109843e-06 2.449598312377929688e-01 2.466717603510915069e-07 2.450343519449234009e-01
1.276000000000000000e+04 1.276000000000000000e+05 3.933905391022562981e-04 2.452182173728942871e-01 1.167025857284897938e-06 2.449571490287780762e-01 2.581698197445803089e-07 2.450360059738159180e-01
1.297200000000000000e+04 1.297200000000000000e+05 3.799437254201620817e-04 2.451891899108886719e-01 2.727706942096119747e-06 2.449014782905578613e-01 2.418800590930914041e-07 2.450368255376815796e-01
1.318700000000000000e+04 1.318700000000000000e+05 3.713809419423341751e-04 2.451955676078796387e-01 1.245692942575260531e-06 2.449390590190887451e-01 2.559540348556765821e-07 2.450378239154815674e-01
1.340600000000000000e+04 1.340600000000000000e+05 3.828770131804049015e-04 2.452062368392944336e-01 1.556545385028584860e-06 2.449481785297393799e-01 2.231708720046299277e-07 2.450395971536636353e-01
1.362900000000000000e+04 1.362900000000000000e+05 3.387354081496596336e-04 2.452567219734191895e-01 1.330283453171432484e-06 2.449582815170288086e-01 2.126133722413214855e-07 2.450405657291412354e-01
1.385500000000000000e+04 1.385500000000000000e+05 3.934327396564185619e-04 2.452595829963684082e-01 1.158290842795395292e-06 2.449615895748138428e-01 2.117589303907152498e-07 2.450414896011352539e-01
1.408500000000000000e+04 1.408500000000000000e+05 3.720378736034035683e-04 2.453659474849700928e-01 2.246492840640712529e-06 2.449678629636764526e-01 2.204527476123985252e-07 2.450426220893859863e-01
1.431900000000000000e+04 1.431900000000000000e+05 4.933081800118088722e-04 2.452903687953948975e-01 9.668968914411379956e-07 2.449711263179779053e-01 1.980330068818147993e-07 2.450430691242218018e-01
1.455700000000000000e+04 1.455700000000000000e+05 3.528291708789765835e-04 2.452766299247741699e-01 4.794834967469796538e-05 2.450036853551864624e-01 2.180965310571991722e-07 2.450442612171173096e-01
1.479900000000000000e+04 1.479900000000000000e+05 4.311747616156935692e-04 2.453217208385467529e-01 9.245271712643443607e-07 2.449534237384796143e-01 2.051732224117586156e-07 2.450456023216247559e-01
1.504500000000000000e+04 1.504500000000000000e+05 4.436674062162637711e-04 2.453148812055587769e-01 8.670355668982665520e-07 2.449664771556854248e-01 2.250142188131576404e-07 2.450464069843292236e-01
1.529400000000000000e+04 1.529400000000000000e+05 2.735506859607994556e-04 2.452467530965805054e-01 1.030089151754509658e-06 2.449706494808197021e-01 1.760811727535838145e-07 2.450475990772247314e-01
1.554800000000000000e+04 1.554800000000000000e+05 3.557907184585928917e-04 2.452407479286193848e-01 1.048931721925328020e-06 2.449766397476196289e-01 1.942305800639587687e-07 2.450449168682098389e-01
1.580700000000000000e+04 1.580700000000000000e+05 3.277066862210631371e-04 2.453222274780273438e-01 2.856048695321078412e-06 2.449834048748016357e-01 1.667790030523974565e-07 2.450484037399291992e-01
1.606900000000000000e+04 1.606900000000000000e+05 3.131387056782841682e-04 2.452895194292068481e-01 7.970558613124012481e-07 2.449750453233718872e-01 1.617470530845821486e-07 2.450495511293411255e-01
1.633600000000000000e+04 1.633600000000000000e+05 2.616839483380317688e-04 2.452674806118011475e-01 8.591233608967741020e-07 2.449825555086135864e-01 1.572716996633971576e-07 2.450504004955291748e-01
1.660700000000000000e+04 1.660700000000000000e+05 4.539445217233151197e-04 2.454169839620590210e-01 1.030691009873407893e-06 2.449854463338851929e-01 1.611210791452322155e-07 2.450511455535888672e-01
1.688300000000000000e+04 1.688300000000000000e+05 5.089775659143924713e-04 2.453495264053344727e-01 7.392290513053012546e-07 2.449879944324493408e-01 1.593478486938693095e-07 2.450524270534515381e-01
1.716300000000000000e+04 1.716300000000000000e+05 4.676594980992376804e-04 2.454186975955963135e-01 7.262475492098019458e-07 2.449925690889358521e-01 1.470644690471090144e-07 2.450529783964157104e-01
1.744800000000000000e+04 1.744800000000000000e+05 2.615564153529703617e-04 2.453013062477111816e-01 8.043599564189207740e-07 2.449939548969268799e-01 1.448253783564723562e-07 2.450537085533142090e-01
1.773800000000000000e+04 1.773800000000000000e+05 3.175187739543616772e-04 2.453123927116394043e-01 1.038018581311916932e-06 2.449977695941925049e-01 2.495028752491634805e-07 2.450540065765380859e-01
1.803300000000000000e+04 1.803300000000000000e+05 2.998369745910167694e-04 2.452845573425292969e-01 7.163946520449826494e-07 2.449800074100494385e-01 1.454448295135080116e-07 2.450432777404785156e-01
1.833200000000000000e+04 1.833200000000000000e+05 2.681863552425056696e-04 2.453506290912628174e-01 6.643161327701818664e-07 2.449918091297149658e-01 1.378633953663666034e-07 2.450497746467590332e-01
1.863700000000000000e+04 1.863700000000000000e+05 2.785923716146498919e-04 2.452931404113769531e-01 1.839889705479436088e-06 2.450021803379058838e-01 1.332965240408157115e-07 2.450523525476455688e-01
1.894600000000000000e+04 1.894600000000000000e+05 2.457617665641009808e-04 2.452714741230010986e-01 1.178710817839601077e-06 2.449910640716552734e-01 1.293527844836717122e-07 2.450539171695709229e-01
1.926100000000000000e+04 1.926100000000000000e+05 3.156693419441580772e-04 2.453337907791137695e-01 5.703077476937323809e-07 2.449985444545745850e-01 1.261419839693189715e-07 2.450552880764007568e-01
1.958100000000000000e+04 1.958100000000000000e+05 2.826761046890169382e-04 2.453204989433288574e-01 5.801798010907077696e-07 2.450030744075775146e-01 1.220404044488532236e-07 2.450562268495559692e-01
1.990600000000000000e+04 1.990600000000000000e+05 2.636751742102205753e-04 2.452959418296813965e-01 5.797119229100644588e-07 2.450056672096252441e-01 1.207806263892052812e-07 2.450573146343231201e-01
2.023700000000000000e+04 2.023700000000000000e+05 3.263525723014026880e-04 2.454061359167098999e-01 5.240373184278723784e-07 2.450077533721923828e-01 1.193194947290976415e-07 2.450583130121231079e-01
2.057300000000000000e+04 2.057300000000000000e+05 3.468461800366640091e-04 2.453970313072204590e-01 5.123975483911635820e-07 2.450098395347595215e-01 1.176078967546345666e-07 2.450590729713439941e-01
2.091400000000000000e+04 2.091400000000000000e+05 2.226827782578766346e-04 2.453185766935348511e-01 3.261960955569520593e-05 2.449640333652496338e-01 1.133751510451475042e-07 2.450598478317260742e-01
2.126200000000000000e+04 2.126200000000000000e+05 3.283887053839862347e-04 2.452958077192306519e-01 5.720709168599569239e-07 2.449752390384674072e-01 1.067007531219132943e-07 2.450604140758514404e-01
2.161500000000000000e+04 2.161500000000000000e+05 3.145257942378520966e-04 2.453188896179199219e-01 5.271143663776456378e-07 2.449916601181030273e-01 1.055465332910898724e-07 2.450611293315887451e-01
2.197400000000000000e+04 2.197400000000000000e+05 2.355614415137097239e-04 2.453169822692871094e-01 5.050152367402915843e-07 2.449996322393417358e-01 1.005952867672021966e-07 2.450616657733917236e-01
2.233900000000000000e+04 2.233900000000000000e+05 2.984629536513239145e-04 2.453908920288085938e-01 1.384260144732252229e-06 2.450046688318252563e-01 1.130313549424499797e-07 2.450628131628036499e-01
2.271000000000000000e+04 2.271000000000000000e+05 2.014862548094242811e-04 2.452848702669143677e-01 4.761736533964722184e-07 2.450088858604431152e-01 7.686695653319475241e-07 2.450657486915588379e-01
2.308700000000000000e+04 2.308700000000000000e+05 1.960547524504363537e-04 2.453282773494720459e-01 4.542694682641013060e-07 2.450120002031326294e-01 9.350146967790351482e-08 2.450634539127349854e-01
2.347000000000000000e+04 2.347000000000000000e+05 2.316315803909674287e-04 2.453999221324920654e-01 4.954928840561478864e-07 2.450150251388549805e-01 9.322163663227911456e-08 2.450639307498931885e-01
2.386000000000000000e+04 2.386000000000000000e+05 2.497373498044908047e-04 2.453266233205795288e-01 4.480334325762669323e-07 2.450174987316131592e-01 9.268676137708098395e-08 2.450644969940185547e-01
2.425600000000000000e+04 2.425600000000000000e+05 1.922641240525990725e-04 2.453246563673019409e-01 3.967070938415417913e-07 2.450189292430877686e-01 9.142792123384424485e-08 2.450650036334991455e-01
2.465900000000000000e+04 2.465900000000000000e+05 2.396224008407443762e-04 2.453418970108032227e-01 4.950770744471810758e-07 2.450216412544250488e-01 8.883493762823491124e-08 2.450654953718185425e-01
2.506900000000000000e+04 2.506900000000000000e+05 2.509370970074087381e-04 2.453598380088806152e-01 3.817547167273005471e-07 2.450190633535385132e-01 8.939493056914216140e-08 2.450665831565856934e-01
2.548500000000000000e+04 2.548500000000000000e+05 1.909707643790170550e-04 2.453101277351379395e-01 3.993487780462601222e-07 2.450234889984130859e-01 1.311527597636086284e-07 2.450673282146453857e-01
2.590800000000000000e+04 2.590800000000000000e+05 2.419383527012541890e-04 2.454016506671905518e-01 4.011502596767968498e-07 2.450251877307891846e-01 2.008969062217147439e-07 2.450688779354095459e-01
2.633800000000000000e+04 2.633800000000000000e+05 2.277833700645714998e-04 2.453271597623825073e-01 6.907470151418237947e-07 2.450265884399414062e-01 7.713285299359995406e-08 2.450661510229110718e-01
2.677600000000000000e+04 2.677600000000000000e+05 2.422816032776609063e-04 2.453427016735076904e-01 3.671551382922189077e-07 2.450295537710189819e-01 8.079727820131665794e-08 2.450671792030334473e-01
2.722000000000000000e+04 2.722000000000000000e+05 1.895976020023226738e-04 2.453025877475738525e-01 3.267138026785687543e-07 2.450265288352966309e-01 7.292972981076673022e-08 2.450680583715438843e-01
2.767200000000000000e+04 2.767200000000000000e+05 1.879510236904025078e-04 2.453151643276214600e-01 3.493970552881364711e-07 2.450307309627532959e-01 7.000934232337385765e-08 2.450687289237976074e-01
2.813200000000000000e+04 2.813200000000000000e+05 1.783024927135556936e-04 2.453317940235137939e-01 3.012285390013857977e-07 2.450325787067413330e-01 6.852737044482637430e-08 2.450693249702453613e-01
2.859900000000000000e+04 2.859900000000000000e+05 1.877672621048986912e-04 2.453563809394836426e-01 2.929799620687845163e-07 2.450338006019592285e-01 6.950490671897568973e-08 2.450697273015975952e-01
2.907400000000000000e+04 2.907400000000000000e+05 2.899977262131869793e-04 2.453913837671279907e-01 3.303123889963899273e-07 2.450356185436248779e-01 6.578714106808547513e-08 2.450702488422393799e-01
2.955700000000000000e+04 2.955700000000000000e+05 1.925514952745288610e-04 2.453115284442901611e-01 3.267712429533276008e-07 2.450375109910964966e-01 6.617717929202626692e-08 2.450704872608184814e-01
3.004800000000000000e+04 3.004800000000000000e+05 2.246304939035326242e-04 2.453809380531311035e-01 3.793802250129374443e-07 2.449948191642761230e-01 6.192689028239328763e-08 2.450712025165557861e-01
3.054700000000000000e+04 3.054700000000000000e+05 1.646135642658919096e-04 2.453025579452514648e-01 3.225893578928662464e-07 2.450212836265563965e-01 6.012308517711062450e-08 2.450716346502304077e-01
3.105400000000000000e+04 3.105400000000000000e+05 1.927675621118396521e-04 2.453519552946090698e-01 3.300905291325761937e-07 2.450278550386428833e-01 6.160001220223421114e-08 2.450658082962036133e-01
3.157000000000000000e+04 3.157000000000000000e+05 2.446220023557543755e-04 2.453904747962951660e-01 2.829554546224244405e-07 2.450321912765502930e-01 5.846839101764089719e-08 2.450703531503677368e-01
3.209400000000000000e+04 3.209400000000000000e+05 1.930381404235959053e-04 2.453435361385345459e-01 2.669074774530599825e-07 2.450345605611801147e-01 5.679031289673730498e-08 2.450715005397796631e-01
3.262700000000000000e+04 3.262700000000000000e+05 1.539199147373437881e-04 2.453138232231140137e-01 3.279731117800110951e-07 2.450377792119979858e-01 5.542771930322487606e-08 2.450721561908721924e-01
3.316900000000000000e+04 3.316900000000000000e+05 1.555562776047736406e-04 2.453057318925857544e-01 3.057645585613499861e-07 2.450396716594696045e-01 5.401784619607497007e-08 2.450727820396423340e-01
3.372000000000000000e+04 3.372000000000000000e+05 2.400145458523184061e-04 2.454100251197814941e-01 2.618767780404596124e-07 2.450399547815322876e-01 5.273509984249358240e-08 2.450732439756393433e-01
3.428000000000000000e+04 3.428000000000000000e+05 1.759977312758564949e-04 2.453432977199554443e-01 2.313350080385134788e-07 2.450415194034576416e-01 5.105089684320773813e-08 2.450736761093139648e-01
3.484900000000000000e+04 3.484900000000000000e+05 1.764367480063810945e-04 2.453280091285705566e-01 2.666653244887129404e-07 2.450428903102874756e-01 4.992116942048596684e-08 2.450741529464721680e-01
3.542800000000000000e+04 3.542800000000000000e+05 2.171602245653048158e-04 2.453262656927108765e-01 3.366864689269277733e-07 2.449946105480194092e-01 4.866936365033325274e-08 2.450745403766632080e-01
3.601600000000000000e+04 3.601600000000000000e+05 1.393357524648308754e-04 2.453036755323410034e-01 2.624188937261351384e-07 2.450220435857772827e-01 4.737778880326004582e-08 2.450750023126602173e-01
3.661400000000000000e+04 3.661400000000000000e+05 1.720099535305052996e-04 2.453156709671020508e-01 2.621169699068559567e-07 2.450303137302398682e-01 4.912558182468274026e-08 2.450754046440124512e-01
3.722300000000000000e+04 3.722300000000000000e+05 1.269171480089426041e-04 2.452998757362365723e-01 3.022606165359320585e-07 2.450340688228607178e-01 4.560379807116987649e-08 2.450757771730422974e-01
3.784100000000000000e+04 3.784100000000000000e+05 1.569191372254863381e-04 2.453259229660034180e-01 2.341482314704990131e-07 2.450383603572845459e-01 4.364808603440906154e-08 2.450761049985885620e-01
3.846900000000000000e+04 3.846900000000000000e+05 1.934460597112774849e-04 2.453292012214660645e-01 3.420590815039759036e-07 2.450419813394546509e-01 4.379377926966299128e-08 2.450765669345855713e-01
3.910800000000000000e+04 3.910800000000000000e+05 1.470269635319709778e-04 2.453106939792633057e-01 2.035416457601968432e-07 2.450431287288665771e-01 4.448357060482521774e-08 2.450767755508422852e-01
3.975700000000000000e+04 3.975700000000000000e+05 1.341173483524471521e-04 2.452876865863800049e-01 2.059240387097815983e-07 2.450443208217620850e-01 9.454694804844621103e-08 2.450769245624542236e-01
4.041800000000000000e+04 4.041800000000000000e+05 1.329193473793566227e-04 2.453444451093673706e-01 2.036374553426867351e-07 2.450469732284545898e-01 4.196440883674767974e-08 2.450732588768005371e-01
4.108900000000000000e+04 4.108900000000000000e+05 1.296133559662848711e-04 2.453349530696868896e-01 1.973552201661732397e-07 2.450462877750396729e-01 4.033555001115018968e-08 2.450754046440124512e-01
4.177100000000000000e+04 4.177100000000000000e+05 1.273285306524485350e-04 2.453178465366363525e-01 1.892206711318067391e-07 2.450488358736038208e-01 3.913322643711580895e-08 2.450763583183288574e-01
4.246500000000000000e+04 4.246500000000000000e+05 1.339462760370224714e-04 2.453334629535675049e-01 1.697906526487713563e-07 2.450500726699829102e-01 3.805083537145037553e-08 2.450769990682601929e-01
4.317000000000000000e+04 4.317000000000000000e+05 2.477886737324297428e-04 2.454199045896530151e-01 1.767005954889100394e-07 2.450509369373321533e-01 3.706299622763253865e-08 2.450775504112243652e-01
4.388700000000000000e+04 4.388700000000000000e+05 1.517636119388043880e-04 2.453340142965316772e-01 1.644060745320530259e-07 2.450523972511291504e-01 3.606764664709771750e-08 2.450780272483825684e-01
4.461600000000000000e+04 4.461600000000000000e+05 1.408900425303727388e-04 2.453362047672271729e-01 1.532687718963643420e-07 2.450537681579589844e-01 3.521157765362659120e-08 2.450783848762512207e-01
4.535700000000000000e+04 4.535700000000000000e+05 1.216778400703333318e-04 2.453189194202423096e-01 1.635382602671597851e-07 2.450547069311141968e-01 3.412147364656448190e-08 2.450787574052810669e-01
4.611000000000000000e+04 4.611000000000000000e+05 1.185697037726640701e-04 2.453668713569641113e-01 1.706167722659301944e-07 2.450375556945800781e-01 3.328498010546354635e-08 2.450791299343109131e-01
4.687600000000000000e+04 4.687600000000000000e+05 1.105826231651008129e-04 2.453046143054962158e-01 1.575721313429312431e-07 2.450480461120605469e-01 3.269901327485058573e-08 2.450793683528900146e-01
4.765400000000000000e+04 4.765400000000000000e+05 2.182733733206987381e-04 2.453634440898895264e-01 2.086966617298458004e-07 2.450517863035202026e-01 3.229943956739589339e-08 2.450796663761138916e-01
4.844600000000000000e+04 4.844600000000000000e+05 1.055760221788659692e-04 2.452958971261978149e-01 1.407246656981442356e-07 2.450536340475082397e-01 3.090992350962551427e-08 2.450800091028213501e-01
4.925000000000000000e+04 4.925000000000000000e+05 1.938931090990081429e-04 2.453531324863433838e-01 1.551977391045511467e-07 2.450556457042694092e-01 3.007102833407770959e-08 2.450803071260452271e-01
5.006800000000000000e+04 5.006800000000000000e+05 1.152539698523469269e-04 2.453289180994033813e-01 1.419562067894730717e-07 2.450565695762634277e-01 2.918341834856619244e-08 2.450806200504302979e-01
5.090000000000000000e+04 5.090000000000000000e+05 1.046133693307638168e-04 2.453036308288574219e-01 1.448337627607543254e-07 2.450578063726425171e-01 2.866925896682914754e-08 2.450809329748153687e-01
5.174500000000000000e+04 5.174500000000000000e+05 1.307446364080533385e-04 2.453696727752685547e-01 1.310835386902908795e-07 2.450587451457977295e-01 2.780971541938015434e-08 2.450811564922332764e-01
5.260400000000000000e+04 5.260400000000000000e+05 2.094287774525582790e-04 2.453835010528564453e-01 1.388145278724550735e-07 2.450597733259201050e-01 2.975206392363816121e-08 2.450814545154571533e-01
5.347800000000000000e+04 5.347800000000000000e+05 1.001683704089373350e-04 2.453109323978424072e-01 1.185987770213614567e-07 2.450606673955917358e-01 2.636039297954084759e-08 2.450816631317138672e-01
5.436600000000000000e+04 5.436600000000000000e+05 1.109358563553541899e-04 2.453363984823226929e-01 2.466974535764165921e-07 2.450622767210006714e-01 2.582896918568167166e-08 2.450819164514541626e-01
5.526900000000000000e+04 5.526900000000000000e+05 9.566993685439229012e-05 2.453118115663528442e-01 1.313303386041297927e-07 2.450622320175170898e-01 2.587641745321889175e-08 2.450821548700332642e-01
5.618700000000000000e+04 5.618700000000000000e+05 1.066346449078992009e-04 2.453125715255737305e-01 4.609265488397795707e-06 2.450672388076782227e-01 2.509704799535938946e-08 2.450825273990631104e-01
5.712000000000000000e+04 5.712000000000000000e+05 1.428827235940843821e-04 2.453483939170837402e-01 1.266833891122587374e-07 2.450575083494186401e-01 2.568772927702411835e-08 2.450827658176422119e-01
5.806900000000000000e+04 5.806900000000000000e+05 1.441962813260033727e-04 2.453162670135498047e-01 1.153737514414387988e-07 2.450610399246215820e-01 2.424854983473778702e-08 2.450827807188034058e-01
5.903300000000000000e+04 5.903300000000000000e+05 9.515191050013527274e-05 2.453112304210662842e-01 1.065250430087871791e-07 2.450626194477081299e-01 2.720886627116669843e-08 2.450757175683975220e-01
6.001300000000000000e+04 6.001300000000000000e+05 9.553327254252508283e-05 2.452833354473114014e-01 1.016298227796141873e-07 2.450637519359588623e-01 2.512035734980599955e-08 2.450792491436004639e-01
6.101000000000000000e+04 6.101000000000000000e+05 9.504448098596185446e-05 2.453015446662902832e-01 1.019917377220735943e-07 2.450645864009857178e-01 2.410214072767757898e-08 2.450805604457855225e-01
6.202300000000000000e+04 6.202300000000000000e+05 9.193610458169132471e-05 2.452959567308425903e-01 1.044513453507533995e-07 2.450648248195648193e-01 2.329777082366035756e-08 2.450813353061676025e-01
6.305300000000000000e+04 6.305300000000000000e+05 8.850112499203532934e-05 2.452808916568756104e-01 9.341430029508046573e-08 2.450660914182662964e-01 2.257561959595477674e-08 2.450819313526153564e-01
6.410000000000000000e+04 6.410000000000000000e+05 8.891090692486613989e-05 2.452924251556396484e-01 9.105799847475282149e-08 2.450669109821319580e-01 2.191604053791706974e-08 2.450824081897735596e-01
6.516500000000000000e+04 6.516500000000000000e+05 8.392403105972334743e-05 2.452881932258605957e-01 1.100432456269118120e-07 2.450675368309020996e-01 2.130231635533164081e-08 2.450827807188034058e-01
6.624700000000000000e+04 6.624700000000000000e+05 1.573640329297631979e-04 2.453127503395080566e-01 2.031757446729898220e-07 2.450694888830184937e-01 2.074490623726887861e-08 2.450831830501556396e-01
6.734700000000000000e+04 6.734700000000000000e+05 1.209034089697524905e-04 2.453383207321166992e-01 9.063808192877331749e-08 2.450689077377319336e-01 2.010832389487404726e-08 2.450834959745407104e-01
6.846600000000000000e+04 6.846600000000000000e+05 9.309304732596501708e-05 2.453083395957946777e-01 1.471205735015246319e-07 2.450696527957916260e-01 1.976117403046373511e-08 2.450838387012481689e-01
6.960300000000000000e+04 6.960300000000000000e+05 9.365644655190408230e-05 2.453072816133499146e-01 8.293208253462580615e-08 2.450699508190155029e-01 1.913137737119541271e-08 2.450840473175048828e-01
7.075800000000000000e+04 7.075800000000000000e+05 8.210825762944296002e-05 2.452806830406188965e-01 8.014833241531960084e-08 2.450707256793975830e-01 1.867614152217811352e-08 2.450842708349227905e-01
7.193400000000000000e+04 7.193400000000000000e+05 1.065067262970842421e-04 2.453123629093170166e-01 9.106176435125235002e-08 2.450601458549499512e-01 1.805247151764888258e-08 2.450846135616302490e-01
7.312800000000000000e+04 7.312800000000000000e+05 8.542221621610224247e-05 2.452963590621948242e-01 1.071939976782232407e-07 2.450662851333618164e-01 1.760318468768673483e-08 2.450848519802093506e-01
7.434300000000000000e+04 7.434300000000000000e+05 9.831898933043703437e-05 2.452996969223022461e-01 1.454425557767535793e-07 2.450677156448364258e-01 1.714208508474257542e-08 2.450850456953048706e-01
7.557700000000000000e+04 7.557700000000000000e+05 7.660195842618122697e-05 2.452737987041473389e-01 1.091960015742188261e-07 2.450689822435379028e-01 1.680220940158960730e-08 2.450852394104003906e-01
7.683200000000000000e+04 7.683200000000000000e+05 1.478127669543027878e-04 2.453122735023498535e-01 7.486480768648107187e-08 2.450701594352722168e-01 1.841500996135891910e-08 2.450853139162063599e-01
7.810800000000000000e+04 7.810800000000000000e+05 6.980964099057018757e-05 2.452549189329147339e-01 7.048366512663051253e-08 2.450711429119110107e-01 1.624821521772901178e-08 2.450855672359466553e-01
7.940500000000000000e+04 7.940500000000000000e+05 7.477182225557044148e-05 2.452767193317413330e-01 6.833479204715331434e-08 2.450720369815826416e-01 1.537413574226320634e-08 2.450858950614929199e-01
8.072400000000000000e+04 8.072400000000000000e+05 1.115446211770176888e-04 2.453251779079437256e-01 6.355065238494717050e-07 2.450707852840423584e-01 1.498262314214571234e-08 2.450860738754272461e-01
8.206500000000000000e+04 8.206500000000000000e+05 6.647229020018130541e-05 2.452497929334640503e-01 6.173959121724692523e-08 2.450730651617050171e-01 1.486900114144873442e-08 2.450862526893615723e-01
8.342800000000000000e+04 8.342800000000000000e+05 7.260139682330191135e-05 2.452585399150848389e-01 6.348033565473087947e-08 2.450737059116363525e-01 1.452160702797300473e-08 2.450864017009735107e-01
8.481300000000000000e+04 8.481300000000000000e+05 6.405310705304145813e-05 2.452545464038848877e-01 5.709354056193660654e-08 2.450741380453109741e-01 1.396422888433335174e-08 2.450866103172302246e-01
8.622100000000000000e+04 8.622100000000000000e+05 2.030954929068684578e-04 2.453538924455642700e-01 8.151310026960345567e-08 2.450545430183410645e-01 1.449358588700988548e-08 2.450869232416152954e-01
8.765300000000000000e+04 8.765300000000000000e+05 9.209308336721733212e-05 2.453108131885528564e-01 6.354836301625255146e-08 2.450656294822692871e-01 1.332790677821549252e-08 2.450864166021347046e-01
8.910900000000000000e+04 8.910900000000000000e+05 1.094029576051980257e-04 2.453186661005020142e-01 5.697572191820654552e-08 2.450689077377319336e-01 1.298119300940925314e-08 2.450868636369705200e-01
9.058900000000000000e+04 9.058900000000000000e+05 7.432662096107378602e-05 2.452857643365859985e-01 5.585324913681688486e-08 2.450709342956542969e-01 1.266670679456183279e-08 2.450871169567108154e-01
9.209300000000000000e+04 9.209300000000000000e+05 6.924488116055727005e-05 2.452564239501953125e-01 5.101212252611730946e-08 2.450720369815826416e-01 1.234328728116906859e-08 2.450872659683227539e-01
9.362300000000000000e+04 9.362300000000000000e+05 6.470030348282307386e-05 2.452695369720458984e-01 5.409175685144873569e-08 2.450732588768005371e-01 1.203927357806833243e-08 2.450874447822570801e-01
9.517700000000000000e+04 9.517700000000000000e+05 7.530384027631953359e-05 2.452623844146728516e-01 5.079501619320581085e-08 2.450738549232482910e-01 1.174477048948574520e-08 2.450875937938690186e-01
9.675800000000000000e+04 9.675800000000000000e+05 9.219656203640624881e-05 2.452492564916610718e-01 4.524452990040117584e-08 2.450746297836303711e-01 1.155130036067930632e-08 2.450877130031585693e-01
9.836500000000000000e+04 9.836500000000000000e+05 6.471008236985653639e-05 2.452490031719207764e-01 4.404132170066077379e-08 2.450753748416900635e-01 1.129709215064167438e-08 2.450878322124481201e-01
9.999800000000000000e+04 9.999800000000000000e+05 5.655595305142924190e-05 2.452547550201416016e-01 4.705885459088676726e-08 2.450758218765258789e-01 1.093343549030123540e-08 2.450879812240600586e-01


==> dat/results_fixedimg.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.664849072694778442e-01 1.664849072694778442e-01 1.655035316944122314e-01 1.655035316944122314e-01 1.653932929039001465e-01 1.653932929039001465e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.635734140872955322e-01 1.635734140872955322e-01 1.621923446655273438e-01 1.621923446655273438e-01 1.612790673971176147e-01 1.612790673971176147e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.599367409944534302e-01 1.599367409944534302e-01 1.583738625049591064e-01 1.583738625049591064e-01 1.564222574234008789e-01 1.564222574234008789e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.560075879096984863e-01 1.560075879096984863e-01 1.543450057506561279e-01 1.543450057506561279e-01 1.514012366533279419e-01 1.514012366533279419e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.520182043313980103e-01 1.520182043313980103e-01 1.502548158168792725e-01 1.502548158168792725e-01 1.462811827659606934e-01 1.462811827659606934e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.480273008346557617e-01 1.480273008346557617e-01 1.461333185434341431e-01 1.461333185434341431e-01 1.411606073379516602e-01 1.411606073379516602e-01
7.000000000000000000e+00 7.000000000000000000e+01 1.441164463758468628e-01 1.441164463758468628e-01 1.420038193464279175e-01 1.420038193464279175e-01 1.358979046344757080e-01 1.358979046344757080e-01
8.000000000000000000e+00 8.000000000000000000e+01 1.402264088392257690e-01 1.402264088392257690e-01 1.376973390579223633e-01 1.376973390579223633e-01 1.304627060890197754e-01 1.304627060890197754e-01
9.000000000000000000e+00 9.000000000000000000e+01 1.362239718437194824e-01 1.362239718437194824e-01 1.330826282501220703e-01 1.330826282501220703e-01 1.246971413493156433e-01 1.246971413493156433e-01
1.000000000000000000e+01 1.000000000000000000e+02 1.320013552904129028e-01 1.320013552904129028e-01 1.281607300043106079e-01 1.281607300043106079e-01 1.186217293143272400e-01 1.186217293143272400e-01
1.100000000000000000e+01 1.100000000000000000e+02 1.275236904621124268e-01 1.275236904621124268e-01 1.228885501623153687e-01 1.228885501623153687e-01 1.121551394462585449e-01 1.121551394462585449e-01
1.200000000000000000e+01 1.200000000000000000e+02 1.227820739150047302e-01 1.227820739150047302e-01 1.173161715269088745e-01 1.173161715269088745e-01 1.052635014057159424e-01 1.052635014057159424e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.177640855312347412e-01 1.177640855312347412e-01 1.114581823348999023e-01 1.114581823348999023e-01 9.791536629199981689e-02 9.791536629199981689e-02
1.400000000000000000e+01 1.400000000000000000e+02 1.124340295791625977e-01 1.124340295791625977e-01 1.053184419870376587e-01 1.053184419870376587e-01 9.024581313133239746e-02 9.024581313133239746e-02
1.500000000000000000e+01 1.500000000000000000e+02 1.068500429391860962e-01 1.068500429391860962e-01 9.894345700740814209e-02 9.894345700740814209e-02 8.242396265268325806e-02 8.242396265268325806e-02
1.600000000000000000e+01 1.600000000000000000e+02 1.011034697294235229e-01 1.011034697294235229e-01 9.235596656799316406e-02 9.235596656799316406e-02 7.445777952671051025e-02 7.445777952671051025e-02
1.700000000000000000e+01 1.700000000000000000e+02 9.527022391557693481e-02 9.527022391557693481e-02 8.571761846542358398e-02 8.571761846542358398e-02 6.664536893367767334e-02 6.664536893367767334e-02
1.800000000000000000e+01 1.800000000000000000e+02 8.946555852890014648e-02 8.946555852890014648e-02 7.912017405033111572e-02 7.912017405033111572e-02 5.919457226991653442e-02 5.919457226991653442e-02
1.900000000000000000e+01 1.900000000000000000e+02 8.385514467954635620e-02 8.385514467954635620e-02 7.272762060165405273e-02 7.272762060165405273e-02 5.211915820837020874e-02 5.211915820837020874e-02
2.000000000000000000e+01 2.000000000000000000e+02 7.860541343688964844e-02 7.860541343688964844e-02 6.668078154325485229e-02 6.668078154325485229e-02 4.563050717115402222e-02 4.563050717115402222e-02
2.100000000000000000e+01 2.100000000000000000e+02 7.385471463203430176e-02 7.385471463203430176e-02 6.119446828961372375e-02 6.119446828961372375e-02 3.987170755863189697e-02 3.987170755863189697e-02
2.200000000000000000e+01 2.200000000000000000e+02 6.961616873741149902e-02 6.961616873741149902e-02 5.634804815053939819e-02 5.634804815053939819e-02 3.491877019405364990e-02 3.491877019405364990e-02
2.300000000000000000e+01 2.300000000000000000e+02 6.597878038883209229e-02 6.597878038883209229e-02 5.220786854624748230e-02 5.220786854624748230e-02 3.065801411867141724e-02 3.065801411867141724e-02
2.400000000000000000e+01 2.400000000000000000e+02 6.296216696500778198e-02 6.296216696500778198e-02 4.874221608042716980e-02 4.874221608042716980e-02 2.715876325964927673e-02 2.715876325964927673e-02
2.500000000000000000e+01 2.500000000000000000e+02 6.056821346282958984e-02 6.056821346282958984e-02 4.584851115942001343e-02 4.584851115942001343e-02 2.431805431842803955e-02 2.431805431842803955e-02
2.600000000000000000e+01 2.600000000000000000e+02 5.877413228154182434e-02 5.877413228154182434e-02 4.344621300697326660e-02 4.344621300697326660e-02 2.200012654066085815e-02 2.200012654066085815e-02
2.700000000000000000e+01 2.700000000000000000e+02 5.745699629187583923e-02 5.745699629187583923e-02 4.143844172358512878e-02 4.143844172358512878e-02 2.008914761245250702e-02 2.008914761245250702e-02
2.800000000000000000e+01 2.800000000000000000e+02 5.649210140109062195e-02 5.649210140109062195e-02 3.976598381996154785e-02 3.976598381996154785e-02 1.853759586811065674e-02 1.853759586811065674e-02
2.900000000000000000e+01 2.900000000000000000e+02 5.575252324342727661e-02 5.575252324342727661e-02 3.838930279016494751e-02 3.838930279016494751e-02 1.722086593508720398e-02 1.722086593508720398e-02
3.000000000000000000e+01 3.000000000000000000e+02 5.515184625983238220e-02 5.515184625983238220e-02 3.703519329428672791e-02 3.703519329428672791e-02 1.611060649156570435e-02 1.611060649156570435e-02
3.100000000000000000e+01 3.100000000000000000e+02 5.464371666312217712e-02 5.464371666312217712e-02 3.579302132129669189e-02 3.579302132129669189e-02 1.511602848768234253e-02 1.511602848768234253e-02
3.200000000000000000e+01 3.200000000000000000e+02 5.416863411664962769e-02 5.416863411664962769e-02 3.459067642688751221e-02 3.459067642688751221e-02 1.423416379839181900e-02 1.423416379839181900e-02
3.300000000000000000e+01 3.300000000000000000e+02 5.368273332715034485e-02 5.368273332715034485e-02 3.343227505683898926e-02 3.343227505683898926e-02 1.344415172934532166e-02 1.344415172934532166e-02
3.400000000000000000e+01 3.400000000000000000e+02 5.315264686942100525e-02 5.315264686942100525e-02 3.221188485622406006e-02 3.221188485622406006e-02 1.268643420189619064e-02 1.268643420189619064e-02
3.500000000000000000e+01 3.500000000000000000e+02 5.254164338111877441e-02 5.254164338111877441e-02 3.096066415309906006e-02 3.096066415309906006e-02 1.199130527675151825e-02 1.199130527675151825e-02
3.600000000000000000e+01 3.600000000000000000e+02 5.183576047420501709e-02 5.183576047420501709e-02 2.973417937755584717e-02 2.973417937755584717e-02 1.137895788997411728e-02 1.137895788997411728e-02
3.700000000000000000e+01 3.700000000000000000e+02 5.106745287775993347e-02 5.106745287775993347e-02 2.858161367475986481e-02 2.858161367475986481e-02 1.078605093061923981e-02 1.078605093061923981e-02
3.800000000000000000e+01 3.800000000000000000e+02 5.025282129645347595e-02 5.025282129645347595e-02 2.746515348553657532e-02 2.746515348553657532e-02 1.023468561470508575e-02 1.023468561470508575e-02
3.900000000000000000e+01 3.900000000000000000e+02 4.937237128615379333e-02 4.937237128615379333e-02 2.640151046216487885e-02 2.640151046216487885e-02 9.724437259137630463e-03 9.724437259137630463e-03
4.000000000000000000e+01 4.000000000000000000e+02 4.843656718730926514e-02 4.843656718730926514e-02 2.535376325249671936e-02 2.535376325249671936e-02 9.254280477762222290e-03 9.254280477762222290e-03
4.100000000000000000e+01 4.100000000000000000e+02 4.747554659843444824e-02 4.747554659843444824e-02 2.430620044469833374e-02 2.430620044469833374e-02 8.806491270661354065e-03 8.806491270661354065e-03
4.200000000000000000e+01 4.200000000000000000e+02 4.651313647627830505e-02 4.651313647627830505e-02 2.335318922996520996e-02 2.335318922996520996e-02 8.401699364185333252e-03 8.401699364185333252e-03
4.300000000000000000e+01 4.300000000000000000e+02 4.555895179510116577e-02 4.555895179510116577e-02 2.243622019886970520e-02 2.243622019886970520e-02 8.016439154744148254e-03 8.016439154744148254e-03
4.400000000000000000e+01 4.400000000000000000e+02 4.459625110030174255e-02 4.459625110030174255e-02 2.157218009233474731e-02 2.157218009233474731e-02 7.663477212190628052e-03 7.663477212190628052e-03
4.500000000000000000e+01 4.500000000000000000e+02 4.367211833596229553e-02 4.367211833596229553e-02 2.076312899589538574e-02 2.076312899589538574e-02 7.337208837270736694e-03 7.337208837270736694e-03
4.600000000000000000e+01 4.600000000000000000e+02 4.274836182594299316e-02 4.274836182594299316e-02 1.999874785542488098e-02 1.999874785542488098e-02 7.030262611806392670e-03 7.030262611806392670e-03
4.700000000000000000e+01 4.700000000000000000e+02 4.186152666807174683e-02 4.186152666807174683e-02 1.924747042357921600e-02 1.924747042357921600e-02 6.747471634298563004e-03 6.747471634298563004e-03
4.800000000000000000e+01 4.800000000000000000e+02 4.101108759641647339e-02 4.101108759641647339e-02 1.863430440425872803e-02 1.863430440425872803e-02 6.485628895461559296e-03 6.485628895461559296e-03
4.900000000000000000e+01 4.900000000000000000e+02 4.016111791133880615e-02 4.016111791133880615e-02 1.801202446222305298e-02 1.801202446222305298e-02 6.229459308087825775e-03 6.229459308087825775e-03
5.000000000000000000e+01 5.000000000000000000e+02 3.931247442960739136e-02 3.931247442960739136e-02 1.742282696068286896e-02 1.742282696068286896e-02 5.996490363031625748e-03 5.996490363031625748e-03
5.100000000000000000e+01 5.100000000000000000e+02 3.849735110998153687e-02 3.849735110998153687e-02 1.673052087426185608e-02 1.673052087426185608e-02 5.780950188636779785e-03 5.780950188636779785e-03
5.200000000000000000e+01 5.200000000000000000e+02 3.770739957690238953e-02 3.770739957690238953e-02 1.630824245512485504e-02 1.630824245512485504e-02 5.578844808042049408e-03 5.578844808042049408e-03
5.300000000000000000e+01 5.300000000000000000e+02 3.694961220026016235e-02 3.694961220026016235e-02 1.568043790757656097e-02 1.568043790757656097e-02 5.393018014729022980e-03 5.393018014729022980e-03
5.400000000000000000e+01 5.400000000000000000e+02 3.625731915235519409e-02 3.625731915235519409e-02 1.531227119266986847e-02 1.531227119266986847e-02 5.222061648964881897e-03 5.222061648964881897e-03
5.500000000000000000e+01 5.500000000000000000e+02 3.550606966018676758e-02 3.550606966018676758e-02 1.482428237795829773e-02 1.482428237795829773e-02 5.058452021330595016e-03 5.058452021330595016e-03
5.600000000000000000e+01 5.600000000000000000e+02 3.477026894688606262e-02 3.477026894688606262e-02 1.435506064444780350e-02 1.435506064444780350e-02 4.908944480121135712e-03 4.908944480121135712e-03
5.700000000000000000e+01 5.700000000000000000e+02 3.409961611032485962e-02 3.409961611032485962e-02 1.392247155308723450e-02 1.392247155308723450e-02 4.769295919686555862e-03 4.769295919686555862e-03
5.800000000000000000e+01 5.800000000000000000e+02 3.346534818410873413e-02 3.346534818410873413e-02 1.351713575422763824e-02 1.351713575422763824e-02 4.634220153093338013e-03 4.634220153093338013e-03
5.900000000000000000e+01 5.900000000000000000e+02 3.284674882888793945e-02 3.284674882888793945e-02 1.311095803976058960e-02 1.311095803976058960e-02 4.512689076364040375e-03 4.512689076364040375e-03
6.000000000000000000e+01 6.000000000000000000e+02 3.219433128833770752e-02 3.219433128833770752e-02 1.275248266756534576e-02 1.275248266756534576e-02 4.398460034281015396e-03 4.398460034281015396e-03
6.100000000000000000e+01 6.100000000000000000e+02 3.157504647970199585e-02 3.157504647970199585e-02 1.243346370756626129e-02 1.243346370756626129e-02 4.289373755455017090e-03 4.289373755455017090e-03
6.200000000000000000e+01 6.200000000000000000e+02 3.099070116877555847e-02 3.099070116877555847e-02 1.210053637623786926e-02 1.210053637623786926e-02 4.186913371086120605e-03 4.186913371086120605e-03
6.300000000000000000e+01 6.300000000000000000e+02 3.045477345585823059e-02 3.045477345585823059e-02 1.176100224256515503e-02 1.176100224256515503e-02 4.092031158506870270e-03 4.092031158506870270e-03
6.400000000000000000e+01 6.400000000000000000e+02 2.993927896022796631e-02 2.993927896022796631e-02 1.145537011325359344e-02 1.145537011325359344e-02 3.999525681138038635e-03 3.999525681138038635e-03
6.500000000000000000e+01 6.500000000000000000e+02 2.943759039044380188e-02 2.943759039044380188e-02 1.117807533591985703e-02 1.117807533591985703e-02 3.910548053681850433e-03 3.910548053681850433e-03
6.600000000000000000e+01 6.600000000000000000e+02 2.889078296720981598e-02 2.889078296720981598e-02 1.091025862842798233e-02 1.091025862842798233e-02 3.828617744147777557e-03 3.828617744147777557e-03
6.700000000000000000e+01 6.700000000000000000e+02 2.829670533537864685e-02 2.829670533537864685e-02 1.066276803612709045e-02 1.066276803612709045e-02 3.748362883925437927e-03 3.748362883925437927e-03
6.800000000000000000e+01 6.800000000000000000e+02 2.775989845395088196e-02 2.775989845395088196e-02 1.043989509344100952e-02 1.043989509344100952e-02 3.671911312267184258e-03 3.671911312267184258e-03
7.000000000000000000e+01 7.000000000000000000e+02 2.683015912771224976e-02 2.683015912771224976e-02 9.950695559382438660e-03 9.950695559382438660e-03 3.534296527504920959e-03 3.534296527504920959e-03
7.100000000000000000e+01 7.100000000000000000e+02 2.645738795399665833e-02 2.645738795399665833e-02 9.713536128401756287e-03 9.713536128401756287e-03 3.467226400971412659e-03 3.467226400971412659e-03
7.200000000000000000e+01 7.200000000000000000e+02 2.586612477898597717e-02 2.586612477898597717e-02 9.498381987214088440e-03 9.498381987214088440e-03 3.406690666452050209e-03 3.406690666452050209e-03
7.300000000000000000e+01 7.300000000000000000e+02 2.537456154823303223e-02 2.537456154823303223e-02 9.302233345806598663e-03 9.302233345806598663e-03 3.347448538988828659e-03 3.347448538988828659e-03
7.400000000000000000e+01 7.400000000000000000e+02 2.494458295404911041e-02 2.494458295404911041e-02 9.133806452155113220e-03 9.133806452155113220e-03 3.289167536422610283e-03 3.289167536422610283e-03
7.600000000000000000e+01 7.600000000000000000e+02 2.423728629946708679e-02 2.423728629946708679e-02 8.727531880140304565e-03 8.727531880140304565e-03 3.183966968208551407e-03 3.183966968208551407e-03
7.700000000000000000e+01 7.700000000000000000e+02 2.370804548263549805e-02 2.370804548263549805e-02 8.544957265257835388e-03 8.544957265257835388e-03 3.132928162813186646e-03 3.132928162813186646e-03
7.800000000000000000e+01 7.800000000000000000e+02 2.325762435793876648e-02 2.325762435793876648e-02 8.380965329706668854e-03 8.380965329706668854e-03 3.085487987846136093e-03 3.085487987846136093e-03
7.900000000000000000e+01 7.900000000000000000e+02 2.287026494741439819e-02 2.287026494741439819e-02 8.219677954912185669e-03 8.219677954912185669e-03 3.040215233340859413e-03 3.040215233340859413e-03
8.100000000000000000e+01 8.100000000000000000e+02 2.212566882371902466e-02 2.212566882371902466e-02 7.927026599645614624e-03 7.927026599645614624e-03 2.951903035864233971e-03 2.951903035864233971e-03
8.200000000000000000e+01 8.200000000000000000e+02 2.183014526963233948e-02 2.183014526963233948e-02 7.809017784893512726e-03 7.809017784893512726e-03 2.910745795816183090e-03 2.910745795816183090e-03
8.300000000000000000e+01 8.300000000000000000e+02 2.141722291707992554e-02 2.141722291707992554e-02 7.658550050109624863e-03 7.658550050109624863e-03 2.871624659746885300e-03 2.871624659746885300e-03
8.500000000000000000e+01 8.500000000000000000e+02 2.067272923886775970e-02 2.067272923886775970e-02 7.373073138296604156e-03 7.373073138296604156e-03 2.794888336211442947e-03 2.794888336211442947e-03
8.600000000000000000e+01 8.600000000000000000e+02 2.035605907440185547e-02 2.035605907440185547e-02 7.229879964143037796e-03 7.229879964143037796e-03 2.758038230240345001e-03 2.758038230240345001e-03
8.800000000000000000e+01 8.800000000000000000e+02 1.974575966596603394e-02 1.974575966596603394e-02 6.966824643313884735e-03 6.966824643313884735e-03 2.688859589397907257e-03 2.688859589397907257e-03
8.900000000000000000e+01 8.900000000000000000e+02 1.949110068380832672e-02 1.949110068380832672e-02 6.848795805126428604e-03 6.848795805126428604e-03 2.656058408319950104e-03 2.656058408319950104e-03
9.100000000000000000e+01 9.100000000000000000e+02 1.896663382649421692e-02 1.896663382649421692e-02 6.638659164309501648e-03 6.638659164309501648e-03 2.592217177152633667e-03 2.592217177152633667e-03
9.200000000000000000e+01 9.200000000000000000e+02 1.862907782196998596e-02 1.862907782196998596e-02 6.561868358403444290e-03 6.561868358403444290e-03 2.561237663030624390e-03 2.561237663030624390e-03
9.400000000000000000e+01 9.400000000000000000e+02 1.803223229944705963e-02 1.803223229944705963e-02 6.530427373945713043e-03 6.530427373945713043e-03 2.501896116882562637e-03 2.501896116882562637e-03
9.500000000000000000e+01 9.500000000000000000e+02 1.772457547485828400e-02 1.772457547485828400e-02 6.269950419664382935e-03 6.269950419664382935e-03 2.473619766533374786e-03 2.473619766533374786e-03
9.700000000000000000e+01 9.700000000000000000e+02 1.721912994980812073e-02 1.721912994980812073e-02 6.116894073784351349e-03 6.116894073784351349e-03 2.419496886432170868e-03 2.419496886432170868e-03
9.900000000000000000e+01 9.900000000000000000e+02 1.671949401497840881e-02 1.671949401497840881e-02 6.118363700807094574e-03 6.118363700807094574e-03 2.369588240981101990e-03 2.369588240981101990e-03
1.000000000000000000e+02 1.000000000000000000e+03 1.652030088007450104e-02 1.652030088007450104e-02 5.778987891972064972e-03 5.778987891972064972e-03 2.346382010728120804e-03 2.346382010728120804e-03
1.020000000000000000e+02 1.020000000000000000e+03 1.611091010272502899e-02 1.611091010272502899e-02 6.080141291022300720e-03 6.080141291022300720e-03 2.306528855115175247e-03 2.306528855115175247e-03
1.040000000000000000e+02 1.040000000000000000e+03 1.594280637800693512e-02 1.594280637800693512e-02 6.029817275702953339e-03 6.029817275702953339e-03 2.259445376694202423e-03 2.259445376694202423e-03
1.050000000000000000e+02 1.050000000000000000e+03 1.543767005205154419e-02 1.543767005205154419e-02 5.520323757082223892e-03 5.520323757082223892e-03 2.233859151601791382e-03 2.233859151601791382e-03
1.070000000000000000e+02 1.070000000000000000e+03 1.502720452845096588e-02 1.502720452845096588e-02 5.402038805186748505e-03 5.402038805186748505e-03 2.185096032917499542e-03 2.185096032917499542e-03
1.090000000000000000e+02 1.090000000000000000e+03 1.499660313129425049e-02 1.499660313129425049e-02 5.344119854271411896e-03 5.344119854271411896e-03 2.142757177352905273e-03 2.142757177352905273e-03
1.110000000000000000e+02 1.110000000000000000e+03 1.426276285201311111e-02 1.426276285201311111e-02 5.286603234708309174e-03 5.286603234708309174e-03 2.103583421558141708e-03 2.103583421558141708e-03
1.120000000000000000e+02 1.120000000000000000e+03 1.409841515123844147e-02 1.409841515123844147e-02 5.134911276400089264e-03 5.134911276400089264e-03 2.085342537611722946e-03 2.085342537611722946e-03
1.140000000000000000e+02 1.140000000000000000e+03 1.414826139807701111e-02 1.414826139807701111e-02 4.951957147568464279e-03 4.951957147568464279e-03 2.053876407444477081e-03 2.053876407444477081e-03
1.160000000000000000e+02 1.160000000000000000e+03 1.348847709596157074e-02 1.348847709596157074e-02 4.860563669353723526e-03 4.860563669353723526e-03 2.029227791354060173e-03 2.029227791354060173e-03
1.180000000000000000e+02 1.180000000000000000e+03 1.315201446413993835e-02 1.315201446413993835e-02 4.673699848353862762e-03 4.673699848353862762e-03 1.990172080695629120e-03 1.990172080695629120e-03
1.200000000000000000e+02 1.200000000000000000e+03 1.345416903495788574e-02 1.345416903495788574e-02 4.594991914927959442e-03 4.594991914927959442e-03 1.948268152773380280e-03 1.948268152773380280e-03
1.220000000000000000e+02 1.220000000000000000e+03 1.255406811833381653e-02 1.255406811833381653e-02 4.515847191214561462e-03 4.515847191214561462e-03 1.912782667204737663e-03 1.912782667204737663e-03
1.240000000000000000e+02 1.240000000000000000e+03 1.258675754070281982e-02 1.258675754070281982e-02 4.370651207864284515e-03 4.370651207864284515e-03 1.880932599306106567e-03 1.880932599306106567e-03
1.260000000000000000e+02 1.260000000000000000e+03 1.226892694830894470e-02 1.226892694830894470e-02 4.318535327911376953e-03 4.318535327911376953e-03 1.851655542850494385e-03 1.851655542850494385e-03
1.280000000000000000e+02 1.280000000000000000e+03 1.201339531689882278e-02 1.201339531689882278e-02 4.255135543644428253e-03 4.255135543644428253e-03 1.825628452934324741e-03 1.825628452934324741e-03
1.310000000000000000e+02 1.310000000000000000e+03 1.161209587007761002e-02 1.161209587007761002e-02 4.183827899396419525e-03 4.183827899396419525e-03 1.810830901376903057e-03 1.810830901376903057e-03
1.330000000000000000e+02 1.330000000000000000e+03 1.153369247913360596e-02 1.153369247913360596e-02 4.054084420204162598e-03 4.054084420204162598e-03 1.769291004166007042e-03 1.769291004166007042e-03
1.350000000000000000e+02 1.350000000000000000e+03 1.113461144268512726e-02 1.113461144268512726e-02 3.943403717130422592e-03 3.943403717130422592e-03 1.734313089400529861e-03 1.734313089400529861e-03
1.370000000000000000e+02 1.370000000000000000e+03 1.073566731065511703e-02 1.073566731065511703e-02 3.891474567353725433e-03 3.891474567353725433e-03 1.710085896775126457e-03 1.710085896775126457e-03
1.390000000000000000e+02 1.390000000000000000e+03 1.072219200432300568e-02 1.072219200432300568e-02 3.893726971000432968e-03 3.893726971000432968e-03 1.688594347797334194e-03 1.688594347797334194e-03
1.420000000000000000e+02 1.420000000000000000e+03 1.075841672718524933e-02 1.075841672718524933e-02 3.659624839201569557e-03 3.659624839201569557e-03 1.656561857089400291e-03 1.656561857089400291e-03
1.440000000000000000e+02 1.440000000000000000e+03 1.058888807892799377e-02 1.058888807892799377e-02 3.603608347475528717e-03 3.603608347475528717e-03 1.632624538615345955e-03 1.632624538615345955e-03
1.470000000000000000e+02 1.470000000000000000e+03 1.012220326811075211e-02 1.012220326811075211e-02 3.550460562109947205e-03 3.550460562109947205e-03 1.593885361216962337e-03 1.593885361216962337e-03
1.490000000000000000e+02 1.490000000000000000e+03 9.958967566490173340e-03 9.958967566490173340e-03 3.479444887489080429e-03 3.479444887489080429e-03 1.566812628880143166e-03 1.566812628880143166e-03
1.510000000000000000e+02 1.510000000000000000e+03 9.671976789832115173e-03 9.671976789832115173e-03 3.364342497661709785e-03 3.364342497661709785e-03 1.544598257169127464e-03 1.544598257169127464e-03
1.540000000000000000e+02 1.540000000000000000e+03 9.397243149578571320e-03 9.397243149578571320e-03 3.374940948560833931e-03 3.374940948560833931e-03 1.519498415291309357e-03 1.519498415291309357e-03
1.570000000000000000e+02 1.570000000000000000e+03 9.163362905383110046e-03 9.163362905383110046e-03 3.267715452238917351e-03 3.267715452238917351e-03 1.496725482866168022e-03 1.496725482866168022e-03
1.590000000000000000e+02 1.590000000000000000e+03 8.976448327302932739e-03 8.976448327302932739e-03 3.204062813892960548e-03 3.204062813892960548e-03 1.485363347455859184e-03 1.485363347455859184e-03
1.620000000000000000e+02 1.620000000000000000e+03 8.803594857454299927e-03 8.803594857454299927e-03 3.338338574394583702e-03 3.338338574394583702e-03 1.469259615987539291e-03 1.469259615987539291e-03
1.640000000000000000e+02 1.640000000000000000e+03 8.660504594445228577e-03 8.660504594445228577e-03 3.103593131527304649e-03 3.103593131527304649e-03 1.439603976905345917e-03 1.439603976905345917e-03
1.670000000000000000e+02 1.670000000000000000e+03 8.345540612936019897e-03 8.345540612936019897e-03 3.040736773982644081e-03 3.040736773982644081e-03 1.399278757162392139e-03 1.399278757162392139e-03
1.700000000000000000e+02 1.700000000000000000e+03 8.217527531087398529e-03 8.217527531087398529e-03 3.146416507661342621e-03 3.146416507661342621e-03 1.378763234242796898e-03 1.378763234242796898e-03
1.730000000000000000e+02 1.730000000000000000e+03 8.063981309533119202e-03 8.063981309533119202e-03 2.992746187373995781e-03 2.992746187373995781e-03 1.359073445200920105e-03 1.359073445200920105e-03
1.760000000000000000e+02 1.760000000000000000e+03 7.843292318284511566e-03 7.843292318284511566e-03 2.916253637522459030e-03 2.916253637522459030e-03 1.331210019998252392e-03 1.331210019998252392e-03
1.790000000000000000e+02 1.790000000000000000e+03 7.696350105106830597e-03 7.696350105106830597e-03 2.757949056103825569e-03 2.757949056103825569e-03 1.316560199484229088e-03 1.316560199484229088e-03
1.820000000000000000e+02 1.820000000000000000e+03 7.796776480972766876e-03 7.796776480972766876e-03 2.859829459339380264e-03 2.859829459339380264e-03 1.298971939831972122e-03 1.298971939831972122e-03
1.850000000000000000e+02 1.850000000000000000e+03 7.632181979715824127e-03 7.632181979715824127e-03 2.782668918371200562e-03 2.782668918371200562e-03 1.271062763407826424e-03 1.271062763407826424e-03
1.880000000000000000e+02 1.880000000000000000e+03 7.310273591428995132e-03 7.310273591428995132e-03 2.802683040499687195e-03 2.802683040499687195e-03 1.251036301255226135e-03 1.251036301255226135e-03
1.910000000000000000e+02 1.910000000000000000e+03 7.121123373508453369e-03 7.121123373508453369e-03 2.809700090438127518e-03 2.809700090438127518e-03 1.249671680852770805e-03 1.249671680852770805e-03
1.940000000000000000e+02 1.940000000000000000e+03 7.203979417681694031e-03 7.203979417681694031e-03 2.619403880089521408e-03 2.619403880089521408e-03 1.215692609548568726e-03 1.215692609548568726e-03
1.970000000000000000e+02 1.970000000000000000e+03 7.202681154012680054e-03 7.202681154012680054e-03 2.620066981762647629e-03 2.620066981762647629e-03 1.211393624544143677e-03 1.211393624544143677e-03
2.010000000000000000e+02 2.010000000000000000e+03 6.681277416646480560e-03 6.681277416646480560e-03 2.452828921377658844e-03 2.452828921377658844e-03 1.161124324426054955e-03 1.161124324426054955e-03
2.040000000000000000e+02 2.040000000000000000e+03 6.506883073598146439e-03 6.506883073598146439e-03 2.456848975270986557e-03 2.456848975270986557e-03 1.155824633315205574e-03 1.155824633315205574e-03
2.070000000000000000e+02 2.070000000000000000e+03 6.585815921425819397e-03 6.585815921425819397e-03 2.499362453818321228e-03 2.499362453818321228e-03 1.136626582592725754e-03 1.136626582592725754e-03
2.110000000000000000e+02 2.110000000000000000e+03 6.485820747911930084e-03 6.485820747911930084e-03 2.339642960578203201e-03 2.339642960578203201e-03 1.112354919314384460e-03 1.112354919314384460e-03
2.140000000000000000e+02 2.140000000000000000e+03 6.178367417305707932e-03 6.178367417305707932e-03 2.272889483720064163e-03 2.272889483720064163e-03 1.109633594751358032e-03 1.109633594751358032e-03
2.180000000000000000e+02 2.180000000000000000e+03 6.126554217189550400e-03 6.126554217189550400e-03 2.230231184512376785e-03 2.230231184512376785e-03 1.078360597603023052e-03 1.078360597603023052e-03
2.210000000000000000e+02 2.210000000000000000e+03 6.271664984524250031e-03 6.271664984524250031e-03 2.170567866414785385e-03 2.170567866414785385e-03 1.084449468180537224e-03 1.084449468180537224e-03
2.250000000000000000e+02 2.250000000000000000e+03 5.917758215218782425e-03 5.917758215218782425e-03 2.272818237543106079e-03 2.272818237543106079e-03 1.136041944846510887e-03 1.136041944846510887e-03
2.290000000000000000e+02 2.290000000000000000e+03 5.992322228848934174e-03 5.992322228848934174e-03 2.216767286881804466e-03 2.216767286881804466e-03 1.131389057263731956e-03 1.131389057263731956e-03
2.330000000000000000e+02 2.330000000000000000e+03 5.673896521329879761e-03 5.673896521329879761e-03 2.154258545488119125e-03 2.154258545488119125e-03 1.076173270121216774e-03 1.076173270121216774e-03
2.370000000000000000e+02 2.370000000000000000e+03 5.569119006395339966e-03 5.569119006395339966e-03 2.072972245514392853e-03 2.072972245514392853e-03 1.074201194569468498e-03 1.074201194569468498e-03
2.400000000000000000e+02 2.400000000000000000e+03 5.698997527360916138e-03 5.698997527360916138e-03 2.139144111424684525e-03 2.139144111424684525e-03 1.065918477252125740e-03 1.065918477252125740e-03
2.440000000000000000e+02 2.440000000000000000e+03 5.595182534307241440e-03 5.595182534307241440e-03 1.980419503524899483e-03 1.980419503524899483e-03 1.006010454148054123e-03 1.006010454148054123e-03
2.490000000000000000e+02 2.490000000000000000e+03 5.387054756283760071e-03 5.387054756283760071e-03 1.971353311091661453e-03 1.971353311091661453e-03 9.713099570944905281e-04 9.713099570944905281e-04
2.530000000000000000e+02 2.530000000000000000e+03 5.831233225762844086e-03 5.831233225762844086e-03 1.926453202031552792e-03 1.926453202031552792e-03 9.568168316036462784e-04 9.568168316036462784e-04
2.570000000000000000e+02 2.570000000000000000e+03 6.267037242650985718e-03 6.267037242650985718e-03 2.083708532154560089e-03 2.083708532154560089e-03 9.338897652924060822e-04 9.338897652924060822e-04
2.610000000000000000e+02 2.610000000000000000e+03 6.407004781067371368e-03 6.407004781067371368e-03 1.951614278368651867e-03 1.951614278368651867e-03 9.203872759826481342e-04 9.203872759826481342e-04
2.660000000000000000e+02 2.660000000000000000e+03 5.704914685338735580e-03 5.704914685338735580e-03 1.877263188362121582e-03 1.877263188362121582e-03 8.948752074502408504e-04 8.948752074502408504e-04
2.700000000000000000e+02 2.700000000000000000e+03 5.416133441030979156e-03 5.416133441030979156e-03 2.134233247488737106e-03 2.134233247488737106e-03 8.816334884613752365e-04 8.816334884613752365e-04
2.740000000000000000e+02 2.740000000000000000e+03 5.236215423792600632e-03 5.236215423792600632e-03 1.866749953478574753e-03 1.866749953478574753e-03 8.712743874639272690e-04 8.712743874639272690e-04
2.790000000000000000e+02 2.790000000000000000e+03 5.009679123759269714e-03 5.009679123759269714e-03 2.005039714276790619e-03 2.005039714276790619e-03 8.450566092506051064e-04 8.450566092506051064e-04
2.840000000000000000e+02 2.840000000000000000e+03 4.752380307763814926e-03 4.752380307763814926e-03 1.873763627372682095e-03 1.873763627372682095e-03 8.422894170507788658e-04 8.422894170507788658e-04
2.880000000000000000e+02 2.880000000000000000e+03 4.537239670753479004e-03 4.537239670753479004e-03 1.739670406095683575e-03 1.739670406095683575e-03 8.215070120058953762e-04 8.215070120058953762e-04
2.930000000000000000e+02 2.930000000000000000e+03 4.667965695261955261e-03 4.667965695261955261e-03 1.754687633365392685e-03 1.754687633365392685e-03 8.011962054297327995e-04 8.011962054297327995e-04
2.980000000000000000e+02 2.980000000000000000e+03 4.366278648376464844e-03 4.366278648376464844e-03 1.672093989327549934e-03 1.672093989327549934e-03 8.038352243602275848e-04 8.038352243602275848e-04
3.030000000000000000e+02 3.030000000000000000e+03 4.282732959836721420e-03 4.282732959836721420e-03 1.724097877740859985e-03 1.724097877740859985e-03 7.777474820613861084e-04 7.777474820613861084e-04
3.080000000000000000e+02 3.080000000000000000e+03 4.286607727408409119e-03 4.286607727408409119e-03 1.663508359342813492e-03 1.663508359342813492e-03 7.621963741257786751e-04 7.621963741257786751e-04
3.130000000000000000e+02 3.130000000000000000e+03 4.119151737540960312e-03 4.119151737540960312e-03 1.601824769750237465e-03 1.601824769750237465e-03 7.459220942109823227e-04 7.459220942109823227e-04
3.180000000000000000e+02 3.180000000000000000e+03 4.087436944246292114e-03 4.087436944246292114e-03 1.572871697135269642e-03 1.572871697135269642e-03 7.284130551852285862e-04 7.284130551852285862e-04
3.240000000000000000e+02 3.240000000000000000e+03 3.865182865411043167e-03 3.865182865411043167e-03 1.497296267189085484e-03 1.497296267189085484e-03 7.269463385455310345e-04 7.269463385455310345e-04
3.290000000000000000e+02 3.290000000000000000e+03 3.953690640628337860e-03 3.953690640628337860e-03 1.485444488935172558e-03 1.485444488935172558e-03 7.173640187829732895e-04 7.173640187829732895e-04
3.340000000000000000e+02 3.340000000000000000e+03 3.941624425351619720e-03 3.941624425351619720e-03 1.555965514853596687e-03 1.555965514853596687e-03 7.061874493956565857e-04 7.061874493956565857e-04
3.400000000000000000e+02 3.400000000000000000e+03 3.725184360519051552e-03 3.725184360519051552e-03 1.434293109923601151e-03 1.434293109923601151e-03 6.770580075681209564e-04 6.770580075681209564e-04
3.460000000000000000e+02 3.460000000000000000e+03 3.659697715193033218e-03 3.659697715193033218e-03 1.353348023258149624e-03 1.353348023258149624e-03 6.731273024342954159e-04 6.731273024342954159e-04
3.510000000000000000e+02 3.510000000000000000e+03 3.699829801917076111e-03 3.699829801917076111e-03 1.470398157835006714e-03 1.470398157835006714e-03 6.734842900186777115e-04 6.734842900186777115e-04
3.570000000000000000e+02 3.570000000000000000e+03 3.847815794870257378e-03 3.847815794870257378e-03 1.413454534485936165e-03 1.413454534485936165e-03 6.583142094314098358e-04 6.583142094314098358e-04
3.630000000000000000e+02 3.630000000000000000e+03 3.537136362865567207e-03 3.537136362865567207e-03 1.354101113975048065e-03 1.354101113975048065e-03 6.293650949373841286e-04 6.293650949373841286e-04
3.690000000000000000e+02 3.690000000000000000e+03 3.371448256075382233e-03 3.371448256075382233e-03 1.429696334525942802e-03 1.429696334525942802e-03 6.286090938374400139e-04 6.286090938374400139e-04
3.750000000000000000e+02 3.750000000000000000e+03 3.566303523257374763e-03 3.566303523257374763e-03 1.240758341737091541e-03 1.240758341737091541e-03 6.104420754127204418e-04 6.104420754127204418e-04
3.820000000000000000e+02 3.820000000000000000e+03 3.291342640295624733e-03 3.291342640295624733e-03 1.271467306651175022e-03 1.271467306651175022e-03 6.116224685683846474e-04 6.116224685683846474e-04
3.880000000000000000e+02 3.880000000000000000e+03 3.258816432207822800e-03 3.258816432207822800e-03 1.340714748948812485e-03 1.340714748948812485e-03 5.876955110579729080e-04 5.876955110579729080e-04
3.940000000000000000e+02 3.940000000000000000e+03 3.396015381440520287e-03 3.396015381440520287e-03 1.238637254573404789e-03 1.238637254573404789e-03 5.817300407215952873e-04 5.817300407215952873e-04
4.010000000000000000e+02 4.010000000000000000e+03 3.115206956863403320e-03 3.115206956863403320e-03 1.180775579996407032e-03 1.180775579996407032e-03 5.688320379704236984e-04 5.688320379704236984e-04
4.080000000000000000e+02 4.080000000000000000e+03 3.021325916051864624e-03 3.021325916051864624e-03 1.295625697821378708e-03 1.295625697821378708e-03 5.563317099586129189e-04 5.563317099586129189e-04
4.140000000000000000e+02 4.140000000000000000e+03 3.203388303518295288e-03 3.203388303518295288e-03 1.198753714561462402e-03 1.198753714561462402e-03 5.562583100982010365e-04 5.562583100982010365e-04
4.210000000000000000e+02 4.210000000000000000e+03 3.067489713430404663e-03 3.067489713430404663e-03 1.275032525882124901e-03 1.275032525882124901e-03 5.469855386763811111e-04 5.469855386763811111e-04
4.280000000000000000e+02 4.280000000000000000e+03 2.816648688167333603e-03 2.816648688167333603e-03 1.149714458733797073e-03 1.149714458733797073e-03 5.285813240334391594e-04 5.285813240334391594e-04
4.350000000000000000e+02 4.350000000000000000e+03 3.116696607321500778e-03 3.116696607321500778e-03 1.243726699613034725e-03 1.243726699613034725e-03 5.183442845009267330e-04 5.183442845009267330e-04
4.430000000000000000e+02 4.430000000000000000e+03 2.782322000712156296e-03 2.782322000712156296e-03 1.125955255702137947e-03 1.125955255702137947e-03 5.197229329496622086e-04 5.197229329496622086e-04
4.500000000000000000e+02 4.500000000000000000e+03 2.819699235260486603e-03 2.819699235260486603e-03 1.076172571629285812e-03 1.076172571629285812e-03 5.007227882742881775e-04 5.007227882742881775e-04
4.580000000000000000e+02 4.580000000000000000e+03 3.022332675755023956e-03 3.022332675755023956e-03 1.112478785216808319e-03 1.112478785216808319e-03 4.892558790743350983e-04 4.892558790743350983e-04
4.650000000000000000e+02 4.650000000000000000e+03 2.912078518420457840e-03 2.912078518420457840e-03 1.104824244976043701e-03 1.104824244976043701e-03 4.927513655275106430e-04 4.927513655275106430e-04
4.730000000000000000e+02 4.730000000000000000e+03 2.726132050156593323e-03 2.726132050156593323e-03 1.092726364731788635e-03 1.092726364731788635e-03 4.690133500844240189e-04 4.690133500844240189e-04
4.810000000000000000e+02 4.810000000000000000e+03 2.684911713004112244e-03 2.684911713004112244e-03 1.146755414083600044e-03 1.146755414083600044e-03 4.576370120048522949e-04 4.576370120048522949e-04
4.890000000000000000e+02 4.890000000000000000e+03 2.685454441234469414e-03 2.685454441234469414e-03 1.008602674119174480e-03 1.008602674119174480e-03 4.726012120954692364e-04 4.726012120954692364e-04
4.970000000000000000e+02 4.970000000000000000e+03 2.626599278301000595e-03 2.626599278301000595e-03 1.006601029075682163e-03 1.006601029075682163e-03 4.594236379489302635e-04 4.594236379489302635e-04
5.050000000000000000e+02 5.050000000000000000e+03 2.522717695683240891e-03 2.522717695683240891e-03 1.336330897174775600e-03 1.336330897174775600e-03 4.371868271846324205e-04 4.371868271846324205e-04
5.140000000000000000e+02 5.140000000000000000e+03 2.642987295985221863e-03 2.642987295985221863e-03 1.083720009773969650e-03 1.083720009773969650e-03 4.305464099161326885e-04 4.305464099161326885e-04
5.220000000000000000e+02 5.220000000000000000e+03 2.592927310615777969e-03 2.592927310615777969e-03 9.935519192367792130e-04 9.935519192367792130e-04 4.189008031971752644e-04 4.189008031971752644e-04
5.310000000000000000e+02 5.310000000000000000e+03 2.454259898513555527e-03 2.454259898513555527e-03 1.034881919622421265e-03 1.034881919622421265e-03 4.140763194300234318e-04 4.140763194300234318e-04
5.400000000000000000e+02 5.400000000000000000e+03 2.482444513589143753e-03 2.482444513589143753e-03 9.660279029048979282e-04 9.660279029048979282e-04 4.066030960530042648e-04 4.066030960530042648e-04
5.490000000000000000e+02 5.490000000000000000e+03 2.333075506612658501e-03 2.333075506612658501e-03 9.589598630554974079e-04 9.589598630554974079e-04 3.996224841102957726e-04 3.996224841102957726e-04
5.580000000000000000e+02 5.580000000000000000e+03 2.386702457442879677e-03 2.386702457442879677e-03 8.958574617281556129e-04 8.958574617281556129e-04 3.961716429330408573e-04 3.961716429330408573e-04
5.670000000000000000e+02 5.670000000000000000e+03 2.462914912030100822e-03 2.462914912030100822e-03 9.303260012529790401e-04 9.303260012529790401e-04 3.861238365061581135e-04 3.861238365061581135e-04
5.760000000000000000e+02 5.760000000000000000e+03 2.527044620364904404e-03 2.527044620364904404e-03 9.430767968297004700e-04 9.430767968297004700e-04 3.824651939794421196e-04 3.824651939794421196e-04
5.860000000000000000e+02 5.860000000000000000e+03 2.116675488650798798e-03 2.116675488650798798e-03 8.632511016912758350e-04 8.632511016912758350e-04 3.692058089654892683e-04 3.692058089654892683e-04
5.960000000000000000e+02 5.960000000000000000e+03 2.380618127062916756e-03 2.380618127062916756e-03 8.912174962460994720e-04 8.912174962460994720e-04 3.610799030866473913e-04 3.610799030866473913e-04
6.060000000000000000e+02 6.060000000000000000e+03 2.390601672232151031e-03 2.390601672232151031e-03 8.967026369646191597e-04 8.967026369646191597e-04 3.542192862369120121e-04 3.542192862369120121e-04
6.160000000000000000e+02 6.160000000000000000e+03 2.166579943150281906e-03 2.166579943150281906e-03 8.074631332419812679e-04 8.074631332419812679e-04 3.603743389248847961e-04 3.603743389248847961e-04
6.260000000000000000e+02 6.260000000000000000e+03 2.342885360121726990e-03 2.342885360121726990e-03 7.964437827467918396e-04 7.964437827467918396e-04 3.538675955496728420e-04 3.538675955496728420e-04
6.360000000000000000e+02 6.360000000000000000e+03 2.307024318724870682e-03 2.307024318724870682e-03 9.087703656405210495e-04 9.087703656405210495e-04 3.406710457056760788e-04 3.406710457056760788e-04
6.470000000000000000e+02 6.470000000000000000e+03 2.029565162956714630e-03 2.029565162956714630e-03 8.691558614373207092e-04 8.691558614373207092e-04 3.373218351043760777e-04 3.373218351043760777e-04
6.580000000000000000e+02 6.580000000000000000e+03 2.285023685544729233e-03 2.285023685544729233e-03 7.762079476378858089e-04 7.762079476378858089e-04 3.243885294068604708e-04 3.243885294068604708e-04
6.690000000000000000e+02 6.690000000000000000e+03 1.920141628943383694e-03 1.920141628943383694e-03 8.936318336054682732e-04 8.936318336054682732e-04 3.151497803628444672e-04 3.151497803628444672e-04
6.800000000000000000e+02 6.800000000000000000e+03 2.166543155908584595e-03 2.166543155908584595e-03 8.441712125204503536e-04 8.441712125204503536e-04 3.158995241392403841e-04 3.158995241392403841e-04
6.910000000000000000e+02 6.910000000000000000e+03 2.118242904543876648e-03 2.118242904543876648e-03 7.096029585227370262e-04 7.096029585227370262e-04 3.142219211440533400e-04 3.142219211440533400e-04
7.020000000000000000e+02 7.020000000000000000e+03 1.832570647820830345e-03 1.832570647820830345e-03 7.076706970110535622e-04 7.076706970110535622e-04 3.016712144017219543e-04 3.016712144017219543e-04
7.140000000000000000e+02 7.140000000000000000e+03 1.897773006930947304e-03 1.897773006930947304e-03 6.746348226442933083e-04 6.746348226442933083e-04 2.884869754780083895e-04 2.884869754780083895e-04
7.260000000000000000e+02 7.260000000000000000e+03 2.107303123921155930e-03 2.107303123921155930e-03 8.297379827126860619e-04 8.297379827126860619e-04 2.915837685577571392e-04 2.915837685577571392e-04
7.380000000000000000e+02 7.380000000000000000e+03 1.784731866791844368e-03 1.784731866791844368e-03 1.091150450520217419e-03 1.091150450520217419e-03 2.995651157107204199e-04 2.995651157107204199e-04
7.500000000000000000e+02 7.500000000000000000e+03 1.922440715134143829e-03 1.922440715134143829e-03 7.940846262499690056e-04 7.940846262499690056e-04 2.768414851743727922e-04 2.768414851743727922e-04
7.630000000000000000e+02 7.630000000000000000e+03 1.856845570728182793e-03 1.856845570728182793e-03 8.082730928435921669e-04 8.082730928435921669e-04 2.639202575664967299e-04 2.639202575664967299e-04
7.750000000000000000e+02 7.750000000000000000e+03 1.920795999467372894e-03 1.920795999467372894e-03 6.892532110214233398e-04 6.892532110214233398e-04 2.845997223630547523e-04 2.845997223630547523e-04
7.880000000000000000e+02 7.880000000000000000e+03 1.842943252995610237e-03 1.842943252995610237e-03 6.226510158739984035e-04 6.226510158739984035e-04 2.630263916216790676e-04 2.630263916216790676e-04
8.010000000000000000e+02 8.010000000000000000e+03 1.759116537868976593e-03 1.759116537868976593e-03 7.661457057110965252e-04 7.661457057110965252e-04 2.516704262234270573e-04 2.516704262234270573e-04
8.150000000000000000e+02 8.150000000000000000e+03 1.780778868123888969e-03 1.780778868123888969e-03 6.240276852622628212e-04 6.240276852622628212e-04 2.592172822915017605e-04 2.592172822915017605e-04
8.280000000000000000e+02 8.280000000000000000e+03 1.642332877963781357e-03 1.642332877963781357e-03 6.269841687753796577e-04 6.269841687753796577e-04 2.380627847742289305e-04 2.380627847742289305e-04
8.420000000000000000e+02 8.420000000000000000e+03 2.090021502226591110e-03 2.090021502226591110e-03 6.130537367425858974e-04 6.130537367425858974e-04 2.556411200203001499e-04 2.556411200203001499e-04
8.560000000000000000e+02 8.560000000000000000e+03 1.696957158856093884e-03 1.696957158856093884e-03 6.298342486843466759e-04 6.298342486843466759e-04 2.348856214666739106e-04 2.348856214666739106e-04
8.700000000000000000e+02 8.700000000000000000e+03 1.554000424221158028e-03 1.554000424221158028e-03 5.865521961823105812e-04 5.865521961823105812e-04 2.282789209857583046e-04 2.282789209857583046e-04
8.850000000000000000e+02 8.850000000000000000e+03 1.709549222141504288e-03 1.709549222141504288e-03 5.735646700486540794e-04 5.735646700486540794e-04 2.232909318991005421e-04 2.232909318991005421e-04
8.990000000000000000e+02 8.990000000000000000e+03 1.522595994174480438e-03 1.522595994174480438e-03 6.668418063782155514e-04 6.668418063782155514e-04 2.295828162459656596e-04 2.295828162459656596e-04
9.140000000000000000e+02 9.140000000000000000e+03 1.514823525212705135e-03 1.514823525212705135e-03 5.623750621452927589e-04 5.623750621452927589e-04 2.373477036599069834e-04 2.373477036599069834e-04
9.300000000000000000e+02 9.300000000000000000e+03 1.708361087366938591e-03 1.708361087366938591e-03 5.312892026267945766e-04 5.312892026267945766e-04 2.123997983289882541e-04 2.123997983289882541e-04
9.450000000000000000e+02 9.450000000000000000e+03 1.445938833057880402e-03 1.445938833057880402e-03 6.145039806142449379e-04 6.145039806142449379e-04 2.004682610277086496e-04 2.004682610277086496e-04
9.610000000000000000e+02 9.610000000000000000e+03 1.676011830568313599e-03 1.676011830568313599e-03 5.326229147613048553e-04 5.326229147613048553e-04 1.958118518814444542e-04 1.958118518814444542e-04
9.770000000000000000e+02 9.770000000000000000e+03 1.430606353096663952e-03 1.430606353096663952e-03 5.302608478814363480e-04 5.302608478814363480e-04 2.301726199220865965e-04 2.301726199220865965e-04
9.930000000000000000e+02 9.930000000000000000e+03 1.512625487521290779e-03 1.512625487521290779e-03 4.914968740195035934e-04 4.914968740195035934e-04 1.917631016112864017e-04 1.917631016112864017e-04
1.009000000000000000e+03 1.009000000000000000e+04 1.537958160042762756e-03 1.537958160042762756e-03 4.776157438755035400e-04 4.776157438755035400e-04 1.868267427198588848e-04 1.868267427198588848e-04
1.026000000000000000e+03 1.026000000000000000e+04 1.491999952122569084e-03 1.491999952122569084e-03 5.251635448075830936e-04 5.251635448075830936e-04 1.937756023835390806e-04 1.937756023835390806e-04
1.043000000000000000e+03 1.043000000000000000e+04 1.490465365350246429e-03 1.490465365350246429e-03 4.744429315906018019e-04 4.744429315906018019e-04 1.753032265696674585e-04 1.753032265696674585e-04
1.061000000000000000e+03 1.061000000000000000e+04 1.367986784316599369e-03 1.367986784316599369e-03 5.073780776001513004e-04 5.073780776001513004e-04 1.742840977385640144e-04 1.742840977385640144e-04
1.078000000000000000e+03 1.078000000000000000e+04 1.492325682193040848e-03 1.492325682193040848e-03 5.288004176691174507e-04 5.288004176691174507e-04 1.863524812506511807e-04 1.863524812506511807e-04
1.096000000000000000e+03 1.096000000000000000e+04 1.372115104459226131e-03 1.372115104459226131e-03 4.662444407586008310e-04 4.662444407586008310e-04 1.808954984880983829e-04 1.808954984880983829e-04
1.114000000000000000e+03 1.114000000000000000e+04 1.286702696233987808e-03 1.286702696233987808e-03 5.042204866185784340e-04 5.042204866185784340e-04 1.624118885956704617e-04 1.624118885956704617e-04
1.133000000000000000e+03 1.133000000000000000e+04 1.591870677657425404e-03 1.591870677657425404e-03 4.466061363928020000e-04 4.466061363928020000e-04 1.577157672727480531e-04 1.577157672727480531e-04
1.152000000000000000e+03 1.152000000000000000e+04 1.242027152329683304e-03 1.242027152329683304e-03 4.184927092865109444e-04 4.184927092865109444e-04 1.594229252077639103e-04 1.594229252077639103e-04
1.171000000000000000e+03 1.171000000000000000e+04 1.467111753299832344e-03 1.467111753299832344e-03 4.285002942197024822e-04 4.285002942197024822e-04 1.501268561696633697e-04 1.501268561696633697e-04
1.190000000000000000e+03 1.190000000000000000e+04 1.298060989938676357e-03 1.298060989938676357e-03 4.483486991375684738e-04 4.483486991375684738e-04 1.514340838184580207e-04 1.514340838184580207e-04
1.210000000000000000e+03 1.210000000000000000e+04 1.249018940143287182e-03 1.249018940143287182e-03 4.349106457084417343e-04 4.349106457084417343e-04 1.453358563594520092e-04 1.453358563594520092e-04
1.230000000000000000e+03 1.230000000000000000e+04 1.261560479179024696e-03 1.261560479179024696e-03 3.762047563213855028e-04 3.762047563213855028e-04 1.470350835006684065e-04 1.470350835006684065e-04
1.251000000000000000e+03 1.251000000000000000e+04 1.323282951489090919e-03 1.323282951489090919e-03 5.089190090075135231e-04 5.089190090075135231e-04 1.426302624167874455e-04 1.426302624167874455e-04
1.271000000000000000e+03 1.271000000000000000e+04 1.202232320792973042e-03 1.202232320792973042e-03 3.727046423591673374e-04 3.727046423591673374e-04 1.460515195503830910e-04 1.460515195503830910e-04
1.292000000000000000e+03 1.292000000000000000e+04 1.132069621235132217e-03 1.132069621235132217e-03 4.367646761238574982e-04 4.367646761238574982e-04 1.330531958956271410e-04 1.330531958956271410e-04
1.314000000000000000e+03 1.314000000000000000e+04 1.411659759469330311e-03 1.411659759469330311e-03 4.082528757862746716e-04 4.082528757862746716e-04 1.615596120245754719e-04 1.615596120245754719e-04
1.336000000000000000e+03 1.336000000000000000e+04 1.084418385289609432e-03 1.084418385289609432e-03 4.042153013870120049e-04 4.042153013870120049e-04 1.274635578738525510e-04 1.274635578738525510e-04
1.358000000000000000e+03 1.358000000000000000e+04 1.162435510195791721e-03 1.162435510195791721e-03 4.169077146798372269e-04 4.169077146798372269e-04 1.517912314739078283e-04 1.517912314739078283e-04
1.381000000000000000e+03 1.381000000000000000e+04 1.120760571211576462e-03 1.120760571211576462e-03 3.679537912830710411e-04 3.679537912830710411e-04 1.252013898920267820e-04 1.252013898920267820e-04
1.403000000000000000e+03 1.403000000000000000e+04 1.172560732811689377e-03 1.172560732811689377e-03 3.717667423188686371e-04 3.717667423188686371e-04 1.191102346638217568e-04 1.191102346638217568e-04
1.427000000000000000e+03 1.427000000000000000e+04 1.036060741171240807e-03 1.036060741171240807e-03 3.310066822450608015e-04 3.310066822450608015e-04 1.204338332172483206e-04 1.204338332172483206e-04
1.450000000000000000e+03 1.450000000000000000e+04 1.035704277455806732e-03 1.035704277455806732e-03 5.039444658905267715e-04 5.039444658905267715e-04 1.110527082346379757e-04 1.110527082346379757e-04
1.475000000000000000e+03 1.475000000000000000e+04 1.096765394322574139e-03 1.096765394322574139e-03 3.900397568941116333e-04 3.900397568941116333e-04 1.095262123271822929e-04 1.095262123271822929e-04
1.499000000000000000e+03 1.499000000000000000e+04 1.247633015736937523e-03 1.247633015736937523e-03 3.058635629713535309e-04 3.058635629713535309e-04 1.475641183787956834e-04 1.475641183787956834e-04
1.524000000000000000e+03 1.524000000000000000e+04 9.991899132728576660e-04 9.991899132728576660e-04 3.461377928033471107e-04 3.461377928033471107e-04 1.328315847786143422e-04 1.328315847786143422e-04
1.549000000000000000e+03 1.549000000000000000e+04 9.615435265004634857e-04 9.615435265004634857e-04 3.121949266642332077e-04 3.121949266642332077e-04 1.076661137631163001e-04 1.076661137631163001e-04
1.575000000000000000e+03 1.575000000000000000e+04 1.427422976121306419e-03 1.427422976121306419e-03 4.314880061428993940e-04 4.314880061428993940e-04 1.277341507375240326e-04 1.277341507375240326e-04
1.601000000000000000e+03 1.601000000000000000e+04 9.367946768179535866e-04 9.367946768179535866e-04 2.753090811893343925e-04 2.753090811893343925e-04 1.034318556776270270e-04 1.034318556776270270e-04
1.628000000000000000e+03 1.628000000000000000e+04 1.152645214460790157e-03 1.152645214460790157e-03 3.330790787003934383e-04 3.330790787003934383e-04 9.914147813105955720e-05 9.914147813105955720e-05
1.655000000000000000e+03 1.655000000000000000e+04 8.955043158493936062e-04 8.955043158493936062e-04 3.229279536753892899e-04 3.229279536753892899e-04 1.079155845218338072e-04 1.079155845218338072e-04
1.682000000000000000e+03 1.682000000000000000e+04 1.000229618512094021e-03 1.000229618512094021e-03 3.107698285020887852e-04 3.107698285020887852e-04 9.788786701392382383e-05 9.788786701392382383e-05
1.710000000000000000e+03 1.710000000000000000e+04 1.147369039244949818e-03 1.147369039244949818e-03 3.009666688740253448e-04 3.009666688740253448e-04 9.399129339726641774e-05 9.399129339726641774e-05
1.739000000000000000e+03 1.739000000000000000e+04 8.518751128576695919e-04 8.518751128576695919e-04 3.662751987576484680e-04 3.662751987576484680e-04 9.305597632192075253e-05 9.305597632192075253e-05
1.768000000000000000e+03 1.768000000000000000e+04 1.010281732305884361e-03 1.010281732305884361e-03 2.919674152508378029e-04 2.919674152508378029e-04 8.612369128968566656e-05 8.612369128968566656e-05
1.797000000000000000e+03 1.797000000000000000e+04 1.172802411019802094e-03 1.172802411019802094e-03 2.813811879605054855e-04 2.813811879605054855e-04 9.397767280461266637e-05 9.397767280461266637e-05
1.827000000000000000e+03 1.827000000000000000e+04 8.500745752826333046e-04 8.500745752826333046e-04 3.122593916486948729e-04 3.122593916486948729e-04 8.744052320253103971e-05 8.744052320253103971e-05
1.857000000000000000e+03 1.857000000000000000e+04 9.552196133881807327e-04 9.552196133881807327e-04 2.568989875726401806e-04 2.568989875726401806e-04 8.378345228265970945e-05 8.378345228265970945e-05
1.888000000000000000e+03 1.888000000000000000e+04 1.016075606457889080e-03 1.016075606457889080e-03 2.408642321825027466e-04 2.408642321825027466e-04 8.390096627408638597e-05 8.390096627408638597e-05
1.919000000000000000e+03 1.919000000000000000e+04 9.012200171127915382e-04 9.012200171127915382e-04 3.240217338316142559e-04 3.240217338316142559e-04 8.746654202695935965e-05 8.746654202695935965e-05
1.951000000000000000e+03 1.951000000000000000e+04 9.472686797380447388e-04 9.472686797380447388e-04 2.185592747991904616e-04 2.185592747991904616e-04 8.236948633566498756e-05 8.236948633566498756e-05
1.984000000000000000e+03 1.984000000000000000e+04 7.883564685471355915e-04 7.883564685471355915e-04 2.905286382883787155e-04 2.905286382883787155e-04 7.046097016427665949e-05 7.046097016427665949e-05
2.017000000000000000e+03 2.017000000000000000e+04 7.938076741993427277e-04 7.938076741993427277e-04 2.105773601215332747e-04 2.105773601215332747e-04 8.848921424942091107e-05 8.848921424942091107e-05
2.050000000000000000e+03 2.050000000000000000e+04 9.911607485264539719e-04 9.911607485264539719e-04 2.561119035817682743e-04 2.561119035817682743e-04 6.844267772976309061e-05 6.844267772976309061e-05
2.084000000000000000e+03 2.084000000000000000e+04 1.010842854157090187e-03 1.010842854157090187e-03 2.364763495279476047e-04 2.364763495279476047e-04 9.842250437941402197e-05 9.842250437941402197e-05
2.119000000000000000e+03 2.119000000000000000e+04 9.141563205048441887e-04 9.141563205048441887e-04 3.375754749868065119e-04 3.375754749868065119e-04 6.484305777121335268e-05 6.484305777121335268e-05
2.154000000000000000e+03 2.154000000000000000e+04 7.383164484053850174e-04 7.383164484053850174e-04 1.985484705073758960e-04 1.985484705073758960e-04 6.368198955897241831e-05 6.368198955897241831e-05
2.190000000000000000e+03 2.190000000000000000e+04 8.519600378349423409e-04 8.519600378349423409e-04 2.901146945077925920e-04 2.901146945077925920e-04 6.029715586919337511e-05 6.029715586919337511e-05
2.226000000000000000e+03 2.226000000000000000e+04 7.144035771489143372e-04 7.144035771489143372e-04 1.939452777151018381e-04 1.939452777151018381e-04 6.429960194509476423e-05 6.429960194509476423e-05
2.263000000000000000e+03 2.263000000000000000e+04 7.900058408267796040e-04 7.900058408267796040e-04 3.586758393794298172e-04 3.586758393794298172e-04 6.575118459295481443e-05 6.575118459295481443e-05
2.301000000000000000e+03 2.301000000000000000e+04 1.148939016275107861e-03 1.148939016275107861e-03 1.921452349051833153e-04 1.921452349051833153e-04 6.122712511569261551e-05 6.122712511569261551e-05
2.339000000000000000e+03 2.339000000000000000e+04 7.232968346215784550e-04 7.232968346215784550e-04 1.910696155391633511e-04 1.910696155391633511e-04 7.857279706513509154e-05 7.857279706513509154e-05
2.378000000000000000e+03 2.378000000000000000e+04 6.610698765143752098e-04 6.610698765143752098e-04 1.893968146760016680e-04 1.893968146760016680e-04 5.310733104124665260e-05 5.310733104124665260e-05
2.417000000000000000e+03 2.417000000000000000e+04 7.147879805415868759e-04 7.147879805415868759e-04 2.189507067669183016e-04 2.189507067669183016e-04 5.511802737601101398e-05 5.511802737601101398e-05
2.457000000000000000e+03 2.457000000000000000e+04 7.540190708823502064e-04 7.540190708823502064e-04 1.704005262581631541e-04 1.704005262581631541e-04 9.720635716803371906e-05 9.720635716803371906e-05
2.498000000000000000e+03 2.498000000000000000e+04 6.442239973694086075e-04 6.442239973694086075e-04 2.221154718426987529e-04 2.221154718426987529e-04 4.886854731012135744e-05 4.886854731012135744e-05
2.540000000000000000e+03 2.540000000000000000e+04 7.297364063560962677e-04 7.297364063560962677e-04 1.700354914646595716e-04 1.700354914646595716e-04 5.133038575877435505e-05 5.133038575877435505e-05
2.582000000000000000e+03 2.582000000000000000e+04 8.250551763921976089e-04 8.250551763921976089e-04 4.448663094080984592e-04 4.448663094080984592e-04 4.755926420330069959e-05 4.755926420330069959e-05
2.625000000000000000e+03 2.625000000000000000e+04 1.119665801525115967e-03 1.119665801525115967e-03 1.716148690320551395e-04 1.716148690320551395e-04 5.062713898951187730e-05 5.062713898951187730e-05
2.668000000000000000e+03 2.668000000000000000e+04 7.507044938392937183e-04 7.507044938392937183e-04 1.541745150461792946e-04 1.541745150461792946e-04 4.546313721220940351e-05 4.546313721220940351e-05
2.713000000000000000e+03 2.713000000000000000e+04 5.906629376113414764e-04 5.906629376113414764e-04 4.547702847048640251e-04 4.547702847048640251e-04 4.312021337682381272e-05 4.312021337682381272e-05
2.758000000000000000e+03 2.758000000000000000e+04 6.214038003236055374e-04 6.214038003236055374e-04 1.450205454602837563e-04 1.450205454602837563e-04 5.212998075876384974e-05 5.212998075876384974e-05
2.804000000000000000e+03 2.804000000000000000e+04 6.355409277603030205e-04 6.355409277603030205e-04 3.189345879945904016e-04 3.189345879945904016e-04 6.592876161448657513e-05 6.592876161448657513e-05
2.850000000000000000e+03 2.850000000000000000e+04 6.441723089665174484e-04 6.441723089665174484e-04 1.437459432054311037e-04 1.437459432054311037e-04 4.001144043286330998e-05 4.001144043286330998e-05
2.897000000000000000e+03 2.897000000000000000e+04 9.648436098359525204e-04 9.648436098359525204e-04 1.613838394405320287e-04 1.613838394405320287e-04 4.109874134883284569e-05 4.109874134883284569e-05
2.946000000000000000e+03 2.946000000000000000e+04 5.566871841438114643e-04 5.566871841438114643e-04 1.561567769385874271e-04 1.561567769385874271e-04 7.137130160117521882e-05 7.137130160117521882e-05
2.994000000000000000e+03 2.994000000000000000e+04 7.316058035939931870e-04 7.316058035939931870e-04 1.404194626957178116e-04 1.404194626957178116e-04 4.388480738271027803e-05 4.388480738271027803e-05
3.044000000000000000e+03 3.044000000000000000e+04 7.198453531600534916e-04 7.198453531600534916e-04 3.161017957609146833e-04 3.161017957609146833e-04 3.933162224711850286e-05 3.933162224711850286e-05
3.095000000000000000e+03 3.095000000000000000e+04 6.821935530751943588e-04 6.821935530751943588e-04 1.357741712126880884e-04 1.357741712126880884e-04 3.582768476917408407e-05 3.582768476917408407e-05
3.146000000000000000e+03 3.146000000000000000e+04 5.423383554443717003e-04 5.423383554443717003e-04 1.326879719272255898e-04 1.326879719272255898e-04 1.304791658185422421e-04 1.304791658185422421e-04
3.198000000000000000e+03 3.198000000000000000e+04 5.472191260196268559e-04 5.472191260196268559e-04 1.838348980527371168e-04 1.838348980527371168e-04 3.586728416848927736e-05 3.586728416848927736e-05
3.252000000000000000e+03 3.252000000000000000e+04 5.407006246969103813e-04 5.407006246969103813e-04 1.222770224558189511e-04 1.222770224558189511e-04 3.283840487711131573e-05 3.283840487711131573e-05
3.306000000000000000e+03 3.306000000000000000e+04 1.061365939676761627e-03 1.061365939676761627e-03 1.290668151341378689e-04 1.290668151341378689e-04 3.218973870389163494e-05 3.218973870389163494e-05
3.360000000000000000e+03 3.360000000000000000e+04 7.842512568458914757e-04 7.842512568458914757e-04 2.254536666441708803e-04 2.254536666441708803e-04 3.189512790413573384e-05 3.189512790413573384e-05
3.416000000000000000e+03 3.416000000000000000e+04 5.552435759454965591e-04 5.552435759454965591e-04 1.681216235738247633e-04 1.681216235738247633e-04 3.211432704119943082e-05 3.211432704119943082e-05
3.473000000000000000e+03 3.473000000000000000e+04 6.037466228008270264e-04 6.037466228008270264e-04 2.423084079055115581e-04 2.423084079055115581e-04 2.959480843855999410e-05 2.959480843855999410e-05
3.531000000000000000e+03 3.531000000000000000e+04 5.309869884513318539e-04 5.309869884513318539e-04 1.090318182832561433e-04 1.090318182832561433e-04 3.039321745745837688e-05 3.039321745745837688e-05
3.589000000000000000e+03 3.589000000000000000e+04 5.504046566784381866e-04 5.504046566784381866e-04 1.204303771373815835e-04 1.204303771373815835e-04 2.843827678589150310e-05 2.843827678589150310e-05
3.649000000000000000e+03 3.649000000000000000e+04 7.225790177471935749e-04 7.225790177471935749e-04 1.321371819358319044e-04 1.321371819358319044e-04 5.388643330661579967e-05 5.388643330661579967e-05
3.710000000000000000e+03 3.710000000000000000e+04 5.607136990875005722e-04 5.607136990875005722e-04 1.222997088916599751e-04 1.222997088916599751e-04 2.766398938547354192e-05 2.766398938547354192e-05
3.771000000000000000e+03 3.771000000000000000e+04 4.714328097179532051e-04 4.714328097179532051e-04 1.517520286142826080e-04 1.517520286142826080e-04 2.627602407301310450e-05 2.627602407301310450e-05
3.834000000000000000e+03 3.834000000000000000e+04 8.344693924300372601e-04 8.344693924300372601e-04 2.972976653836667538e-04 2.972976653836667538e-04 2.616734127514064312e-05 2.616734127514064312e-05
3.897000000000000000e+03 3.897000000000000000e+04 8.717377204447984695e-04 8.717377204447984695e-04 1.002186472760513425e-04 1.002186472760513425e-04 2.651506656548008323e-05 2.651506656548008323e-05
3.962000000000000000e+03 3.962000000000000000e+04 7.450437988154590130e-04 7.450437988154590130e-04 2.394063485553488135e-04 2.394063485553488135e-04 2.557745756348595023e-05 2.557745756348595023e-05
4.028000000000000000e+03 4.028000000000000000e+04 5.951552884653210640e-04 5.951552884653210640e-04 9.280095400754362345e-05 9.280095400754362345e-05 2.751138526946306229e-05 2.751138526946306229e-05
4.095000000000000000e+03 4.095000000000000000e+04 7.615781505592167377e-04 7.615781505592167377e-04 1.339532609563320875e-04 1.339532609563320875e-04 2.770394894469063729e-05 2.770394894469063729e-05
4.163000000000000000e+03 4.163000000000000000e+04 6.139864563010632992e-04 6.139864563010632992e-04 1.099464425351470709e-04 1.099464425351470709e-04 2.316353311471175402e-05 2.316353311471175402e-05
4.232000000000000000e+03 4.232000000000000000e+04 1.193889649584889412e-03 1.193889649584889412e-03 3.068258229177445173e-04 3.068258229177445173e-04 2.315562596777454019e-05 2.315562596777454019e-05
4.302000000000000000e+03 4.302000000000000000e+04 4.931722651235759258e-04 4.931722651235759258e-04 1.536378258606418967e-04 1.536378258606418967e-04 2.462140037096105516e-05 2.462140037096105516e-05
4.374000000000000000e+03 4.374000000000000000e+04 4.272357327863574028e-04 4.272357327863574028e-04 1.341919123660773039e-04 1.341919123660773039e-04 2.570228753029368818e-05 2.570228753029368818e-05
4.446000000000000000e+03 4.446000000000000000e+04 5.679139867424964905e-04 5.679139867424964905e-04 8.234457345679402351e-05 8.234457345679402351e-05 4.301721492083743215e-05 4.301721492083743215e-05
4.520000000000000000e+03 4.520000000000000000e+04 3.975911822635680437e-04 3.975911822635680437e-04 7.749752694508060813e-05 7.749752694508060813e-05 2.089986082864925265e-05 2.089986082864925265e-05
4.595000000000000000e+03 4.595000000000000000e+04 4.795184941031038761e-04 4.795184941031038761e-04 1.086566335288807750e-04 1.086566335288807750e-04 2.009199670283123851e-05 2.009199670283123851e-05
4.672000000000000000e+03 4.672000000000000000e+04 4.305691109038889408e-04 4.305691109038889408e-04 1.004103396553546190e-04 1.004103396553546190e-04 1.960667395906057209e-05 1.960667395906057209e-05
4.749000000000000000e+03 4.749000000000000000e+04 4.336809797678142786e-04 4.336809797678142786e-04 4.268541524652391672e-04 4.268541524652391672e-04 1.915957182063721120e-05 1.915957182063721120e-05
4.828000000000000000e+03 4.828000000000000000e+04 5.472904886119067669e-04 5.472904886119067669e-04 7.630917389178648591e-05 7.630917389178648591e-05 1.895889909064862877e-05 1.895889909064862877e-05
4.908000000000000000e+03 4.908000000000000000e+04 4.367509391158819199e-04 4.367509391158819199e-04 9.297617361880838871e-05 9.297617361880838871e-05 1.821018668124452233e-05 1.821018668124452233e-05
4.990000000000000000e+03 4.990000000000000000e+04 6.334584904834628105e-04 6.334584904834628105e-04 1.966662239283323288e-04 1.966662239283323288e-04 1.874732333817519248e-05 1.874732333817519248e-05
5.073000000000000000e+03 5.073000000000000000e+04 5.064925644546747208e-04 5.064925644546747208e-04 7.776374695822596550e-05 7.776374695822596550e-05 1.742298081808257848e-05 1.742298081808257848e-05
5.157000000000000000e+03 5.157000000000000000e+04 4.556863859761506319e-04 4.556863859761506319e-04 6.553378625540062785e-05 6.553378625540062785e-05 1.713263554847799242e-05 1.713263554847799242e-05
5.243000000000000000e+03 5.243000000000000000e+04 4.979763180017471313e-04 4.979763180017471313e-04 7.586197170894593000e-05 7.586197170894593000e-05 2.078633406199514866e-05 2.078633406199514866e-05
5.330000000000000000e+03 5.330000000000000000e+04 3.468978684395551682e-04 3.468978684395551682e-04 6.298307562246918678e-05 6.298307562246918678e-05 1.704226451693102717e-05 1.704226451693102717e-05
5.418000000000000000e+03 5.418000000000000000e+04 3.823683073278516531e-04 3.823683073278516531e-04 1.269869680982083082e-04 1.269869680982083082e-04 1.566575883771292865e-05 1.566575883771292865e-05
5.508000000000000000e+03 5.508000000000000000e+04 5.756481550633907318e-04 5.756481550633907318e-04 6.415557436412200332e-05 6.415557436412200332e-05 1.552420144435018301e-05 1.552420144435018301e-05
5.600000000000000000e+03 5.600000000000000000e+04 4.795219865627586842e-04 4.795219865627586842e-04 6.993008719291538000e-05 6.993008719291538000e-05 1.552670801174826920e-05 1.552670801174826920e-05
5.693000000000000000e+03 5.693000000000000000e+04 4.077839548699557781e-04 4.077839548699557781e-04 9.496237180428579450e-05 9.496237180428579450e-05 1.483716005168389529e-05 1.483716005168389529e-05
5.787000000000000000e+03 5.787000000000000000e+04 3.206402179785072803e-04 3.206402179785072803e-04 1.534799521323293447e-04 1.534799521323293447e-04 1.425145001121563837e-05 1.425145001121563837e-05
5.883000000000000000e+03 5.883000000000000000e+04 5.446060677058994770e-04 5.446060677058994770e-04 9.142013732343912125e-05 9.142013732343912125e-05 1.473336305934935808e-05 1.473336305934935808e-05
5.981000000000000000e+03 5.981000000000000000e+04 6.230046274140477180e-04 6.230046274140477180e-04 1.162226981250569224e-04 1.162226981250569224e-04 1.508878540334990248e-05 1.508878540334990248e-05
6.080000000000000000e+03 6.080000000000000000e+04 3.321635304018855095e-04 3.321635304018855095e-04 1.181120314868167043e-04 1.181120314868167043e-04 1.393141155858756974e-05 1.393141155858756974e-05
6.181000000000000000e+03 6.181000000000000000e+04 3.353123029228299856e-04 3.353123029228299856e-04 3.725626738741993904e-04 3.725626738741993904e-04 1.298541064898017794e-05 1.298541064898017794e-05
6.284000000000000000e+03 6.284000000000000000e+04 3.751831245608627796e-04 3.751831245608627796e-04 5.359458737075328827e-05 5.359458737075328827e-05 1.264643924514530227e-05 1.264643924514530227e-05
6.389000000000000000e+03 6.389000000000000000e+04 3.236085467506200075e-04 3.236085467506200075e-04 5.152424273546785116e-05 5.152424273546785116e-05 1.299768518947530538e-05 1.299768518947530538e-05
6.495000000000000000e+03 6.495000000000000000e+04 3.009178908541798592e-04 3.009178908541798592e-04 5.695794607163406909e-05 5.695794607163406909e-05 1.259085820493055508e-05 1.259085820493055508e-05
6.602000000000000000e+03 6.602000000000000000e+04 3.163994115311652422e-04 3.163994115311652422e-04 4.778629954671487212e-05 4.778629954671487212e-05 1.287131181015865877e-05 1.287131181015865877e-05
6.712000000000000000e+03 6.712000000000000000e+04 3.215453180018812418e-04 3.215453180018812418e-04 2.086161402985453606e-04 2.086161402985453606e-04 1.213853647641371936e-05 1.213853647641371936e-05
6.824000000000000000e+03 6.824000000000000000e+04 3.491402603685855865e-04 3.491402603685855865e-04 5.106633761897683144e-05 5.106633761897683144e-05 3.162688517477363348e-05 3.162688517477363348e-05
6.937000000000000000e+03 6.937000000000000000e+04 5.066070589236915112e-04 5.066070589236915112e-04 5.201195017434656620e-05 5.201195017434656620e-05 1.158653321908786893e-05 1.158653321908786893e-05
7.052000000000000000e+03 7.052000000000000000e+04 3.851589281111955643e-04 3.851589281111955643e-04 5.070011684438213706e-05 5.070011684438213706e-05 1.084383711713599041e-05 1.084383711713599041e-05
7.169000000000000000e+03 7.169000000000000000e+04 4.027360992040485144e-04 4.027360992040485144e-04 4.135112976655364037e-05 4.135112976655364037e-05 1.537057978566735983e-04 1.537057978566735983e-04
7.288000000000000000e+03 7.288000000000000000e+04 4.847605887334793806e-04 4.847605887334793806e-04 6.055069752619601786e-05 6.055069752619601786e-05 1.350322690996108577e-05 1.350322690996108577e-05
7.409000000000000000e+03 7.409000000000000000e+04 4.195204528514295816e-04 4.195204528514295816e-04 2.052115596598014235e-04 2.052115596598014235e-04 1.202016392198856920e-05 1.202016392198856920e-05
7.532000000000000000e+03 7.532000000000000000e+04 2.519545378163456917e-04 2.519545378163456917e-04 3.931620813091285527e-05 3.931620813091285527e-05 1.135356069426052272e-05 1.135356069426052272e-05
7.658000000000000000e+03 7.658000000000000000e+04 2.510461490601301193e-04 2.510461490601301193e-04 2.115422685164958239e-04 2.115422685164958239e-04 1.080630318028852344e-05 1.080630318028852344e-05
7.785000000000000000e+03 7.785000000000000000e+04 2.613839460536837578e-04 2.613839460536837578e-04 5.234646960161626339e-05 5.234646960161626339e-05 1.045593489834573120e-05 1.045593489834573120e-05
7.914000000000000000e+03 7.914000000000000000e+04 3.014183603227138519e-04 3.014183603227138519e-04 4.096810880582779646e-05 4.096810880582779646e-05 9.857202712737489492e-06 9.857202712737489492e-06
8.045000000000000000e+03 8.045000000000000000e+04 3.331593179609626532e-04 3.331593179609626532e-04 3.884970647050067782e-05 3.884970647050067782e-05 1.016524220176506788e-05 1.016524220176506788e-05
8.179000000000000000e+03 8.179000000000000000e+04 2.791775623336434364e-04 2.791775623336434364e-04 4.024976442451588809e-05 4.024976442451588809e-05 1.009610423352569342e-05 1.009610423352569342e-05
8.315000000000000000e+03 8.315000000000000000e+04 6.148931570351123810e-04 6.148931570351123810e-04 5.957428220426663756e-05 5.957428220426663756e-05 9.059199328476097435e-06 9.059199328476097435e-06
8.453000000000000000e+03 8.453000000000000000e+04 3.848504857160151005e-04 3.848504857160151005e-04 3.591759377741254866e-05 3.591759377741254866e-05 9.187455361825414002e-06 9.187455361825414002e-06
8.593000000000000000e+03 8.593000000000000000e+04 2.706950472202152014e-04 2.706950472202152014e-04 3.373336949152871966e-05 3.373336949152871966e-05 8.957926183938980103e-06 8.957926183938980103e-06
8.736000000000000000e+03 8.736000000000000000e+04 2.207913057645782828e-04 2.207913057645782828e-04 1.515931799076497555e-04 1.515931799076497555e-04 8.360908395843580365e-06 8.360908395843580365e-06
8.881000000000000000e+03 8.881000000000000000e+04 3.650895669125020504e-04 3.650895669125020504e-04 3.380479756742715836e-05 3.380479756742715836e-05 2.923824649769812822e-05 2.923824649769812822e-05
9.029000000000000000e+03 9.029000000000000000e+04 6.551817059516906738e-04 6.551817059516906738e-04 3.039993680431507528e-05 3.039993680431507528e-05 7.885560989961959422e-06 7.885560989961959422e-06
9.179000000000000000e+03 9.179000000000000000e+04 4.182842676527798176e-04 4.182842676527798176e-04 2.408320142421871424e-04 2.408320142421871424e-04 7.781793101457878947e-06 7.781793101457878947e-06
9.331000000000000000e+03 9.331000000000000000e+04 2.123980957549065351e-04 2.123980957549065351e-04 3.468193972366861999e-05 3.468193972366861999e-05 8.008929398783948272e-06 8.008929398783948272e-06
9.486000000000000000e+03 9.486000000000000000e+04 2.208804944530129433e-04 2.208804944530129433e-04 3.858136187773197889e-05 3.858136187773197889e-05 1.175182296719867736e-05 1.175182296719867736e-05
9.644000000000000000e+03 9.644000000000000000e+04 2.704090729821473360e-04 2.704090729821473360e-04 3.189107519574463367e-05 3.189107519574463367e-05 7.104344149411190301e-06 7.104344149411190301e-06
9.804000000000000000e+03 9.804000000000000000e+04 2.035202924162149429e-04 2.035202924162149429e-04 2.825276533258147538e-05 2.825276533258147538e-05 7.063780230964766815e-06 7.063780230964766815e-06
9.967000000000000000e+03 9.967000000000000000e+04 2.831473830156028271e-04 2.831473830156028271e-04 3.276646020822227001e-05 3.276646020822227001e-05 6.881121407786849886e-06 6.881121407786849886e-06
1.013200000000000000e+04 1.013200000000000000e+05 2.142780576832592487e-04 2.142780576832592487e-04 1.154185738414525986e-04 1.154185738414525986e-04 6.828719506302149966e-06 6.828719506302149966e-06
1.030000000000000000e+04 1.030000000000000000e+05 2.641007304191589355e-04 2.641007304191589355e-04 2.573523852333892137e-05 2.573523852333892137e-05 6.641014806518796831e-06 6.641014806518796831e-06
1.047100000000000000e+04 1.047100000000000000e+05 1.917521294672042131e-04 1.917521294672042131e-04 6.688394933007657528e-05 6.688394933007657528e-05 8.679804523126222193e-06 8.679804523126222193e-06
1.064500000000000000e+04 1.064500000000000000e+05 2.992685767821967602e-04 2.992685767821967602e-04 3.103744529653340578e-05 3.103744529653340578e-05 6.362131443893304095e-06 6.362131443893304095e-06
1.082200000000000000e+04 1.082200000000000000e+05 2.024905115831643343e-04 2.024905115831643343e-04 2.050901821348816156e-04 2.050901821348816156e-04 2.933238647528924048e-05 2.933238647528924048e-05
1.100200000000000000e+04 1.100200000000000000e+05 2.256682200822979212e-04 2.256682200822979212e-04 3.115690196864306927e-05 3.115690196864306927e-05 5.986588348605437204e-06 5.986588348605437204e-06
1.118500000000000000e+04 1.118500000000000000e+05 2.324188099009916186e-04 2.324188099009916186e-04 2.339925777050666511e-05 2.339925777050666511e-05 5.901219537918223068e-06 5.901219537918223068e-06
1.137000000000000000e+04 1.137000000000000000e+05 1.931966689880937338e-04 1.931966689880937338e-04 2.326688445464242250e-05 2.326688445464242250e-05 5.780330866400618106e-06 5.780330866400618106e-06
1.155900000000000000e+04 1.155900000000000000e+05 3.612883447203785181e-04 3.612883447203785181e-04 2.241664697066880763e-05 2.241664697066880763e-05 5.580716788244899362e-06 5.580716788244899362e-06
1.175100000000000000e+04 1.175100000000000000e+05 1.722344895824790001e-04 1.722344895824790001e-04 9.470858640270307660e-05 9.470858640270307660e-05 6.230224698811070994e-06 6.230224698811070994e-06
1.194600000000000000e+04 1.194600000000000000e+05 1.782739418558776379e-04 1.782739418558776379e-04 2.256754305562935770e-05 2.256754305562935770e-05 6.850831596239004284e-06 6.850831596239004284e-06
1.214500000000000000e+04 1.214500000000000000e+05 1.827226369641721249e-04 1.827226369641721249e-04 5.395417610998265445e-05 5.395417610998265445e-05 5.956250788585748523e-06 5.956250788585748523e-06
1.234600000000000000e+04 1.234600000000000000e+05 1.756585115799680352e-04 1.756585115799680352e-04 2.070645496132783592e-05 2.070645496132783592e-05 5.633106411551125348e-06 5.633106411551125348e-06
1.255100000000000000e+04 1.255100000000000000e+05 1.908081467263400555e-04 1.908081467263400555e-04 5.305653758114203811e-05 5.305653758114203811e-05 5.436667834146646783e-06 5.436667834146646783e-06
1.276000000000000000e+04 1.276000000000000000e+05 1.645010197535157204e-04 1.645010197535157204e-04 3.255424962844699621e-05 3.255424962844699621e-05 5.305843387759523466e-06 5.305843387759523466e-06
1.297200000000000000e+04 1.297200000000000000e+05 5.224039778113365173e-04 5.224039778113365173e-04 7.172361947596073151e-04 7.172361947596073151e-04 5.395995685830712318e-06 5.395995685830712318e-06
1.318700000000000000e+04 1.318700000000000000e+05 2.285273512825369835e-04 2.285273512825369835e-04 2.103801489283796400e-05 2.103801489283796400e-05 5.320507170836208388e-06 5.320507170836208388e-06
1.340600000000000000e+04 1.340600000000000000e+05 1.519735815236344934e-04 1.519735815236344934e-04 1.951121339516248554e-05 1.951121339516248554e-05 4.870098564424552023e-06 4.870098564424552023e-06
1.362900000000000000e+04 1.362900000000000000e+05 1.873711589723825455e-04 1.873711589723825455e-04 1.998260086111258715e-05 1.998260086111258715e-05 4.710023858933709562e-06 4.710023858933709562e-06
1.385500000000000000e+04 1.385500000000000000e+05 1.481734216213226318e-04 1.481734216213226318e-04 5.510550181497819722e-05 5.510550181497819722e-05 4.532448656391352415e-06 4.532448656391352415e-06
1.408500000000000000e+04 1.408500000000000000e+05 1.608678867341950536e-04 1.608678867341950536e-04 1.657987013459205627e-05 1.657987013459205627e-05 4.565531071420991793e-06 4.565531071420991793e-06
1.431900000000000000e+04 1.431900000000000000e+05 2.700522309169173241e-04 2.700522309169173241e-04 4.500360955717042089e-05 4.500360955717042089e-05 4.603844899975229055e-06 4.603844899975229055e-06
1.455700000000000000e+04 1.455700000000000000e+05 1.536427880637347698e-04 1.536427880637347698e-04 1.901310861285310239e-05 1.901310861285310239e-05 4.283544512873049825e-06 4.283544512873049825e-06
1.479900000000000000e+04 1.479900000000000000e+05 2.522096619941294193e-04 2.522096619941294193e-04 3.303417470306158066e-04 3.303417470306158066e-04 4.186551450402475893e-06 4.186551450402475893e-06
1.504500000000000000e+04 1.504500000000000000e+05 1.596547372173517942e-04 1.596547372173517942e-04 1.632815474295057356e-05 1.632815474295057356e-05 4.085159162059426308e-06 4.085159162059426308e-06
1.529400000000000000e+04 1.529400000000000000e+05 3.591595159377902746e-04 3.591595159377902746e-04 1.622075069462880492e-05 1.622075069462880492e-05 3.942587227356852964e-06 3.942587227356852964e-06
1.554800000000000000e+04 1.554800000000000000e+05 1.681118155829608440e-04 1.681118155829608440e-04 4.717925330623984337e-04 4.717925330623984337e-04 3.913218279194552451e-06 3.913218279194552451e-06
1.580700000000000000e+04 1.580700000000000000e+05 1.289978245040401816e-04 1.289978245040401816e-04 1.479025104345055297e-05 1.479025104345055297e-05 3.865757662424584851e-06 3.865757662424584851e-06
1.606900000000000000e+04 1.606900000000000000e+05 1.287653140025213361e-04 1.287653140025213361e-04 1.573506960994563997e-05 1.573506960994563997e-05 3.990166078438051045e-06 3.990166078438051045e-06
1.633600000000000000e+04 1.633600000000000000e+05 1.260527642443776131e-04 1.260527642443776131e-04 7.872612331993877888e-05 7.872612331993877888e-05 3.985167495557107031e-06 3.985167495557107031e-06
1.660700000000000000e+04 1.660700000000000000e+05 1.272207882720977068e-04 1.272207882720977068e-04 1.362066632282221690e-05 1.362066632282221690e-05 3.563169684639433399e-06 3.563169684639433399e-06
1.688300000000000000e+04 1.688300000000000000e+05 1.235529780387878418e-04 1.235529780387878418e-04 1.337567300652153790e-05 1.337567300652153790e-05 3.507755081955110654e-06 3.507755081955110654e-06
1.716300000000000000e+04 1.716300000000000000e+05 3.397071850486099720e-04 3.397071850486099720e-04 2.545626193750649691e-05 2.545626193750649691e-05 3.393286078789969906e-06 3.393286078789969906e-06
1.744800000000000000e+04 1.744800000000000000e+05 2.061202976619824767e-04 2.061202976619824767e-04 2.183026299462653697e-05 2.183026299462653697e-05 3.432991888985270634e-06 3.432991888985270634e-06
1.773800000000000000e+04 1.773800000000000000e+05 4.361902829259634018e-04 4.361902829259634018e-04 1.748931754264049232e-05 1.748931754264049232e-05 3.237625605834182352e-06 3.237625605834182352e-06
1.803300000000000000e+04 1.803300000000000000e+05 1.927827834151685238e-04 1.927827834151685238e-04 1.603937562322244048e-05 1.603937562322244048e-05 3.208947191524202935e-06 3.208947191524202935e-06
1.833200000000000000e+04 1.833200000000000000e+05 1.313279790338128805e-04 1.313279790338128805e-04 1.535459341539535671e-05 1.535459341539535671e-05 3.093891109529067762e-06 3.093891109529067762e-06
1.863700000000000000e+04 1.863700000000000000e+05 1.248577900696545839e-04 1.248577900696545839e-04 2.898725142586044967e-05 2.898725142586044967e-05 3.276327788626076654e-06 3.276327788626076654e-06
1.894600000000000000e+04 1.894600000000000000e+05 1.177030935650691390e-04 1.177030935650691390e-04 2.492418025212828070e-05 2.492418025212828070e-05 3.092425231443485245e-06 3.092425231443485245e-06
1.926100000000000000e+04 1.926100000000000000e+05 1.973551261471584439e-04 1.973551261471584439e-04 3.964290954172611237e-05 3.964290954172611237e-05 3.006412725881091319e-06 3.006412725881091319e-06
1.958100000000000000e+04 1.958100000000000000e+05 1.075119580491445959e-04 1.075119580491445959e-04 2.520344423828646541e-05 2.520344423828646541e-05 2.944306288554798812e-06 2.944306288554798812e-06
1.990600000000000000e+04 1.990600000000000000e+05 2.211865794379264116e-04 2.211865794379264116e-04 5.655627319356426597e-05 5.655627319356426597e-05 2.870261141652008519e-06 2.870261141652008519e-06
2.023700000000000000e+04 2.023700000000000000e+05 1.072719969670288265e-04 1.072719969670288265e-04 1.144977250078227371e-05 1.144977250078227371e-05 2.854536660379380919e-06 2.854536660379380919e-06
2.057300000000000000e+04 2.057300000000000000e+05 1.217623939737677574e-04 1.217623939737677574e-04 1.177479498437605798e-05 1.177479498437605798e-05 2.748375891314935870e-06 2.748375891314935870e-06
2.091400000000000000e+04 2.091400000000000000e+05 1.598098897375166416e-04 1.598098897375166416e-04 3.153186844429001212e-05 3.153186844429001212e-05 1.306889462284743786e-04 1.306889462284743786e-04
2.126200000000000000e+04 2.126200000000000000e+05 1.071676742867566645e-04 1.071676742867566645e-04 6.100310929468832910e-05 6.100310929468832910e-05 2.618983216962078586e-06 2.618983216962078586e-06
2.161500000000000000e+04 2.161500000000000000e+05 2.618657308630645275e-04 2.618657308630645275e-04 1.035797868098597974e-05 1.035797868098597974e-05 2.613046262922580354e-06 2.613046262922580354e-06
2.197400000000000000e+04 2.197400000000000000e+05 2.497405512258410454e-04 2.497405512258410454e-04 6.544463685713708401e-04 6.544463685713708401e-04 2.492973862899816595e-06 2.492973862899816595e-06
2.233900000000000000e+04 2.233900000000000000e+05 9.171484271064400673e-05 9.171484271064400673e-05 1.075751060852780938e-05 1.075751060852780938e-05 2.496980869182152674e-06 2.496980869182152674e-06
2.271000000000000000e+04 2.271000000000000000e+05 1.435539743397384882e-04 1.435539743397384882e-04 1.031740430335048586e-05 1.031740430335048586e-05 8.207054634112864733e-06 8.207054634112864733e-06
2.308700000000000000e+04 2.308700000000000000e+05 9.845310705713927746e-05 9.845310705713927746e-05 1.084477844415232539e-05 1.084477844415232539e-05 2.405302666375064291e-06 2.405302666375064291e-06
2.347000000000000000e+04 2.347000000000000000e+05 1.876940368674695492e-04 1.876940368674695492e-04 1.120224260375835001e-05 1.120224260375835001e-05 2.390338295299443416e-06 2.390338295299443416e-06
2.386000000000000000e+04 2.386000000000000000e+05 9.175491868518292904e-05 9.175491868518292904e-05 8.932196578825823963e-06 8.932196578825823963e-06 2.295309968758374453e-06 2.295309968758374453e-06
2.425600000000000000e+04 2.425600000000000000e+05 8.917457307688891888e-05 8.917457307688891888e-05 8.532593710697256029e-06 8.532593710697256029e-06 2.259742814203491434e-06 2.259742814203491434e-06
2.465900000000000000e+04 2.465900000000000000e+05 8.112670184345915914e-05 8.112670184345915914e-05 8.175118637154810131e-06 8.175118637154810131e-06 2.255374511150876060e-06 2.255374511150876060e-06
2.506900000000000000e+04 2.506900000000000000e+05 9.108289668802171946e-05 9.108289668802171946e-05 2.616772508190479130e-05 2.616772508190479130e-05 2.093077682729926892e-06 2.093077682729926892e-06
2.548500000000000000e+04 2.548500000000000000e+05 2.883482084143906832e-04 2.883482084143906832e-04 8.037499355850741267e-06 8.037499355850741267e-06 2.064482259811484255e-06 2.064482259811484255e-06
2.590800000000000000e+04 2.590800000000000000e+05 9.238065104000270367e-05 9.238065104000270367e-05 7.740532964817248285e-06 7.740532964817248285e-06 2.083812432829290628e-06 2.083812432829290628e-06
2.633800000000000000e+04 2.633800000000000000e+05 1.236188982147723436e-04 1.236188982147723436e-04 1.993132900679484010e-05 1.993132900679484010e-05 2.028221842920174822e-06 2.028221842920174822e-06
2.677600000000000000e+04 2.677600000000000000e+05 1.594139612279832363e-04 1.594139612279832363e-04 7.819908205419778824e-06 7.819908205419778824e-06 1.963793465620256029e-06 1.963793465620256029e-06
2.722000000000000000e+04 2.722000000000000000e+05 8.171658555511385202e-05 8.171658555511385202e-05 7.954726243042387068e-06 7.954726243042387068e-06 1.946517841133754700e-06 1.946517841133754700e-06
2.767200000000000000e+04 2.767200000000000000e+05 9.515941201243549585e-05 9.515941201243549585e-05 7.078141607053112239e-06 7.078141607053112239e-06 1.853795879469544161e-06 1.853795879469544161e-06
2.813200000000000000e+04 2.813200000000000000e+05 9.118526213569566607e-05 9.118526213569566607e-05 6.851089892734307796e-06 6.851089892734307796e-06 1.475094995839754120e-05 1.475094995839754120e-05
2.859900000000000000e+04 2.859900000000000000e+05 7.455432205460965633e-05 7.455432205460965633e-05 6.723425030941143632e-06 6.723425030941143632e-06 1.801575990612036549e-06 1.801575990612036549e-06
2.907400000000000000e+04 2.907400000000000000e+05 7.812892727088183165e-05 7.812892727088183165e-05 7.892208486737217754e-06 7.892208486737217754e-06 1.766693003446562216e-06 1.766693003446562216e-06
2.955700000000000000e+04 2.955700000000000000e+05 1.506438129581511021e-04 1.506438129581511021e-04 6.539562491525430232e-06 6.539562491525430232e-06 1.802030396902409848e-06 1.802030396902409848e-06
3.004800000000000000e+04 3.004800000000000000e+05 6.811493949498981237e-05 6.811493949498981237e-05 7.007225940469652414e-05 7.007225940469652414e-05 4.220702521706698462e-06 4.220702521706698462e-06
3.054700000000000000e+04 3.054700000000000000e+05 6.770811160095036030e-05 6.770811160095036030e-05 6.279497938521672040e-06 6.279497938521672040e-06 1.632438966225890908e-06 1.632438966225890908e-06
3.105400000000000000e+04 3.105400000000000000e+05 6.709389708703383803e-05 6.709389708703383803e-05 7.254423508129548281e-06 7.254423508129548281e-06 2.446625558150117286e-06 2.446625558150117286e-06
3.157000000000000000e+04 3.157000000000000000e+05 8.319766493514180183e-05 8.319766493514180183e-05 5.966999196971300989e-06 5.966999196971300989e-06 2.118566953868139535e-06 2.118566953868139535e-06
3.209400000000000000e+04 3.209400000000000000e+05 1.121941750170662999e-04 1.121941750170662999e-04 1.824996797950007021e-05 1.824996797950007021e-05 1.981330115086166188e-06 1.981330115086166188e-06
3.262700000000000000e+04 3.262700000000000000e+05 8.059311221586540341e-05 8.059311221586540341e-05 5.665498065354768187e-06 5.665498065354768187e-06 1.879501041912590154e-06 1.879501041912590154e-06
3.316900000000000000e+04 3.316900000000000000e+05 9.305687126470729709e-05 9.305687126470729709e-05 5.370061444409657270e-06 5.370061444409657270e-06 1.795745674826321192e-06 1.795745674826321192e-06
3.372000000000000000e+04 3.372000000000000000e+05 1.044347009155899286e-04 1.044347009155899286e-04 5.391504600993357599e-06 5.391504600993357599e-06 1.727122707961825654e-06 1.727122707961825654e-06
3.428000000000000000e+04 3.428000000000000000e+05 1.988117874134331942e-04 1.988117874134331942e-04 5.434150807559490204e-06 5.434150807559490204e-06 1.670135702624975238e-06 1.670135702624975238e-06
3.484900000000000000e+04 3.484900000000000000e+05 6.268455035751685500e-05 6.268455035751685500e-05 1.125177914218511432e-05 1.125177914218511432e-05 1.612560254216077738e-06 1.612560254216077738e-06
3.542800000000000000e+04 3.542800000000000000e+05 6.474622932728379965e-05 6.474622932728379965e-05 6.366960406012367457e-06 6.366960406012367457e-06 1.566099967931222636e-06 1.566099967931222636e-06
3.601600000000000000e+04 3.601600000000000000e+05 1.213978757732547820e-04 1.213978757732547820e-04 5.338351911632344127e-06 5.338351911632344127e-06 1.514269115432398394e-06 1.514269115432398394e-06
3.661400000000000000e+04 3.661400000000000000e+05 7.985781121533364058e-05 7.985781121533364058e-05 7.243459094752324745e-06 7.243459094752324745e-06 1.457093048884416930e-06 1.457093048884416930e-06
3.722300000000000000e+04 3.722300000000000000e+05 5.473807686939835548e-05 5.473807686939835548e-05 4.803362571692559868e-06 4.803362571692559868e-06 1.441818312741816044e-06 1.441818312741816044e-06
3.784100000000000000e+04 3.784100000000000000e+05 5.542792496271431446e-05 5.542792496271431446e-05 4.670524958783062175e-06 4.670524958783062175e-06 1.387722477375064045e-06 1.387722477375064045e-06
3.846900000000000000e+04 3.846900000000000000e+05 8.046930452110245824e-05 8.046930452110245824e-05 9.860754289547912776e-06 9.860754289547912776e-06 1.362415559924556874e-06 1.362415559924556874e-06
3.910800000000000000e+04 3.910800000000000000e+05 7.479562191292643547e-05 7.479562191292643547e-05 7.515147444792091846e-06 7.515147444792091846e-06 1.537041612209577579e-06 1.537041612209577579e-06
3.975700000000000000e+04 3.975700000000000000e+05 8.026827708818018436e-05 8.026827708818018436e-05 4.451544555195141584e-06 4.451544555195141584e-06 1.296161258323991206e-06 1.296161258323991206e-06
4.041800000000000000e+04 4.041800000000000000e+05 5.459404201246798038e-05 5.459404201246798038e-05 4.345383786130696535e-05 4.345383786130696535e-05 1.288799012399977073e-06 1.288799012399977073e-06
4.108900000000000000e+04 4.108900000000000000e+05 4.776158675667829812e-05 4.776158675667829812e-05 4.810832706425571814e-06 4.810832706425571814e-06 1.223093818225606810e-06 1.223093818225606810e-06
4.177100000000000000e+04 4.177100000000000000e+05 4.969650763086974621e-05 4.969650763086974621e-05 5.081075869384221733e-06 5.081075869384221733e-06 1.536687932457425632e-06 1.536687932457425632e-06
4.246500000000000000e+04 4.246500000000000000e+05 2.730549895204603672e-04 2.730549895204603672e-04 4.369070666143670678e-06 4.369070666143670678e-06 1.202139515044109430e-06 1.202139515044109430e-06
4.317000000000000000e+04 4.317000000000000000e+05 8.540620910935103893e-05 8.540620910935103893e-05 4.287746833142591640e-06 4.287746833142591640e-06 1.164863761005108245e-06 1.164863761005108245e-06
4.388700000000000000e+04 4.388700000000000000e+05 6.589648546651005745e-05 6.589648546651005745e-05 8.402760613535065204e-06 8.402760613535065204e-06 1.152510094470926560e-06 1.152510094470926560e-06
4.461600000000000000e+04 4.461600000000000000e+05 4.180720134172588587e-05 4.180720134172588587e-05 9.209381460095755756e-06 9.209381460095755756e-06 1.187918996947701089e-06 1.187918996947701089e-06
4.535700000000000000e+04 4.535700000000000000e+05 5.657690053340047598e-05 5.657690053340047598e-05 4.028114744869526476e-06 4.028114744869526476e-06 1.080646597984014079e-06 1.080646597984014079e-06
4.611000000000000000e+04 4.611000000000000000e+05 2.374738105572760105e-04 2.374738105572760105e-04 3.751293206732952967e-06 3.751293206732952967e-06 1.095991592592326924e-06 1.095991592592326924e-06
4.687600000000000000e+04 4.687600000000000000e+05 7.762438326608389616e-05 7.762438326608389616e-05 4.735975380754098296e-06 4.735975380754098296e-06 1.050080072673154064e-06 1.050080072673154064e-06
4.765400000000000000e+04 4.765400000000000000e+05 3.910140367224812508e-05 3.910140367224812508e-05 3.628434569691307843e-06 3.628434569691307843e-06 1.012452003124053590e-06 1.012452003124053590e-06
4.844600000000000000e+04 4.844600000000000000e+05 3.277004871051758528e-04 3.277004871051758528e-04 3.714931153808720410e-06 3.714931153808720410e-06 9.874769375528558157e-07 9.874769375528558157e-07
4.925000000000000000e+04 4.925000000000000000e+05 3.808631299762055278e-05 3.808631299762055278e-05 3.495606506476178765e-06 3.495606506476178765e-06 9.927618975780205801e-07 9.927618975780205801e-07
5.006800000000000000e+04 5.006800000000000000e+05 3.786574961850419641e-05 3.786574961850419641e-05 3.329501623738906346e-06 3.329501623738906346e-06 9.543261967337457463e-07 9.543261967337457463e-07
5.090000000000000000e+04 5.090000000000000000e+05 4.139021257287822664e-05 4.139021257287822664e-05 3.884798388753551990e-06 3.884798388753551990e-06 9.361128263662976678e-07 9.361128263662976678e-07
5.174500000000000000e+04 5.174500000000000000e+05 6.145759834907948971e-05 6.145759834907948971e-05 3.196452780684921890e-06 3.196452780684921890e-06 9.214458032147376798e-07 9.214458032147376798e-07
5.260400000000000000e+04 5.260400000000000000e+05 5.356883775675669312e-05 5.356883775675669312e-05 4.007425559393595904e-06 4.007425559393595904e-06 9.293183893532841466e-07 9.293183893532841466e-07
5.347800000000000000e+04 5.347800000000000000e+05 5.112805229146033525e-05 5.112805229146033525e-05 3.405787310839514248e-06 3.405787310839514248e-06 9.372172371513443068e-07 9.372172371513443068e-07
5.436600000000000000e+04 5.436600000000000000e+05 3.615843888837844133e-05 3.615843888837844133e-05 3.364384610904380679e-06 3.364384610904380679e-06 8.972204454948951025e-07 8.972204454948951025e-07
5.526900000000000000e+04 5.526900000000000000e+05 9.197301551466807723e-05 9.197301551466807723e-05 3.026593049071379937e-06 3.026593049071379937e-06 8.762448260313249193e-07 8.762448260313249193e-07
5.618700000000000000e+04 5.618700000000000000e+05 4.172346380073577166e-04 4.172346380073577166e-04 5.707370291929692030e-06 5.707370291929692030e-06 8.704413403393118642e-07 8.704413403393118642e-07
5.712000000000000000e+04 5.712000000000000000e+05 1.216520613525062799e-04 1.216520613525062799e-04 3.008713974850252271e-06 3.008713974850252271e-06 8.289136417261033785e-07 8.289136417261033785e-07
5.806900000000000000e+04 5.806900000000000000e+05 1.188273890875279903e-04 1.188273890875279903e-04 2.797306251522968523e-06 2.797306251522968523e-06 8.071245929386350326e-07 8.071245929386350326e-07
5.903300000000000000e+04 5.903300000000000000e+05 1.316134294029325247e-04 1.316134294029325247e-04 2.833179678418673575e-06 2.833179678418673575e-06 9.043546924658585340e-07 9.043546924658585340e-07
6.001300000000000000e+04 6.001300000000000000e+05 8.653977420181035995e-05 8.653977420181035995e-05 2.461111216689459980e-05 2.461111216689459980e-05 9.160335139313247055e-07 9.160335139313247055e-07
6.101000000000000000e+04 6.101000000000000000e+05 7.697213004576042295e-05 7.697213004576042295e-05 4.324975634517613798e-06 4.324975634517613798e-06 8.496023156112642027e-07 8.496023156112642027e-07
6.202300000000000000e+04 6.202300000000000000e+05 3.766831287066452205e-05 3.766831287066452205e-05 2.845408971552387811e-06 2.845408971552387811e-06 8.112947398331016302e-07 8.112947398331016302e-07
6.305300000000000000e+04 6.305300000000000000e+05 4.206300218356773257e-05 4.206300218356773257e-05 2.604051587695721537e-06 2.604051587695721537e-06 7.821785175110562705e-07 7.821785175110562705e-07
6.410000000000000000e+04 6.410000000000000000e+05 3.046345045731868595e-05 3.046345045731868595e-05 2.519426288927206770e-06 2.519426288927206770e-06 7.576768439321313053e-07 7.576768439321313053e-07
6.516500000000000000e+04 6.516500000000000000e+05 4.127857755520381033e-05 4.127857755520381033e-05 3.433935717112035491e-06 3.433935717112035491e-06 7.398049319817801006e-07 7.398049319817801006e-07
6.624700000000000000e+04 6.624700000000000000e+05 2.268606913276016712e-04 2.268606913276016712e-04 2.402446625637821853e-06 2.402446625637821853e-06 7.193659143922559451e-07 7.193659143922559451e-07
6.734700000000000000e+04 6.734700000000000000e+05 2.626255081850104034e-05 2.626255081850104034e-05 4.085255113750463352e-06 4.085255113750463352e-06 7.074016821206896566e-07 7.074016821206896566e-07
6.846600000000000000e+04 6.846600000000000000e+05 4.339046790846623480e-05 4.339046790846623480e-05 2.294791784152039327e-06 2.294791784152039327e-06 6.799617722208495252e-07 6.799617722208495252e-07
6.960300000000000000e+04 6.960300000000000000e+05 5.784186578239314258e-05 5.784186578239314258e-05 2.660502559592714533e-06 2.660502559592714533e-06 6.626787012464774307e-07 6.626787012464774307e-07
7.075800000000000000e+04 7.075800000000000000e+05 1.231253991136327386e-04 1.231253991136327386e-04 2.295811100339051336e-06 2.295811100339051336e-06 6.438771720240765717e-07 6.438771720240765717e-07
7.193400000000000000e+04 7.193400000000000000e+05 2.345670873182825744e-05 2.345670873182825744e-05 2.235341980849625543e-06 2.235341980849625543e-06 6.466987088060704991e-07 6.466987088060704991e-07
7.312800000000000000e+04 7.312800000000000000e+05 1.266759354621171951e-04 1.266759354621171951e-04 4.363273546914570034e-06 4.363273546914570034e-06 7.138040700738201849e-07 7.138040700738201849e-07
7.434300000000000000e+04 7.434300000000000000e+05 8.893571794033050537e-05 8.893571794033050537e-05 2.039934997810632922e-06 2.039934997810632922e-06 6.712905360473087057e-07 6.712905360473087057e-07
7.557700000000000000e+04 7.557700000000000000e+05 8.600405271863564849e-05 8.600405271863564849e-05 2.793321527860825881e-06 2.793321527860825881e-06 6.439053095164126717e-07 6.439053095164126717e-07
7.683200000000000000e+04 7.683200000000000000e+05 2.712074274313636124e-05 2.712074274313636124e-05 3.339172053529182449e-06 3.339172053529182449e-06 6.211685672496969346e-07 6.211685672496969346e-07
7.810800000000000000e+04 7.810800000000000000e+05 2.101825884892605245e-05 2.101825884892605245e-05 2.006944214372197166e-06 2.006944214372197166e-06 6.132140697445720434e-07 6.132140697445720434e-07
7.940500000000000000e+04 7.940500000000000000e+05 5.513176438398659229e-05 5.513176438398659229e-05 2.083756726278807037e-06 2.083756726278807037e-06 5.904939825995825231e-07 5.904939825995825231e-07
8.072400000000000000e+04 8.072400000000000000e+05 7.174478378146886826e-05 7.174478378146886826e-05 1.878212060546502471e-06 1.878212060546502471e-06 5.779584171250462532e-07 5.779584171250462532e-07
8.206500000000000000e+04 8.206500000000000000e+05 2.150911677745170891e-05 2.150911677745170891e-05 6.424781895475462079e-05 6.424781895475462079e-05 5.648189471685327590e-07 5.648189471685327590e-07
8.342800000000000000e+04 8.342800000000000000e+05 2.154821413569152355e-05 2.154821413569152355e-05 2.164934358006576076e-06 2.164934358006576076e-06 5.557172926273779012e-07 5.557172926273779012e-07
8.481300000000000000e+04 8.481300000000000000e+05 2.226678407168947160e-05 2.226678407168947160e-05 2.481383125996217132e-05 2.481383125996217132e-05 5.459339718072442338e-07 5.459339718072442338e-07
8.622100000000000000e+04 8.622100000000000000e+05 2.119371492881327868e-05 2.119371492881327868e-05 1.937988599820528179e-06 1.937988599820528179e-06 5.278831167743192054e-07 5.278831167743192054e-07
8.765300000000000000e+04 8.765300000000000000e+05 1.357331348117440939e-04 1.357331348117440939e-04 1.775096961864619516e-06 1.775096961864619516e-06 5.149373691892833449e-07 5.149373691892833449e-07
8.910900000000000000e+04 8.910900000000000000e+05 4.375962816993705928e-05 4.375962816993705928e-05 5.014846465201117098e-06 5.014846465201117098e-06 5.633215778289013542e-07 5.633215778289013542e-07
9.058900000000000000e+04 9.058900000000000000e+05 6.139530159998685122e-05 6.139530159998685122e-05 1.714988684398122132e-06 1.714988684398122132e-06 5.088460284241591580e-07 5.088460284241591580e-07
9.209300000000000000e+04 9.209300000000000000e+05 2.242274786112830043e-05 2.242274786112830043e-05 1.619877139091840945e-06 1.619877139091840945e-06 4.939917630508716684e-07 4.939917630508716684e-07
9.362300000000000000e+04 9.362300000000000000e+05 1.844595317379571497e-05 1.844595317379571497e-05 1.711065010567835998e-06 1.711065010567835998e-06 4.848837420468044002e-07 4.848837420468044002e-07
9.517700000000000000e+04 9.517700000000000000e+05 3.793434007093310356e-04 3.793434007093310356e-04 1.580118805577512830e-06 1.580118805577512830e-06 4.844881686949520372e-07 4.844881686949520372e-07
9.675800000000000000e+04 9.675800000000000000e+05 6.168513209559023380e-05 6.168513209559023380e-05 3.014290541614172980e-06 3.014290541614172980e-06 4.781198867931379937e-07 4.781198867931379937e-07
9.836500000000000000e+04 9.836500000000000000e+05 1.533859176561236382e-05 1.533859176561236382e-05 2.430940639897016808e-06 2.430940639897016808e-06 4.628878684798110044e-07 4.628878684798110044e-07
9.999800000000000000e+04 9.999800000000000000e+05 1.720612090139184147e-05 1.720612090139184147e-05 2.798173909468459897e-06 2.798173909468459897e-06 4.628559793218300911e-07 4.628559793218300911e-07


==> dat/results_fixednoise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 9.261161834001541138e-02 1.701321154832839966e-01 8.908407390117645264e-02 1.670023202896118164e-01 9.022123366594314575e-02 1.670394539833068848e-01
2.000000000000000000e+00 2.000000000000000000e+01 9.111195057630538940e-02 1.685237884521484375e-01 8.837665617465972900e-02 1.663126349449157715e-01 8.906421065330505371e-02 1.660680472850799561e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.951281011104583740e-02 1.667747497558593750e-01 8.758082985877990723e-02 1.655392944812774658e-01 8.781276643276214600e-02 1.650766730308532715e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.816753327846527100e-02 1.652725785970687866e-01 8.683284372091293335e-02 1.648447364568710327e-01 8.674362301826477051e-02 1.643169075250625610e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.718794584274291992e-02 1.641637384891510010e-01 8.622112870216369629e-02 1.643071770668029785e-01 8.594703674316406250e-02 1.638211607933044434e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.656491339206695557e-02 1.634382605552673340e-01 8.575781434774398804e-02 1.639454215764999390e-01 8.539704978466033936e-02 1.635258346796035767e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.620255440473556519e-02 1.629985272884368896e-01 8.541452884674072266e-02 1.637244522571563721e-01 8.500984311103820801e-02 1.633827388286590576e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.597873896360397339e-02 1.627239584922790527e-01 8.515429496765136719e-02 1.635848134756088257e-01 8.470064401626586914e-02 1.633301973342895508e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.579924702644348145e-02 1.625336408615112305e-01 8.493377268314361572e-02 1.634795367717742920e-01 8.443002402782440186e-02 1.633070409297943115e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.560921251773834229e-02 1.623638570308685303e-01 8.472600579261779785e-02 1.633813232183456421e-01 8.416934311389923096e-02 1.632494181394577026e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.539101481437683105e-02 1.621913313865661621e-01 8.452061563730239868e-02 1.632677018642425537e-01 8.390839397907257080e-02 1.631396710872650146e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.514994382858276367e-02 1.620161831378936768e-01 8.431531488895416260e-02 1.631402820348739624e-01 8.364819735288619995e-02 1.630234867334365845e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.490525186061859131e-02 1.618504226207733154e-01 8.411808311939239502e-02 1.629974395036697388e-01 8.339504897594451904e-02 1.629110276699066162e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.467558771371841431e-02 1.617086380720138550e-01 8.393399417400360107e-02 1.628518402576446533e-01 8.315603435039520264e-02 1.627999246120452881e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.447349816560745239e-02 1.615973562002182007e-01 8.376842737197875977e-02 1.627126634120941162e-01 8.293663710355758667e-02 1.627134978771209717e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.430434763431549072e-02 1.615188419818878174e-01 8.362130820751190186e-02 1.625852733850479126e-01 8.273771405220031738e-02 1.626579910516738892e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.416537940502166748e-02 1.614655554294586182e-01 8.349002897739410400e-02 1.624758541584014893e-01 8.256061375141143799e-02 1.626225560903549194e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.404995501041412354e-02 1.614288687705993652e-01 8.337253332138061523e-02 1.623853445053100586e-01 8.240176737308502197e-02 1.625925451517105103e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.395022153854370117e-02 1.614027023315429688e-01 8.326522260904312134e-02 1.623097360134124756e-01 8.225582540035247803e-02 1.625564694404602051e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.386038243770599365e-02 1.613807082176208496e-01 8.316665887832641602e-02 1.622450947761535645e-01 8.211769163608551025e-02 1.625148952007293701e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.377700299024581909e-02 1.613571643829345703e-01 8.307494968175888062e-02 1.621884852647781372e-01 8.198529481887817383e-02 1.624775230884552002e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.369907736778259277e-02 1.613328605890274048e-01 8.298846334218978882e-02 1.621374785900115967e-01 8.185668289661407471e-02 1.624465286731719971e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.362650126218795776e-02 1.613088995218276978e-01 8.290679752826690674e-02 1.620922684669494629e-01 8.172918856143951416e-02 1.624198406934738159e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.355998992919921875e-02 1.612866818904876709e-01 8.282988518476486206e-02 1.620550155639648438e-01 8.159956336021423340e-02 1.623982489109039307e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.350087702274322510e-02 1.612698584794998169e-01 8.275815844535827637e-02 1.620250940322875977e-01 8.146747201681137085e-02 1.623867154121398926e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.344934135675430298e-02 1.612590402364730835e-01 8.269212394952774048e-02 1.619980633258819580e-01 8.133552968502044678e-02 1.623950302600860596e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.340510725975036621e-02 1.612541675567626953e-01 8.263028413057327271e-02 1.619772464036941528e-01 8.120889961719512939e-02 1.624215841293334961e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.336690068244934082e-02 1.612541675567626953e-01 8.257143199443817139e-02 1.619640141725540161e-01 8.108595013618469238e-02 1.624583303928375244e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.333289623260498047e-02 1.612576395273208618e-01 8.251550048589706421e-02 1.619569659233093262e-01 8.096428960561752319e-02 1.625014096498489380e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.330121636390686035e-02 1.612636744976043701e-01 8.246234059333801270e-02 1.619556844234466553e-01 8.084335178136825562e-02 1.625535637140274048e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.327062427997589111e-02 1.612716466188430786e-01 8.241188526153564453e-02 1.619571745395660400e-01 8.072271943092346191e-02 1.626108735799789429e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.324021100997924805e-02 1.612801551818847656e-01 8.236307650804519653e-02 1.619605123996734619e-01 8.060213923454284668e-02 1.626710742712020874e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.320969343185424805e-02 1.612886488437652588e-01 8.231565356254577637e-02 1.619640290737152100e-01 8.048163354396820068e-02 1.627330482006072998e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.317948877811431885e-02 1.612966954708099365e-01 8.226858079433441162e-02 1.619687229394912720e-01 8.036316931247711182e-02 1.627939492464065552e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.314971625804901123e-02 1.613043248653411865e-01 8.222155272960662842e-02 1.619752645492553711e-01 8.024466782808303833e-02 1.628533899784088135e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.312091976404190063e-02 1.613120436668395996e-01 8.217440545558929443e-02 1.619831174612045288e-01 8.012516051530838013e-02 1.629160642623901367e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.309341222047805786e-02 1.613203734159469604e-01 8.212780952453613281e-02 1.619915366172790527e-01 8.000546693801879883e-02 1.629822999238967896e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.306759595870971680e-02 1.613292694091796875e-01 8.208218216896057129e-02 1.620008796453475952e-01 7.988327741622924805e-02 1.630541384220123291e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.304364234209060669e-02 1.613388210535049438e-01 8.203713595867156982e-02 1.620116382837295532e-01 7.976038753986358643e-02 1.631292700767517090e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.302153646945953369e-02 1.613487005233764648e-01 8.199229836463928223e-02 1.620244383811950684e-01 7.963709533214569092e-02 1.632040739059448242e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.300110697746276855e-02 1.613583415746688843e-01 8.194816857576370239e-02 1.620400249958038330e-01 7.951153814792633057e-02 1.632791459560394287e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.298204839229583740e-02 1.613672375679016113e-01 8.190493285655975342e-02 1.620583832263946533e-01 7.938437163829803467e-02 1.633549928665161133e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.296414464712142944e-02 1.613755524158477783e-01 8.186188340187072754e-02 1.620802581310272217e-01 7.925570756196975708e-02 1.634351909160614014e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.294710516929626465e-02 1.613828390836715698e-01 8.181867003440856934e-02 1.621063202619552612e-01 7.912570238113403320e-02 1.635177433490753174e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.293065428733825684e-02 1.613892316818237305e-01 8.177521079778671265e-02 1.621361076831817627e-01 7.899414002895355225e-02 1.636018902063369751e-01
4.600000000000000000e+01 4.600000000000000000e+02 8.291465044021606445e-02 1.613947153091430664e-01 8.173195272684097290e-02 1.621680855751037598e-01 7.886099070310592651e-02 1.636833101511001587e-01
4.700000000000000000e+01 4.700000000000000000e+02 8.289901167154312134e-02 1.613994240760803223e-01 8.168910443782806396e-02 1.621998250484466553e-01 7.872673869132995605e-02 1.637669205665588379e-01
4.800000000000000000e+01 4.800000000000000000e+02 8.288375288248062134e-02 1.614039242267608643e-01 8.164609968662261963e-02 1.622305810451507568e-01 7.859188318252563477e-02 1.638549864292144775e-01
4.900000000000000000e+01 4.900000000000000000e+02 8.286863565444946289e-02 1.614083051681518555e-01 8.160248398780822754e-02 1.622601449489593506e-01 7.845614850521087646e-02 1.639467179775238037e-01
5.000000000000000000e+01 5.000000000000000000e+02 8.285368978977203369e-02 1.614126861095428467e-01 8.155824989080429077e-02 1.622890532016754150e-01 7.831869274377822876e-02 1.640412807464599609e-01
5.100000000000000000e+01 5.100000000000000000e+02 8.283881098031997681e-02 1.614174842834472656e-01 8.151389658451080322e-02 1.623179465532302856e-01 7.817986607551574707e-02 1.641403436660766602e-01
5.200000000000000000e+01 5.200000000000000000e+02 8.282396197319030762e-02 1.614229381084442139e-01 8.146958053112030029e-02 1.623478233814239502e-01 7.803940027952194214e-02 1.642443835735321045e-01
5.300000000000000000e+01 5.300000000000000000e+02 8.280920982360839844e-02 1.614292412996292114e-01 8.142475783824920654e-02 1.623792350292205811e-01 7.789801061153411865e-02 1.643528342247009277e-01
5.400000000000000000e+01 5.400000000000000000e+02 8.279458433389663696e-02 1.614366471767425537e-01 8.137953281402587891e-02 1.624123454093933105e-01 7.775525003671646118e-02 1.644643098115921021e-01
5.500000000000000000e+01 5.500000000000000000e+02 8.278020471334457397e-02 1.614452898502349854e-01 8.133415877819061279e-02 1.624459773302078247e-01 7.761143147945404053e-02 1.645789444446563721e-01
5.600000000000000000e+01 5.600000000000000000e+02 8.276611566543579102e-02 1.614555567502975464e-01 8.128830790519714355e-02 1.624799966812133789e-01 7.746677845716476440e-02 1.646972894668579102e-01
5.700000000000000000e+01 5.700000000000000000e+02 8.275230973958969116e-02 1.614674329757690430e-01 8.124190568923950195e-02 1.625141203403472900e-01 7.731960713863372803e-02 1.648149341344833374e-01
5.800000000000000000e+01 5.800000000000000000e+02 8.273880183696746826e-02 1.614809185266494751e-01 8.119537681341171265e-02 1.625479161739349365e-01 7.717140018939971924e-02 1.649280935525894165e-01
5.900000000000000000e+01 5.900000000000000000e+02 8.272556960582733154e-02 1.614958941936492920e-01 8.114866167306900024e-02 1.625811159610748291e-01 7.702238112688064575e-02 1.650469303131103516e-01
6.000000000000000000e+01 6.000000000000000000e+02 8.271259069442749023e-02 1.615120172500610352e-01 8.110163360834121704e-02 1.626141965389251709e-01 7.687215507030487061e-02 1.651704460382461548e-01
6.100000000000000000e+01 6.100000000000000000e+02 8.269979059696197510e-02 1.615289151668548584e-01 8.105415105819702148e-02 1.626476794481277466e-01 7.672094553709030151e-02 1.652880311012268066e-01
6.200000000000000000e+01 6.200000000000000000e+02 8.268712460994720459e-02 1.615462899208068848e-01 8.100630342960357666e-02 1.626819968223571777e-01 7.656896114349365234e-02 1.654068529605865479e-01
6.300000000000000000e+01 6.300000000000000000e+02 8.267448097467422485e-02 1.615640074014663696e-01 8.095815777778625488e-02 1.627165079116821289e-01 7.641520351171493530e-02 1.655285656452178955e-01
6.400000000000000000e+01 6.400000000000000000e+02 8.266182988882064819e-02 1.615819036960601807e-01 8.090959489345550537e-02 1.627515554428100586e-01 7.626132667064666748e-02 1.656398028135299683e-01
6.500000000000000000e+01 6.500000000000000000e+02 8.264914155006408691e-02 1.615998446941375732e-01 8.086036145687103271e-02 1.627874970436096191e-01 7.610630989074707031e-02 1.657505631446838379e-01
6.600000000000000000e+01 6.600000000000000000e+02 8.263644576072692871e-02 1.616176962852478027e-01 8.081050217151641846e-02 1.628247499465942383e-01 7.595003396272659302e-02 1.658680588006973267e-01
6.700000000000000000e+01 6.700000000000000000e+02 8.262372016906738281e-02 1.616353243589401245e-01 8.076033741235733032e-02 1.628631055355072021e-01 7.579348236322402954e-02 1.659842282533645630e-01
6.800000000000000000e+01 6.800000000000000000e+02 8.261100202798843384e-02 1.616527140140533447e-01 8.070975542068481445e-02 1.629028022289276123e-01 7.563532888889312744e-02 1.661027073860168457e-01
7.000000000000000000e+01 7.000000000000000000e+02 8.258573710918426514e-02 1.616864800453186035e-01 8.060696721076965332e-02 1.629840582609176636e-01 7.531701028347015381e-02 1.663393080234527588e-01
7.100000000000000000e+01 7.100000000000000000e+02 8.257324248552322388e-02 1.617027968168258667e-01 8.055475354194641113e-02 1.630253195762634277e-01 7.515695691108703613e-02 1.664537787437438965e-01
7.200000000000000000e+01 7.200000000000000000e+02 8.256079256534576416e-02 1.617189049720764160e-01 8.050218224525451660e-02 1.630669236183166504e-01 7.499635219573974609e-02 1.665743887424468994e-01
7.300000000000000000e+01 7.300000000000000000e+02 8.254835754632949829e-02 1.617347300052642822e-01 8.044911921024322510e-02 1.631103157997131348e-01 7.483503222465515137e-02 1.666963994503021240e-01
7.400000000000000000e+01 7.400000000000000000e+02 8.253591507673263550e-02 1.617503911256790161e-01 8.039547502994537354e-02 1.631558835506439209e-01 7.467368245124816895e-02 1.668084561824798584e-01
7.600000000000000000e+01 7.600000000000000000e+02 8.251095563173294067e-02 1.617813110351562500e-01 8.028694987297058105e-02 1.632486283779144287e-01 7.434944808483123779e-02 1.670391708612442017e-01
7.700000000000000000e+01 7.700000000000000000e+02 8.249840140342712402e-02 1.617965251207351685e-01 8.023193478584289551e-02 1.632941961288452148e-01 7.418824732303619385e-02 1.671649217605590820e-01
7.800000000000000000e+01 7.800000000000000000e+02 8.248578757047653198e-02 1.618115305900573730e-01 8.017645776271820068e-02 1.633399277925491333e-01 7.402543723583221436e-02 1.672731637954711914e-01
7.900000000000000000e+01 7.900000000000000000e+02 8.247312903404235840e-02 1.618263721466064453e-01 8.012047410011291504e-02 1.633855700492858887e-01 7.386185228824615479e-02 1.674056798219680786e-01
8.100000000000000000e+01 8.100000000000000000e+02 8.244778215885162354e-02 1.618556082248687744e-01 8.000701665878295898e-02 1.634790301322937012e-01 7.353001087903976440e-02 1.676446199417114258e-01
8.200000000000000000e+01 8.200000000000000000e+02 8.243510127067565918e-02 1.618698984384536743e-01 7.994951307773590088e-02 1.635257303714752197e-01 7.336453348398208618e-02 1.677610278129577637e-01
8.300000000000000000e+01 8.300000000000000000e+02 8.242239058017730713e-02 1.618839204311370850e-01 7.989154756069183350e-02 1.635718643665313721e-01 7.320183515548706055e-02 1.678897440433502197e-01
8.500000000000000000e+01 8.500000000000000000e+02 8.239693939685821533e-02 1.619111448526382446e-01 7.977415621280670166e-02 1.636657416820526123e-01 7.287716865539550781e-02 1.681277900934219360e-01
8.600000000000000000e+01 8.600000000000000000e+02 8.238416910171508789e-02 1.619243621826171875e-01 7.971469312906265259e-02 1.637127548456192017e-01 7.270723581314086914e-02 1.682272553443908691e-01
8.800000000000000000e+01 8.800000000000000000e+02 8.235841989517211914e-02 1.619502007961273193e-01 7.959429919719696045e-02 1.638058423995971680e-01 7.236986607313156128e-02 1.684749424457550049e-01
8.900000000000000000e+01 8.900000000000000000e+02 8.234547078609466553e-02 1.619630604982376099e-01 7.953336089849472046e-02 1.638521701097488403e-01 7.220327854156494141e-02 1.686016619205474854e-01
9.100000000000000000e+01 9.100000000000000000e+02 8.231933414936065674e-02 1.619889736175537109e-01 7.941007614135742188e-02 1.639464497566223145e-01 7.188224792480468750e-02 1.688314378261566162e-01
9.200000000000000000e+01 9.200000000000000000e+02 8.230616152286529541e-02 1.620021462440490723e-01 7.934763282537460327e-02 1.639934778213500977e-01 7.171988487243652344e-02 1.689217686653137207e-01
9.400000000000000000e+01 9.400000000000000000e+02 8.227960020303726196e-02 1.620290875434875488e-01 7.922148704528808594e-02 1.640892624855041504e-01 7.137736678123474121e-02 1.691578775644302368e-01
9.500000000000000000e+01 9.500000000000000000e+02 8.226619660854339600e-02 1.620427668094635010e-01 7.915775477886199951e-02 1.641368269920349121e-01 7.120320200920104980e-02 1.692769229412078857e-01
9.700000000000000000e+01 9.700000000000000000e+02 8.223919570446014404e-02 1.620706170797348022e-01 7.902872562408447266e-02 1.642331182956695557e-01 7.087545096874237061e-02 1.694920659065246582e-01
9.900000000000000000e+01 9.900000000000000000e+02 8.221194148063659668e-02 1.620993763208389282e-01 7.889774441719055176e-02 1.643266677856445312e-01 7.058775424957275391e-02 1.697052419185638428e-01
1.000000000000000000e+02 1.000000000000000000e+03 8.219820261001586914e-02 1.621139496564865112e-01 7.883161306381225586e-02 1.643737554550170898e-01 7.039420306682586670e-02 1.698037981986999512e-01
1.020000000000000000e+02 1.020000000000000000e+03 8.217050880193710327e-02 1.621431410312652588e-01 7.869788259267807007e-02 1.644702255725860596e-01 7.003472000360488892e-02 1.700195372104644775e-01
1.040000000000000000e+02 1.040000000000000000e+03 8.214253187179565430e-02 1.621722728013992310e-01 7.856251299381256104e-02 1.645671725273132324e-01 6.971566379070281982e-02 1.702039241790771484e-01
1.050000000000000000e+02 1.050000000000000000e+03 8.212842047214508057e-02 1.621867567300796509e-01 7.849430292844772339e-02 1.646160036325454712e-01 6.957668066024780273e-02 1.703843474388122559e-01
1.070000000000000000e+02 1.070000000000000000e+03 8.209987729787826538e-02 1.622155904769897461e-01 7.835666835308074951e-02 1.647115200757980347e-01 6.925113499164581299e-02 1.705935299396514893e-01
1.090000000000000000e+02 1.090000000000000000e+03 8.207095414400100708e-02 1.622443199157714844e-01 7.821737229824066162e-02 1.648088693618774414e-01 6.889933347702026367e-02 1.707954555749893188e-01
1.110000000000000000e+02 1.110000000000000000e+03 8.204160630702972412e-02 1.622728705406188965e-01 7.807651162147521973e-02 1.649047136306762695e-01 6.861780583858489990e-02 1.709796637296676636e-01
1.120000000000000000e+02 1.120000000000000000e+03 8.202677965164184570e-02 1.622869968414306641e-01 7.800555229187011719e-02 1.649514883756637573e-01 6.843847036361694336e-02 1.710811704397201538e-01
1.140000000000000000e+02 1.140000000000000000e+03 8.199679851531982422e-02 1.623149514198303223e-01 7.786229252815246582e-02 1.650505661964416504e-01 6.808173656463623047e-02 1.712820678949356079e-01
1.160000000000000000e+02 1.160000000000000000e+03 8.196640014648437500e-02 1.623429507017135620e-01 7.771729677915573120e-02 1.651467680931091309e-01 6.773068755865097046e-02 1.714980006217956543e-01
1.180000000000000000e+02 1.180000000000000000e+03 8.193555474281311035e-02 1.623710691928863525e-01 7.757081836462020874e-02 1.652481108903884888e-01 6.741942465305328369e-02 1.717023551464080811e-01
1.200000000000000000e+02 1.200000000000000000e+03 8.190426975488662720e-02 1.623988449573516846e-01 7.742282748222351074e-02 1.653434634208679199e-01 6.721393018960952759e-02 1.719435751438140869e-01
1.220000000000000000e+02 1.220000000000000000e+03 8.187259733676910400e-02 1.624264419078826904e-01 7.727357000112533569e-02 1.654402911663055420e-01 6.677711009979248047e-02 1.722309589385986328e-01
1.240000000000000000e+02 1.240000000000000000e+03 8.184053003787994385e-02 1.624541431665420532e-01 7.712291181087493896e-02 1.655419617891311646e-01 6.643583625555038452e-02 1.724747717380523682e-01
1.260000000000000000e+02 1.260000000000000000e+03 8.180803060531616211e-02 1.624821871519088745e-01 7.697066664695739746e-02 1.656377613544464111e-01 6.612944602966308594e-02 1.726903617382049561e-01
1.280000000000000000e+02 1.280000000000000000e+03 8.177506923675537109e-02 1.625102758407592773e-01 7.681742310523986816e-02 1.657392978668212891e-01 6.600277125835418701e-02 1.728391945362091064e-01
1.310000000000000000e+02 1.310000000000000000e+03 8.172484487295150757e-02 1.625530719757080078e-01 7.658572494983673096e-02 1.658922731876373291e-01 6.540976464748382568e-02 1.730405837297439575e-01
1.330000000000000000e+02 1.330000000000000000e+03 8.169081807136535645e-02 1.625818610191345215e-01 7.643011212348937988e-02 1.659958511590957642e-01 6.508194655179977417e-02 1.732513457536697388e-01
1.350000000000000000e+02 1.350000000000000000e+03 8.165633678436279297e-02 1.626103818416595459e-01 7.627333700656890869e-02 1.661012321710586548e-01 6.493438780307769775e-02 1.735484451055526733e-01
1.370000000000000000e+02 1.370000000000000000e+03 8.162138611078262329e-02 1.626386046409606934e-01 7.611477375030517578e-02 1.662079989910125732e-01 6.479594111442565918e-02 1.735769808292388916e-01
1.390000000000000000e+02 1.390000000000000000e+03 8.158598840236663818e-02 1.626668870449066162e-01 7.595492899417877197e-02 1.663177013397216797e-01 6.454591453075408936e-02 1.738331913948059082e-01
1.420000000000000000e+02 1.420000000000000000e+03 8.153215050697326660e-02 1.627097129821777344e-01 7.571315765380859375e-02 1.664772182703018188e-01 6.439169496297836304e-02 1.741063892841339111e-01
1.440000000000000000e+02 1.440000000000000000e+03 8.149579167366027832e-02 1.627385020256042480e-01 7.555073499679565430e-02 1.665852218866348267e-01 6.396070122718811035e-02 1.742700934410095215e-01
1.470000000000000000e+02 1.470000000000000000e+03 8.144053071737289429e-02 1.627821922302246094e-01 7.530570775270462036e-02 1.667498350143432617e-01 6.390169262886047363e-02 1.745266467332839966e-01
1.490000000000000000e+02 1.490000000000000000e+03 8.140326291322708130e-02 1.628111451864242554e-01 7.514122128486633301e-02 1.668609082698822021e-01 6.347976624965667725e-02 1.744919419288635254e-01
1.510000000000000000e+02 1.510000000000000000e+03 8.136565983295440674e-02 1.628403365612030029e-01 7.497620582580566406e-02 1.669709086418151855e-01 6.304441392421722412e-02 1.748184412717819214e-01
1.540000000000000000e+02 1.540000000000000000e+03 8.130851387977600098e-02 1.628839373588562012e-01 7.472927868366241455e-02 1.671329736709594727e-01 6.271186470985412598e-02 1.752147078514099121e-01
1.570000000000000000e+02 1.570000000000000000e+03 8.125045895576477051e-02 1.629264354705810547e-01 7.447978109121322632e-02 1.673068106174468994e-01 6.287472695112228394e-02 1.755441129207611084e-01
1.590000000000000000e+02 1.590000000000000000e+03 8.121123909950256348e-02 1.629555523395538330e-01 7.431076467037200928e-02 1.674192398786544800e-01 6.255295872688293457e-02 1.756476461887359619e-01
1.620000000000000000e+02 1.620000000000000000e+03 8.115156739950180054e-02 1.629993766546249390e-01 7.405822724103927612e-02 1.675853431224822998e-01 6.188035011291503906e-02 1.759554892778396606e-01
1.640000000000000000e+02 1.640000000000000000e+03 8.111123740673065186e-02 1.630292534828186035e-01 7.389260828495025635e-02 1.676980853080749512e-01 6.129455566406250000e-02 1.758076250553131104e-01
1.670000000000000000e+02 1.670000000000000000e+03 8.105009794235229492e-02 1.630742847919464111e-01 7.364223897457122803e-02 1.678868532180786133e-01 6.106898188591003418e-02 1.762004792690277100e-01
1.700000000000000000e+02 1.700000000000000000e+03 8.098795264959335327e-02 1.631200164556503296e-01 7.338847965002059937e-02 1.680578291416168213e-01 6.127964705228805542e-02 1.763631105422973633e-01
1.730000000000000000e+02 1.730000000000000000e+03 8.092485368251800537e-02 1.631675064563751221e-01 7.312867790460586548e-02 1.682403236627578735e-01 6.092280149459838867e-02 1.766159534454345703e-01
1.760000000000000000e+02 1.760000000000000000e+03 8.086082339286804199e-02 1.632146835327148438e-01 7.288289070129394531e-02 1.684071421623229980e-01 6.026152148842811584e-02 1.768588274717330933e-01
1.790000000000000000e+02 1.790000000000000000e+03 8.079569786787033081e-02 1.632598638534545898e-01 7.262186706066131592e-02 1.686101406812667847e-01 5.983552336692810059e-02 1.772944480180740356e-01
1.820000000000000000e+02 1.820000000000000000e+03 8.072952926158905029e-02 1.633049547672271729e-01 7.236905395984649658e-02 1.687826216220855713e-01 5.962699651718139648e-02 1.774117201566696167e-01
1.850000000000000000e+02 1.850000000000000000e+03 8.066243678331375122e-02 1.633490771055221558e-01 7.211065292358398438e-02 1.689588725566864014e-01 6.021352112293243408e-02 1.776265352964401245e-01
1.880000000000000000e+02 1.880000000000000000e+03 8.059449493885040283e-02 1.633948385715484619e-01 7.187107205390930176e-02 1.691314876079559326e-01 5.955018848180770874e-02 1.779454499483108521e-01
1.910000000000000000e+02 1.910000000000000000e+03 8.052554726600646973e-02 1.634406000375747681e-01 7.160385698080062866e-02 1.693287789821624756e-01 5.867460742592811584e-02 1.781490147113800049e-01
1.940000000000000000e+02 1.940000000000000000e+03 8.045573532581329346e-02 1.634865403175354004e-01 7.135720551013946533e-02 1.695017516613006592e-01 5.796572193503379822e-02 1.781770437955856323e-01
1.970000000000000000e+02 1.970000000000000000e+03 8.038502931594848633e-02 1.635355949401855469e-01 7.107489556074142456e-02 1.696959733963012695e-01 5.743118003010749817e-02 1.784042418003082275e-01
2.010000000000000000e+02 2.010000000000000000e+03 8.028954267501831055e-02 1.635988056659698486e-01 7.080195844173431396e-02 1.699059009552001953e-01 5.654047429561614990e-02 1.791991889476776123e-01
2.040000000000000000e+02 2.040000000000000000e+03 8.021698147058486938e-02 1.636479794979095459e-01 7.050704956054687500e-02 1.700898259878158569e-01 5.671139061450958252e-02 1.790856719017028809e-01
2.070000000000000000e+02 2.070000000000000000e+03 8.014367520809173584e-02 1.636974811553955078e-01 7.054046541452407837e-02 1.702299118041992188e-01 5.609613656997680664e-02 1.794891655445098877e-01
2.110000000000000000e+02 2.110000000000000000e+03 8.004451543092727661e-02 1.637634187936782837e-01 6.994093954563140869e-02 1.705454438924789429e-01 5.526192858815193176e-02 1.797232627868652344e-01
2.140000000000000000e+02 2.140000000000000000e+03 7.996885478496551514e-02 1.638140082359313965e-01 6.971574574708938599e-02 1.707153767347335815e-01 5.485668033361434937e-02 1.801635622978210449e-01
2.180000000000000000e+02 2.180000000000000000e+03 7.986654341220855713e-02 1.638804078102111816e-01 6.936210393905639648e-02 1.709990501403808594e-01 5.435073748230934143e-02 1.801879405975341797e-01
2.210000000000000000e+02 2.210000000000000000e+03 7.978882640600204468e-02 1.639323085546493530e-01 6.911566853523254395e-02 1.711444258689880371e-01 5.382608994841575623e-02 1.804382801055908203e-01
2.250000000000000000e+02 2.250000000000000000e+03 7.968410849571228027e-02 1.640022546052932739e-01 6.882493197917938232e-02 1.713404655456542969e-01 5.371055379509925842e-02 1.811454743146896362e-01
2.290000000000000000e+02 2.290000000000000000e+03 7.957790791988372803e-02 1.640739887952804565e-01 6.855243444442749023e-02 1.716259419918060303e-01 5.303400754928588867e-02 1.811065673828125000e-01
2.330000000000000000e+02 2.330000000000000000e+03 7.947007566690444946e-02 1.641496419906616211e-01 6.806537508964538574e-02 1.718547642230987549e-01 5.247614532709121704e-02 1.813620924949645996e-01
2.370000000000000000e+02 2.370000000000000000e+03 7.936112582683563232e-02 1.642232984304428101e-01 6.790541857481002808e-02 1.720264256000518799e-01 5.160601437091827393e-02 1.817994713783264160e-01
2.400000000000000000e+02 2.400000000000000000e+03 7.927867025136947632e-02 1.642793715000152588e-01 6.774645298719406128e-02 1.721843779087066650e-01 5.131608992815017700e-02 1.824426352977752686e-01
2.440000000000000000e+02 2.440000000000000000e+03 7.916751503944396973e-02 1.643552482128143311e-01 6.728282570838928223e-02 1.725108474493026733e-01 5.096761137247085571e-02 1.828343272209167480e-01
2.490000000000000000e+02 2.490000000000000000e+03 7.902692258358001709e-02 1.644542962312698364e-01 6.716232746839523315e-02 1.727465987205505371e-01 5.041806027293205261e-02 1.829868108034133911e-01
2.530000000000000000e+02 2.530000000000000000e+03 7.891333103179931641e-02 1.645350158214569092e-01 6.648240983486175537e-02 1.730534732341766357e-01 5.031364038586616516e-02 1.833792924880981445e-01
2.570000000000000000e+02 2.570000000000000000e+03 7.879857718944549561e-02 1.646188944578170776e-01 6.649851053953170776e-02 1.732628643512725830e-01 5.013772845268249512e-02 1.830924749374389648e-01
2.610000000000000000e+02 2.610000000000000000e+03 7.868272811174392700e-02 1.647067964076995850e-01 6.590396165847778320e-02 1.734578609466552734e-01 5.031637474894523621e-02 1.833590716123580933e-01
2.660000000000000000e+02 2.660000000000000000e+03 7.853598892688751221e-02 1.648148298263549805e-01 6.745240092277526855e-02 1.736429184675216675e-01 4.888058453798294067e-02 1.837483346462249756e-01
2.700000000000000000e+02 2.700000000000000000e+03 7.841712236404418945e-02 1.649042069911956787e-01 6.668326258659362793e-02 1.736202687025070190e-01 4.867601394653320312e-02 1.841527521610260010e-01
2.740000000000000000e+02 2.740000000000000000e+03 7.829743623733520508e-02 1.649959683418273926e-01 6.649723649024963379e-02 1.737625300884246826e-01 4.844814538955688477e-02 1.843997538089752197e-01
2.790000000000000000e+02 2.790000000000000000e+03 7.814660668373107910e-02 1.651099026203155518e-01 6.534352898597717285e-02 1.737916320562362671e-01 4.675070196390151978e-02 1.845311522483825684e-01
2.840000000000000000e+02 2.840000000000000000e+03 7.799443602561950684e-02 1.652337908744812012e-01 6.505005061626434326e-02 1.741537451744079590e-01 4.716434329748153687e-02 1.856977939605712891e-01
2.880000000000000000e+02 2.880000000000000000e+03 7.787160575389862061e-02 1.653349995613098145e-01 6.447693705558776855e-02 1.744967699050903320e-01 4.619971290230751038e-02 1.852599382400512695e-01
2.930000000000000000e+02 2.930000000000000000e+03 7.771711051464080811e-02 1.654611080884933472e-01 6.540745496749877930e-02 1.748998165130615234e-01 4.534183815121650696e-02 1.859024912118911743e-01
2.980000000000000000e+02 2.980000000000000000e+03 7.756185531616210938e-02 1.655895709991455078e-01 6.473022699356079102e-02 1.749370992183685303e-01 4.468363523483276367e-02 1.860426664352416992e-01
3.030000000000000000e+02 3.030000000000000000e+03 7.740555703639984131e-02 1.657196134328842163e-01 6.390340626239776611e-02 1.752667278051376343e-01 4.398933053016662598e-02 1.868510544300079346e-01
3.080000000000000000e+02 3.080000000000000000e+03 7.724786549806594849e-02 1.658519655466079712e-01 6.332295387983322144e-02 1.757508814334869385e-01 4.372292011976242065e-02 1.872911155223846436e-01
3.130000000000000000e+02 3.130000000000000000e+03 7.708932459354400635e-02 1.659868061542510986e-01 6.330247223377227783e-02 1.758512407541275024e-01 4.350063577294349670e-02 1.874059140682220459e-01
3.180000000000000000e+02 3.180000000000000000e+03 7.692930847406387329e-02 1.661260873079299927e-01 6.253486126661300659e-02 1.761788129806518555e-01 4.208902269601821899e-02 1.875641345977783203e-01
3.240000000000000000e+02 3.240000000000000000e+03 7.673591375350952148e-02 1.662889719009399414e-01 6.164948642253875732e-02 1.765517592430114746e-01 4.133687168359756470e-02 1.881366819143295288e-01
3.290000000000000000e+02 3.290000000000000000e+03 7.657419145107269287e-02 1.664269566535949707e-01 6.155028566718101501e-02 1.767958551645278931e-01 4.041421413421630859e-02 1.887199282646179199e-01
3.340000000000000000e+02 3.340000000000000000e+03 7.641239464282989502e-02 1.665675044059753418e-01 6.089180335402488708e-02 1.769209653139114380e-01 4.007218033075332642e-02 1.889425665140151978e-01
3.400000000000000000e+02 3.400000000000000000e+03 7.621762901544570923e-02 1.667388975620269775e-01 6.060267239809036255e-02 1.770871877670288086e-01 3.948165848851203918e-02 1.893532723188400269e-01
3.460000000000000000e+02 3.460000000000000000e+03 7.602245360612869263e-02 1.669136881828308105e-01 5.978740006685256958e-02 1.775534898042678833e-01 3.812912106513977051e-02 1.903482675552368164e-01
3.510000000000000000e+02 3.510000000000000000e+03 7.585936784744262695e-02 1.670570075511932373e-01 5.967520922422409058e-02 1.779379844665527344e-01 3.740342706441879272e-02 1.906668841838836670e-01
3.570000000000000000e+02 3.570000000000000000e+03 7.566300034523010254e-02 1.672201752662658691e-01 5.913897231221199036e-02 1.784481108188629150e-01 3.719746321439743042e-02 1.908297538757324219e-01
3.630000000000000000e+02 3.630000000000000000e+03 7.546564936637878418e-02 1.673771440982818604e-01 5.876445770263671875e-02 1.785403490066528320e-01 3.534992784261703491e-02 1.915502101182937622e-01
3.690000000000000000e+02 3.690000000000000000e+03 7.526762038469314575e-02 1.675341725349426270e-01 5.825856328010559082e-02 1.788306832313537598e-01 3.611053153872489929e-02 1.917219758033752441e-01
3.750000000000000000e+02 3.750000000000000000e+03 7.506866753101348877e-02 1.676934659481048584e-01 5.786440521478652954e-02 1.792796999216079712e-01 3.575482591986656189e-02 1.920457333326339722e-01
3.820000000000000000e+02 3.820000000000000000e+03 7.483666390180587769e-02 1.678812503814697266e-01 5.700852721929550171e-02 1.795787513256072998e-01 3.417398035526275635e-02 1.925755143165588379e-01
3.880000000000000000e+02 3.880000000000000000e+03 7.463738322257995605e-02 1.680394113063812256e-01 5.729752406477928162e-02 1.800273656845092773e-01 3.335706889629364014e-02 1.933737099170684814e-01
3.940000000000000000e+02 3.940000000000000000e+03 7.443712651729583740e-02 1.682031005620956421e-01 5.716792866587638855e-02 1.802909374237060547e-01 3.314521536231040955e-02 1.935228109359741211e-01
4.010000000000000000e+02 4.010000000000000000e+03 7.420313358306884766e-02 1.683966964483261108e-01 5.626957863569259644e-02 1.803498268127441406e-01 3.276883065700531006e-02 1.945927888154983521e-01
4.080000000000000000e+02 4.080000000000000000e+03 7.396854460239410400e-02 1.685948818922042847e-01 5.599171668291091919e-02 1.805179715156555176e-01 3.101253882050514221e-02 1.949827671051025391e-01
4.140000000000000000e+02 4.140000000000000000e+03 7.376684248447418213e-02 1.687648892402648926e-01 5.522384494543075562e-02 1.807248443365097046e-01 3.005982935428619385e-02 1.958557069301605225e-01
4.210000000000000000e+02 4.210000000000000000e+03 7.353042066097259521e-02 1.689624488353729248e-01 5.516988784074783325e-02 1.810879409313201904e-01 3.006860427558422089e-02 1.957360655069351196e-01
4.280000000000000000e+02 4.280000000000000000e+03 7.329376041889190674e-02 1.691581606864929199e-01 5.586664751172065735e-02 1.810814440250396729e-01 2.901568636298179626e-02 1.963967382907867432e-01
4.350000000000000000e+02 4.350000000000000000e+03 7.305701076984405518e-02 1.693524718284606934e-01 5.581009387969970703e-02 1.817309707403182983e-01 2.773636579513549805e-02 1.974756121635437012e-01
4.430000000000000000e+02 4.430000000000000000e+03 7.278579473495483398e-02 1.695818901062011719e-01 5.417925491929054260e-02 1.818834245204925537e-01 2.690330147743225098e-02 1.978490799665451050e-01
4.500000000000000000e+02 4.500000000000000000e+03 7.255059480667114258e-02 1.697806119918823242e-01 5.446356907486915588e-02 1.819327771663665771e-01 2.602256648242473602e-02 1.989313662052154541e-01
4.580000000000000000e+02 4.580000000000000000e+03 7.228487730026245117e-02 1.699986308813095093e-01 5.374643951654434204e-02 1.826808154582977295e-01 2.636511251330375671e-02 1.990382671356201172e-01
4.650000000000000000e+02 4.650000000000000000e+03 7.204687595367431641e-02 1.702046841382980347e-01 5.319013446569442749e-02 1.827004849910736084e-01 2.526141516864299774e-02 1.994228661060333252e-01
4.730000000000000000e+02 4.730000000000000000e+03 7.178084552288055420e-02 1.704345196485519409e-01 5.404419451951980591e-02 1.836465448141098022e-01 2.459357678890228271e-02 1.997301727533340454e-01
4.810000000000000000e+02 4.810000000000000000e+03 7.151700556278228760e-02 1.706481873989105225e-01 5.299145728349685669e-02 1.832362562417984009e-01 2.310854569077491760e-02 2.007727921009063721e-01
4.890000000000000000e+02 4.890000000000000000e+03 7.125246524810791016e-02 1.708574295043945312e-01 5.329045653343200684e-02 1.834416687488555908e-01 2.642531692981719971e-02 2.057199478149414062e-01
4.970000000000000000e+02 4.970000000000000000e+03 7.098776102066040039e-02 1.710665076971054077e-01 5.154824256896972656e-02 1.843500584363937378e-01 2.277700975537300110e-02 2.031461000442504883e-01
5.050000000000000000e+02 5.050000000000000000e+03 7.072532922029495239e-02 1.712785661220550537e-01 5.073522403836250305e-02 1.842626333236694336e-01 2.207672037184238434e-02 2.024866640567779541e-01
5.140000000000000000e+02 5.140000000000000000e+03 7.042493671178817749e-02 1.715139150619506836e-01 4.914598912000656128e-02 1.847281455993652344e-01 2.078367024660110474e-02 2.028824388980865479e-01
5.220000000000000000e+02 5.220000000000000000e+03 7.016952335834503174e-02 1.717089116573333740e-01 5.126111209392547607e-02 1.852744072675704956e-01 2.256296202540397644e-02 2.058830559253692627e-01
5.310000000000000000e+02 5.310000000000000000e+03 6.987605988979339600e-02 1.719460636377334595e-01 4.945142567157745361e-02 1.855521798133850098e-01 2.217227406799793243e-02 2.057395428419113159e-01
5.400000000000000000e+02 5.400000000000000000e+03 6.958873569965362549e-02 1.721815764904022217e-01 4.820081591606140137e-02 1.856041103601455688e-01 1.998205855488777161e-02 2.057356983423233032e-01
5.490000000000000000e+02 5.490000000000000000e+03 6.929720938205718994e-02 1.723897755146026611e-01 4.841516166925430298e-02 1.859084665775299072e-01 1.880366355180740356e-02 2.056438475847244263e-01
5.580000000000000000e+02 5.580000000000000000e+03 6.900913268327713013e-02 1.726624071598052979e-01 4.764230921864509583e-02 1.864392906427383423e-01 2.430680207908153534e-02 2.095199078321456909e-01
5.670000000000000000e+02 5.670000000000000000e+03 6.870861351490020752e-02 1.728884577751159668e-01 4.645048826932907104e-02 1.866294145584106445e-01 1.822015456855297089e-02 2.090592533349990845e-01
5.760000000000000000e+02 5.760000000000000000e+03 6.845171749591827393e-02 1.731032133102416992e-01 4.620707035064697266e-02 1.871328353881835938e-01 1.757807657122612000e-02 2.091202437877655029e-01
5.860000000000000000e+02 5.860000000000000000e+03 6.812231242656707764e-02 1.733379215002059937e-01 4.694698005914688110e-02 1.874555647373199463e-01 1.587596349418163300e-02 2.096408307552337646e-01
5.960000000000000000e+02 5.960000000000000000e+03 6.783286482095718384e-02 1.735985577106475830e-01 4.598018899559974670e-02 1.879946887493133545e-01 2.041184902191162109e-02 2.144553959369659424e-01
6.060000000000000000e+02 6.060000000000000000e+03 6.756353378295898438e-02 1.737592965364456177e-01 4.444515705108642578e-02 1.883180886507034302e-01 1.556137762963771820e-02 2.119387239217758179e-01
6.160000000000000000e+02 6.160000000000000000e+03 6.725084036588668823e-02 1.740199625492095947e-01 4.509063065052032471e-02 1.885770559310913086e-01 1.603058725595474243e-02 2.117700129747390747e-01
6.260000000000000000e+02 6.260000000000000000e+03 6.687875092029571533e-02 1.743278652429580688e-01 4.393963143229484558e-02 1.884660720825195312e-01 1.650342345237731934e-02 2.123630046844482422e-01
6.360000000000000000e+02 6.360000000000000000e+03 6.672193109989166260e-02 1.744717508554458618e-01 4.441090300679206848e-02 1.894829273223876953e-01 1.407286617904901505e-02 2.130065858364105225e-01
6.470000000000000000e+02 6.470000000000000000e+03 6.665620207786560059e-02 1.747267246246337891e-01 4.316888749599456787e-02 1.897697001695632935e-01 1.549585163593292236e-02 2.142160534858703613e-01
6.580000000000000000e+02 6.580000000000000000e+03 6.592759490013122559e-02 1.750364303588867188e-01 4.211781173944473267e-02 1.900926530361175537e-01 1.487860549241304398e-02 2.147331833839416504e-01
6.690000000000000000e+02 6.690000000000000000e+03 6.565512716770172119e-02 1.752351224422454834e-01 4.143468663096427917e-02 1.905465573072433472e-01 1.255894266068935394e-02 2.143696397542953491e-01
6.800000000000000000e+02 6.800000000000000000e+03 6.527332216501235962e-02 1.755020022392272949e-01 4.146200418472290039e-02 1.910941004753112793e-01 1.228152960538864136e-02 2.149380147457122803e-01
6.910000000000000000e+02 6.910000000000000000e+03 6.501065939664840698e-02 1.757707595825195312e-01 3.965889289975166321e-02 1.910719871520996094e-01 1.510438695549964905e-02 2.167398035526275635e-01
7.020000000000000000e+02 7.020000000000000000e+03 6.463454663753509521e-02 1.758955717086791992e-01 4.013371467590332031e-02 1.918252408504486084e-01 1.298219151794910431e-02 2.179227173328399658e-01
7.140000000000000000e+02 7.140000000000000000e+03 6.423129141330718994e-02 1.762432456016540527e-01 4.042067378759384155e-02 1.925783753395080566e-01 1.284193340688943863e-02 2.182740569114685059e-01
7.260000000000000000e+02 7.260000000000000000e+03 6.402472406625747681e-02 1.764527559280395508e-01 3.883405774831771851e-02 1.929168403148651123e-01 1.318433787673711777e-02 2.200591564178466797e-01
7.380000000000000000e+02 7.380000000000000000e+03 6.428863108158111572e-02 1.770282387733459473e-01 3.794424235820770264e-02 1.925626844167709351e-01 1.198061369359493256e-02 2.192953824996948242e-01
7.500000000000000000e+02 7.500000000000000000e+03 6.337864696979522705e-02 1.768760085105895996e-01 3.857786953449249268e-02 1.950208246707916260e-01 1.189813949167728424e-02 2.202862948179244995e-01
7.630000000000000000e+02 7.630000000000000000e+03 6.300658732652664185e-02 1.772758215665817261e-01 3.820613771677017212e-02 1.946099996566772461e-01 9.484604001045227051e-03 2.194325625896453857e-01
7.750000000000000000e+02 7.750000000000000000e+03 6.278788298368453979e-02 1.774296164512634277e-01 3.828733414411544800e-02 1.947625279426574707e-01 1.083943713456392288e-02 2.202147394418716431e-01
7.880000000000000000e+02 7.880000000000000000e+03 6.225904449820518494e-02 1.776333153247833252e-01 3.483143821358680725e-02 1.948248445987701416e-01 1.057694666087627411e-02 2.204263508319854736e-01
8.010000000000000000e+02 8.010000000000000000e+03 6.223306804895401001e-02 1.780521422624588013e-01 3.847137093544006348e-02 1.971447467803955078e-01 9.564384818077087402e-03 2.205953001976013184e-01
8.150000000000000000e+02 8.150000000000000000e+03 6.146919354796409607e-02 1.781547814607620239e-01 3.594323620200157166e-02 1.977547258138656616e-01 9.644443169236183167e-03 2.223299145698547363e-01
8.280000000000000000e+02 8.280000000000000000e+03 6.106426566839218140e-02 1.786191016435623169e-01 3.256559371948242188e-02 1.962374150753021240e-01 9.060000069439411163e-03 2.219537496566772461e-01
8.420000000000000000e+02 8.420000000000000000e+03 6.070775911211967468e-02 1.788338124752044678e-01 3.342753648757934570e-02 1.983905434608459473e-01 1.030698604881763458e-02 2.232789844274520874e-01
8.560000000000000000e+02 8.560000000000000000e+03 6.026737764477729797e-02 1.790945678949356079e-01 3.354723751544952393e-02 1.996644139289855957e-01 7.388544268906116486e-03 2.226901948451995850e-01
8.700000000000000000e+02 8.700000000000000000e+03 6.001855060458183289e-02 1.796780824661254883e-01 3.334598243236541748e-02 2.011448144912719727e-01 9.979570284485816956e-03 2.244014292955398560e-01
8.850000000000000000e+02 8.850000000000000000e+03 5.939223989844322205e-02 1.796880662441253662e-01 3.238383680582046509e-02 2.001044005155563354e-01 7.854696363210678101e-03 2.241384088993072510e-01
8.990000000000000000e+02 8.990000000000000000e+03 5.894859880208969116e-02 1.801988780498504639e-01 3.272984921932220459e-02 2.006520032882690430e-01 1.064124889671802521e-02 2.255655825138092041e-01
9.140000000000000000e+02 9.140000000000000000e+03 5.854482948780059814e-02 1.803814172744750977e-01 3.020640835165977478e-02 2.008804529905319214e-01 6.858179345726966858e-03 2.243005931377410889e-01
9.300000000000000000e+02 9.300000000000000000e+03 5.828643962740898132e-02 1.807618886232376099e-01 3.223881870508193970e-02 2.036128938198089600e-01 1.016120612621307373e-02 2.270542681217193604e-01
9.450000000000000000e+02 9.450000000000000000e+03 5.878960341215133667e-02 1.816756725311279297e-01 3.261038661003112793e-02 2.027304917573928833e-01 9.136248379945755005e-03 2.257524728775024414e-01
9.610000000000000000e+02 9.610000000000000000e+03 5.774110928177833557e-02 1.813004910945892334e-01 2.844248525798320770e-02 2.031798809766769409e-01 7.716991472989320755e-03 2.266268581151962280e-01
9.770000000000000000e+02 9.770000000000000000e+03 5.721227079629898071e-02 1.815869957208633423e-01 2.852919138967990875e-02 2.030826658010482788e-01 8.097525686025619507e-03 2.270006537437438965e-01
9.930000000000000000e+02 9.930000000000000000e+03 5.651455372571945190e-02 1.820012032985687256e-01 2.848399803042411804e-02 2.030773758888244629e-01 6.782823242247104645e-03 2.282886207103729248e-01
1.009000000000000000e+03 1.009000000000000000e+04 5.621543899178504944e-02 1.823847442865371704e-01 2.865920588374137878e-02 2.038280367851257324e-01 7.144825533032417297e-03 2.267483472824096680e-01
1.026000000000000000e+03 1.026000000000000000e+04 5.557556450366973877e-02 1.826982945203781128e-01 2.721029333770275116e-02 2.056238502264022827e-01 5.498157814145088196e-03 2.275789529085159302e-01
1.043000000000000000e+03 1.043000000000000000e+04 5.586899444460868835e-02 1.832614839076995850e-01 2.833718433976173401e-02 2.075129151344299316e-01 5.075367167592048645e-03 2.278475910425186157e-01
1.061000000000000000e+03 1.061000000000000000e+04 5.518054589629173279e-02 1.835675239562988281e-01 2.462533116340637207e-02 2.046382427215576172e-01 7.021482102572917938e-03 2.289861887693405151e-01
1.078000000000000000e+03 1.078000000000000000e+04 5.480973795056343079e-02 1.840626597404479980e-01 2.812132239341735840e-02 2.091078460216522217e-01 5.557361990213394165e-03 2.298581898212432861e-01
1.096000000000000000e+03 1.096000000000000000e+04 5.381460487842559814e-02 1.840978562831878662e-01 2.462423965334892273e-02 2.055989950895309448e-01 6.935882847756147385e-03 2.298187017440795898e-01
1.114000000000000000e+03 1.114000000000000000e+04 5.398984998464584351e-02 1.844471842050552368e-01 2.414411678910255432e-02 2.087953686714172363e-01 5.014516878873109818e-03 2.293854951858520508e-01
1.133000000000000000e+03 1.133000000000000000e+04 5.327384918928146362e-02 1.846998035907745361e-01 2.365285158157348633e-02 2.078781127929687500e-01 7.291490212082862854e-03 2.311056554317474365e-01
1.152000000000000000e+03 1.152000000000000000e+04 5.277540534734725952e-02 1.851876378059387207e-01 2.511099725961685181e-02 2.106034457683563232e-01 4.554149229079484940e-03 2.301968485116958618e-01
1.171000000000000000e+03 1.171000000000000000e+04 5.320082604885101318e-02 1.855440437793731689e-01 2.296824753284454346e-02 2.089951336383819580e-01 4.711140412837266922e-03 2.299469411373138428e-01
1.190000000000000000e+03 1.190000000000000000e+04 5.209955945611000061e-02 1.860463917255401611e-01 2.654439210891723633e-02 2.133923768997192383e-01 6.283180788159370422e-03 2.309478819370269775e-01
1.210000000000000000e+03 1.210000000000000000e+04 5.299511551856994629e-02 1.861777305603027344e-01 2.453004941344261169e-02 2.133762091398239136e-01 4.327380564063787460e-03 2.301690876483917236e-01
1.230000000000000000e+03 1.230000000000000000e+04 5.177405476570129395e-02 1.867827475070953369e-01 2.286916226148605347e-02 2.106466591358184814e-01 4.610021598637104034e-03 2.313392460346221924e-01
1.251000000000000000e+03 1.251000000000000000e+04 5.092485249042510986e-02 1.869163364171981812e-01 2.264527976512908936e-02 2.106392830610275269e-01 4.424803424626588821e-03 2.321119010448455811e-01
1.271000000000000000e+03 1.271000000000000000e+04 5.151048302650451660e-02 1.871886551380157471e-01 1.978759840130805969e-02 2.108280062675476074e-01 4.234870430082082748e-03 2.326350510120391846e-01
1.292000000000000000e+03 1.292000000000000000e+04 5.106303095817565918e-02 1.880166530609130859e-01 2.280108816921710968e-02 2.123982161283493042e-01 5.161054432392120361e-03 2.333614826202392578e-01
1.314000000000000000e+03 1.314000000000000000e+04 5.070802569389343262e-02 1.882434338331222534e-01 2.268633805215358734e-02 2.142601311206817627e-01 4.541153088212013245e-03 2.335672378540039062e-01
1.336000000000000000e+03 1.336000000000000000e+04 5.002156645059585571e-02 1.885001063346862793e-01 2.008423954248428345e-02 2.138195633888244629e-01 3.779692109674215317e-03 2.328952401876449585e-01
1.358000000000000000e+03 1.358000000000000000e+04 4.939947649836540222e-02 1.886788904666900635e-01 1.881031319499015808e-02 2.137946784496307373e-01 3.225747961550951004e-03 2.333806157112121582e-01
1.381000000000000000e+03 1.381000000000000000e+04 4.929543286561965942e-02 1.892290711402893066e-01 2.032535150647163391e-02 2.158501744270324707e-01 5.685540847480297089e-03 2.351463437080383301e-01
1.403000000000000000e+03 1.403000000000000000e+04 4.862106218934059143e-02 1.895565092563629150e-01 1.920836791396141052e-02 2.160226851701736450e-01 3.629833459854125977e-03 2.340911775827407837e-01
1.427000000000000000e+03 1.427000000000000000e+04 4.794513061642646790e-02 1.899046003818511963e-01 1.943244785070419312e-02 2.167724221944808960e-01 4.924365784972906113e-03 2.354221940040588379e-01
1.450000000000000000e+03 1.450000000000000000e+04 4.749243333935737610e-02 1.904792487621307373e-01 1.915247924625873566e-02 2.185469865798950195e-01 3.299804404377937317e-03 2.340291291475296021e-01
1.475000000000000000e+03 1.475000000000000000e+04 4.707312583923339844e-02 1.909532546997070312e-01 1.569606363773345947e-02 2.152156233787536621e-01 3.453512676060199738e-03 2.357736229896545410e-01
1.499000000000000000e+03 1.499000000000000000e+04 4.759028553962707520e-02 1.919407248497009277e-01 1.624028012156486511e-02 2.169294953346252441e-01 2.610141644254326820e-03 2.341237962245941162e-01
1.524000000000000000e+03 1.524000000000000000e+04 4.705569893121719360e-02 1.916161775588989258e-01 1.754963025450706482e-02 2.166894972324371338e-01 3.283857833594083786e-03 2.353184819221496582e-01
1.549000000000000000e+03 1.549000000000000000e+04 4.624577611684799194e-02 1.915826201438903809e-01 1.490985229611396790e-02 2.174546271562576294e-01 4.042811226099729538e-03 2.366148829460144043e-01
1.575000000000000000e+03 1.575000000000000000e+04 4.606626555323600769e-02 1.918877661228179932e-01 1.582507230341434479e-02 2.180660367012023926e-01 2.959001343697309494e-03 2.358823269605636597e-01
1.601000000000000000e+03 1.601000000000000000e+04 4.565247148275375366e-02 1.929392516613006592e-01 1.556929759681224823e-02 2.189263701438903809e-01 3.098275512456893921e-03 2.355121374130249023e-01
1.628000000000000000e+03 1.628000000000000000e+04 4.467172920703887939e-02 1.926306188106536865e-01 1.724976673722267151e-02 2.225412428379058838e-01 3.015198279172182083e-03 2.361667603254318237e-01
1.655000000000000000e+03 1.655000000000000000e+04 4.392950981855392456e-02 1.930417269468307495e-01 1.613821089267730713e-02 2.217388749122619629e-01 3.147498238831758499e-03 2.355648726224899292e-01
1.682000000000000000e+03 1.682000000000000000e+04 4.556171968579292297e-02 1.948134750127792358e-01 1.477731764316558838e-02 2.202094346284866333e-01 2.644654363393783569e-03 2.360218018293380737e-01
1.710000000000000000e+03 1.710000000000000000e+04 4.356935992836952209e-02 1.935051381587982178e-01 1.583889499306678772e-02 2.218141555786132812e-01 2.685732673853635788e-03 2.362639605998992920e-01
1.739000000000000000e+03 1.739000000000000000e+04 4.381631687283515930e-02 1.947902739048004150e-01 1.507232338190078735e-02 2.210807055234909058e-01 2.450240775942802429e-03 2.366968393325805664e-01
1.768000000000000000e+03 1.768000000000000000e+04 4.451514035463333130e-02 1.950244456529617310e-01 1.410667411983013153e-02 2.208149135112762451e-01 2.368130255490541458e-03 2.362612485885620117e-01
1.797000000000000000e+03 1.797000000000000000e+04 4.361445456743240356e-02 1.961798071861267090e-01 1.418131776154041290e-02 2.225388735532760620e-01 2.234570914879441261e-03 2.379810363054275513e-01
1.827000000000000000e+03 1.827000000000000000e+04 4.141199961304664612e-02 1.948625296354293823e-01 1.331063453108072281e-02 2.220223546028137207e-01 1.714232144877314568e-03 2.365294396877288818e-01
1.857000000000000000e+03 1.857000000000000000e+04 4.110104590654373169e-02 1.951996386051177979e-01 1.214080769568681717e-02 2.226552069187164307e-01 2.374445088207721710e-03 2.376409769058227539e-01
1.888000000000000000e+03 1.888000000000000000e+04 4.487540200352668762e-02 1.989875733852386475e-01 1.362233236432075500e-02 2.254246473312377930e-01 2.479136455804109573e-03 2.382928282022476196e-01
1.919000000000000000e+03 1.919000000000000000e+04 4.228398203849792480e-02 1.973245888948440552e-01 1.290484517812728882e-02 2.257394194602966309e-01 1.593505148775875568e-03 2.371702939271926880e-01
1.951000000000000000e+03 1.951000000000000000e+04 4.115736111998558044e-02 1.974397748708724976e-01 1.345527265220880508e-02 2.257273793220520020e-01 2.256968524307012558e-03 2.385631799697875977e-01
1.984000000000000000e+03 1.984000000000000000e+04 4.128602892160415649e-02 1.975453197956085205e-01 1.187285967171192169e-02 2.237105667591094971e-01 1.995259430259466171e-03 2.379427105188369751e-01
2.017000000000000000e+03 2.017000000000000000e+04 4.094001278281211853e-02 1.983014047145843506e-01 1.161289867013692856e-02 2.261996120214462280e-01 1.666044117882847786e-03 2.380723506212234497e-01
2.050000000000000000e+03 2.050000000000000000e+04 4.285869002342224121e-02 2.002222537994384766e-01 1.405291073024272919e-02 2.293559014797210693e-01 2.101393882185220718e-03 2.383663952350616455e-01
2.084000000000000000e+03 2.084000000000000000e+04 3.993753716349601746e-02 1.996340751647949219e-01 1.195023767650127411e-02 2.283743917942047119e-01 1.781943836249411106e-03 2.386581748723983765e-01
2.119000000000000000e+03 2.119000000000000000e+04 3.784032166004180908e-02 1.983543485403060913e-01 1.264323294162750244e-02 2.266909629106521606e-01 1.301768701523542404e-03 2.384189367294311523e-01
2.154000000000000000e+03 2.154000000000000000e+04 4.045268893241882324e-02 2.005984187126159668e-01 1.025644596666097641e-02 2.262153327465057373e-01 1.604698132723569870e-03 2.393699884414672852e-01
2.190000000000000000e+03 2.190000000000000000e+04 3.845229744911193848e-02 2.003531455993652344e-01 1.068224571645259857e-02 2.265528589487075806e-01 1.882413285784423351e-03 2.388561069965362549e-01
2.226000000000000000e+03 2.226000000000000000e+04 3.855922073125839233e-02 2.009789943695068359e-01 1.015128567814826965e-02 2.287371158599853516e-01 1.929320278577506542e-03 2.391068041324615479e-01
2.263000000000000000e+03 2.263000000000000000e+04 3.980854526162147522e-02 2.030743956565856934e-01 9.058902040123939514e-03 2.279530018568038940e-01 1.526834443211555481e-03 2.384653091430664062e-01
2.301000000000000000e+03 2.301000000000000000e+04 3.664568066596984863e-02 2.010722458362579346e-01 1.004885602742433548e-02 2.292132973670959473e-01 2.050386508926749229e-03 2.393349111080169678e-01
2.339000000000000000e+03 2.339000000000000000e+04 3.741650283336639404e-02 2.029843181371688843e-01 8.827000856399536133e-03 2.274871766567230225e-01 1.454865327104926109e-03 2.395333945751190186e-01
2.378000000000000000e+03 2.378000000000000000e+04 3.667435795068740845e-02 2.024042904376983643e-01 9.085159748792648315e-03 2.289910912513732910e-01 1.419303007423877716e-03 2.402356266975402832e-01
2.417000000000000000e+03 2.417000000000000000e+04 3.538336232304573059e-02 2.024687379598617554e-01 8.246237412095069885e-03 2.299825251102447510e-01 1.240385929122567177e-03 2.397660464048385620e-01
2.457000000000000000e+03 2.457000000000000000e+04 3.542651981115341187e-02 2.032510340213775635e-01 1.055694371461868286e-02 2.318289279937744141e-01 1.413413207046687603e-03 2.394047379493713379e-01
2.498000000000000000e+03 2.498000000000000000e+04 3.547148033976554871e-02 2.037917971611022949e-01 9.660817682743072510e-03 2.296080291271209717e-01 1.397050218656659126e-03 2.397705465555191040e-01
2.540000000000000000e+03 2.540000000000000000e+04 3.289201855659484863e-02 2.033776342868804932e-01 7.359590381383895874e-03 2.291534841060638428e-01 1.348464633338153362e-03 2.394670546054840088e-01
2.582000000000000000e+03 2.582000000000000000e+04 3.369593992829322815e-02 2.037576735019683838e-01 8.780874311923980713e-03 2.321870923042297363e-01 1.354697160422801971e-03 2.403804659843444824e-01
2.625000000000000000e+03 2.625000000000000000e+04 3.535903990268707275e-02 2.053305804729461670e-01 8.174022659659385681e-03 2.296887040138244629e-01 1.338522415608167648e-03 2.401092350482940674e-01
2.668000000000000000e+03 2.668000000000000000e+04 3.640073537826538086e-02 2.075188755989074707e-01 7.583120837807655334e-03 2.305625677108764648e-01 1.715308520942926407e-03 2.404223382472991943e-01
2.713000000000000000e+03 2.713000000000000000e+04 3.157483041286468506e-02 2.054475843906402588e-01 7.248431444168090820e-03 2.315000742673873901e-01 1.214411342516541481e-03 2.400523424148559570e-01
2.758000000000000000e+03 2.758000000000000000e+04 3.383105248212814331e-02 2.069853395223617554e-01 7.106604520231485367e-03 2.304882109165191650e-01 1.146733644418418407e-03 2.402346581220626831e-01
2.804000000000000000e+03 2.804000000000000000e+04 3.468662127852439880e-02 2.083904147148132324e-01 6.862515583634376526e-03 2.319605946540832520e-01 1.380425645038485527e-03 2.402098029851913452e-01
2.850000000000000000e+03 2.850000000000000000e+04 3.507101908326148987e-02 2.089975029230117798e-01 7.689681835472583771e-03 2.326587736606597900e-01 1.754023367539048195e-03 2.415514141321182251e-01
2.897000000000000000e+03 2.897000000000000000e+04 3.069232217967510223e-02 2.073219120502471924e-01 7.131931837648153305e-03 2.338528484106063843e-01 1.310948515310883522e-03 2.413800805807113647e-01
2.946000000000000000e+03 2.946000000000000000e+04 3.345978260040283203e-02 2.096770405769348145e-01 5.610620137304067612e-03 2.318485081195831299e-01 1.358495326712727547e-03 2.411243617534637451e-01
2.994000000000000000e+03 2.994000000000000000e+04 3.205459937453269958e-02 2.098330110311508179e-01 6.233165971934795380e-03 2.332010269165039062e-01 9.617619216442108154e-04 2.405314445495605469e-01
3.044000000000000000e+03 3.044000000000000000e+04 3.406158089637756348e-02 2.107380032539367676e-01 5.948478356003761292e-03 2.332104742527008057e-01 1.180711551569402218e-03 2.407952845096588135e-01
3.095000000000000000e+03 3.095000000000000000e+04 2.928544208407402039e-02 2.089925855398178101e-01 5.802628584206104279e-03 2.326867282390594482e-01 1.267246319912374020e-03 2.415908575057983398e-01
3.146000000000000000e+03 3.146000000000000000e+04 2.933815121650695801e-02 2.092697471380233765e-01 7.118915673345327377e-03 2.347683310508728027e-01 1.310741296038031578e-03 2.413773834705352783e-01
3.198000000000000000e+03 3.198000000000000000e+04 3.060238249599933624e-02 2.104777693748474121e-01 5.558094941079616547e-03 2.336740493774414062e-01 9.148560930043458939e-04 2.412199974060058594e-01
3.252000000000000000e+03 3.252000000000000000e+04 3.042231686413288116e-02 2.116591781377792358e-01 6.088778376579284668e-03 2.333014011383056641e-01 9.381396812386810780e-04 2.409297674894332886e-01
3.306000000000000000e+03 3.306000000000000000e+04 2.955637872219085693e-02 2.118609845638275146e-01 5.647167563438415527e-03 2.350522279739379883e-01 9.507293580099940300e-04 2.413405179977416992e-01
3.360000000000000000e+03 3.360000000000000000e+04 2.872686088085174561e-02 2.112852334976196289e-01 5.200156010687351227e-03 2.333286106586456299e-01 9.432484512217342854e-04 2.414616644382476807e-01
3.416000000000000000e+03 3.416000000000000000e+04 3.031091764569282532e-02 2.124640047550201416e-01 5.173748824745416641e-03 2.332083284854888916e-01 1.160913729108870029e-03 2.419994473457336426e-01
3.473000000000000000e+03 3.473000000000000000e+04 3.119632415473461151e-02 2.144949436187744141e-01 5.953294225037097931e-03 2.355118393898010254e-01 1.088431337848305702e-03 2.417465299367904663e-01
3.531000000000000000e+03 3.531000000000000000e+04 2.764912322163581848e-02 2.126013785600662231e-01 6.148425862193107605e-03 2.359264492988586426e-01 8.580832509323954582e-04 2.421747446060180664e-01
3.589000000000000000e+03 3.589000000000000000e+04 2.819376625120639801e-02 2.130011022090911865e-01 6.364337168633937836e-03 2.363971769809722900e-01 1.106128562241792679e-03 2.423008680343627930e-01
3.649000000000000000e+03 3.649000000000000000e+04 2.730636298656463623e-02 2.133261710405349731e-01 5.515719763934612274e-03 2.363995313644409180e-01 9.850038914009928703e-04 2.418916672468185425e-01
3.710000000000000000e+03 3.710000000000000000e+04 2.919351868331432343e-02 2.147354185581207275e-01 5.142781883478164673e-03 2.355278730392456055e-01 1.062009716406464577e-03 2.420812994241714478e-01
3.771000000000000000e+03 3.771000000000000000e+04 2.784845232963562012e-02 2.148251980543136597e-01 4.193824715912342072e-03 2.347396612167358398e-01 6.483886390924453735e-04 2.417414486408233643e-01
3.834000000000000000e+03 3.834000000000000000e+04 2.866028621792793274e-02 2.154131382703781128e-01 4.694486968219280243e-03 2.356576919555664062e-01 7.828878588043153286e-04 2.415538728237152100e-01
3.897000000000000000e+03 3.897000000000000000e+04 2.569692395627498627e-02 2.147618532180786133e-01 3.900926792994141579e-03 2.361467480659484863e-01 9.931952226907014847e-04 2.420468032360076904e-01
3.962000000000000000e+03 3.962000000000000000e+04 2.634442225098609924e-02 2.155237793922424316e-01 3.623795928433537483e-03 2.361555695533752441e-01 8.278232999145984650e-04 2.415113896131515503e-01
4.028000000000000000e+03 4.028000000000000000e+04 2.648197859525680542e-02 2.159436643123626709e-01 4.487247206270694733e-03 2.359865307807922363e-01 8.411859162151813507e-04 2.419484406709671021e-01
4.095000000000000000e+03 4.095000000000000000e+04 2.588485181331634521e-02 2.169370949268341064e-01 3.838304895907640457e-03 2.364028245210647583e-01 6.982404738664627075e-04 2.421440035104751587e-01
4.163000000000000000e+03 4.163000000000000000e+04 2.720151841640472412e-02 2.188173830509185791e-01 3.449310082942247391e-03 2.371111065149307251e-01 9.942667093127965927e-04 2.420570254325866699e-01
4.232000000000000000e+03 4.232000000000000000e+04 2.408279292285442352e-02 2.165013849735260010e-01 3.988582640886306763e-03 2.367636263370513916e-01 7.237685495056211948e-04 2.420393675565719604e-01
4.302000000000000000e+03 4.302000000000000000e+04 2.450218610465526581e-02 2.169184833765029907e-01 3.573942929506301880e-03 2.369085848331451416e-01 8.353672455996274948e-04 2.422370314598083496e-01
4.374000000000000000e+03 4.374000000000000000e+04 2.507974207401275635e-02 2.184860706329345703e-01 2.997174393385648727e-03 2.369540184736251831e-01 7.942882366478443146e-04 2.426482141017913818e-01
4.446000000000000000e+03 4.446000000000000000e+04 2.324174158275127411e-02 2.175319492816925049e-01 4.910307005047798157e-03 2.396022379398345947e-01 7.557003409601747990e-04 2.423252165317535400e-01
4.520000000000000000e+03 4.520000000000000000e+04 2.299227379262447357e-02 2.183161228895187378e-01 4.297788254916667938e-03 2.376070022583007812e-01 9.421624708920717239e-04 2.422377914190292358e-01
4.595000000000000000e+03 4.595000000000000000e+04 2.375521138310432434e-02 2.194327712059020996e-01 3.614524845033884048e-03 2.383903563022613525e-01 7.159370579756796360e-04 2.427087873220443726e-01
4.672000000000000000e+03 4.672000000000000000e+04 2.429070509970188141e-02 2.202744632959365845e-01 3.115254221484065056e-03 2.378007471561431885e-01 9.133151033893227577e-04 2.425706684589385986e-01
4.749000000000000000e+03 4.749000000000000000e+04 2.369011007249355316e-02 2.207099050283432007e-01 3.738793544471263885e-03 2.376374304294586182e-01 7.122904062271118164e-04 2.426638901233673096e-01
4.828000000000000000e+03 4.828000000000000000e+04 2.340380102396011353e-02 2.203717827796936035e-01 3.257833188399672508e-03 2.377391755580902100e-01 5.712476558983325958e-04 2.423341721296310425e-01
4.908000000000000000e+03 4.908000000000000000e+04 2.174977213144302368e-02 2.197073847055435181e-01 3.139320295304059982e-03 2.386280894279479980e-01 6.925067282281816006e-04 2.427080273628234863e-01
4.990000000000000000e+03 4.990000000000000000e+04 2.466699108481407166e-02 2.235488593578338623e-01 3.097044769674539566e-03 2.385361045598983765e-01 7.685454329475760460e-04 2.429404258728027344e-01
5.073000000000000000e+03 5.073000000000000000e+04 2.287197858095169067e-02 2.206130325794219971e-01 3.156381892040371895e-03 2.396636903285980225e-01 7.347337668761610985e-04 2.428638935089111328e-01
5.157000000000000000e+03 5.157000000000000000e+04 2.189160697162151337e-02 2.227483093738555908e-01 3.073511645197868347e-03 2.386221736669540405e-01 6.482895696535706520e-04 2.426093071699142456e-01
5.243000000000000000e+03 5.243000000000000000e+04 1.968120038509368896e-02 2.213318347930908203e-01 2.620143815875053406e-03 2.394365519285202026e-01 7.857736200094223022e-04 2.426919341087341309e-01
5.330000000000000000e+03 5.330000000000000000e+04 2.046792209148406982e-02 2.227033972740173340e-01 2.918420126661658287e-03 2.392096221446990967e-01 6.808125763200223446e-04 2.428842931985855103e-01
5.418000000000000000e+03 5.418000000000000000e+04 2.086300402879714966e-02 2.235623896121978760e-01 3.009265521541237831e-03 2.389682680368423462e-01 6.868680357001721859e-04 2.428355365991592407e-01
5.508000000000000000e+03 5.508000000000000000e+04 1.894430816173553467e-02 2.222265005111694336e-01 2.519924659281969070e-03 2.401584982872009277e-01 8.123222505673766136e-04 2.428801953792572021e-01
5.600000000000000000e+03 5.600000000000000000e+04 2.101557329297065735e-02 2.243307977914810181e-01 2.880359068512916565e-03 2.392711639404296875e-01 7.055229507386684418e-04 2.426875084638595581e-01
5.693000000000000000e+03 5.693000000000000000e+04 2.084915712475776672e-02 2.234668135643005371e-01 2.999387681484222412e-03 2.399751543998718262e-01 5.506938323378562927e-04 2.429511994123458862e-01
5.787000000000000000e+03 5.787000000000000000e+04 2.095243334770202637e-02 2.242586016654968262e-01 2.566223498433828354e-03 2.386245876550674438e-01 6.905088084749877453e-04 2.428267002105712891e-01
5.883000000000000000e+03 5.883000000000000000e+04 2.031001262366771698e-02 2.246173620223999023e-01 2.116115298122167587e-03 2.396835535764694214e-01 5.052982596680521965e-04 2.434160560369491577e-01
5.981000000000000000e+03 5.981000000000000000e+04 1.880710572004318237e-02 2.239833027124404907e-01 2.920788247138261795e-03 2.395154982805252075e-01 5.440901149995625019e-04 2.430238425731658936e-01
6.080000000000000000e+03 6.080000000000000000e+04 1.917830109596252441e-02 2.245346307754516602e-01 2.077721524983644485e-03 2.389345467090606689e-01 5.215545534156262875e-04 2.432393133640289307e-01
6.181000000000000000e+03 6.181000000000000000e+04 1.817937009036540985e-02 2.255430221557617188e-01 2.083503641188144684e-03 2.391895800828933716e-01 4.502456577029079199e-04 2.430986166000366211e-01
6.284000000000000000e+03 6.284000000000000000e+04 1.855428703129291534e-02 2.246409058570861816e-01 2.946676686406135559e-03 2.411437928676605225e-01 5.661885952576994896e-04 2.431860268115997314e-01
6.389000000000000000e+03 6.389000000000000000e+04 2.140793576836585999e-02 2.271340787410736084e-01 2.295425161719322205e-03 2.397851645946502686e-01 5.939249531365931034e-04 2.433852851390838623e-01
6.495000000000000000e+03 6.495000000000000000e+04 1.871954277157783508e-02 2.259187102317810059e-01 2.791746053844690323e-03 2.406204938888549805e-01 4.759545263368636370e-04 2.434393763542175293e-01
6.602000000000000000e+03 6.602000000000000000e+04 1.859639026224613190e-02 2.266691476106643677e-01 1.971990335732698441e-03 2.398759126663208008e-01 5.386020056903362274e-04 2.434955090284347534e-01
6.712000000000000000e+03 6.712000000000000000e+04 1.831013336777687073e-02 2.281831204891204834e-01 1.951714861206710339e-03 2.395780682563781738e-01 4.273388185538351536e-04 2.431395649909973145e-01
6.824000000000000000e+03 6.824000000000000000e+04 1.713330298662185669e-02 2.266602814197540283e-01 1.956257503479719162e-03 2.409624606370925903e-01 4.971199668943881989e-04 2.432867139577865601e-01
6.937000000000000000e+03 6.937000000000000000e+04 1.634741201996803284e-02 2.272126227617263794e-01 1.822660211473703384e-03 2.409184277057647705e-01 4.842708003707230091e-04 2.432907819747924805e-01
7.052000000000000000e+03 7.052000000000000000e+04 1.690058410167694092e-02 2.282380759716033936e-01 1.976746134459972382e-03 2.405839711427688599e-01 5.794499884359538555e-04 2.433670014142990112e-01
7.169000000000000000e+03 7.169000000000000000e+04 1.643481291830539703e-02 2.280084788799285889e-01 1.850099884904921055e-03 2.411334216594696045e-01 6.031367229297757149e-04 2.434662431478500366e-01
7.288000000000000000e+03 7.288000000000000000e+04 1.840629428625106812e-02 2.288041710853576660e-01 1.650518272072076797e-03 2.404585480690002441e-01 6.267385324463248253e-04 2.432463020086288452e-01
7.409000000000000000e+03 7.409000000000000000e+04 1.809740439057350159e-02 2.296331971883773804e-01 1.950644305907189846e-03 2.406469285488128662e-01 3.466691414359956980e-04 2.433813810348510742e-01
7.532000000000000000e+03 7.532000000000000000e+04 1.829069852828979492e-02 2.310809195041656494e-01 1.712102093733847141e-03 2.412826418876647949e-01 4.398261662572622299e-04 2.437431812286376953e-01
7.658000000000000000e+03 7.658000000000000000e+04 1.686077937483787537e-02 2.293240725994110107e-01 2.277144230902194977e-03 2.420133352279663086e-01 4.303987952880561352e-04 2.432632744312286377e-01
7.785000000000000000e+03 7.785000000000000000e+04 1.716229692101478577e-02 2.310134768486022949e-01 1.963210059329867363e-03 2.416424155235290527e-01 4.301011795178055763e-04 2.438446879386901855e-01
7.914000000000000000e+03 7.914000000000000000e+04 1.716498658061027527e-02 2.311518490314483643e-01 2.174362074583768845e-03 2.420983761548995972e-01 3.851585206575691700e-04 2.432407289743423462e-01
8.045000000000000000e+03 8.045000000000000000e+04 1.673317700624465942e-02 2.305982112884521484e-01 1.633508247323334217e-03 2.408738434314727783e-01 5.587029154412448406e-04 2.436538636684417725e-01
8.179000000000000000e+03 8.179000000000000000e+04 1.531146280467510223e-02 2.308410555124282837e-01 1.682415371760725975e-03 2.415920495986938477e-01 3.645832184702157974e-04 2.435913980007171631e-01
8.315000000000000000e+03 8.315000000000000000e+04 1.461573503911495209e-02 2.308523505926132202e-01 1.528523396700620651e-03 2.417769134044647217e-01 3.694136103149503469e-04 2.434160709381103516e-01
8.453000000000000000e+03 8.453000000000000000e+04 1.434731483459472656e-02 2.305563092231750488e-01 1.789373345673084259e-03 2.418272197246551514e-01 4.593923222273588181e-04 2.435309737920761108e-01
8.593000000000000000e+03 8.593000000000000000e+04 1.543046440929174423e-02 2.310749590396881104e-01 1.796856755390763283e-03 2.412670105695724487e-01 4.754848778247833252e-04 2.435130029916763306e-01
8.736000000000000000e+03 8.736000000000000000e+04 1.617374643683433533e-02 2.321082949638366699e-01 1.446242327801883221e-03 2.410232722759246826e-01 3.795500088017433882e-04 2.437425851821899414e-01
8.881000000000000000e+03 8.881000000000000000e+04 1.482917927205562592e-02 2.317457199096679688e-01 1.103441929444670677e-03 2.417322695255279541e-01 3.971811383962631226e-04 2.441112548112869263e-01
9.029000000000000000e+03 9.029000000000000000e+04 1.632170751690864563e-02 2.345547080039978027e-01 1.275483053177595139e-03 2.414745688438415527e-01 3.180454368703067303e-04 2.436457872390747070e-01
9.179000000000000000e+03 9.179000000000000000e+04 1.358875259757041931e-02 2.319295704364776611e-01 1.886822632513940334e-03 2.412269562482833862e-01 5.036464426666498184e-04 2.436822950839996338e-01
9.331000000000000000e+03 9.331000000000000000e+04 1.449053175747394562e-02 2.329907715320587158e-01 1.310671912506222725e-03 2.417366653680801392e-01 4.812535771634429693e-04 2.435737103223800659e-01
9.486000000000000000e+03 9.486000000000000000e+04 1.255571655929088593e-02 2.320626378059387207e-01 1.441405387595295906e-03 2.427167296409606934e-01 4.723173915408551693e-04 2.440799772739410400e-01
9.644000000000000000e+03 9.644000000000000000e+04 1.381054893136024475e-02 2.330121994018554688e-01 1.093421131372451782e-03 2.418997436761856079e-01 3.429369244258850813e-04 2.435832321643829346e-01
9.804000000000000000e+03 9.804000000000000000e+04 1.264232024550437927e-02 2.342531830072402954e-01 1.473552547395229340e-03 2.427559494972229004e-01 4.093717434443533421e-04 2.441853582859039307e-01
9.967000000000000000e+03 9.967000000000000000e+04 1.431783381849527359e-02 2.354787439107894897e-01 1.456168713048100471e-03 2.419424951076507568e-01 3.904082695953547955e-04 2.441182136535644531e-01
1.013200000000000000e+04 1.013200000000000000e+05 1.207343954592943192e-02 2.335878014564514160e-01 1.094722654670476913e-03 2.422969639301300049e-01 3.721587709151208401e-04 2.440981119871139526e-01
1.030000000000000000e+04 1.030000000000000000e+05 1.428510528057813644e-02 2.346071600914001465e-01 1.460784813389182091e-03 2.414764761924743652e-01 3.794327785726636648e-04 2.441361248493194580e-01
1.047100000000000000e+04 1.047100000000000000e+05 1.399213820695877075e-02 2.345860898494720459e-01 1.282301382161676884e-03 2.426794767379760742e-01 2.619484148453921080e-04 2.439176440238952637e-01
1.064500000000000000e+04 1.064500000000000000e+05 1.225980464369058609e-02 2.340823858976364136e-01 1.086376607418060303e-03 2.425948083400726318e-01 3.972183330915868282e-04 2.442937791347503662e-01
1.082200000000000000e+04 1.082200000000000000e+05 1.268278155475854874e-02 2.359447181224822998e-01 1.267263665795326233e-03 2.422860562801361084e-01 4.099342040717601776e-04 2.439254671335220337e-01
1.100200000000000000e+04 1.100200000000000000e+05 1.328598987311124802e-02 2.361037731170654297e-01 1.102785114198923111e-03 2.421482503414154053e-01 2.975017414428293705e-04 2.442187070846557617e-01
1.118500000000000000e+04 1.118500000000000000e+05 1.255805604159832001e-02 2.348765879869461060e-01 1.131939236074686050e-03 2.417744994163513184e-01 3.645333345048129559e-04 2.440884858369827271e-01
1.137000000000000000e+04 1.137000000000000000e+05 1.286782324314117432e-02 2.359220981597900391e-01 1.187371555715799332e-03 2.426078468561172485e-01 3.012764791492372751e-04 2.442544102668762207e-01
1.155900000000000000e+04 1.155900000000000000e+05 1.222827564924955368e-02 2.359754592180252075e-01 1.111103687435388565e-03 2.424962222576141357e-01 2.646486100275069475e-04 2.441816031932830811e-01
1.175100000000000000e+04 1.175100000000000000e+05 1.258380431681871414e-02 2.366226911544799805e-01 9.355233632959425449e-04 2.426498681306838989e-01 2.927050809375941753e-04 2.438806891441345215e-01
1.194600000000000000e+04 1.194600000000000000e+05 1.137219462543725967e-02 2.360075116157531738e-01 7.770517840981483459e-04 2.423961311578750610e-01 3.018745628651231527e-04 2.442168146371841431e-01
1.214500000000000000e+04 1.214500000000000000e+05 1.351496856659650803e-02 2.381777465343475342e-01 9.026233456097543240e-04 2.426747232675552368e-01 2.705499646253883839e-04 2.442180812358856201e-01
1.234600000000000000e+04 1.234600000000000000e+05 1.150189246982336044e-02 2.369039803743362427e-01 1.260948251001536846e-03 2.430361658334732056e-01 3.330883919261395931e-04 2.440637797117233276e-01
1.255100000000000000e+04 1.255100000000000000e+05 1.102580316364765167e-02 2.361023426055908203e-01 9.411907522007822990e-04 2.428225427865982056e-01 2.989916538354009390e-04 2.442686557769775391e-01
1.276000000000000000e+04 1.276000000000000000e+05 1.034096628427505493e-02 2.368958890438079834e-01 9.234991157427430153e-04 2.428223043680191040e-01 2.635291893966495991e-04 2.440124750137329102e-01
1.297200000000000000e+04 1.297200000000000000e+05 1.241640746593475342e-02 2.383744418621063232e-01 7.223914144560694695e-04 2.426982671022415161e-01 3.013174864463508129e-04 2.444822341203689575e-01
1.318700000000000000e+04 1.318700000000000000e+05 1.119447685778141022e-02 2.369290292263031006e-01 1.044495846144855022e-03 2.430143058300018311e-01 2.664313069544732571e-04 2.440902292728424072e-01
1.340600000000000000e+04 1.340600000000000000e+05 1.182752754539251328e-02 2.382976412773132324e-01 1.094958744943141937e-03 2.420882284641265869e-01 1.655593514442443848e-04 2.441594302654266357e-01
1.362900000000000000e+04 1.362900000000000000e+05 1.151555776596069336e-02 2.375771552324295044e-01 9.153519058600068092e-04 2.430664300918579102e-01 2.817501663230359554e-04 2.443637102842330933e-01
1.385500000000000000e+04 1.385500000000000000e+05 1.150207035243511200e-02 2.387755513191223145e-01 1.092246500775218010e-03 2.432740181684494019e-01 1.757926220307126641e-04 2.441476583480834961e-01
1.408500000000000000e+04 1.408500000000000000e+05 1.033692248165607452e-02 2.378227710723876953e-01 7.780531886965036392e-04 2.429527938365936279e-01 2.274411817779764533e-04 2.441354542970657349e-01
1.431900000000000000e+04 1.431900000000000000e+05 1.023334730416536331e-02 2.381400465965270996e-01 7.587227737531065941e-04 2.428656220436096191e-01 2.150144136976450682e-04 2.445390522480010986e-01
1.455700000000000000e+04 1.455700000000000000e+05 1.137292571365833282e-02 2.389066815376281738e-01 1.137831248342990875e-03 2.430000454187393188e-01 2.403595426585525274e-04 2.442547082901000977e-01
1.479900000000000000e+04 1.479900000000000000e+05 1.086061261594295502e-02 2.383065372705459595e-01 9.511405951343476772e-04 2.431828975677490234e-01 2.267320523969829082e-04 2.442305088043212891e-01
1.504500000000000000e+04 1.504500000000000000e+05 1.061767339706420898e-02 2.391855120658874512e-01 1.012912485748529434e-03 2.432616949081420898e-01 2.522163267713040113e-04 2.444770783185958862e-01
1.529400000000000000e+04 1.529400000000000000e+05 9.465029463171958923e-03 2.391162812709808350e-01 8.841388626024127007e-04 2.427523136138916016e-01 2.481828560121357441e-04 2.446127533912658691e-01
1.554800000000000000e+04 1.554800000000000000e+05 1.085731200873851776e-02 2.405187189579010010e-01 6.720726960338652134e-04 2.427984774112701416e-01 1.949005381902679801e-04 2.444725632667541504e-01
1.580700000000000000e+04 1.580700000000000000e+05 9.336657822132110596e-03 2.392839938402175903e-01 9.726482676342129707e-04 2.428963333368301392e-01 2.804846153594553471e-04 2.446468174457550049e-01
1.606900000000000000e+04 1.606900000000000000e+05 9.090039879083633423e-03 2.388729155063629150e-01 8.442331454716622829e-04 2.437138259410858154e-01 2.177995193051174283e-04 2.443634569644927979e-01
1.633600000000000000e+04 1.633600000000000000e+05 9.573256596922874451e-03 2.390407323837280273e-01 8.114657830446958542e-04 2.428410947322845459e-01 3.175026795361191034e-04 2.440885603427886963e-01
1.660700000000000000e+04 1.660700000000000000e+05 9.410083293914794922e-03 2.393046021461486816e-01 8.818963542580604553e-04 2.434812486171722412e-01 2.099997946061193943e-04 2.443662583827972412e-01
1.688300000000000000e+04 1.688300000000000000e+05 9.251814335584640503e-03 2.400245666503906250e-01 1.002493081614375114e-03 2.434047907590866089e-01 1.667253673076629639e-04 2.444834411144256592e-01
1.716300000000000000e+04 1.716300000000000000e+05 7.980626076459884644e-03 2.393497824668884277e-01 7.736545521765947342e-04 2.429032623767852783e-01 1.429873082088306546e-04 2.444087862968444824e-01
1.744800000000000000e+04 1.744800000000000000e+05 9.198229759931564331e-03 2.396949082612991333e-01 6.766547448933124542e-04 2.433184832334518433e-01 1.920451759360730648e-04 2.447304725646972656e-01
1.773800000000000000e+04 1.773800000000000000e+05 9.745395742356777191e-03 2.408033460378646851e-01 9.342579869553446770e-04 2.430477440357208252e-01 2.212873951066285372e-04 2.445433586835861206e-01
1.803300000000000000e+04 1.803300000000000000e+05 9.836702607572078705e-03 2.403146177530288696e-01 7.574149640277028084e-04 2.429924607276916504e-01 2.433458139421418309e-04 2.445033043622970581e-01
1.833200000000000000e+04 1.833200000000000000e+05 8.612113073468208313e-03 2.395256906747817993e-01 6.715858471579849720e-04 2.436735183000564575e-01 1.686713658273220062e-04 2.444143295288085938e-01
1.863700000000000000e+04 1.863700000000000000e+05 8.879679255187511444e-03 2.402677536010742188e-01 5.662267794832587242e-04 2.434058785438537598e-01 1.638814719626680017e-04 2.444808781147003174e-01
1.894600000000000000e+04 1.894600000000000000e+05 9.640702977776527405e-03 2.408019006252288818e-01 8.087211754173040390e-04 2.432440519332885742e-01 2.191899839090183377e-04 2.444250881671905518e-01
1.926100000000000000e+04 1.926100000000000000e+05 7.780949119478464127e-03 2.402948141098022461e-01 7.496205507777631283e-04 2.434974610805511475e-01 2.536301617510616779e-04 2.444244921207427979e-01
1.958100000000000000e+04 1.958100000000000000e+05 8.966524153947830200e-03 2.413416802883148193e-01 6.505846977233886719e-04 2.438012063503265381e-01 2.581046137493103743e-04 2.444746196269989014e-01
1.990600000000000000e+04 1.990600000000000000e+05 9.156745858490467072e-03 2.421346902847290039e-01 5.883591948077082634e-04 2.435612380504608154e-01 2.009756863117218018e-04 2.444605678319931030e-01
2.023700000000000000e+04 2.023700000000000000e+05 8.956900797784328461e-03 2.418504208326339722e-01 6.953136762604117393e-04 2.435604333877563477e-01 1.305199984926730394e-04 2.445577830076217651e-01
2.057300000000000000e+04 2.057300000000000000e+05 8.383506909012794495e-03 2.409047484397888184e-01 6.374970544129610062e-04 2.433363795280456543e-01 1.665046584093943238e-04 2.444449067115783691e-01
2.091400000000000000e+04 2.091400000000000000e+05 7.969322614371776581e-03 2.418378293514251709e-01 8.824316901154816151e-04 2.436735928058624268e-01 1.128437797888182104e-04 2.444532066583633423e-01
2.126200000000000000e+04 2.126200000000000000e+05 8.312808349728584290e-03 2.420545518398284912e-01 5.933929933235049248e-04 2.437693923711776733e-01 1.428054529242217541e-04 2.443415820598602295e-01
2.161500000000000000e+04 2.161500000000000000e+05 8.143519051373004913e-03 2.425768673419952393e-01 6.361522828228771687e-04 2.442003190517425537e-01 1.134676713263615966e-04 2.447073459625244141e-01
2.197400000000000000e+04 2.197400000000000000e+05 7.920128293335437775e-03 2.415085434913635254e-01 7.107587298378348351e-04 2.436930239200592041e-01 1.580316165927797556e-04 2.447474449872970581e-01
2.233900000000000000e+04 2.233900000000000000e+05 8.891113102436065674e-03 2.428001761436462402e-01 4.400889156386256218e-04 2.435956448316574097e-01 1.473361189709976315e-04 2.446305751800537109e-01
2.271000000000000000e+04 2.271000000000000000e+05 7.951439358294010162e-03 2.423733323812484741e-01 6.204906385391950607e-04 2.433193922042846680e-01 1.707055489532649517e-04 2.444222271442413330e-01
2.308700000000000000e+04 2.308700000000000000e+05 8.693618699908256531e-03 2.432948946952819824e-01 5.925380392000079155e-04 2.443343997001647949e-01 3.077934961766004562e-04 2.449108213186264038e-01
2.347000000000000000e+04 2.347000000000000000e+05 7.771241012960672379e-03 2.419661730527877808e-01 5.320496275089681149e-04 2.435171604156494141e-01 1.318605209235101938e-04 2.449099570512771606e-01
2.386000000000000000e+04 2.386000000000000000e+05 8.241728879511356354e-03 2.426895648241043091e-01 8.232868276536464691e-04 2.445040941238403320e-01 1.459381019230931997e-04 2.447644919157028198e-01
2.425600000000000000e+04 2.425600000000000000e+05 8.210383355617523193e-03 2.431890815496444702e-01 5.696401931345462799e-04 2.440320849418640137e-01 9.402600699104368687e-05 2.445976436138153076e-01
2.465900000000000000e+04 2.465900000000000000e+05 6.854664534330368042e-03 2.421706467866897583e-01 4.989604349248111248e-04 2.438930869102478027e-01 1.812870905268937349e-04 2.448279559612274170e-01
2.506900000000000000e+04 2.506900000000000000e+05 7.639986462891101837e-03 2.429090589284896851e-01 7.685471209697425365e-04 2.441475540399551392e-01 8.971532952273264527e-05 2.449303567409515381e-01
2.548500000000000000e+04 2.548500000000000000e+05 7.199906744062900543e-03 2.432571798563003540e-01 7.288693450391292572e-04 2.445911765098571777e-01 1.500073267379775643e-04 2.447810471057891846e-01
2.590800000000000000e+04 2.590800000000000000e+05 7.611834444105625153e-03 2.424852550029754639e-01 5.183142493478953838e-04 2.441895902156829834e-01 9.175980812869966030e-05 2.447690367698669434e-01
2.633800000000000000e+04 2.633800000000000000e+05 6.869518663734197617e-03 2.422604560852050781e-01 6.842699367552995682e-04 2.440736293792724609e-01 6.188455154187977314e-05 2.448503971099853516e-01
2.677600000000000000e+04 2.677600000000000000e+05 6.587901152670383453e-03 2.428087890148162842e-01 4.152342153247445822e-04 2.438101470470428467e-01 8.608846837887540460e-05 2.448681145906448364e-01
2.722000000000000000e+04 2.722000000000000000e+05 7.382491137832403183e-03 2.438455820083618164e-01 4.999894299544394016e-04 2.443562746047973633e-01 1.015475354506634176e-04 2.449508905410766602e-01
2.767200000000000000e+04 2.767200000000000000e+05 7.237040437757968903e-03 2.432123571634292603e-01 5.801849183626472950e-04 2.438710480928421021e-01 7.561035454273223877e-05 2.447625696659088135e-01
2.813200000000000000e+04 2.813200000000000000e+05 6.880956701934337616e-03 2.426916658878326416e-01 4.330521624069660902e-04 2.438626438379287720e-01 8.951312338467687368e-05 2.449921071529388428e-01
2.859900000000000000e+04 2.859900000000000000e+05 6.182948127388954163e-03 2.434673607349395752e-01 4.610602918546646833e-04 2.442533522844314575e-01 5.600523945759050548e-05 2.447017729282379150e-01
2.907400000000000000e+04 2.907400000000000000e+05 8.104572072625160217e-03 2.449471503496170044e-01 5.447581643238663673e-04 2.438033521175384521e-01 7.222515705507248640e-05 2.447658032178878784e-01
2.955700000000000000e+04 2.955700000000000000e+05 6.971784867346286774e-03 2.439038157463073730e-01 3.837798722088336945e-04 2.438437640666961670e-01 1.747260976117104292e-04 2.449392974376678467e-01
3.004800000000000000e+04 3.004800000000000000e+05 7.720351219177246094e-03 2.443650066852569580e-01 3.842605801764875650e-04 2.439854741096496582e-01 9.392110223416239023e-05 2.449360489845275879e-01
3.054700000000000000e+04 3.054700000000000000e+05 6.824517622590065002e-03 2.432820945978164673e-01 3.317771479487419128e-04 2.438262999057769775e-01 7.904045924078673124e-05 2.447914481163024902e-01
3.105400000000000000e+04 3.105400000000000000e+05 6.812118925154209137e-03 2.444256991147994995e-01 3.550882684066891670e-04 2.441336661577224731e-01 8.675592835061252117e-05 2.448266744613647461e-01
3.157000000000000000e+04 3.157000000000000000e+05 6.375545635819435120e-03 2.438471615314483643e-01 4.389479290693998337e-04 2.441518604755401611e-01 2.680991892702877522e-04 2.451424449682235718e-01
3.209400000000000000e+04 3.209400000000000000e+05 6.164750549942255020e-03 2.431875765323638916e-01 4.086631524842232466e-04 2.440358698368072510e-01 7.319512951653450727e-05 2.447672635316848755e-01
3.262700000000000000e+04 3.262700000000000000e+05 6.635591387748718262e-03 2.448491454124450684e-01 6.097689038142561913e-04 2.442822158336639404e-01 7.099850336089730263e-05 2.449572980403900146e-01
3.316900000000000000e+04 3.316900000000000000e+05 6.068438291549682617e-03 2.439982593059539795e-01 3.442626330070197582e-04 2.441561073064804077e-01 1.473745214752852917e-04 2.453919649124145508e-01
3.372000000000000000e+04 3.372000000000000000e+05 6.223878823220729828e-03 2.437294125556945801e-01 5.320966592989861965e-04 2.441553473472595215e-01 6.121603655628859997e-05 2.450621724128723145e-01
3.428000000000000000e+04 3.428000000000000000e+05 5.863046739250421524e-03 2.448250055313110352e-01 3.457285638432949781e-04 2.444281727075576782e-01 7.358373841270804405e-05 2.451653182506561279e-01
3.484900000000000000e+04 3.484900000000000000e+05 5.605135113000869751e-03 2.441190034151077271e-01 3.774397482629865408e-04 2.444747090339660645e-01 5.523625077330507338e-05 2.451662421226501465e-01
3.542800000000000000e+04 3.542800000000000000e+05 6.616017781198024750e-03 2.443860918283462524e-01 4.536557535175234079e-04 2.442923486232757568e-01 4.812628321815282106e-05 2.448188662528991699e-01
3.601600000000000000e+04 3.601600000000000000e+05 5.411672405898571014e-03 2.443872392177581787e-01 4.271769721526652575e-04 2.444069385528564453e-01 4.761455784318968654e-05 2.450389266014099121e-01
3.661400000000000000e+04 3.661400000000000000e+05 5.040241405367851257e-03 2.440471798181533813e-01 4.751897358801215887e-04 2.443326413631439209e-01 3.796173405135050416e-05 2.450308352708816528e-01
3.722300000000000000e+04 3.722300000000000000e+05 6.118351127952337265e-03 2.449617087841033936e-01 4.679704725276678801e-04 2.441889941692352295e-01 6.409423076547682285e-05 2.448367923498153687e-01
3.784100000000000000e+04 3.784100000000000000e+05 6.264858879148960114e-03 2.443419992923736572e-01 5.822791135869920254e-04 2.440726161003112793e-01 9.233905439032241702e-05 2.449032664299011230e-01
3.846900000000000000e+04 3.846900000000000000e+05 4.880010150372982025e-03 2.445754706859588623e-01 4.824505303986370564e-04 2.446919977664947510e-01 2.772719017229974270e-05 2.449764460325241089e-01
3.910800000000000000e+04 3.910800000000000000e+05 5.623302422463893890e-03 2.447160184383392334e-01 3.746827715076506138e-04 2.443491518497467041e-01 2.166202648368198425e-05 2.450541555881500244e-01
3.975700000000000000e+04 3.975700000000000000e+05 5.989089608192443848e-03 2.453978061676025391e-01 3.391713835299015045e-04 2.444251477718353271e-01 9.029106877278536558e-05 2.452050447463989258e-01
4.041800000000000000e+04 4.041800000000000000e+05 5.045372061431407928e-03 2.444305419921875000e-01 3.419864224269986153e-04 2.441424131393432617e-01 2.849116935976780951e-05 2.451185286045074463e-01
4.108900000000000000e+04 4.108900000000000000e+05 5.977429915219545364e-03 2.447231560945510864e-01 4.974492476321756840e-04 2.442456483840942383e-01 2.945439155155327171e-05 2.450275719165802002e-01
4.177100000000000000e+04 4.177100000000000000e+05 5.324716679751873016e-03 2.448730617761611938e-01 3.114263236057013273e-04 2.443346381187438965e-01 6.143210339359939098e-05 2.451212406158447266e-01
4.246500000000000000e+04 4.246500000000000000e+05 5.862293299287557602e-03 2.445884048938751221e-01 4.073930322192609310e-04 2.446577250957489014e-01 3.437982741161249578e-05 2.449987530708312988e-01
4.317000000000000000e+04 4.317000000000000000e+05 5.727516021579504013e-03 2.459534257650375366e-01 5.231638788245618343e-04 2.440744042396545410e-01 1.036913599818944931e-04 2.450606524944305420e-01
4.388700000000000000e+04 4.388700000000000000e+05 5.643125623464584351e-03 2.451611310243606567e-01 2.617273421492427588e-04 2.442451119422912598e-01 3.966794247389771044e-05 2.451666295528411865e-01
4.461600000000000000e+04 4.461600000000000000e+05 5.200755782425403595e-03 2.453797757625579834e-01 4.331052768975496292e-04 2.444533109664916992e-01 2.156888876925222576e-05 2.450736910104751587e-01
4.535700000000000000e+04 4.535700000000000000e+05 5.646435543894767761e-03 2.451148331165313721e-01 3.299898526165634394e-04 2.443981319665908813e-01 5.701704503735527396e-05 2.451989054679870605e-01
4.611000000000000000e+04 4.611000000000000000e+05 5.201569758355617523e-03 2.452413439750671387e-01 3.218816418666392565e-04 2.444973587989807129e-01 2.872724689950700849e-05 2.452003359794616699e-01
4.687600000000000000e+04 4.687600000000000000e+05 5.416859406977891922e-03 2.463978826999664307e-01 3.558684838935732841e-04 2.443096786737442017e-01 1.621118281036615372e-05 2.450424730777740479e-01
4.765400000000000000e+04 4.765400000000000000e+05 5.500781349837779999e-03 2.455640137195587158e-01 3.348868049215525389e-04 2.447503954172134399e-01 2.407050305919256061e-05 2.451181709766387939e-01
4.844600000000000000e+04 4.844600000000000000e+05 4.977243952453136444e-03 2.457851767539978027e-01 2.826972049660980701e-04 2.445974349975585938e-01 3.306077996967360377e-05 2.450309246778488159e-01
4.925000000000000000e+04 4.925000000000000000e+05 4.964553751051425934e-03 2.449380606412887573e-01 3.046431229449808598e-04 2.447786033153533936e-01 2.729957850533537567e-05 2.450616657733917236e-01
5.006800000000000000e+04 5.006800000000000000e+05 5.041487514972686768e-03 2.454147636890411377e-01 3.295475908089429140e-04 2.445941269397735596e-01 2.955177842522971332e-05 2.451416105031967163e-01
5.090000000000000000e+04 5.090000000000000000e+05 5.039171781390905380e-03 2.453331351280212402e-01 4.311200755182653666e-04 2.450069487094879150e-01 2.333942029508762062e-05 2.450346648693084717e-01
5.174500000000000000e+04 5.174500000000000000e+05 5.187979899346828461e-03 2.456622421741485596e-01 3.407151089049875736e-04 2.447156161069869995e-01 3.047498830710537732e-05 2.452249377965927124e-01
5.260400000000000000e+04 5.260400000000000000e+05 4.730455577373504639e-03 2.454388290643692017e-01 2.998629352077841759e-04 2.444336563348770142e-01 1.881933349068276584e-05 2.451635599136352539e-01
5.347800000000000000e+04 5.347800000000000000e+05 4.449306055903434753e-03 2.459479272365570068e-01 2.850686432793736458e-04 2.447832673788070679e-01 1.921086004585959017e-05 2.452862709760665894e-01
5.436600000000000000e+04 5.436600000000000000e+05 4.426285158842802048e-03 2.459717094898223877e-01 3.981583577115088701e-04 2.449756562709808350e-01 3.089370875386521220e-05 2.451121956110000610e-01
5.526900000000000000e+04 5.526900000000000000e+05 5.116212181746959686e-03 2.464364171028137207e-01 3.555325092747807503e-04 2.446268498897552490e-01 3.414083039388060570e-05 2.451945543289184570e-01
5.618700000000000000e+04 5.618700000000000000e+05 5.398153793066740036e-03 2.463632822036743164e-01 3.390659985598176718e-04 2.443268448114395142e-01 1.525240622868295759e-05 2.451879978179931641e-01
5.712000000000000000e+04 5.712000000000000000e+05 5.410803016275167465e-03 2.465052157640457153e-01 2.391897724010050297e-04 2.443544566631317139e-01 2.691619192773941904e-05 2.453112006187438965e-01
5.806900000000000000e+04 5.806900000000000000e+05 5.056008696556091309e-03 2.462952435016632080e-01 3.445735783316195011e-04 2.448629438877105713e-01 2.200220114900730550e-05 2.452819943428039551e-01
5.903300000000000000e+04 5.903300000000000000e+05 4.365830682218074799e-03 2.460364550352096558e-01 2.648455556482076645e-04 2.446450144052505493e-01 1.770415110513567924e-05 2.452383637428283691e-01
6.001300000000000000e+04 6.001300000000000000e+05 4.381033591926097870e-03 2.464820146560668945e-01 2.795601903926581144e-04 2.448200285434722900e-01 8.177836207323707640e-06 2.452110499143600464e-01
6.101000000000000000e+04 6.101000000000000000e+05 4.277391359210014343e-03 2.465569525957107544e-01 3.012015949934720993e-04 2.449156343936920166e-01 1.919807618833146989e-05 2.452577203512191772e-01
6.202300000000000000e+04 6.202300000000000000e+05 4.267931915819644928e-03 2.461468279361724854e-01 3.581619530450552702e-04 2.444313466548919678e-01 8.800570503808557987e-05 2.453622519969940186e-01
6.305300000000000000e+04 6.305300000000000000e+05 4.762884229421615601e-03 2.461701035499572754e-01 2.652517287060618401e-04 2.445752322673797607e-01 6.958871836104663089e-06 2.452604770660400391e-01
6.410000000000000000e+04 6.410000000000000000e+05 3.993825055658817291e-03 2.462848871946334839e-01 1.703872985672205687e-04 2.445542514324188232e-01 1.742246786307077855e-05 2.452055811882019043e-01
6.516500000000000000e+04 6.516500000000000000e+05 4.244038369506597519e-03 2.465122938156127930e-01 2.340631326660513878e-04 2.446374893188476562e-01 9.411067367182113230e-06 2.452380061149597168e-01
6.624700000000000000e+04 6.624700000000000000e+05 4.474508576095104218e-03 2.471280097961425781e-01 2.269894466735422611e-04 2.447209060192108154e-01 2.883082561311312020e-05 2.452932596206665039e-01
6.734700000000000000e+04 6.734700000000000000e+05 3.860445693135261536e-03 2.462474256753921509e-01 1.740077277645468712e-04 2.445248961448669434e-01 1.173174041468882933e-05 2.452647984027862549e-01
6.846600000000000000e+04 6.846600000000000000e+05 4.482963122427463531e-03 2.471787631511688232e-01 2.493904903531074524e-04 2.445523738861083984e-01 1.076961416401900351e-05 2.452635467052459717e-01
6.960300000000000000e+04 6.960300000000000000e+05 5.066003650426864624e-03 2.478975951671600342e-01 3.107875236310064793e-04 2.449018657207489014e-01 8.413750038016587496e-06 2.453282922506332397e-01
7.075800000000000000e+04 7.075800000000000000e+05 4.324253648519515991e-03 2.462782561779022217e-01 2.523592556826770306e-04 2.448365241289138794e-01 8.668986993143334985e-06 2.453331649303436279e-01
7.193400000000000000e+04 7.193400000000000000e+05 3.894457127898931503e-03 2.462563812732696533e-01 1.963070826604962349e-04 2.448372542858123779e-01 6.668532932962989435e-06 2.452353239059448242e-01
7.312800000000000000e+04 7.312800000000000000e+05 4.136374685913324356e-03 2.462284862995147705e-01 1.488070411141961813e-04 2.446457743644714355e-01 9.624754056858364493e-06 2.452498674392700195e-01
7.434300000000000000e+04 7.434300000000000000e+05 4.061642102897167206e-03 2.461074292659759521e-01 1.749333459883928299e-04 2.446151673793792725e-01 1.258193879039026797e-05 2.453285157680511475e-01
7.557700000000000000e+04 7.557700000000000000e+05 3.930580802261829376e-03 2.469683587551116943e-01 3.766379377339035273e-04 2.447514086961746216e-01 8.065572728810366243e-06 2.452181577682495117e-01
7.683200000000000000e+04 7.683200000000000000e+05 3.941139206290245056e-03 2.467046380043029785e-01 2.088684559566900134e-04 2.448761165142059326e-01 4.787001671502366662e-06 2.452694773674011230e-01
7.810800000000000000e+04 7.810800000000000000e+05 3.813817864283919334e-03 2.467532753944396973e-01 1.909952843561768532e-04 2.450501620769500732e-01 8.938927749113645405e-06 2.452372461557388306e-01
7.940500000000000000e+04 7.940500000000000000e+05 4.227760247886180878e-03 2.468199431896209717e-01 1.895386667456477880e-04 2.445714175701141357e-01 4.221327799314167351e-06 2.453004717826843262e-01
8.072400000000000000e+04 8.072400000000000000e+05 4.144739359617233276e-03 2.474114894866943359e-01 2.770485007204115391e-04 2.450870424509048462e-01 1.023117692966479808e-05 2.453320175409317017e-01
8.206500000000000000e+04 8.206500000000000000e+05 3.845538944005966187e-03 2.463099658489227295e-01 1.324854820268228650e-04 2.446234524250030518e-01 3.936589109798660502e-06 2.452672719955444336e-01
8.342800000000000000e+04 8.342800000000000000e+05 3.781524254009127617e-03 2.471844255924224854e-01 2.153387467842549086e-04 2.448571622371673584e-01 5.743853307649260387e-06 2.453256398439407349e-01
8.481300000000000000e+04 8.481300000000000000e+05 3.744543995708227158e-03 2.469148039817810059e-01 1.169937677332200110e-04 2.448255270719528198e-01 8.130337846523616463e-06 2.453696727752685547e-01
8.622100000000000000e+04 8.622100000000000000e+05 3.922681324183940887e-03 2.472788691520690918e-01 1.759114966262131929e-04 2.447724938392639160e-01 4.566251845972146839e-06 2.452846467494964600e-01
8.765300000000000000e+04 8.765300000000000000e+05 3.700313158333301544e-03 2.469189763069152832e-01 1.522929233033210039e-04 2.447866499423980713e-01 6.202209078765008599e-06 2.452937662601470947e-01
8.910900000000000000e+04 8.910900000000000000e+05 3.466290188953280449e-03 2.466971427202224731e-01 1.412404235452413559e-04 2.449480593204498291e-01 3.275862400187179446e-05 2.452985197305679321e-01
9.058900000000000000e+04 9.058900000000000000e+05 3.895535366609692574e-03 2.468728423118591309e-01 1.320791488979011774e-04 2.449766397476196289e-01 7.541203558503184468e-06 2.453105002641677856e-01
9.209300000000000000e+04 9.209300000000000000e+05 3.642394207417964935e-03 2.471058070659637451e-01 1.737832644721493125e-04 2.449072748422622681e-01 5.700600922864396125e-06 2.453517913818359375e-01
9.362300000000000000e+04 9.362300000000000000e+05 3.479399252682924271e-03 2.470853924751281738e-01 2.144029713235795498e-04 2.448983490467071533e-01 7.768670002405997366e-06 2.453265488147735596e-01
9.517700000000000000e+04 9.517700000000000000e+05 3.479241626337170601e-03 2.469049990177154541e-01 1.908960111904889345e-04 2.451725602149963379e-01 3.825141902780160308e-06 2.452992200851440430e-01
9.675800000000000000e+04 9.675800000000000000e+05 3.654105588793754578e-03 2.472457885742187500e-01 1.208532266900874674e-04 2.448457479476928711e-01 7.061128599161747843e-06 2.453607022762298584e-01
9.836500000000000000e+04 9.836500000000000000e+05 3.609775565564632416e-03 2.471952587366104126e-01 2.252107224194332957e-04 2.448061406612396240e-01 6.915455742273479700e-06 2.453584671020507812e-01
9.999800000000000000e+04 9.999800000000000000e+05 3.695762716233730316e-03 2.469982206821441650e-01 1.242315629497170448e-04 2.449807822704315186e-01 2.925071612480678596e-06 2.453633993864059448e-01


==> dat/results_img.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.613539755344390869e-01 1.613539755344390869e-01 1.637086570262908936e-01 1.637086570262908936e-01 1.534055471420288086e-01 1.534055471420288086e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.532866060733795166e-01 1.532866060733795166e-01 1.505708396434783936e-01 1.505708396434783936e-01 1.337397843599319458e-01 1.337397843599319458e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.456858664751052856e-01 1.456858664751052856e-01 1.385067701339721680e-01 1.385067701339721680e-01 1.203327402472496033e-01 1.203327402472496033e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.390799880027770996e-01 1.390799880027770996e-01 1.287950575351715088e-01 1.287950575351715088e-01 1.115478426218032837e-01 1.115478426218032837e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.329640448093414307e-01 1.329640448093414307e-01 1.206307485699653625e-01 1.206307485699653625e-01 1.050688847899436951e-01 1.050688847899436951e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.268709599971771240e-01 1.268709599971771240e-01 1.132047772407531738e-01 1.132047772407531738e-01 9.941937029361724854e-02 9.941937029361724854e-02
7.000000000000000000e+00 7.000000000000000000e+01 1.205945163965225220e-01 1.205945163965225220e-01 1.059737056493759155e-01 1.059737056493759155e-01 9.446533769369125366e-02 9.446533769369125366e-02
8.000000000000000000e+00 8.000000000000000000e+01 1.142324060201644897e-01 1.142324060201644897e-01 9.901751577854156494e-02 9.901751577854156494e-02 9.001889824867248535e-02 9.001889824867248535e-02
9.000000000000000000e+00 9.000000000000000000e+01 1.077604293823242188e-01 1.077604293823242188e-01 9.249676764011383057e-02 9.249676764011383057e-02 8.546456694602966309e-02 8.546456694602966309e-02
1.000000000000000000e+01 1.000000000000000000e+02 1.010775193572044373e-01 1.010775193572044373e-01 8.645477890968322754e-02 8.645477890968322754e-02 8.046162873506546021e-02 8.046162873506546021e-02
1.100000000000000000e+01 1.100000000000000000e+02 9.430219233036041260e-02 9.430219233036041260e-02 8.094467967748641968e-02 8.094467967748641968e-02 7.517705857753753662e-02 7.517705857753753662e-02
1.200000000000000000e+01 1.200000000000000000e+02 8.756084740161895752e-02 8.756084740161895752e-02 7.584442198276519775e-02 7.584442198276519775e-02 6.987348198890686035e-02 6.987348198890686035e-02
1.300000000000000000e+01 1.300000000000000000e+02 8.096764981746673584e-02 8.096764981746673584e-02 7.079126685857772827e-02 7.079126685857772827e-02 6.468669325113296509e-02 6.468669325113296509e-02
1.400000000000000000e+01 1.400000000000000000e+02 7.464504987001419067e-02 7.464504987001419067e-02 6.572820246219635010e-02 6.572820246219635010e-02 5.957053601741790771e-02 5.957053601741790771e-02
1.500000000000000000e+01 1.500000000000000000e+02 6.864061951637268066e-02 6.864061951637268066e-02 6.066348776221275330e-02 6.066348776221275330e-02 5.449743196368217468e-02 5.449743196368217468e-02
1.600000000000000000e+01 1.600000000000000000e+02 6.301820278167724609e-02 6.301820278167724609e-02 5.543301999568939209e-02 5.543301999568939209e-02 4.957004263997077942e-02 4.957004263997077942e-02
1.700000000000000000e+01 1.700000000000000000e+02 5.762286856770515442e-02 5.762286856770515442e-02 5.017529428005218506e-02 5.017529428005218506e-02 4.507086426019668579e-02 4.507086426019668579e-02
1.800000000000000000e+01 1.800000000000000000e+02 5.243362113833427429e-02 5.243362113833427429e-02 4.519459977746009827e-02 4.519459977746009827e-02 4.110660403966903687e-02 4.110660403966903687e-02
1.900000000000000000e+01 1.900000000000000000e+02 4.740547388792037964e-02 4.740547388792037964e-02 4.067473858594894409e-02 4.067473858594894409e-02 3.757040575146675110e-02 3.757040575146675110e-02
2.000000000000000000e+01 2.000000000000000000e+02 4.260093718767166138e-02 4.260093718767166138e-02 3.666511550545692444e-02 3.666511550545692444e-02 3.449209779500961304e-02 3.449209779500961304e-02
2.100000000000000000e+01 2.100000000000000000e+02 3.820310905575752258e-02 3.820310905575752258e-02 3.321854025125503540e-02 3.321854025125503540e-02 3.191241994500160217e-02 3.191241994500160217e-02
2.200000000000000000e+01 2.200000000000000000e+02 3.435730561614036560e-02 3.435730561614036560e-02 3.030521236360073090e-02 3.030521236360073090e-02 2.974375523626804352e-02 2.974375523626804352e-02
2.300000000000000000e+01 2.300000000000000000e+02 3.108917549252510071e-02 3.108917549252510071e-02 2.782771736383438110e-02 2.782771736383438110e-02 2.785122022032737732e-02 2.785122022032737732e-02
2.400000000000000000e+01 2.400000000000000000e+02 2.830552123486995697e-02 2.830552123486995697e-02 2.574191614985466003e-02 2.574191614985466003e-02 2.618089504539966583e-02 2.618089504539966583e-02
2.500000000000000000e+01 2.500000000000000000e+02 2.584099769592285156e-02 2.584099769592285156e-02 2.397794835269451141e-02 2.397794835269451141e-02 2.472815103828907013e-02 2.472815103828907013e-02
2.600000000000000000e+01 2.600000000000000000e+02 2.368856966495513916e-02 2.368856966495513916e-02 2.245532721281051636e-02 2.245532721281051636e-02 2.351870387792587280e-02 2.351870387792587280e-02
2.700000000000000000e+01 2.700000000000000000e+02 2.188800275325775146e-02 2.188800275325775146e-02 2.112266793847084045e-02 2.112266793847084045e-02 2.247111126780509949e-02 2.247111126780509949e-02
2.800000000000000000e+01 2.800000000000000000e+02 2.041171304881572723e-02 2.041171304881572723e-02 1.997568830847740173e-02 1.997568830847740173e-02 2.152489125728607178e-02 2.152489125728607178e-02
2.900000000000000000e+01 2.900000000000000000e+02 1.918187178671360016e-02 1.918187178671360016e-02 1.902482286095619202e-02 1.902482286095619202e-02 2.065612003207206726e-02 2.065612003207206726e-02
3.000000000000000000e+01 3.000000000000000000e+02 1.810983195900917053e-02 1.810983195900917053e-02 1.816643774509429932e-02 1.816643774509429932e-02 1.983334310352802277e-02 1.983334310352802277e-02
3.100000000000000000e+01 3.100000000000000000e+02 1.713996008038520813e-02 1.713996008038520813e-02 1.737345382571220398e-02 1.737345382571220398e-02 1.910095661878585815e-02 1.910095661878585815e-02
3.200000000000000000e+01 3.200000000000000000e+02 1.619216799736022949e-02 1.619216799736022949e-02 1.672417856752872467e-02 1.672417856752872467e-02 1.851825788617134094e-02 1.851825788617134094e-02
3.300000000000000000e+01 3.300000000000000000e+02 1.532753184437751770e-02 1.532753184437751770e-02 1.614609919488430023e-02 1.614609919488430023e-02 1.801825314760208130e-02 1.801825314760208130e-02
3.400000000000000000e+01 3.400000000000000000e+02 1.459224522113800049e-02 1.459224522113800049e-02 1.563196629285812378e-02 1.563196629285812378e-02 1.750747300684452057e-02 1.750747300684452057e-02
3.500000000000000000e+01 3.500000000000000000e+02 1.398104708641767502e-02 1.398104708641767502e-02 1.519758626818656921e-02 1.519758626818656921e-02 1.706283539533615112e-02 1.706283539533615112e-02
3.600000000000000000e+01 3.600000000000000000e+02 1.342485845088958740e-02 1.342485845088958740e-02 1.478590350598096848e-02 1.478590350598096848e-02 1.663012057542800903e-02 1.663012057542800903e-02
3.700000000000000000e+01 3.700000000000000000e+02 1.292720250785350800e-02 1.292720250785350800e-02 1.441979594528675079e-02 1.441979594528675079e-02 1.618259213864803314e-02 1.618259213864803314e-02
3.800000000000000000e+01 3.800000000000000000e+02 1.248143985867500305e-02 1.248143985867500305e-02 1.404144708067178726e-02 1.404144708067178726e-02 1.578264310956001282e-02 1.578264310956001282e-02
3.900000000000000000e+01 3.900000000000000000e+02 1.205034181475639343e-02 1.205034181475639343e-02 1.367222517728805542e-02 1.367222517728805542e-02 1.543165929615497589e-02 1.543165929615497589e-02
4.000000000000000000e+01 4.000000000000000000e+02 1.161537412554025650e-02 1.161537412554025650e-02 1.335103623569011688e-02 1.335103623569011688e-02 1.511100772768259048e-02 1.511100772768259048e-02
4.100000000000000000e+01 4.100000000000000000e+02 1.121480390429496765e-02 1.121480390429496765e-02 1.304242387413978577e-02 1.304242387413978577e-02 1.477837376296520233e-02 1.477837376296520233e-02
4.200000000000000000e+01 4.200000000000000000e+02 1.085478439927101135e-02 1.085478439927101135e-02 1.275643240660429001e-02 1.275643240660429001e-02 1.445724535733461380e-02 1.445724535733461380e-02
4.300000000000000000e+01 4.300000000000000000e+02 1.049949228763580322e-02 1.049949228763580322e-02 1.247345004230737686e-02 1.247345004230737686e-02 1.415062882006168365e-02 1.415062882006168365e-02
4.400000000000000000e+01 4.400000000000000000e+02 1.017643697559833527e-02 1.017643697559833527e-02 1.221324130892753601e-02 1.221324130892753601e-02 1.384977065026760101e-02 1.384977065026760101e-02
4.500000000000000000e+01 4.500000000000000000e+02 9.899834170937538147e-03 9.899834170937538147e-03 1.196199096739292145e-02 1.196199096739292145e-02 1.353309396654367447e-02 1.353309396654367447e-02
4.600000000000000000e+01 4.600000000000000000e+02 9.654462337493896484e-03 9.654462337493896484e-03 1.171789504587650299e-02 1.171789504587650299e-02 1.323454361408948898e-02 1.323454361408948898e-02
4.700000000000000000e+01 4.700000000000000000e+02 9.439492598176002502e-03 9.439492598176002502e-03 1.147861219942569733e-02 1.147861219942569733e-02 1.294614095240831375e-02 1.294614095240831375e-02
4.800000000000000000e+01 4.800000000000000000e+02 9.242639876902103424e-03 9.242639876902103424e-03 1.124951988458633423e-02 1.124951988458633423e-02 1.265024393796920776e-02 1.265024393796920776e-02
4.900000000000000000e+01 4.900000000000000000e+02 9.038486517965793610e-03 9.038486517965793610e-03 1.101950556039810181e-02 1.101950556039810181e-02 1.236635260283946991e-02 1.236635260283946991e-02
5.000000000000000000e+01 5.000000000000000000e+02 8.822156116366386414e-03 8.822156116366386414e-03 1.080312486737966537e-02 1.080312486737966537e-02 1.208420936018228531e-02 1.208420936018228531e-02
5.100000000000000000e+01 5.100000000000000000e+02 8.607597090303897858e-03 8.607597090303897858e-03 1.059349626302719116e-02 1.059349626302719116e-02 1.180809270590543747e-02 1.180809270590543747e-02
5.200000000000000000e+01 5.200000000000000000e+02 8.395069278776645660e-03 8.395069278776645660e-03 1.040030736476182938e-02 1.040030736476182938e-02 1.153625547885894775e-02 1.153625547885894775e-02
5.300000000000000000e+01 5.300000000000000000e+02 8.197237737476825714e-03 8.197237737476825714e-03 1.019251346588134766e-02 1.019251346588134766e-02 1.126109436154365540e-02 1.126109436154365540e-02
5.400000000000000000e+01 5.400000000000000000e+02 8.026349358260631561e-03 8.026349358260631561e-03 9.994917549192905426e-03 9.994917549192905426e-03 1.097706053406000137e-02 1.097706053406000137e-02
5.500000000000000000e+01 5.500000000000000000e+02 7.866603322327136993e-03 7.866603322327136993e-03 9.804378263652324677e-03 9.804378263652324677e-03 1.068509370088577271e-02 1.068509370088577271e-02
5.600000000000000000e+01 5.600000000000000000e+02 7.710454519838094711e-03 7.710454519838094711e-03 9.621688164770603180e-03 9.621688164770603180e-03 1.040385384112596512e-02 1.040385384112596512e-02
5.700000000000000000e+01 5.700000000000000000e+02 7.564728148281574249e-03 7.564728148281574249e-03 9.444486349821090698e-03 9.444486349821090698e-03 1.012674532830715179e-02 1.012674532830715179e-02
5.800000000000000000e+01 5.800000000000000000e+02 7.423651404678821564e-03 7.423651404678821564e-03 9.275676682591438293e-03 9.275676682591438293e-03 9.860740043222904205e-03 9.860740043222904205e-03
5.900000000000000000e+01 5.900000000000000000e+02 7.287621963769197464e-03 7.287621963769197464e-03 9.103776887059211731e-03 9.103776887059211731e-03 9.619905613362789154e-03 9.619905613362789154e-03
6.000000000000000000e+01 6.000000000000000000e+02 7.158388849347829819e-03 7.158388849347829819e-03 8.940186351537704468e-03 8.940186351537704468e-03 9.409906342625617981e-03 9.409906342625617981e-03
6.100000000000000000e+01 6.100000000000000000e+02 7.038009352982044220e-03 7.038009352982044220e-03 8.782928809523582458e-03 8.782928809523582458e-03 9.232957847416400909e-03 9.232957847416400909e-03
6.200000000000000000e+01 6.200000000000000000e+02 6.916982587426900864e-03 6.916982587426900864e-03 8.628998883068561554e-03 8.628998883068561554e-03 9.083762764930725098e-03 9.083762764930725098e-03
6.300000000000000000e+01 6.300000000000000000e+02 6.801295094192028046e-03 6.801295094192028046e-03 8.473420515656471252e-03 8.473420515656471252e-03 8.956603705883026123e-03 8.956603705883026123e-03
6.400000000000000000e+01 6.400000000000000000e+02 6.685306318104267120e-03 6.685306318104267120e-03 8.325768634676933289e-03 8.325768634676933289e-03 8.839467540383338928e-03 8.839467540383338928e-03
6.500000000000000000e+01 6.500000000000000000e+02 6.570388562977313995e-03 6.570388562977313995e-03 8.180064149200916290e-03 8.180064149200916290e-03 8.726904168725013733e-03 8.726904168725013733e-03
6.600000000000000000e+01 6.600000000000000000e+02 6.462245713919401169e-03 6.462245713919401169e-03 8.039337582886219025e-03 8.039337582886219025e-03 8.612292818725109100e-03 8.612292818725109100e-03
6.700000000000000000e+01 6.700000000000000000e+02 6.363831926137208939e-03 6.363831926137208939e-03 7.903514429926872253e-03 7.903514429926872253e-03 8.492810651659965515e-03 8.492810651659965515e-03
6.800000000000000000e+01 6.800000000000000000e+02 6.270323880016803741e-03 6.270323880016803741e-03 7.766679860651493073e-03 7.766679860651493073e-03 8.372483775019645691e-03 8.372483775019645691e-03
7.000000000000000000e+01 7.000000000000000000e+02 6.099814083427190781e-03 6.099814083427190781e-03 7.491776719689369202e-03 7.491776719689369202e-03 8.127366192638874054e-03 8.127366192638874054e-03
7.100000000000000000e+01 7.100000000000000000e+02 6.019755266606807709e-03 6.019755266606807709e-03 7.358568720519542694e-03 7.358568720519542694e-03 8.006768301129341125e-03 8.006768301129341125e-03
7.200000000000000000e+01 7.200000000000000000e+02 5.946604534983634949e-03 5.946604534983634949e-03 7.225227542221546173e-03 7.225227542221546173e-03 7.893025875091552734e-03 7.893025875091552734e-03
7.300000000000000000e+01 7.300000000000000000e+02 5.855220369994640350e-03 5.855220369994640350e-03 7.095197215676307678e-03 7.095197215676307678e-03 7.782079279422760010e-03 7.782079279422760010e-03
7.400000000000000000e+01 7.400000000000000000e+02 5.772259086370468140e-03 5.772259086370468140e-03 6.965465378016233444e-03 6.965465378016233444e-03 7.675194647163152695e-03 7.675194647163152695e-03
7.600000000000000000e+01 7.600000000000000000e+02 5.623630713671445847e-03 5.623630713671445847e-03 6.703662686049938202e-03 6.703662686049938202e-03 7.472734898328781128e-03 7.472734898328781128e-03
7.700000000000000000e+01 7.700000000000000000e+02 5.567051004618406296e-03 5.567051004618406296e-03 6.576242856681346893e-03 6.576242856681346893e-03 7.374143227934837341e-03 7.374143227934837341e-03
7.800000000000000000e+01 7.800000000000000000e+02 5.512291099876165390e-03 5.512291099876165390e-03 6.451756693422794342e-03 6.451756693422794342e-03 7.274816744029521942e-03 7.274816744029521942e-03
7.900000000000000000e+01 7.900000000000000000e+02 5.490384995937347412e-03 5.490384995937347412e-03 6.330197211354970932e-03 6.330197211354970932e-03 7.175454869866371155e-03 7.175454869866371155e-03
8.100000000000000000e+01 8.100000000000000000e+02 5.327842663973569870e-03 5.327842663973569870e-03 6.089542992413043976e-03 6.089542992413043976e-03 6.979495286941528320e-03 6.979495286941528320e-03
8.200000000000000000e+01 8.200000000000000000e+02 5.242309533059597015e-03 5.242309533059597015e-03 5.974838510155677795e-03 5.974838510155677795e-03 6.882352288812398911e-03 6.882352288812398911e-03
8.300000000000000000e+01 8.300000000000000000e+02 5.174515768885612488e-03 5.174515768885612488e-03 5.859537981450557709e-03 5.859537981450557709e-03 6.785443983972072601e-03 6.785443983972072601e-03
8.500000000000000000e+01 8.500000000000000000e+02 5.074523389339447021e-03 5.074523389339447021e-03 5.635453388094902039e-03 5.635453388094902039e-03 6.592707708477973938e-03 6.592707708477973938e-03
8.600000000000000000e+01 8.600000000000000000e+02 5.029675550758838654e-03 5.029675550758838654e-03 5.525623448193073273e-03 5.525623448193073273e-03 6.496963091194629669e-03 6.496963091194629669e-03
8.800000000000000000e+01 8.800000000000000000e+02 4.931549541652202606e-03 4.931549541652202606e-03 5.309399217367172241e-03 5.309399217367172241e-03 6.305206567049026489e-03 6.305206567049026489e-03
8.900000000000000000e+01 8.900000000000000000e+02 4.875491373240947723e-03 4.875491373240947723e-03 5.204810760915279388e-03 5.204810760915279388e-03 6.210153922438621521e-03 6.210153922438621521e-03
9.100000000000000000e+01 9.100000000000000000e+02 4.751971922814846039e-03 4.751971922814846039e-03 5.001527257263660431e-03 5.001527257263660431e-03 6.021581590175628662e-03 6.021581590175628662e-03
9.200000000000000000e+01 9.200000000000000000e+02 4.704107530415058136e-03 4.704107530415058136e-03 4.905333742499351501e-03 4.905333742499351501e-03 5.929365288466215134e-03 5.929365288466215134e-03
9.400000000000000000e+01 9.400000000000000000e+02 4.628998227417469025e-03 4.628998227417469025e-03 4.744279664009809494e-03 4.744279664009809494e-03 5.751151591539382935e-03 5.751151591539382935e-03
9.500000000000000000e+01 9.500000000000000000e+02 4.591009113937616348e-03 4.591009113937616348e-03 4.658689722418785095e-03 4.658689722418785095e-03 5.665700882673263550e-03 5.665700882673263550e-03
9.700000000000000000e+01 9.700000000000000000e+02 4.504668060690164566e-03 4.504668060690164566e-03 4.425389692187309265e-03 4.425389692187309265e-03 5.502558313310146332e-03 5.502558313310146332e-03
9.900000000000000000e+01 9.900000000000000000e+02 4.425995051860809326e-03 4.425995051860809326e-03 4.174275789409875870e-03 4.174275789409875870e-03 5.348769016563892365e-03 5.348769016563892365e-03
1.000000000000000000e+02 1.000000000000000000e+03 4.389090929180383682e-03 4.389090929180383682e-03 4.044130910187959671e-03 4.044130910187959671e-03 5.274764262139797211e-03 5.274764262139797211e-03
1.020000000000000000e+02 1.020000000000000000e+03 4.360657185316085815e-03 4.360657185316085815e-03 3.867780789732933044e-03 3.867780789732933044e-03 5.132202990353107452e-03 5.132202990353107452e-03
1.040000000000000000e+02 1.040000000000000000e+03 4.533264320343732834e-03 4.533264320343732834e-03 3.719849279150366783e-03 3.719849279150366783e-03 4.998235031962394714e-03 4.998235031962394714e-03
1.050000000000000000e+02 1.050000000000000000e+03 4.653246141970157623e-03 4.653246141970157623e-03 3.602623008191585541e-03 3.602623008191585541e-03 4.938600119203329086e-03 4.938600119203329086e-03
1.070000000000000000e+02 1.070000000000000000e+03 4.445638041943311691e-03 4.445638041943311691e-03 3.427880350500345230e-03 3.427880350500345230e-03 4.943332169204950333e-03 4.943332169204950333e-03
1.090000000000000000e+02 1.090000000000000000e+03 4.143907688558101654e-03 4.143907688558101654e-03 3.372926032170653343e-03 3.372926032170653343e-03 5.243367515504360199e-03 5.243367515504360199e-03
1.110000000000000000e+02 1.110000000000000000e+03 4.288287833333015442e-03 4.288287833333015442e-03 3.312197513878345490e-03 3.312197513878345490e-03 5.245424807071685791e-03 5.245424807071685791e-03
1.120000000000000000e+02 1.120000000000000000e+03 4.353300202637910843e-03 4.353300202637910843e-03 3.281685756519436836e-03 3.281685756519436836e-03 5.487030837684869766e-03 5.487030837684869766e-03
1.140000000000000000e+02 1.140000000000000000e+03 4.028970375657081604e-03 4.028970375657081604e-03 3.145009512081742287e-03 3.145009512081742287e-03 5.450461991131305695e-03 5.450461991131305695e-03
1.160000000000000000e+02 1.160000000000000000e+03 3.973376937210559845e-03 3.973376937210559845e-03 3.084802767261862755e-03 3.084802767261862755e-03 4.912826232612133026e-03 4.912826232612133026e-03
1.180000000000000000e+02 1.180000000000000000e+03 3.876068629324436188e-03 3.876068629324436188e-03 3.039151895791292191e-03 3.039151895791292191e-03 5.011141300201416016e-03 5.011141300201416016e-03
1.200000000000000000e+02 1.200000000000000000e+03 3.845492610707879066e-03 3.845492610707879066e-03 2.959188539534807205e-03 2.959188539534807205e-03 4.816874396055936813e-03 4.816874396055936813e-03
1.220000000000000000e+02 1.220000000000000000e+03 3.775935620069503784e-03 3.775935620069503784e-03 2.895850455388426781e-03 2.895850455388426781e-03 4.635641351342201233e-03 4.635641351342201233e-03
1.240000000000000000e+02 1.240000000000000000e+03 3.719631815329194069e-03 3.719631815329194069e-03 2.832345897331833839e-03 2.832345897331833839e-03 4.461485426872968674e-03 4.461485426872968674e-03
1.260000000000000000e+02 1.260000000000000000e+03 3.657575231045484543e-03 3.657575231045484543e-03 2.780728973448276520e-03 2.780728973448276520e-03 4.198735579848289490e-03 4.198735579848289490e-03
1.280000000000000000e+02 1.280000000000000000e+03 3.599654184654355049e-03 3.599654184654355049e-03 2.725409111008048058e-03 2.725409111008048058e-03 4.081972874701023102e-03 4.081972874701023102e-03
1.310000000000000000e+02 1.310000000000000000e+03 3.546152729541063309e-03 3.546152729541063309e-03 2.652082126587629318e-03 2.652082126587629318e-03 3.901131916791200638e-03 3.901131916791200638e-03
1.330000000000000000e+02 1.330000000000000000e+03 3.492082934826612473e-03 3.492082934826612473e-03 2.608975395560264587e-03 2.608975395560264587e-03 3.783541265875101089e-03 3.783541265875101089e-03
1.350000000000000000e+02 1.350000000000000000e+03 3.439096268266439438e-03 3.439096268266439438e-03 2.578523708507418633e-03 2.578523708507418633e-03 3.626710968092083931e-03 3.626710968092083931e-03
1.370000000000000000e+02 1.370000000000000000e+03 3.386534051969647408e-03 3.386534051969647408e-03 2.759713213890790939e-03 2.759713213890790939e-03 3.510349430143833160e-03 3.510349430143833160e-03
1.390000000000000000e+02 1.390000000000000000e+03 3.336323658004403114e-03 3.336323658004403114e-03 3.426706185564398766e-03 3.426706185564398766e-03 3.348988480865955353e-03 3.348988480865955353e-03
1.420000000000000000e+02 1.420000000000000000e+03 3.265138715505599976e-03 3.265138715505599976e-03 3.426866140216588974e-03 3.426866140216588974e-03 3.176033962517976761e-03 3.176033962517976761e-03
1.440000000000000000e+02 1.440000000000000000e+03 3.224387764930725098e-03 3.224387764930725098e-03 3.146937582641839981e-03 3.146937582641839981e-03 3.049384336918592453e-03 3.049384336918592453e-03
1.470000000000000000e+02 1.470000000000000000e+03 3.164286026731133461e-03 3.164286026731133461e-03 3.446701448410749435e-03 3.446701448410749435e-03 2.882934175431728363e-03 2.882934175431728363e-03
1.490000000000000000e+02 1.490000000000000000e+03 3.126434981822967529e-03 3.126434981822967529e-03 2.944894600659608841e-03 2.944894600659608841e-03 2.771443687379360199e-03 2.771443687379360199e-03
1.510000000000000000e+02 1.510000000000000000e+03 3.090625861659646034e-03 3.090625861659646034e-03 2.810707781463861465e-03 2.810707781463861465e-03 2.714263740926980972e-03 2.714263740926980972e-03
1.540000000000000000e+02 1.540000000000000000e+03 3.036363516002893448e-03 3.036363516002893448e-03 2.567263320088386536e-03 2.567263320088386536e-03 3.208718728274106979e-03 3.208718728274106979e-03
1.570000000000000000e+02 1.570000000000000000e+03 2.986001549288630486e-03 2.986001549288630486e-03 2.452440094202756882e-03 2.452440094202756882e-03 2.612980781123042107e-03 2.612980781123042107e-03
1.590000000000000000e+02 1.590000000000000000e+03 2.954634372144937515e-03 2.954634372144937515e-03 2.384593244642019272e-03 2.384593244642019272e-03 3.102018265053629875e-03 3.102018265053629875e-03
1.620000000000000000e+02 1.620000000000000000e+03 2.908405149355530739e-03 2.908405149355530739e-03 2.297232160344719887e-03 2.297232160344719887e-03 2.723110374063253403e-03 2.723110374063253403e-03
1.640000000000000000e+02 1.640000000000000000e+03 2.878045197576284409e-03 2.878045197576284409e-03 2.241327427327632904e-03 2.241327427327632904e-03 2.334764692932367325e-03 2.334764692932367325e-03
1.670000000000000000e+02 1.670000000000000000e+03 2.834626939147710800e-03 2.834626939147710800e-03 2.190321218222379684e-03 2.190321218222379684e-03 2.495264634490013123e-03 2.495264634490013123e-03
1.700000000000000000e+02 1.700000000000000000e+03 2.792343264445662498e-03 2.792343264445662498e-03 2.111334120854735374e-03 2.111334120854735374e-03 2.314925426617264748e-03 2.314925426617264748e-03
1.730000000000000000e+02 1.730000000000000000e+03 2.751095686107873917e-03 2.751095686107873917e-03 2.058938378468155861e-03 2.058938378468155861e-03 2.243760973215103149e-03 2.243760973215103149e-03
1.760000000000000000e+02 1.760000000000000000e+03 2.710680710151791573e-03 2.710680710151791573e-03 2.000347245484590530e-03 2.000347245484590530e-03 1.947438810020685196e-03 1.947438810020685196e-03
1.790000000000000000e+02 1.790000000000000000e+03 2.672459930181503296e-03 2.672459930181503296e-03 1.959318062290549278e-03 1.959318062290549278e-03 1.876135705970227718e-03 1.876135705970227718e-03
1.820000000000000000e+02 1.820000000000000000e+03 2.635753713548183441e-03 2.635753713548183441e-03 1.911549828946590424e-03 1.911549828946590424e-03 1.774426666088402271e-03 1.774426666088402271e-03
1.850000000000000000e+02 1.850000000000000000e+03 2.600674517452716827e-03 2.600674517452716827e-03 1.871780026704072952e-03 1.871780026704072952e-03 1.667226199060678482e-03 1.667226199060678482e-03
1.880000000000000000e+02 1.880000000000000000e+03 2.573761623352766037e-03 2.573761623352766037e-03 1.832649344578385353e-03 1.832649344578385353e-03 1.613293425180017948e-03 1.613293425180017948e-03
1.910000000000000000e+02 1.910000000000000000e+03 2.565953880548477173e-03 2.565953880548477173e-03 1.792684081010520458e-03 1.792684081010520458e-03 1.557590439915657043e-03 1.557590439915657043e-03
1.940000000000000000e+02 1.940000000000000000e+03 2.534325700253248215e-03 2.534325700253248215e-03 1.761822029948234558e-03 1.761822029948234558e-03 1.494288910180330276e-03 1.494288910180330276e-03
1.970000000000000000e+02 1.970000000000000000e+03 2.482823329046368599e-03 2.482823329046368599e-03 1.766043948009610176e-03 1.766043948009610176e-03 1.446846872568130493e-03 1.446846872568130493e-03
2.010000000000000000e+02 2.010000000000000000e+03 2.437189221382141113e-03 2.437189221382141113e-03 2.028061542659997940e-03 2.028061542659997940e-03 1.392239937558770180e-03 1.392239937558770180e-03
2.040000000000000000e+02 2.040000000000000000e+03 2.401238773018121719e-03 2.401238773018121719e-03 1.695920247584581375e-03 1.695920247584581375e-03 1.351166632957756519e-03 1.351166632957756519e-03
2.070000000000000000e+02 2.070000000000000000e+03 2.380513586103916168e-03 2.380513586103916168e-03 1.807559980079531670e-03 1.807559980079531670e-03 1.318586175329983234e-03 1.318586175329983234e-03
2.110000000000000000e+02 2.110000000000000000e+03 2.479421440511941910e-03 2.479421440511941910e-03 1.651076367124915123e-03 1.651076367124915123e-03 1.274003647267818451e-03 1.274003647267818451e-03
2.140000000000000000e+02 2.140000000000000000e+03 2.520547714084386826e-03 2.520547714084386826e-03 1.648314995691180229e-03 1.648314995691180229e-03 1.246902160346508026e-03 1.246902160346508026e-03
2.180000000000000000e+02 2.180000000000000000e+03 2.314378274604678154e-03 2.314378274604678154e-03 1.582167576998472214e-03 1.582167576998472214e-03 1.212570816278457642e-03 1.212570816278457642e-03
2.210000000000000000e+02 2.210000000000000000e+03 2.378166187554597855e-03 2.378166187554597855e-03 1.626545214094221592e-03 1.626545214094221592e-03 1.236860407516360283e-03 1.236860407516360283e-03
2.250000000000000000e+02 2.250000000000000000e+03 2.224669791758060455e-03 2.224669791758060455e-03 2.544221002608537674e-03 2.544221002608537674e-03 1.354076899588108063e-03 1.354076899588108063e-03
2.290000000000000000e+02 2.290000000000000000e+03 2.232965314760804176e-03 2.232965314760804176e-03 2.233013510704040527e-03 2.233013510704040527e-03 1.143719768151640892e-03 1.143719768151640892e-03
2.330000000000000000e+02 2.330000000000000000e+03 2.223480958491563797e-03 2.223480958491563797e-03 1.810895046219229698e-03 1.810895046219229698e-03 1.183298416435718536e-03 1.183298416435718536e-03
2.370000000000000000e+02 2.370000000000000000e+03 2.147033810615539551e-03 2.147033810615539551e-03 2.023555804044008255e-03 2.023555804044008255e-03 1.136752311140298843e-03 1.136752311140298843e-03
2.400000000000000000e+02 2.400000000000000000e+03 2.181900897994637489e-03 2.181900897994637489e-03 1.902896678075194359e-03 1.902896678075194359e-03 1.357872621156275272e-03 1.357872621156275272e-03
2.440000000000000000e+02 2.440000000000000000e+03 2.326621441170573235e-03 2.326621441170573235e-03 1.709321048110723495e-03 1.709321048110723495e-03 1.562895718961954117e-03 1.562895718961954117e-03
2.490000000000000000e+02 2.490000000000000000e+03 2.322744810953736305e-03 2.322744810953736305e-03 1.613849774003028870e-03 1.613849774003028870e-03 1.339045702479779720e-03 1.339045702479779720e-03
2.530000000000000000e+02 2.530000000000000000e+03 2.178487833589315414e-03 2.178487833589315414e-03 1.507034641690552235e-03 1.507034641690552235e-03 1.143785426393151283e-03 1.143785426393151283e-03
2.570000000000000000e+02 2.570000000000000000e+03 2.047509187832474709e-03 2.047509187832474709e-03 1.415108097717165947e-03 1.415108097717165947e-03 1.067293458618223667e-03 1.067293458618223667e-03
2.610000000000000000e+02 2.610000000000000000e+03 2.057072473689913750e-03 2.057072473689913750e-03 1.358464942313730717e-03 1.358464942313730717e-03 1.043371390551328659e-03 1.043371390551328659e-03
2.660000000000000000e+02 2.660000000000000000e+03 2.002986613661050797e-03 2.002986613661050797e-03 1.332759158685803413e-03 1.332759158685803413e-03 1.005692174658179283e-03 1.005692174658179283e-03
2.700000000000000000e+02 2.700000000000000000e+03 2.044804859906435013e-03 2.044804859906435013e-03 1.298594987019896507e-03 1.298594987019896507e-03 9.837691904976963997e-04 9.837691904976963997e-04
2.740000000000000000e+02 2.740000000000000000e+03 2.198123838752508163e-03 2.198123838752508163e-03 1.268684864044189453e-03 1.268684864044189453e-03 1.118333311751484871e-03 1.118333311751484871e-03
2.790000000000000000e+02 2.790000000000000000e+03 2.294137608259916306e-03 2.294137608259916306e-03 1.244843006134033203e-03 1.244843006134033203e-03 1.010999316349625587e-03 1.010999316349625587e-03
2.840000000000000000e+02 2.840000000000000000e+03 2.071160823106765747e-03 2.071160823106765747e-03 1.483312691561877728e-03 1.483312691561877728e-03 1.287310384213924408e-03 1.287310384213924408e-03
2.880000000000000000e+02 2.880000000000000000e+03 1.928747165948152542e-03 1.928747165948152542e-03 1.491935225203633308e-03 1.491935225203633308e-03 9.574297582730650902e-04 9.574297582730650902e-04
2.930000000000000000e+02 2.930000000000000000e+03 1.873968169093132019e-03 1.873968169093132019e-03 1.303859637118875980e-03 1.303859637118875980e-03 9.746092837303876877e-04 9.746092837303876877e-04
2.980000000000000000e+02 2.980000000000000000e+03 1.839768956415355206e-03 1.839768956415355206e-03 1.590393134392797947e-03 1.590393134392797947e-03 9.159522596746683121e-04 9.159522596746683121e-04
3.030000000000000000e+02 3.030000000000000000e+03 1.866681035608053207e-03 1.866681035608053207e-03 1.387580414302647114e-03 1.387580414302647114e-03 9.226446272805333138e-04 9.226446272805333138e-04
3.080000000000000000e+02 3.080000000000000000e+03 2.221776405349373817e-03 2.221776405349373817e-03 1.217502402141690254e-03 1.217502402141690254e-03 1.766522764228284359e-03 1.766522764228284359e-03
3.130000000000000000e+02 3.130000000000000000e+03 2.158331219106912613e-03 2.158331219106912613e-03 1.179206883534789085e-03 1.179206883534789085e-03 9.752057958394289017e-04 9.752057958394289017e-04
3.180000000000000000e+02 3.180000000000000000e+03 1.905847573652863503e-03 1.905847573652863503e-03 1.165755558758974075e-03 1.165755558758974075e-03 8.750323904678225517e-04 8.750323904678225517e-04
3.240000000000000000e+02 3.240000000000000000e+03 1.788080320693552494e-03 1.788080320693552494e-03 1.092849764972925186e-03 1.092849764972925186e-03 9.017391130328178406e-04 9.017391130328178406e-04
3.290000000000000000e+02 3.290000000000000000e+03 1.720502041280269623e-03 1.720502041280269623e-03 1.060483278706669807e-03 1.060483278706669807e-03 8.161766454577445984e-04 8.161766454577445984e-04
3.340000000000000000e+02 3.340000000000000000e+03 1.666480791755020618e-03 1.666480791755020618e-03 1.122987247072160244e-03 1.122987247072160244e-03 7.852879934944212437e-04 7.852879934944212437e-04
3.400000000000000000e+02 3.400000000000000000e+03 1.705772476270794868e-03 1.705772476270794868e-03 1.582372467964887619e-03 1.582372467964887619e-03 8.038390660658478737e-04 8.038390660658478737e-04
3.460000000000000000e+02 3.460000000000000000e+03 2.694538095965981483e-03 2.694538095965981483e-03 1.370523823425173759e-03 1.370523823425173759e-03 1.144189154729247093e-03 1.144189154729247093e-03
3.510000000000000000e+02 3.510000000000000000e+03 2.225377596914768219e-03 2.225377596914768219e-03 1.141491811722517014e-03 1.141491811722517014e-03 8.041558903641998768e-04 8.041558903641998768e-04
3.570000000000000000e+02 3.570000000000000000e+03 1.988479401916265488e-03 1.988479401916265488e-03 1.069676713086664677e-03 1.069676713086664677e-03 8.005060954019427299e-04 8.005060954019427299e-04
3.630000000000000000e+02 3.630000000000000000e+03 1.749390503391623497e-03 1.749390503391623497e-03 1.084336428903043270e-03 1.084336428903043270e-03 7.460662163794040680e-04 7.460662163794040680e-04
3.690000000000000000e+02 3.690000000000000000e+03 1.607372658327221870e-03 1.607372658327221870e-03 1.056352048180997372e-03 1.056352048180997372e-03 7.197724189609289169e-04 7.197724189609289169e-04
3.750000000000000000e+02 3.750000000000000000e+03 1.582113560289144516e-03 1.582113560289144516e-03 9.710381855256855488e-04 9.710381855256855488e-04 1.507319859229028225e-03 1.507319859229028225e-03
3.820000000000000000e+02 3.820000000000000000e+03 1.517373835667967796e-03 1.517373835667967796e-03 9.263118263334035873e-04 9.263118263334035873e-04 1.084252726286649704e-03 1.084252726286649704e-03
3.880000000000000000e+02 3.880000000000000000e+03 1.928372075781226158e-03 1.928372075781226158e-03 1.271801884286105633e-03 1.271801884286105633e-03 7.510345312766730785e-04 7.510345312766730785e-04
3.940000000000000000e+02 3.940000000000000000e+03 1.572039909660816193e-03 1.572039909660816193e-03 1.011541811749339104e-03 1.011541811749339104e-03 7.263557054102420807e-04 7.263557054102420807e-04
4.010000000000000000e+02 4.010000000000000000e+03 1.575973350554704666e-03 1.575973350554704666e-03 9.836201788857579231e-04 9.836201788857579231e-04 6.654431927017867565e-04 6.654431927017867565e-04
4.080000000000000000e+02 4.080000000000000000e+03 1.450362964533269405e-03 1.450362964533269405e-03 9.484519250690937042e-04 9.484519250690937042e-04 6.593110738322138786e-04 6.593110738322138786e-04
4.140000000000000000e+02 4.140000000000000000e+03 1.552686560899019241e-03 1.552686560899019241e-03 1.139310421422123909e-03 1.139310421422123909e-03 1.303691649809479713e-03 1.303691649809479713e-03
4.210000000000000000e+02 4.210000000000000000e+03 1.603196375072002411e-03 1.603196375072002411e-03 1.021295320242643356e-03 1.021295320242643356e-03 8.955534431152045727e-04 8.955534431152045727e-04
4.280000000000000000e+02 4.280000000000000000e+03 1.613265136256814003e-03 1.613265136256814003e-03 8.923953282646834850e-04 8.923953282646834850e-04 8.061468834057450294e-04 8.061468834057450294e-04
4.350000000000000000e+02 4.350000000000000000e+03 1.428731717169284821e-03 1.428731717169284821e-03 8.739511831663548946e-04 8.739511831663548946e-04 6.650889990851283073e-04 6.650889990851283073e-04
4.430000000000000000e+02 4.430000000000000000e+03 1.359442481771111488e-03 1.359442481771111488e-03 9.323701960965991020e-04 9.323701960965991020e-04 6.081797182559967041e-04 6.081797182559967041e-04
4.500000000000000000e+02 4.500000000000000000e+03 1.488176290877163410e-03 1.488176290877163410e-03 8.603611495345830917e-04 8.603611495345830917e-04 5.802095402032136917e-04 5.802095402032136917e-04
4.580000000000000000e+02 4.580000000000000000e+03 1.527705462649464607e-03 1.527705462649464607e-03 8.510819170624017715e-04 8.510819170624017715e-04 5.942014977335929871e-04 5.942014977335929871e-04
4.650000000000000000e+02 4.650000000000000000e+03 1.952261896803975105e-03 1.952261896803975105e-03 7.906410610303282738e-04 7.906410610303282738e-04 1.128671457991003990e-03 1.128671457991003990e-03
4.730000000000000000e+02 4.730000000000000000e+03 1.460329163819551468e-03 1.460329163819551468e-03 1.060667214915156364e-03 1.060667214915156364e-03 6.912600947543978691e-04 6.912600947543978691e-04
4.810000000000000000e+02 4.810000000000000000e+03 1.568947802297770977e-03 1.568947802297770977e-03 8.077099919319152832e-04 8.077099919319152832e-04 6.519036833196878433e-04 6.519036833196878433e-04
4.890000000000000000e+02 4.890000000000000000e+03 1.416646176949143410e-03 1.416646176949143410e-03 7.950790459290146828e-04 7.950790459290146828e-04 5.986001342535018921e-04 5.986001342535018921e-04
4.970000000000000000e+02 4.970000000000000000e+03 1.296501955948770046e-03 1.296501955948770046e-03 8.035262580960988998e-04 8.035262580960988998e-04 6.593851139768958092e-04 6.593851139768958092e-04
5.050000000000000000e+02 5.050000000000000000e+03 1.237201853655278683e-03 1.237201853655278683e-03 1.012372318655252457e-03 1.012372318655252457e-03 6.967248045839369297e-04 6.967248045839369297e-04
5.140000000000000000e+02 5.140000000000000000e+03 1.780098653398454189e-03 1.780098653398454189e-03 8.223439799621701241e-04 8.223439799621701241e-04 7.646135636605322361e-04 7.646135636605322361e-04
5.220000000000000000e+02 5.220000000000000000e+03 1.306914142332971096e-03 1.306914142332971096e-03 7.631368935108184814e-04 7.631368935108184814e-04 5.437149666249752045e-04 5.437149666249752045e-04
5.310000000000000000e+02 5.310000000000000000e+03 1.471715047955513000e-03 1.471715047955513000e-03 8.585283067077398300e-04 8.585283067077398300e-04 9.125539800152182579e-04 9.125539800152182579e-04
5.400000000000000000e+02 5.400000000000000000e+03 1.372830243781208992e-03 1.372830243781208992e-03 6.383224972523748875e-04 6.383224972523748875e-04 6.811274215579032898e-04 6.811274215579032898e-04
5.490000000000000000e+02 5.490000000000000000e+03 1.251731533557176590e-03 1.251731533557176590e-03 7.166220457293093204e-04 7.166220457293093204e-04 4.939545178785920143e-04 4.939545178785920143e-04
5.580000000000000000e+02 5.580000000000000000e+03 1.202044542878866196e-03 1.202044542878866196e-03 7.253396906889975071e-04 7.253396906889975071e-04 5.345252575352787971e-04 5.345252575352787971e-04
5.670000000000000000e+02 5.670000000000000000e+03 1.968300668522715569e-03 1.968300668522715569e-03 8.094834629446268082e-04 8.094834629446268082e-04 1.049958635121583939e-03 1.049958635121583939e-03
5.760000000000000000e+02 5.760000000000000000e+03 1.271430635824799538e-03 1.271430635824799538e-03 6.920407176949083805e-04 6.920407176949083805e-04 5.948087200522422791e-04 5.948087200522422791e-04
5.860000000000000000e+02 5.860000000000000000e+03 1.145431655459105968e-03 1.145431655459105968e-03 5.811705486848950386e-04 5.811705486848950386e-04 4.554294282570481300e-04 4.554294282570481300e-04
5.960000000000000000e+02 5.960000000000000000e+03 1.103262417018413544e-03 1.103262417018413544e-03 1.127915224060416222e-03 1.127915224060416222e-03 5.711941630579531193e-04 5.711941630579531193e-04
6.060000000000000000e+02 6.060000000000000000e+03 1.910807797685265541e-03 1.910807797685265541e-03 6.292841862887144089e-04 6.292841862887144089e-04 6.171253626234829426e-04 6.171253626234829426e-04
6.160000000000000000e+02 6.160000000000000000e+03 1.225726678967475891e-03 1.225726678967475891e-03 5.914836656302213669e-04 5.914836656302213669e-04 5.422540125437080860e-04 5.422540125437080860e-04
6.260000000000000000e+02 6.260000000000000000e+03 1.144561916589736938e-03 1.144561916589736938e-03 9.049360523931682110e-04 9.049360523931682110e-04 4.472683358471840620e-04 4.472683358471840620e-04
6.360000000000000000e+02 6.360000000000000000e+03 1.080510206520557404e-03 1.080510206520557404e-03 5.973310908302664757e-04 5.973310908302664757e-04 1.250488683581352234e-03 1.250488683581352234e-03
6.470000000000000000e+02 6.470000000000000000e+03 1.580804586410522461e-03 1.580804586410522461e-03 6.474832771345973015e-04 6.474832771345973015e-04 4.787185753230005503e-04 4.787185753230005503e-04
6.580000000000000000e+02 6.580000000000000000e+03 1.191712450236082077e-03 1.191712450236082077e-03 5.454224301502108574e-04 5.454224301502108574e-04 4.354040138423442841e-04 4.354040138423442841e-04
6.690000000000000000e+02 6.690000000000000000e+03 1.157752354629337788e-03 1.157752354629337788e-03 5.480517284013330936e-04 5.480517284013330936e-04 4.813430714420974255e-04 4.813430714420974255e-04
6.800000000000000000e+02 6.800000000000000000e+03 1.079698209650814533e-03 1.079698209650814533e-03 8.591775549575686455e-04 8.591775549575686455e-04 5.093402578495442867e-04 5.093402578495442867e-04
6.910000000000000000e+02 6.910000000000000000e+03 1.076648943126201630e-03 1.076648943126201630e-03 5.411077290773391724e-04 5.411077290773391724e-04 4.964725812897086143e-04 4.964725812897086143e-04
7.020000000000000000e+02 7.020000000000000000e+03 1.594518660567700863e-03 1.594518660567700863e-03 5.764473462477326393e-04 5.764473462477326393e-04 4.091992159374058247e-04 4.091992159374058247e-04
7.140000000000000000e+02 7.140000000000000000e+03 1.141384243965148926e-03 1.141384243965148926e-03 7.158541120588779449e-04 7.158541120588779449e-04 7.689209887757897377e-04 7.689209887757897377e-04
7.260000000000000000e+02 7.260000000000000000e+03 1.229736721143126488e-03 1.229736721143126488e-03 5.746691604144871235e-04 5.746691604144871235e-04 4.277114057913422585e-04 4.277114057913422585e-04
7.380000000000000000e+02 7.380000000000000000e+03 1.019516959786415100e-03 1.019516959786415100e-03 4.782385949511080980e-04 4.782385949511080980e-04 3.716819046530872583e-04 3.716819046530872583e-04
7.500000000000000000e+02 7.500000000000000000e+03 9.356393711641430855e-04 9.356393711641430855e-04 5.310580600053071976e-04 5.310580600053071976e-04 3.938926965929567814e-04 3.938926965929567814e-04
7.630000000000000000e+02 7.630000000000000000e+03 1.250722678378224373e-03 1.250722678378224373e-03 4.932545125484466553e-04 4.932545125484466553e-04 6.565003423020243645e-04 6.565003423020243645e-04
7.750000000000000000e+02 7.750000000000000000e+03 9.940377203747630119e-04 9.940377203747630119e-04 5.403962568379938602e-04 5.403962568379938602e-04 4.057478799950331450e-04 4.057478799950331450e-04
7.880000000000000000e+02 7.880000000000000000e+03 9.103463962674140930e-04 9.103463962674140930e-04 4.541499656625092030e-04 4.541499656625092030e-04 3.525981446728110313e-04 3.525981446728110313e-04
8.010000000000000000e+02 8.010000000000000000e+03 1.233664108440279961e-03 1.233664108440279961e-03 4.280064022168517113e-04 4.280064022168517113e-04 3.401179565116763115e-04 3.401179565116763115e-04
8.150000000000000000e+02 8.150000000000000000e+03 1.045390730723738670e-03 1.045390730723738670e-03 6.203936645761132240e-04 6.203936645761132240e-04 5.847627762705087662e-04 5.847627762705087662e-04
8.280000000000000000e+02 8.280000000000000000e+03 9.603102807886898518e-04 9.603102807886898518e-04 4.503562231548130512e-04 4.503562231548130512e-04 4.069963470101356506e-04 4.069963470101356506e-04
8.420000000000000000e+02 8.420000000000000000e+03 1.030180137604475021e-03 1.030180137604475021e-03 4.818400484509766102e-04 4.818400484509766102e-04 3.256222407799214125e-04 3.256222407799214125e-04
8.560000000000000000e+02 8.560000000000000000e+03 9.499693987891077995e-04 9.499693987891077995e-04 4.290141223464161158e-04 4.290141223464161158e-04 4.938730853609740734e-04 4.938730853609740734e-04
8.700000000000000000e+02 8.700000000000000000e+03 8.754587033763527870e-04 8.754587033763527870e-04 4.176782967988401651e-04 4.176782967988401651e-04 3.709484590217471123e-04 3.709484590217471123e-04
8.850000000000000000e+02 8.850000000000000000e+03 1.317316666245460510e-03 1.317316666245460510e-03 4.210652550682425499e-04 4.210652550682425499e-04 3.144699148833751678e-04 3.144699148833751678e-04
8.990000000000000000e+02 8.990000000000000000e+03 9.981445036828517914e-04 9.981445036828517914e-04 4.950622096657752991e-04 4.950622096657752991e-04 1.035768073052167892e-03 1.035768073052167892e-03
9.140000000000000000e+02 9.140000000000000000e+03 8.743247599340975285e-04 8.743247599340975285e-04 3.950014652218669653e-04 3.950014652218669653e-04 3.457849088590592146e-04 3.457849088590592146e-04
9.300000000000000000e+02 9.300000000000000000e+03 8.481465629301965237e-04 8.481465629301965237e-04 4.101073136553168297e-04 4.101073136553168297e-04 2.943065483123064041e-04 2.943065483123064041e-04
9.450000000000000000e+02 9.450000000000000000e+03 1.225840300321578979e-03 1.225840300321578979e-03 4.368600202724337578e-04 4.368600202724337578e-04 6.990614347159862518e-04 6.990614347159862518e-04
9.610000000000000000e+02 9.610000000000000000e+03 8.878263761289417744e-04 8.878263761289417744e-04 3.888953360728919506e-04 3.888953360728919506e-04 3.080221649724990129e-04 3.080221649724990129e-04
9.770000000000000000e+02 9.770000000000000000e+03 1.013131113722920418e-03 1.013131113722920418e-03 4.074907919857650995e-04 4.074907919857650995e-04 3.271659370511770248e-04 3.271659370511770248e-04
9.930000000000000000e+02 9.930000000000000000e+03 8.318166364915668964e-04 8.318166364915668964e-04 3.234741161577403545e-04 3.234741161577403545e-04 4.248569603078067303e-04 4.248569603078067303e-04
1.009000000000000000e+03 1.009000000000000000e+04 9.259289945475757122e-04 9.259289945475757122e-04 4.067101399414241314e-04 4.067101399414241314e-04 3.759611281566321850e-04 3.759611281566321850e-04
1.026000000000000000e+03 1.026000000000000000e+04 8.744294755160808563e-04 8.744294755160808563e-04 3.242436214350163937e-04 3.242436214350163937e-04 2.625445486046373844e-04 2.625445486046373844e-04
1.043000000000000000e+03 1.043000000000000000e+04 8.428368018940091133e-04 8.428368018940091133e-04 3.916936111636459827e-04 3.916936111636459827e-04 4.119200748391449451e-04 4.119200748391449451e-04
1.061000000000000000e+03 1.061000000000000000e+04 8.005694835446774960e-04 8.005694835446774960e-04 3.353999636601656675e-04 3.353999636601656675e-04 2.722174976952373981e-04 2.722174976952373981e-04
1.078000000000000000e+03 1.078000000000000000e+04 1.422371948137879372e-03 1.422371948137879372e-03 3.308731247670948505e-04 3.308731247670948505e-04 8.219960145652294159e-04 8.219960145652294159e-04
1.096000000000000000e+03 1.096000000000000000e+04 9.221233194693922997e-04 9.221233194693922997e-04 4.268544143997132778e-04 4.268544143997132778e-04 3.082262119278311729e-04 3.082262119278311729e-04
1.114000000000000000e+03 1.114000000000000000e+04 7.139685330912470818e-04 7.139685330912470818e-04 3.247810527682304382e-04 3.247810527682304382e-04 2.362304221605882049e-04 2.362304221605882049e-04
1.133000000000000000e+03 1.133000000000000000e+04 1.065311604179441929e-03 1.065311604179441929e-03 3.075435815844684839e-04 3.075435815844684839e-04 2.932189381681382656e-04 2.932189381681382656e-04
1.152000000000000000e+03 1.152000000000000000e+04 7.287060143426060677e-04 7.287060143426060677e-04 3.171572752762585878e-04 3.171572752762585878e-04 3.078199515584856272e-04 3.078199515584856272e-04
1.171000000000000000e+03 1.171000000000000000e+04 9.270666632801294327e-04 9.270666632801294327e-04 3.616655885707587004e-04 3.616655885707587004e-04 2.413911279290914536e-04 2.413911279290914536e-04
1.190000000000000000e+03 1.190000000000000000e+04 7.427417440339922905e-04 7.427417440339922905e-04 2.844079863280057907e-04 2.844079863280057907e-04 2.578279236331582069e-04 2.578279236331582069e-04
1.210000000000000000e+03 1.210000000000000000e+04 7.518850034102797508e-04 7.518850034102797508e-04 3.859362914226949215e-04 3.859362914226949215e-04 3.849737695418298244e-04 3.849737695418298244e-04
1.230000000000000000e+03 1.230000000000000000e+04 6.937531870789825916e-04 6.937531870789825916e-04 3.229561261832714081e-04 3.229561261832714081e-04 2.346414548810571432e-04 2.346414548810571432e-04
1.251000000000000000e+03 1.251000000000000000e+04 9.683141252025961876e-04 9.683141252025961876e-04 3.526520158629864454e-04 3.526520158629864454e-04 3.672472084872424603e-04 3.672472084872424603e-04
1.271000000000000000e+03 1.271000000000000000e+04 6.604011869058012962e-04 6.604011869058012962e-04 3.500520251691341400e-04 3.500520251691341400e-04 2.314390440005809069e-04 2.314390440005809069e-04
1.292000000000000000e+03 1.292000000000000000e+04 1.008922467008233070e-03 1.008922467008233070e-03 2.628318907227367163e-04 2.628318907227367163e-04 4.086735425516963005e-04 4.086735425516963005e-04
1.314000000000000000e+03 1.314000000000000000e+04 8.746175444684922695e-04 8.746175444684922695e-04 3.432944067753851414e-04 3.432944067753851414e-04 2.340551000088453293e-04 2.340551000088453293e-04
1.336000000000000000e+03 1.336000000000000000e+04 6.512590916827321053e-04 6.512590916827321053e-04 3.209237183909863234e-04 3.209237183909863234e-04 3.056071582250297070e-04 3.056071582250297070e-04
1.358000000000000000e+03 1.358000000000000000e+04 8.779326453804969788e-04 8.779326453804969788e-04 2.861755783669650555e-04 2.861755783669650555e-04 3.967681550420820713e-04 3.967681550420820713e-04
1.381000000000000000e+03 1.381000000000000000e+04 9.288000874221324921e-04 9.288000874221324921e-04 2.853580517694354057e-04 2.853580517694354057e-04 2.604930778034031391e-04 2.604930778034031391e-04
1.403000000000000000e+03 1.403000000000000000e+04 7.005392108112573624e-04 7.005392108112573624e-04 2.615482080727815628e-04 2.615482080727815628e-04 2.889650349970906973e-04 2.889650349970906973e-04
1.427000000000000000e+03 1.427000000000000000e+04 5.848878063261508942e-04 5.848878063261508942e-04 2.487747697159647942e-04 2.487747697159647942e-04 2.770469291135668755e-04 2.770469291135668755e-04
1.450000000000000000e+03 1.450000000000000000e+04 7.383633637800812721e-04 7.383633637800812721e-04 2.778859925456345081e-04 2.778859925456345081e-04 2.228334342362359166e-04 2.228334342362359166e-04
1.475000000000000000e+03 1.475000000000000000e+04 8.711235132068395615e-04 8.711235132068395615e-04 2.371026057517156005e-04 2.371026057517156005e-04 2.726040547713637352e-04 2.726040547713637352e-04
1.499000000000000000e+03 1.499000000000000000e+04 6.372322095558047295e-04 6.372322095558047295e-04 2.509637852199375629e-04 2.509637852199375629e-04 2.487335586920380592e-04 2.487335586920380592e-04
1.524000000000000000e+03 1.524000000000000000e+04 6.359136896207928658e-04 6.359136896207928658e-04 2.281798806507140398e-04 2.281798806507140398e-04 1.726117625366896391e-04 1.726117625366896391e-04
1.549000000000000000e+03 1.549000000000000000e+04 5.311739514581859112e-04 5.311739514581859112e-04 2.859393716789782047e-04 2.859393716789782047e-04 2.057922392850741744e-04 2.057922392850741744e-04
1.575000000000000000e+03 1.575000000000000000e+04 6.096002180129289627e-04 6.096002180129289627e-04 1.899314811453223228e-04 1.899314811453223228e-04 5.352556472644209862e-04 5.352556472644209862e-04
1.601000000000000000e+03 1.601000000000000000e+04 6.850286154076457024e-04 6.850286154076457024e-04 2.226775104645639658e-04 2.226775104645639658e-04 2.120618009939789772e-04 2.120618009939789772e-04
1.628000000000000000e+03 1.628000000000000000e+04 7.718559936620295048e-04 7.718559936620295048e-04 2.962518483400344849e-04 2.962518483400344849e-04 1.506523694843053818e-04 1.506523694843053818e-04
1.655000000000000000e+03 1.655000000000000000e+04 6.419473793357610703e-04 6.419473793357610703e-04 2.461926778778433800e-04 2.461926778778433800e-04 3.037193091586232185e-04 3.037193091586232185e-04
1.682000000000000000e+03 1.682000000000000000e+04 5.708910757675766945e-04 5.708910757675766945e-04 1.928124111145734787e-04 1.928124111145734787e-04 1.589347666595131159e-04 1.589347666595131159e-04
1.710000000000000000e+03 1.710000000000000000e+04 8.775756577961146832e-04 8.775756577961146832e-04 2.176400885218754411e-04 2.176400885218754411e-04 3.360073897056281567e-04 3.360073897056281567e-04
1.739000000000000000e+03 1.739000000000000000e+04 5.633383989334106445e-04 5.633383989334106445e-04 2.034660719800740480e-04 2.034660719800740480e-04 1.618208771105855703e-04 1.618208771105855703e-04
1.768000000000000000e+03 1.768000000000000000e+04 5.820282967761158943e-04 5.820282967761158943e-04 1.907164405565708876e-04 1.907164405565708876e-04 2.217276341980323195e-04 2.217276341980323195e-04
1.797000000000000000e+03 1.797000000000000000e+04 5.157366394996643066e-04 5.157366394996643066e-04 1.947892887983471155e-04 1.947892887983471155e-04 3.197815385647118092e-04 3.197815385647118092e-04
1.827000000000000000e+03 1.827000000000000000e+04 4.964423133060336113e-04 4.964423133060336113e-04 2.345601096749305725e-04 2.345601096749305725e-04 1.676235260674729943e-04 1.676235260674729943e-04
1.857000000000000000e+03 1.857000000000000000e+04 5.367417470552027225e-04 5.367417470552027225e-04 1.691124925855547190e-04 1.691124925855547190e-04 3.418753040023148060e-04 3.418753040023148060e-04
1.888000000000000000e+03 1.888000000000000000e+04 5.886682774871587753e-04 5.886682774871587753e-04 2.023181295953691006e-04 2.023181295953691006e-04 1.395923318341374397e-04 1.395923318341374397e-04
1.919000000000000000e+03 1.919000000000000000e+04 5.352069274522364140e-04 5.352069274522364140e-04 1.986553106689825654e-04 1.986553106689825654e-04 1.578702795086428523e-04 1.578702795086428523e-04
1.951000000000000000e+03 1.951000000000000000e+04 5.243156338110566139e-04 5.243156338110566139e-04 1.568479492561891675e-04 1.568479492561891675e-04 3.605257952585816383e-04 3.605257952585816383e-04
1.984000000000000000e+03 1.984000000000000000e+04 4.891473799943923950e-04 4.891473799943923950e-04 2.002591791097074747e-04 2.002591791097074747e-04 1.291081425733864307e-04 1.291081425733864307e-04
2.017000000000000000e+03 2.017000000000000000e+04 6.232330342754721642e-04 6.232330342754721642e-04 2.020314423134550452e-04 2.020314423134550452e-04 1.583413977641612291e-04 1.583413977641612291e-04
2.050000000000000000e+03 2.050000000000000000e+04 6.231050938367843628e-04 6.231050938367843628e-04 1.723178575048223138e-04 1.723178575048223138e-04 1.331308303633704782e-04 1.331308303633704782e-04
2.084000000000000000e+03 2.084000000000000000e+04 8.071296615526080132e-04 8.071296615526080132e-04 2.464335120748728514e-04 2.464335120748728514e-04 2.922395942732691765e-04 2.922395942732691765e-04
2.119000000000000000e+03 2.119000000000000000e+04 5.931674968451261520e-04 5.931674968451261520e-04 1.582474797032773495e-04 1.582474797032773495e-04 1.209059555549174547e-04 1.209059555549174547e-04
2.154000000000000000e+03 2.154000000000000000e+04 4.748009378090500832e-04 4.748009378090500832e-04 1.761975872796028852e-04 1.761975872796028852e-04 1.211712224176153541e-04 1.211712224176153541e-04
2.190000000000000000e+03 2.190000000000000000e+04 5.783025990240275860e-04 5.783025990240275860e-04 1.399542088620364666e-04 1.399542088620364666e-04 1.541707315482199192e-04 1.541707315482199192e-04
2.226000000000000000e+03 2.226000000000000000e+04 5.022867699153721333e-04 5.022867699153721333e-04 1.400322362314909697e-04 1.400322362314909697e-04 1.245557214133441448e-04 1.245557214133441448e-04
2.263000000000000000e+03 2.263000000000000000e+04 6.152311689220368862e-04 6.152311689220368862e-04 1.427766692359000444e-04 1.427766692359000444e-04 1.859764597611501813e-04 1.859764597611501813e-04
2.301000000000000000e+03 2.301000000000000000e+04 4.575221682898700237e-04 4.575221682898700237e-04 1.642434363020583987e-04 1.642434363020583987e-04 3.318162926007062197e-04 3.318162926007062197e-04
2.339000000000000000e+03 2.339000000000000000e+04 4.452695138752460480e-04 4.452695138752460480e-04 1.247545442311093211e-04 1.247545442311093211e-04 1.402559282723814249e-04 1.402559282723814249e-04
2.378000000000000000e+03 2.378000000000000000e+04 4.063448286615312099e-04 4.063448286615312099e-04 1.408760726917535067e-04 1.408760726917535067e-04 2.751919964794069529e-04 2.751919964794069529e-04
2.417000000000000000e+03 2.417000000000000000e+04 3.738180093932896852e-04 3.738180093932896852e-04 1.322177995461970568e-04 1.322177995461970568e-04 1.198741374537348747e-04 1.198741374537348747e-04
2.457000000000000000e+03 2.457000000000000000e+04 4.914465826004743576e-04 4.914465826004743576e-04 1.512408198323100805e-04 1.512408198323100805e-04 2.343591331737115979e-04 2.343591331737115979e-04
2.498000000000000000e+03 2.498000000000000000e+04 4.460863710846751928e-04 4.460863710846751928e-04 1.226957974722608924e-04 1.226957974722608924e-04 1.523606770206242800e-04 1.523606770206242800e-04
2.540000000000000000e+03 2.540000000000000000e+04 6.780935218557715416e-04 6.780935218557715416e-04 1.273041125386953354e-04 1.273041125386953354e-04 1.147625152952969074e-04 1.147625152952969074e-04
2.582000000000000000e+03 2.582000000000000000e+04 7.010455010458827019e-04 7.010455010458827019e-04 1.328573853243142366e-04 1.328573853243142366e-04 1.496177865192294121e-04 1.496177865192294121e-04
2.625000000000000000e+03 2.625000000000000000e+04 4.999480443075299263e-04 4.999480443075299263e-04 1.353840925730764866e-04 1.353840925730764866e-04 9.475049591856077313e-05 9.475049591856077313e-05
2.668000000000000000e+03 2.668000000000000000e+04 4.376225406304001808e-04 4.376225406304001808e-04 1.581979886395856738e-04 1.581979886395856738e-04 1.210947084473446012e-04 1.210947084473446012e-04
2.713000000000000000e+03 2.713000000000000000e+04 3.487639478407800198e-04 3.487639478407800198e-04 1.412877172697335482e-04 1.412877172697335482e-04 2.100150450132787228e-04 2.100150450132787228e-04
2.758000000000000000e+03 2.758000000000000000e+04 6.360852858051657677e-04 6.360852858051657677e-04 1.295311085414141417e-04 1.295311085414141417e-04 1.947432901943102479e-04 1.947432901943102479e-04
2.804000000000000000e+03 2.804000000000000000e+04 4.747188650071620941e-04 4.747188650071620941e-04 1.434214063920080662e-04 1.434214063920080662e-04 2.615341218188405037e-04 2.615341218188405037e-04
2.850000000000000000e+03 2.850000000000000000e+04 3.496921272017061710e-04 3.496921272017061710e-04 1.463124353904277086e-04 1.463124353904277086e-04 1.657024695305153728e-04 1.657024695305153728e-04
2.897000000000000000e+03 2.897000000000000000e+04 3.229579306207597256e-04 3.229579306207597256e-04 1.263376325368881226e-04 1.263376325368881226e-04 9.402328578289598227e-05 9.402328578289598227e-05
2.946000000000000000e+03 2.946000000000000000e+04 3.959159366786479950e-04 3.959159366786479950e-04 9.688372665550559759e-05 9.688372665550559759e-05 9.316598880104720592e-05 9.316598880104720592e-05
2.994000000000000000e+03 2.994000000000000000e+04 3.880595031660050154e-04 3.880595031660050154e-04 1.875329471658915281e-04 1.875329471658915281e-04 8.333982987096533179e-05 8.333982987096533179e-05
3.044000000000000000e+03 3.044000000000000000e+04 3.927684156224131584e-04 3.927684156224131584e-04 1.062704104697331786e-04 1.062704104697331786e-04 9.900328586809337139e-05 9.900328586809337139e-05
3.095000000000000000e+03 3.095000000000000000e+04 3.713422338478267193e-04 3.713422338478267193e-04 1.070081198122352362e-04 1.070081198122352362e-04 7.563199324067682028e-05 7.563199324067682028e-05
3.146000000000000000e+03 3.146000000000000000e+04 4.859099281020462513e-04 4.859099281020462513e-04 1.007997707347385585e-04 1.007997707347385585e-04 1.143059198511764407e-04 1.143059198511764407e-04
3.198000000000000000e+03 3.198000000000000000e+04 3.444028843659907579e-04 3.444028843659907579e-04 1.035911991493776441e-04 1.035911991493776441e-04 1.403525820933282375e-04 1.403525820933282375e-04
3.252000000000000000e+03 3.252000000000000000e+04 5.809462163597345352e-04 5.809462163597345352e-04 1.096727064577862620e-04 1.096727064577862620e-04 1.427550887456163764e-04 1.427550887456163764e-04
3.306000000000000000e+03 3.306000000000000000e+04 4.334357217885553837e-04 4.334357217885553837e-04 1.087568671209737659e-04 1.087568671209737659e-04 1.610676990821957588e-04 1.610676990821957588e-04
3.360000000000000000e+03 3.360000000000000000e+04 3.109859535470604897e-04 3.109859535470604897e-04 1.069340505637228489e-04 1.069340505637228489e-04 8.403855463257059455e-05 8.403855463257059455e-05
3.416000000000000000e+03 3.416000000000000000e+04 4.309648065827786922e-04 4.309648065827786922e-04 9.247183334082365036e-05 9.247183334082365036e-05 7.721244764979928732e-05 7.721244764979928732e-05
3.473000000000000000e+03 3.473000000000000000e+04 3.314524074085056782e-04 3.314524074085056782e-04 9.260389197152107954e-05 9.260389197152107954e-05 7.708732300670817494e-05 7.708732300670817494e-05
3.531000000000000000e+03 3.531000000000000000e+04 3.912768443115055561e-04 3.912768443115055561e-04 8.232904656324535608e-05 8.232904656324535608e-05 1.103574468288570642e-04 1.103574468288570642e-04
3.589000000000000000e+03 3.589000000000000000e+04 4.694361123256385326e-04 4.694361123256385326e-04 9.681226219981908798e-05 9.681226219981908798e-05 1.813559065340086818e-04 1.813559065340086818e-04
3.649000000000000000e+03 3.649000000000000000e+04 3.026921185664832592e-04 3.026921185664832592e-04 1.021162679535336792e-04 1.021162679535336792e-04 1.037629554048180580e-04 1.037629554048180580e-04
3.710000000000000000e+03 3.710000000000000000e+04 3.202178922947496176e-04 3.202178922947496176e-04 1.133804980781860650e-04 1.133804980781860650e-04 2.430378663120791316e-04 2.430378663120791316e-04
3.771000000000000000e+03 3.771000000000000000e+04 3.689423028845340014e-04 3.689423028845340014e-04 9.099494491238147020e-05 9.099494491238147020e-05 1.228341425303369761e-04 1.228341425303369761e-04
3.834000000000000000e+03 3.834000000000000000e+04 2.641515166033059359e-04 2.641515166033059359e-04 1.772156974766403437e-04 1.772156974766403437e-04 1.024487282847985625e-04 1.024487282847985625e-04
3.897000000000000000e+03 3.897000000000000000e+04 3.976796288043260574e-04 3.976796288043260574e-04 9.382981806993484497e-05 9.382981806993484497e-05 8.389401045860722661e-05 8.389401045860722661e-05
3.962000000000000000e+03 3.962000000000000000e+04 2.680685138329863548e-04 2.680685138329863548e-04 9.791531192604452372e-05 9.791531192604452372e-05 6.156347808428108692e-05 6.156347808428108692e-05
4.028000000000000000e+03 4.028000000000000000e+04 2.442980767227709293e-04 2.442980767227709293e-04 7.268045737873762846e-05 7.268045737873762846e-05 8.807747508399188519e-05 8.807747508399188519e-05
4.095000000000000000e+03 4.095000000000000000e+04 3.417050174903124571e-04 3.417050174903124571e-04 6.614180165342986584e-05 6.614180165342986584e-05 1.098921275115571916e-04 1.098921275115571916e-04
4.163000000000000000e+03 4.163000000000000000e+04 2.836895291693508625e-04 2.836895291693508625e-04 6.522383773699402809e-05 6.522383773699402809e-05 1.165394205600023270e-04 1.165394205600023270e-04
4.232000000000000000e+03 4.232000000000000000e+04 4.254484665580093861e-04 4.254484665580093861e-04 7.176492363214492798e-05 7.176492363214492798e-05 1.033710432238876820e-04 1.033710432238876820e-04
4.302000000000000000e+03 4.302000000000000000e+04 3.941549221053719521e-04 3.941549221053719521e-04 7.284391904249787331e-05 7.284391904249787331e-05 6.037529965396970510e-05 6.037529965396970510e-05
4.374000000000000000e+03 4.374000000000000000e+04 2.600405132398009300e-04 2.600405132398009300e-04 6.410416244762018323e-05 6.410416244762018323e-05 1.148776646004989743e-04 1.148776646004989743e-04
4.446000000000000000e+03 4.446000000000000000e+04 2.866944996640086174e-04 2.866944996640086174e-04 8.925508882384747267e-05 8.925508882384747267e-05 6.584587390534579754e-05 6.584587390534579754e-05
4.520000000000000000e+03 4.520000000000000000e+04 3.280515957158058882e-04 3.280515957158058882e-04 6.210095307324081659e-05 6.210095307324081659e-05 6.257013592403382063e-05 6.257013592403382063e-05
4.595000000000000000e+03 4.595000000000000000e+04 3.212738956790417433e-04 3.212738956790417433e-04 6.276680505834519863e-05 6.276680505834519863e-05 9.013123053591698408e-05 9.013123053591698408e-05
4.672000000000000000e+03 4.672000000000000000e+04 2.618609578348696232e-04 2.618609578348696232e-04 5.625247285934165120e-05 5.625247285934165120e-05 4.567179712466895580e-05 4.567179712466895580e-05
4.749000000000000000e+03 4.749000000000000000e+04 3.395127132534980774e-04 3.395127132534980774e-04 7.266167085617780685e-05 7.266167085617780685e-05 8.976913522928953171e-05 8.976913522928953171e-05
4.828000000000000000e+03 4.828000000000000000e+04 4.008599207736551762e-04 4.008599207736551762e-04 7.514658500440418720e-05 7.514658500440418720e-05 7.911545981187373400e-05 7.911545981187373400e-05
4.908000000000000000e+03 4.908000000000000000e+04 2.728830440901219845e-04 2.728830440901219845e-04 1.126593269873410463e-04 1.126593269873410463e-04 1.187746820505708456e-04 1.187746820505708456e-04
4.990000000000000000e+03 4.990000000000000000e+04 2.984076272696256638e-04 2.984076272696256638e-04 6.536905129905790091e-05 6.536905129905790091e-05 4.490048740990459919e-05 4.490048740990459919e-05
5.073000000000000000e+03 5.073000000000000000e+04 2.994045207742601633e-04 2.994045207742601633e-04 8.277500455733388662e-05 8.277500455733388662e-05 1.233530783792957664e-04 1.233530783792957664e-04
5.157000000000000000e+03 5.157000000000000000e+04 2.491492778062820435e-04 2.491492778062820435e-04 7.144113624235615134e-05 7.144113624235615134e-05 5.803796375403180718e-05 5.803796375403180718e-05
5.243000000000000000e+03 5.243000000000000000e+04 2.077246026601642370e-04 2.077246026601642370e-04 7.452433783328160644e-05 7.452433783328160644e-05 5.554190283874049783e-05 5.554190283874049783e-05
5.330000000000000000e+03 5.330000000000000000e+04 2.126415492966771126e-04 2.126415492966771126e-04 5.945047450950369239e-05 5.945047450950369239e-05 5.552346920012496412e-05 5.552346920012496412e-05
5.418000000000000000e+03 5.418000000000000000e+04 1.951655576704069972e-04 1.951655576704069972e-04 6.005050818203017116e-05 6.005050818203017116e-05 5.078798858448863029e-05 5.078798858448863029e-05
5.508000000000000000e+03 5.508000000000000000e+04 3.250137961003929377e-04 3.250137961003929377e-04 6.309121818048879504e-05 6.309121818048879504e-05 3.666563134174793959e-05 3.666563134174793959e-05
5.600000000000000000e+03 5.600000000000000000e+04 2.136235707439482212e-04 2.136235707439482212e-04 5.381166556617245078e-05 5.381166556617245078e-05 3.848694905173033476e-05 3.848694905173033476e-05
5.693000000000000000e+03 5.693000000000000000e+04 2.931697817984968424e-04 2.931697817984968424e-04 6.049796866136603057e-05 6.049796866136603057e-05 1.034279557643458247e-04 1.034279557643458247e-04
5.787000000000000000e+03 5.787000000000000000e+04 2.623270556796342134e-04 2.623270556796342134e-04 7.026767707429826260e-05 7.026767707429826260e-05 4.441306737135164440e-05 4.441306737135164440e-05
5.883000000000000000e+03 5.883000000000000000e+04 2.546903560869395733e-04 2.546903560869395733e-04 8.737844473216682673e-05 8.737844473216682673e-05 5.955052256467752159e-05 5.955052256467752159e-05
5.981000000000000000e+03 5.981000000000000000e+04 1.972076279344037175e-04 1.972076279344037175e-04 4.558975706459023058e-05 4.558975706459023058e-05 6.274781480897217989e-05 6.274781480897217989e-05
6.080000000000000000e+03 6.080000000000000000e+04 2.618550497572869062e-04 2.618550497572869062e-04 4.809356323676183820e-05 4.809356323676183820e-05 7.061536598484963179e-05 7.061536598484963179e-05
6.181000000000000000e+03 6.181000000000000000e+04 2.617229183670133352e-04 2.617229183670133352e-04 4.373595584183931351e-05 4.373595584183931351e-05 3.441854642005637288e-05 3.441854642005637288e-05
6.284000000000000000e+03 6.284000000000000000e+04 2.496562374290078878e-04 2.496562374290078878e-04 6.461983866756781936e-05 6.461983866756781936e-05 4.513564635999500751e-05 4.513564635999500751e-05
6.389000000000000000e+03 6.389000000000000000e+04 2.889116876758635044e-04 2.889116876758635044e-04 6.989009852986782789e-05 6.989009852986782789e-05 4.354905468062497675e-05 4.354905468062497675e-05
6.495000000000000000e+03 6.495000000000000000e+04 2.119948621839284897e-04 2.119948621839284897e-04 4.989467197447083890e-05 4.989467197447083890e-05 3.374261723365634680e-05 3.374261723365634680e-05
6.602000000000000000e+03 6.602000000000000000e+04 1.722054439596831799e-04 1.722054439596831799e-04 4.901566717308014631e-05 4.901566717308014631e-05 7.584338163724169135e-05 7.584338163724169135e-05
6.712000000000000000e+03 6.712000000000000000e+04 1.950103905983269215e-04 1.950103905983269215e-04 7.860650657676160336e-05 7.860650657676160336e-05 5.010910899727605283e-05 5.010910899727605283e-05
6.824000000000000000e+03 6.824000000000000000e+04 2.049872127827256918e-04 2.049872127827256918e-04 8.068238093983381987e-05 8.068238093983381987e-05 3.590256892493925989e-05 3.590256892493925989e-05
6.937000000000000000e+03 6.937000000000000000e+04 2.694289432838559151e-04 2.694289432838559151e-04 6.537140143336728215e-05 6.537140143336728215e-05 4.462354263523593545e-05 4.462354263523593545e-05
7.052000000000000000e+03 7.052000000000000000e+04 1.942302042152732611e-04 1.942302042152732611e-04 4.197369707981124520e-05 4.197369707981124520e-05 3.288696461822837591e-05 3.288696461822837591e-05
7.169000000000000000e+03 7.169000000000000000e+04 2.623440232127904892e-04 2.623440232127904892e-04 5.029216845287010074e-05 5.029216845287010074e-05 5.633254841086454690e-05 5.633254841086454690e-05
7.288000000000000000e+03 7.288000000000000000e+04 2.703092177398502827e-04 2.703092177398502827e-04 6.116319127613678575e-05 6.116319127613678575e-05 4.236213862895965576e-05 4.236213862895965576e-05
7.409000000000000000e+03 7.409000000000000000e+04 2.423263504169881344e-04 2.423263504169881344e-04 5.772112490376457572e-05 5.772112490376457572e-05 3.433982783462852240e-05 3.433982783462852240e-05
7.532000000000000000e+03 7.532000000000000000e+04 1.616751542314887047e-04 1.616751542314887047e-04 4.657538374885916710e-05 4.657538374885916710e-05 4.162343975622206926e-05 4.162343975622206926e-05
7.658000000000000000e+03 7.658000000000000000e+04 1.875500020105391741e-04 1.875500020105391741e-04 7.961355731822550297e-05 7.961355731822550297e-05 4.038389670313335955e-05 4.038389670313335955e-05
7.785000000000000000e+03 7.785000000000000000e+04 1.607202866580337286e-04 1.607202866580337286e-04 5.521270213648676872e-05 5.521270213648676872e-05 9.330648754257708788e-05 9.330648754257708788e-05
7.914000000000000000e+03 7.914000000000000000e+04 1.583817065693438053e-04 1.583817065693438053e-04 7.163436384871602058e-05 7.163436384871602058e-05 6.397713150363415480e-05 6.397713150363415480e-05
8.045000000000000000e+03 8.045000000000000000e+04 1.658592955209314823e-04 1.658592955209314823e-04 4.263301525497809052e-05 4.263301525497809052e-05 3.310577449155971408e-05 3.310577449155971408e-05
8.179000000000000000e+03 8.179000000000000000e+04 1.385192445013672113e-04 1.385192445013672113e-04 7.550739974249154329e-05 7.550739974249154329e-05 6.234871398191899061e-05 6.234871398191899061e-05
8.315000000000000000e+03 8.315000000000000000e+04 1.714138925308361650e-04 1.714138925308361650e-04 4.177189111942425370e-05 4.177189111942425370e-05 3.597713657654821873e-05 3.597713657654821873e-05
8.453000000000000000e+03 8.453000000000000000e+04 1.824439386837184429e-04 1.824439386837184429e-04 5.000945384381338954e-05 5.000945384381338954e-05 5.998519554850645363e-05 5.998519554850645363e-05
8.593000000000000000e+03 8.593000000000000000e+04 1.542472455184906721e-04 1.542472455184906721e-04 5.320450145518407226e-05 5.320450145518407226e-05 2.505084921722300351e-05 2.505084921722300351e-05
8.736000000000000000e+03 8.736000000000000000e+04 1.330083759967237711e-04 1.330083759967237711e-04 8.446237916359677911e-05 8.446237916359677911e-05 5.608430365100502968e-05 5.608430365100502968e-05
8.881000000000000000e+03 8.881000000000000000e+04 1.403953938279300928e-04 1.403953938279300928e-04 4.040101703139953315e-05 4.040101703139953315e-05 3.493946132948622108e-05 3.493946132948622108e-05
9.029000000000000000e+03 9.029000000000000000e+04 1.916059118229895830e-04 1.916059118229895830e-04 4.895975143881514668e-05 4.895975143881514668e-05 3.603287041187286377e-05 3.603287041187286377e-05
9.179000000000000000e+03 9.179000000000000000e+04 1.381978217978030443e-04 1.381978217978030443e-04 6.433937232941389084e-05 6.433937232941389084e-05 9.242325177183374763e-05 9.242325177183374763e-05
9.331000000000000000e+03 9.331000000000000000e+04 1.983286201721057296e-04 1.983286201721057296e-04 4.079491918673738837e-05 4.079491918673738837e-05 2.562481495260726660e-05 2.562481495260726660e-05
9.486000000000000000e+03 9.486000000000000000e+04 2.024889981839805841e-04 2.024889981839805841e-04 5.353617962100543082e-05 5.353617962100543082e-05 2.617841164465062320e-05 2.617841164465062320e-05
9.644000000000000000e+03 9.644000000000000000e+04 1.212135975947603583e-04 1.212135975947603583e-04 4.717954288935288787e-05 4.717954288935288787e-05 4.162506957072764635e-05 4.162506957072764635e-05
9.804000000000000000e+03 9.804000000000000000e+04 1.722822926240041852e-04 1.722822926240041852e-04 3.202903462806716561e-05 3.202903462806716561e-05 3.969773024437017739e-05 3.969773024437017739e-05
9.967000000000000000e+03 9.967000000000000000e+04 1.673365186434239149e-04 1.673365186434239149e-04 4.171659384155645967e-05 4.171659384155645967e-05 6.975326687097549438e-05 6.975326687097549438e-05
1.013200000000000000e+04 1.013200000000000000e+05 1.941733644343912601e-04 1.941733644343912601e-04 4.455722955754026771e-05 4.455722955754026771e-05 1.736358899506740272e-05 1.736358899506740272e-05
1.030000000000000000e+04 1.030000000000000000e+05 1.889608975034207106e-04 1.889608975034207106e-04 3.386509342817589641e-05 3.386509342817589641e-05 3.739260137081146240e-05 3.739260137081146240e-05
1.047100000000000000e+04 1.047100000000000000e+05 1.679885026533156633e-04 1.679885026533156633e-04 3.313542765681631863e-05 3.313542765681631863e-05 4.425959195941686630e-05 4.425959195941686630e-05
1.064500000000000000e+04 1.064500000000000000e+05 1.390309771522879601e-04 1.390309771522879601e-04 3.873616515193134546e-05 3.873616515193134546e-05 1.895806599350180477e-05 1.895806599350180477e-05
1.082200000000000000e+04 1.082200000000000000e+05 1.507298729848116636e-04 1.507298729848116636e-04 3.772659692913293839e-05 3.772659692913293839e-05 3.857434057863429189e-05 3.857434057863429189e-05
1.100200000000000000e+04 1.100200000000000000e+05 1.238878176081925631e-04 1.238878176081925631e-04 7.350929081439971924e-05 7.350929081439971924e-05 3.942436887882649899e-05 3.942436887882649899e-05
1.118500000000000000e+04 1.118500000000000000e+05 1.374274725094437599e-04 1.374274725094437599e-04 4.134174378123134375e-05 4.134174378123134375e-05 2.237777880509383976e-05 2.237777880509383976e-05
1.137000000000000000e+04 1.137000000000000000e+05 1.348224177490919828e-04 1.348224177490919828e-04 3.446402115514501929e-05 3.446402115514501929e-05 1.826081279432401061e-05 1.826081279432401061e-05
1.155900000000000000e+04 1.155900000000000000e+05 1.237288233824074268e-04 1.237288233824074268e-04 3.664481118903495371e-05 3.664481118903495371e-05 1.515241001470712945e-05 1.515241001470712945e-05
1.175100000000000000e+04 1.175100000000000000e+05 1.079844951163977385e-04 1.079844951163977385e-04 2.392441456322558224e-05 2.392441456322558224e-05 6.650001159869134426e-05 6.650001159869134426e-05
1.194600000000000000e+04 1.194600000000000000e+05 1.477926125517114997e-04 1.477926125517114997e-04 4.229603291605599225e-05 4.229603291605599225e-05 3.558277603588066995e-05 3.558277603588066995e-05
1.214500000000000000e+04 1.214500000000000000e+05 1.678363187238574028e-04 1.678363187238574028e-04 3.428765921853482723e-05 3.428765921853482723e-05 6.993164424784481525e-05 6.993164424784481525e-05
1.234600000000000000e+04 1.234600000000000000e+05 1.128707735915668309e-04 1.128707735915668309e-04 2.573661549831740558e-05 2.573661549831740558e-05 1.467899710405617952e-05 1.467899710405617952e-05
1.255100000000000000e+04 1.255100000000000000e+05 1.131322860601358116e-04 1.131322860601358116e-04 2.883703018596861511e-05 2.883703018596861511e-05 2.438581032038200647e-05 2.438581032038200647e-05
1.276000000000000000e+04 1.276000000000000000e+05 1.188662135973572731e-04 1.188662135973572731e-04 4.575557250063866377e-05 4.575557250063866377e-05 1.411848461430054158e-05 1.411848461430054158e-05
1.297200000000000000e+04 1.297200000000000000e+05 9.795514779398217797e-05 9.795514779398217797e-05 2.849532393156550825e-05 2.849532393156550825e-05 5.036995571572333574e-05 5.036995571572333574e-05
1.318700000000000000e+04 1.318700000000000000e+05 1.744773180689662695e-04 1.744773180689662695e-04 2.935913835244718939e-05 2.935913835244718939e-05 3.022484270331915468e-05 3.022484270331915468e-05
1.340600000000000000e+04 1.340600000000000000e+05 1.110232842620462179e-04 1.110232842620462179e-04 3.932330218958668411e-05 3.932330218958668411e-05 5.246042928774841130e-05 5.246042928774841130e-05
1.362900000000000000e+04 1.362900000000000000e+05 1.139250816777348518e-04 1.139250816777348518e-04 2.679841418284922838e-05 2.679841418284922838e-05 3.361932249390520155e-05 3.361932249390520155e-05
1.385500000000000000e+04 1.385500000000000000e+05 1.480425416957587004e-04 1.480425416957587004e-04 3.719364758580923080e-05 3.719364758580923080e-05 1.223211256728973240e-05 1.223211256728973240e-05
1.408500000000000000e+04 1.408500000000000000e+05 1.090716978069394827e-04 1.090716978069394827e-04 3.201172148692421615e-05 3.201172148692421615e-05 6.513168773381039500e-05 6.513168773381039500e-05
1.431900000000000000e+04 1.431900000000000000e+05 8.065401925705373287e-05 8.065401925705373287e-05 3.385485251783393323e-05 3.385485251783393323e-05 2.803679672069847584e-05 2.803679672069847584e-05
1.455700000000000000e+04 1.455700000000000000e+05 8.137093391269445419e-05 8.137093391269445419e-05 3.818397090071812272e-05 3.818397090071812272e-05 5.041195254307240248e-05 5.041195254307240248e-05
1.479900000000000000e+04 1.479900000000000000e+05 9.829502960201352835e-05 9.829502960201352835e-05 6.366628804244101048e-05 6.366628804244101048e-05 1.554563641548156738e-05 1.554563641548156738e-05
1.504500000000000000e+04 1.504500000000000000e+05 1.347990619251504540e-04 1.347990619251504540e-04 2.826708441716618836e-05 2.826708441716618836e-05 2.959454650408588350e-05 2.959454650408588350e-05
1.529400000000000000e+04 1.529400000000000000e+05 1.135123457061126828e-04 1.135123457061126828e-04 4.522844756138511002e-05 4.522844756138511002e-05 1.021351272356696427e-05 1.021351272356696427e-05
1.554800000000000000e+04 1.554800000000000000e+05 1.261780998902395368e-04 1.261780998902395368e-04 2.404983933956827968e-05 2.404983933956827968e-05 1.858224277384579182e-05 1.858224277384579182e-05
1.580700000000000000e+04 1.580700000000000000e+05 1.321008603554219007e-04 1.321008603554219007e-04 4.261549474904313684e-05 4.261549474904313684e-05 1.771466304489877075e-05 1.771466304489877075e-05
1.606900000000000000e+04 1.606900000000000000e+05 1.314219261985272169e-04 1.314219261985272169e-04 4.464148514671251178e-05 4.464148514671251178e-05 1.086126576410606503e-05 1.086126576410606503e-05
1.633600000000000000e+04 1.633600000000000000e+05 7.681579154450446367e-05 7.681579154450446367e-05 3.405226016184315085e-05 3.405226016184315085e-05 1.430564861948369071e-05 1.430564861948369071e-05
1.660700000000000000e+04 1.660700000000000000e+05 7.616107177454978228e-05 7.616107177454978228e-05 2.970046443806495517e-05 2.970046443806495517e-05 1.373813393001910299e-05 1.373813393001910299e-05
1.688300000000000000e+04 1.688300000000000000e+05 1.011864442261867225e-04 1.011864442261867225e-04 2.162357668566983193e-05 2.162357668566983193e-05 9.972953193937428296e-06 9.972953193937428296e-06
1.716300000000000000e+04 1.716300000000000000e+05 9.035824768943712115e-05 9.035824768943712115e-05 2.814695835695602000e-05 2.814695835695602000e-05 8.600906767242122442e-06 8.600906767242122442e-06
1.744800000000000000e+04 1.744800000000000000e+05 1.031578867696225643e-04 1.031578867696225643e-04 1.936949047376401722e-05 1.936949047376401722e-05 2.180302180931903422e-05 2.180302180931903422e-05
1.773800000000000000e+04 1.773800000000000000e+05 9.716533531900495291e-05 9.716533531900495291e-05 2.270378536195494235e-05 2.270378536195494235e-05 1.080530455510597676e-05 1.080530455510597676e-05
1.803300000000000000e+04 1.803300000000000000e+05 9.956956637324765325e-05 9.956956637324765325e-05 1.809015338949393481e-05 1.809015338949393481e-05 8.748157597437966615e-06 8.748157597437966615e-06
1.833200000000000000e+04 1.833200000000000000e+05 1.342968898825347424e-04 1.342968898825347424e-04 2.352783849346451461e-05 2.352783849346451461e-05 1.614837856322992593e-05 1.614837856322992593e-05
1.863700000000000000e+04 1.863700000000000000e+05 8.807165431790053844e-05 8.807165431790053844e-05 2.489455437171272933e-05 2.489455437171272933e-05 1.511973187007242814e-05 1.511973187007242814e-05
1.894600000000000000e+04 1.894600000000000000e+05 1.169999013654887676e-04 1.169999013654887676e-04 1.768991205608472228e-05 1.768991205608472228e-05 3.245745028834789991e-05 3.245745028834789991e-05
1.926100000000000000e+04 1.926100000000000000e+05 7.323596219066530466e-05 7.323596219066530466e-05 1.982970934477634728e-05 1.982970934477634728e-05 7.778718099871184677e-06 7.778718099871184677e-06
1.958100000000000000e+04 1.958100000000000000e+05 7.977102359291166067e-05 7.977102359291166067e-05 3.670655860332772136e-05 3.670655860332772136e-05 1.133871955971699208e-05 1.133871955971699208e-05
1.990600000000000000e+04 1.990600000000000000e+05 9.590028639649972320e-05 9.590028639649972320e-05 2.404399856459349394e-05 2.404399856459349394e-05 3.201701474608853459e-05 3.201701474608853459e-05
2.023700000000000000e+04 2.023700000000000000e+05 8.641383465146645904e-05 8.641383465146645904e-05 1.655617961660027504e-05 1.655617961660027504e-05 9.779790161701384932e-06 9.779790161701384932e-06
2.057300000000000000e+04 2.057300000000000000e+05 7.186018774518743157e-05 7.186018774518743157e-05 1.591515865584369749e-05 1.591515865584369749e-05 2.040252911683637649e-05 2.040252911683637649e-05
2.091400000000000000e+04 2.091400000000000000e+05 1.176912483060732484e-04 1.176912483060732484e-04 1.465023888158611953e-05 1.465023888158611953e-05 6.757001756341196597e-06 6.757001756341196597e-06
2.126200000000000000e+04 2.126200000000000000e+05 8.993176015792414546e-05 8.993176015792414546e-05 1.683269692875910550e-05 1.683269692875910550e-05 1.058998532244004309e-05 1.058998532244004309e-05
2.161500000000000000e+04 2.161500000000000000e+05 8.753861766308546066e-05 8.753861766308546066e-05 2.596319973235949874e-05 2.596319973235949874e-05 1.129661723098251969e-05 1.129661723098251969e-05
2.197400000000000000e+04 2.197400000000000000e+05 7.452584395650774240e-05 7.452584395650774240e-05 1.610032268217764795e-05 1.610032268217764795e-05 1.006220463750651106e-05 1.006220463750651106e-05
2.233900000000000000e+04 2.233900000000000000e+05 6.918547296663746238e-05 6.918547296663746238e-05 2.195358320022933185e-05 2.195358320022933185e-05 6.449700322264106944e-06 6.449700322264106944e-06
2.271000000000000000e+04 2.271000000000000000e+05 1.194278811453841627e-04 1.194278811453841627e-04 4.290824290364980698e-05 4.290824290364980698e-05 6.349020168272545561e-06 6.349020168272545561e-06
2.308700000000000000e+04 2.308700000000000000e+05 7.180048851296305656e-05 7.180048851296305656e-05 1.237545620824676007e-05 1.237545620824676007e-05 7.297991032828576863e-06 7.297991032828576863e-06
2.347000000000000000e+04 2.347000000000000000e+05 7.758675928926095366e-05 7.758675928926095366e-05 1.512830294814193621e-05 1.512830294814193621e-05 1.173417786048958078e-05 1.173417786048958078e-05
2.386000000000000000e+04 2.386000000000000000e+05 5.811006121803075075e-05 5.811006121803075075e-05 1.535546471131965518e-05 1.535546471131965518e-05 1.250559762411285192e-05 1.250559762411285192e-05
2.425600000000000000e+04 2.425600000000000000e+05 7.102628296706825495e-05 7.102628296706825495e-05 1.406995852448744699e-05 1.406995852448744699e-05 7.330862445087404922e-06 7.330862445087404922e-06
2.465900000000000000e+04 2.465900000000000000e+05 8.075308141997084022e-05 8.075308141997084022e-05 1.080299989553168416e-05 1.080299989553168416e-05 1.487110966991167516e-05 1.487110966991167516e-05
2.506900000000000000e+04 2.506900000000000000e+05 9.763630077941343188e-05 9.763630077941343188e-05 1.189332215290050954e-05 1.189332215290050954e-05 3.790707705775275826e-05 3.790707705775275826e-05
2.548500000000000000e+04 2.548500000000000000e+05 8.325563248945400119e-05 8.325563248945400119e-05 4.085150430910289288e-05 4.085150430910289288e-05 3.466869020485319197e-05 3.466869020485319197e-05
2.590800000000000000e+04 2.590800000000000000e+05 8.119060657918453217e-05 8.119060657918453217e-05 1.800746395019814372e-05 1.800746395019814372e-05 5.608732408290961757e-06 5.608732408290961757e-06
2.633800000000000000e+04 2.633800000000000000e+05 6.950953684281557798e-05 6.950953684281557798e-05 5.008403968531638384e-05 5.008403968531638384e-05 5.312978828442282975e-05 5.312978828442282975e-05
2.677600000000000000e+04 2.677600000000000000e+05 5.156819679541513324e-05 5.156819679541513324e-05 9.767427400220185518e-06 9.767427400220185518e-06 5.925402547291014344e-06 5.925402547291014344e-06
2.722000000000000000e+04 2.722000000000000000e+05 6.249605212360620499e-05 6.249605212360620499e-05 1.840838012867607176e-05 1.840838012867607176e-05 6.461096290877321735e-06 6.461096290877321735e-06
2.767200000000000000e+04 2.767200000000000000e+05 5.875963688595220447e-05 5.875963688595220447e-05 1.099532710213679820e-05 1.099532710213679820e-05 7.667819772905204445e-06 7.667819772905204445e-06
2.813200000000000000e+04 2.813200000000000000e+05 1.003365032374858856e-04 1.003365032374858856e-04 1.139324012910947204e-05 1.139324012910947204e-05 1.633789361221715808e-05 1.633789361221715808e-05
2.859900000000000000e+04 2.859900000000000000e+05 7.057444599922746420e-05 7.057444599922746420e-05 1.235752642969600856e-05 1.235752642969600856e-05 2.514932566555216908e-05 2.514932566555216908e-05
2.907400000000000000e+04 2.907400000000000000e+05 5.944262011325918138e-05 5.944262011325918138e-05 2.740817035373765975e-05 2.740817035373765975e-05 4.885979251412209123e-06 4.885979251412209123e-06
2.955700000000000000e+04 2.955700000000000000e+05 5.933021020609885454e-05 5.933021020609885454e-05 1.672050711931660771e-05 1.672050711931660771e-05 6.099143320170696825e-06 6.099143320170696825e-06
3.004800000000000000e+04 3.004800000000000000e+05 5.694048013538122177e-05 5.694048013538122177e-05 1.401171175530180335e-05 1.401171175530180335e-05 7.314529284485615790e-06 7.314529284485615790e-06
3.054700000000000000e+04 3.054700000000000000e+05 3.923251642845571041e-05 3.923251642845571041e-05 1.746357338561210781e-05 1.746357338561210781e-05 2.512509490770753473e-05 2.512509490770753473e-05
3.105400000000000000e+04 3.105400000000000000e+05 6.197766197146847844e-05 6.197766197146847844e-05 9.700424925540573895e-06 9.700424925540573895e-06 1.206124670716235414e-05 1.206124670716235414e-05
3.157000000000000000e+04 3.157000000000000000e+05 6.152550486149266362e-05 6.152550486149266362e-05 2.277913336001802236e-05 2.277913336001802236e-05 1.999665619223378599e-05 1.999665619223378599e-05
3.209400000000000000e+04 3.209400000000000000e+05 9.022934682434424758e-05 9.022934682434424758e-05 9.548137313686311245e-06 9.548137313686311245e-06 1.043707561620976776e-05 1.043707561620976776e-05
3.262700000000000000e+04 3.262700000000000000e+05 8.117515244521200657e-05 8.117515244521200657e-05 9.187651812680996954e-06 9.187651812680996954e-06 4.872811587119940668e-06 4.872811587119940668e-06
3.316900000000000000e+04 3.316900000000000000e+05 1.215505690197460353e-04 1.215505690197460353e-04 8.137943950714543462e-06 8.137943950714543462e-06 5.625042831525206566e-06 5.625042831525206566e-06
3.372000000000000000e+04 3.372000000000000000e+05 7.103149255272001028e-05 7.103149255272001028e-05 8.186778359231539071e-06 8.186778359231539071e-06 1.549549779156222939e-05 1.549549779156222939e-05
3.428000000000000000e+04 3.428000000000000000e+05 5.184031033422797918e-05 5.184031033422797918e-05 1.385513860441278666e-05 1.385513860441278666e-05 6.682375897071324289e-06 6.682375897071324289e-06
3.484900000000000000e+04 3.484900000000000000e+05 4.470346902962774038e-05 4.470346902962774038e-05 1.175160286948084831e-05 1.175160286948084831e-05 5.352922016754746437e-06 5.352922016754746437e-06
3.542800000000000000e+04 3.542800000000000000e+05 6.035681872162967920e-05 6.035681872162967920e-05 1.151157175627304241e-05 1.151157175627304241e-05 2.964756640722043812e-05 2.964756640722043812e-05
3.601600000000000000e+04 3.601600000000000000e+05 4.717028423328883946e-05 4.717028423328883946e-05 9.707780009193811566e-06 9.707780009193811566e-06 3.832622496702242643e-06 3.832622496702242643e-06
3.661400000000000000e+04 3.661400000000000000e+05 3.723197733052074909e-05 3.723197733052074909e-05 9.195773600367829204e-06 9.195773600367829204e-06 3.001840013894252479e-06 3.001840013894252479e-06
3.722300000000000000e+04 3.722300000000000000e+05 4.056490070070140064e-05 4.056490070070140064e-05 7.763195753796026111e-06 7.763195753796026111e-06 9.064202458830550313e-06 9.064202458830550313e-06
3.784100000000000000e+04 3.784100000000000000e+05 7.355878187809139490e-05 7.355878187809139490e-05 3.425771137699484825e-05 3.425771137699484825e-05 1.827699634304735810e-05 1.827699634304735810e-05
3.846900000000000000e+04 3.846900000000000000e+05 3.859667049255222082e-05 3.859667049255222082e-05 2.799476533255074173e-05 2.799476533255074173e-05 4.560650268103927374e-06 4.560650268103927374e-06
3.910800000000000000e+04 3.910800000000000000e+05 6.322732951957732439e-05 6.322732951957732439e-05 1.183215772471157834e-05 1.183215772471157834e-05 3.211202283637248911e-06 3.211202283637248911e-06
3.975700000000000000e+04 3.975700000000000000e+05 3.435671897022984922e-05 3.435671897022984922e-05 6.392544037225889042e-06 6.392544037225889042e-06 5.165333732293220237e-06 5.165333732293220237e-06
4.041800000000000000e+04 4.041800000000000000e+05 6.409222260117530823e-05 6.409222260117530823e-05 7.108140835043741390e-06 7.108140835043741390e-06 4.047603397339116782e-06 4.047603397339116782e-06
4.108900000000000000e+04 4.108900000000000000e+05 7.365872443187981844e-05 7.365872443187981844e-05 1.696662002359516919e-05 1.696662002359516919e-05 4.975878255208954215e-06 4.975878255208954215e-06
4.177100000000000000e+04 4.177100000000000000e+05 1.072381783160381019e-04 1.072381783160381019e-04 8.886087016435340047e-06 8.886087016435340047e-06 2.767399564618244767e-06 2.767399564618244767e-06
4.246500000000000000e+04 4.246500000000000000e+05 3.978118184022605419e-05 3.978118184022605419e-05 6.535745797009440139e-06 6.535745797009440139e-06 5.306099865265423432e-06 5.306099865265423432e-06
4.317000000000000000e+04 4.317000000000000000e+05 5.298246105667203665e-05 5.298246105667203665e-05 8.547969628125429153e-06 8.547969628125429153e-06 1.090020668925717473e-05 1.090020668925717473e-05
4.388700000000000000e+04 4.388700000000000000e+05 3.340519469929859042e-05 3.340519469929859042e-05 5.570392204390373081e-06 5.570392204390373081e-06 4.856683062826050445e-06 4.856683062826050445e-06
4.461600000000000000e+04 4.461600000000000000e+05 3.124625436612404883e-05 3.124625436612404883e-05 6.920675332366954535e-06 6.920675332366954535e-06 3.890896550728939474e-06 3.890896550728939474e-06
4.535700000000000000e+04 4.535700000000000000e+05 8.719615289010107517e-05 8.719615289010107517e-05 6.688278062938479707e-06 6.688278062938479707e-06 2.528616050767595880e-06 2.528616050767595880e-06
4.611000000000000000e+04 4.611000000000000000e+05 5.658774534822441638e-05 5.658774534822441638e-05 6.448169642681023106e-06 6.448169642681023106e-06 2.208294063166249543e-05 2.208294063166249543e-05
4.687600000000000000e+04 4.687600000000000000e+05 9.229682473232969642e-05 9.229682473232969642e-05 7.806025678291916847e-06 7.806025678291916847e-06 3.115300614808802493e-06 3.115300614808802493e-06
4.765400000000000000e+04 4.765400000000000000e+05 2.930461778305470943e-05 2.930461778305470943e-05 6.824061529187019914e-06 6.824061529187019914e-06 5.991276702843606472e-05 5.991276702843606472e-05
4.844600000000000000e+04 4.844600000000000000e+05 4.414656723383814096e-05 4.414656723383814096e-05 6.594726073672063649e-06 6.594726073672063649e-06 2.067608147626742721e-05 2.067608147626742721e-05
4.925000000000000000e+04 4.925000000000000000e+05 4.782416363013908267e-05 4.782416363013908267e-05 2.702709025470539927e-05 2.702709025470539927e-05 7.827492481737863272e-06 7.827492481737863272e-06
5.006800000000000000e+04 5.006800000000000000e+05 3.971523983636870980e-05 3.971523983636870980e-05 5.998932465445250273e-06 5.998932465445250273e-06 3.260214361944235861e-05 3.260214361944235861e-05
5.090000000000000000e+04 5.090000000000000000e+05 4.573903788696043193e-05 4.573903788696043193e-05 1.438660183339379728e-05 1.438660183339379728e-05 4.895960955764167011e-06 4.895960955764167011e-06
5.174500000000000000e+04 5.174500000000000000e+05 3.504237974993884563e-05 3.504237974993884563e-05 5.189373041503131390e-06 5.189373041503131390e-06 4.442293629836058244e-06 4.442293629836058244e-06
5.260400000000000000e+04 5.260400000000000000e+05 2.615322591736912727e-05 2.615322591736912727e-05 4.758094291901215911e-06 4.758094291901215911e-06 6.096070592320756987e-06 6.096070592320756987e-06
5.347800000000000000e+04 5.347800000000000000e+05 6.160660996101796627e-05 6.160660996101796627e-05 1.246691681444644928e-05 1.246691681444644928e-05 4.347207323007751256e-06 4.347207323007751256e-06
5.436600000000000000e+04 5.436600000000000000e+05 6.112108530942350626e-05 6.112108530942350626e-05 4.289888238417916000e-06 4.289888238417916000e-06 3.099876948908786289e-06 3.099876948908786289e-06
5.526900000000000000e+04 5.526900000000000000e+05 3.338279930176213384e-05 3.338279930176213384e-05 4.566009010886773467e-06 4.566009010886773467e-06 2.793701241898816079e-06 2.793701241898816079e-06
5.618700000000000000e+04 5.618700000000000000e+05 3.024393299710936844e-05 3.024393299710936844e-05 5.851586138305719942e-06 5.851586138305719942e-06 1.852310106187360361e-06 1.852310106187360361e-06
5.712000000000000000e+04 5.712000000000000000e+05 2.885664434870705009e-05 2.885664434870705009e-05 5.066251105745323002e-06 5.066251105745323002e-06 3.118379936495330185e-06 3.118379936495330185e-06
5.806900000000000000e+04 5.806900000000000000e+05 6.996280717430636287e-05 6.996280717430636287e-05 7.644541256013326347e-06 7.644541256013326347e-06 6.002540885674534366e-06 6.002540885674534366e-06
5.903300000000000000e+04 5.903300000000000000e+05 2.731974382186308503e-05 2.731974382186308503e-05 1.174931094283238053e-05 1.174931094283238053e-05 3.476953679637517780e-06 3.476953679637517780e-06
6.001300000000000000e+04 6.001300000000000000e+05 3.036981797777116299e-05 3.036981797777116299e-05 7.619444659212604165e-06 7.619444659212604165e-06 3.387331844351137988e-06 3.387331844351137988e-06
6.101000000000000000e+04 6.101000000000000000e+05 3.526257933117449284e-05 3.526257933117449284e-05 4.969162546331062913e-06 4.969162546331062913e-06 2.602249196570483036e-06 2.602249196570483036e-06
6.202300000000000000e+04 6.202300000000000000e+05 2.189635415561497211e-05 2.189635415561497211e-05 6.032574674463830888e-06 6.032574674463830888e-06 1.505276145508105401e-06 1.505276145508105401e-06
6.305300000000000000e+04 6.305300000000000000e+05 3.273698894190602005e-05 3.273698894190602005e-05 9.438961569685488939e-06 9.438961569685488939e-06 2.209222475357819349e-05 2.209222475357819349e-05
6.410000000000000000e+04 6.410000000000000000e+05 3.423201269470155239e-05 3.423201269470155239e-05 4.461783100850880146e-05 4.461783100850880146e-05 3.049617134820437059e-06 3.049617134820437059e-06
6.516500000000000000e+04 6.516500000000000000e+05 2.916779340011999011e-05 2.916779340011999011e-05 5.535573109227698296e-06 5.535573109227698296e-06 9.212285476678516716e-06 9.212285476678516716e-06
6.624700000000000000e+04 6.624700000000000000e+05 3.849164568237029016e-05 3.849164568237029016e-05 1.667024298512842506e-05 1.667024298512842506e-05 3.759752871701493859e-06 3.759752871701493859e-06
6.734700000000000000e+04 6.734700000000000000e+05 2.043785025307442993e-05 2.043785025307442993e-05 5.701742338715121150e-06 5.701742338715121150e-06 3.206982682968373410e-06 3.206982682968373410e-06
6.846600000000000000e+04 6.846600000000000000e+05 2.188087819376960397e-05 2.188087819376960397e-05 9.626564860809594393e-06 9.626564860809594393e-06 1.381714128001476638e-06 1.381714128001476638e-06
6.960300000000000000e+04 6.960300000000000000e+05 4.183698183624073863e-05 4.183698183624073863e-05 9.318047887063585222e-06 9.318047887063585222e-06 2.434579982946161181e-06 2.434579982946161181e-06
7.075800000000000000e+04 7.075800000000000000e+05 3.887847560690715909e-05 3.887847560690715909e-05 3.942596777051221579e-06 3.942596777051221579e-06 1.452605602025869302e-06 1.452605602025869302e-06
7.193400000000000000e+04 7.193400000000000000e+05 5.666818105964921415e-05 5.666818105964921415e-05 3.543861112120794132e-06 3.543861112120794132e-06 1.395972276441170834e-06 1.395972276441170834e-06
7.312800000000000000e+04 7.312800000000000000e+05 5.333891385816968977e-05 5.333891385816968977e-05 3.181334477631025948e-06 3.181334477631025948e-06 1.124513801187276840e-05 1.124513801187276840e-05
7.434300000000000000e+04 7.434300000000000000e+05 2.593719182186760008e-05 2.593719182186760008e-05 5.303449142957106233e-06 5.303449142957106233e-06 1.404853946951334365e-06 1.404853946951334365e-06
7.557700000000000000e+04 7.557700000000000000e+05 4.237467510392889380e-05 4.237467510392889380e-05 3.209160468031768687e-06 3.209160468031768687e-06 1.367840695820632391e-06 1.367840695820632391e-06
7.683200000000000000e+04 7.683200000000000000e+05 1.921027433127164841e-05 1.921027433127164841e-05 1.684534800006076694e-05 1.684534800006076694e-05 2.219328280261834152e-06 2.219328280261834152e-06
7.810800000000000000e+04 7.810800000000000000e+05 3.395966268726624548e-05 3.395966268726624548e-05 4.058962076669558883e-06 4.058962076669558883e-06 2.193210548284696415e-06 2.193210548284696415e-06
7.940500000000000000e+04 7.940500000000000000e+05 1.783223524398636073e-05 1.783223524398636073e-05 7.193564670160412788e-06 7.193564670160412788e-06 5.683956260327249765e-06 5.683956260327249765e-06
8.072400000000000000e+04 8.072400000000000000e+05 4.606943548424169421e-05 4.606943548424169421e-05 4.532281764113577083e-06 4.532281764113577083e-06 1.270918255613651127e-05 1.270918255613651127e-05
8.206500000000000000e+04 8.206500000000000000e+05 2.146518090739846230e-05 2.146518090739846230e-05 7.843019375286530703e-06 7.843019375286530703e-06 2.347444024053402245e-06 2.347444024053402245e-06
8.342800000000000000e+04 8.342800000000000000e+05 3.358087997185066342e-05 3.358087997185066342e-05 1.125169183069374412e-05 1.125169183069374412e-05 2.867178181986673735e-06 2.867178181986673735e-06
8.481300000000000000e+04 8.481300000000000000e+05 1.709233583824243397e-05 1.709233583824243397e-05 3.250941517762839794e-06 3.250941517762839794e-06 1.151615151684381999e-06 1.151615151684381999e-06
8.622100000000000000e+04 8.622100000000000000e+05 5.100552516523748636e-05 5.100552516523748636e-05 3.167373961332486942e-06 3.167373961332486942e-06 4.174316018179524690e-06 4.174316018179524690e-06
8.765300000000000000e+04 8.765300000000000000e+05 2.734654299274552613e-05 2.734654299274552613e-05 7.964617907418869436e-06 7.964617907418869436e-06 2.484358674337272532e-06 2.484358674337272532e-06
8.910900000000000000e+04 8.910900000000000000e+05 4.276022809790447354e-05 4.276022809790447354e-05 4.195452675048727542e-06 4.195452675048727542e-06 1.931186670844908804e-05 1.931186670844908804e-05
9.058900000000000000e+04 9.058900000000000000e+05 2.290664269821718335e-05 2.290664269821718335e-05 5.308163508743746206e-06 5.308163508743746206e-06 1.483364371779316571e-06 1.483364371779316571e-06
9.209300000000000000e+04 9.209300000000000000e+05 3.490903327474370599e-05 3.490903327474370599e-05 1.503909243183443323e-05 1.503909243183443323e-05 1.988877102121477947e-06 1.988877102121477947e-06
9.362300000000000000e+04 9.362300000000000000e+05 3.075485074077732861e-05 3.075485074077732861e-05 1.404697650286834687e-05 1.404697650286834687e-05 1.246798774445778690e-06 1.246798774445778690e-06
9.517700000000000000e+04 9.517700000000000000e+05 5.269754547043703496e-05 5.269754547043703496e-05 1.232304020959418267e-05 1.232304020959418267e-05 1.880569470813497901e-06 1.880569470813497901e-06
9.675800000000000000e+04 9.675800000000000000e+05 1.769081791280768812e-05 1.769081791280768812e-05 2.708035026444122195e-06 2.708035026444122195e-06 2.426955688861198723e-06 2.426955688861198723e-06
9.836500000000000000e+04 9.836500000000000000e+05 4.152812834945507348e-05 4.152812834945507348e-05 5.174434136279160157e-06 5.174434136279160157e-06 3.545794470483087935e-06 3.545794470483087935e-06
9.999800000000000000e+04 9.999800000000000000e+05 2.390312147326767445e-05 2.390312147326767445e-05 6.190442036313470453e-06 6.190442036313470453e-06 1.163347860710928217e-06 1.163347860710928217e-06


==> dat/results_learnedimg.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.653698831796646118e-01 1.653698831796646118e-01 1.649585962295532227e-01 1.649585962295532227e-01 1.654845476150512695e-01 1.654845476150512695e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.636233627796173096e-01 1.636233627796173096e-01 1.630680561065673828e-01 1.630680561065673828e-01 1.634206473827362061e-01 1.634206473827362061e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.612264215946197510e-01 1.612264215946197510e-01 1.605290174484252930e-01 1.605290174484252930e-01 1.606586724519729614e-01 1.606586724519729614e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.583320349454879761e-01 1.583320349454879761e-01 1.575276851654052734e-01 1.575276851654052734e-01 1.573773622512817383e-01 1.573773622512817383e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.550724804401397705e-01 1.550724804401397705e-01 1.541965305805206299e-01 1.541965305805206299e-01 1.537064164876937866e-01 1.537064164876937866e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.515495777130126953e-01 1.515495777130126953e-01 1.505930423736572266e-01 1.505930423736572266e-01 1.497807204723358154e-01 1.497807204723358154e-01
7.000000000000000000e+00 7.000000000000000000e+01 1.478389650583267212e-01 1.478389650583267212e-01 1.467887312173843384e-01 1.467887312173843384e-01 1.455969512462615967e-01 1.455969512462615967e-01
8.000000000000000000e+00 8.000000000000000000e+01 1.439851522445678711e-01 1.439851522445678711e-01 1.428134888410568237e-01 1.428134888410568237e-01 1.412555426359176636e-01 1.412555426359176636e-01
9.000000000000000000e+00 9.000000000000000000e+01 1.400073170661926270e-01 1.400073170661926270e-01 1.386841237545013428e-01 1.386841237545013428e-01 1.367165595293045044e-01 1.367165595293045044e-01
1.000000000000000000e+01 1.000000000000000000e+02 1.359006166458129883e-01 1.359006166458129883e-01 1.344117522239685059e-01 1.344117522239685059e-01 1.318950057029724121e-01 1.318950057029724121e-01
1.100000000000000000e+01 1.100000000000000000e+02 1.316474676132202148e-01 1.316474676132202148e-01 1.298964917659759521e-01 1.298964917659759521e-01 1.267882287502288818e-01 1.267882287502288818e-01
1.200000000000000000e+01 1.200000000000000000e+02 1.272327452898025513e-01 1.272327452898025513e-01 1.251314431428909302e-01 1.251314431428909302e-01 1.213775575160980225e-01 1.213775575160980225e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.226337999105453491e-01 1.226337999105453491e-01 1.201148629188537598e-01 1.201148629188537598e-01 1.155686974525451660e-01 1.155686974525451660e-01
1.400000000000000000e+01 1.400000000000000000e+02 1.178445369005203247e-01 1.178445369005203247e-01 1.147819310426712036e-01 1.147819310426712036e-01 1.090401262044906616e-01 1.090401262044906616e-01
1.500000000000000000e+01 1.500000000000000000e+02 1.128786802291870117e-01 1.128786802291870117e-01 1.091450005769729614e-01 1.091450005769729614e-01 1.023521572351455688e-01 1.023521572351455688e-01
1.600000000000000000e+01 1.600000000000000000e+02 1.077770590782165527e-01 1.077770590782165527e-01 1.032703295350074768e-01 1.032703295350074768e-01 9.526385366916656494e-02 9.526385366916656494e-02
1.700000000000000000e+01 1.700000000000000000e+02 1.026028394699096680e-01 1.026028394699096680e-01 9.716095030307769775e-02 9.716095030307769775e-02 8.763466775417327881e-02 8.763466775417327881e-02
1.800000000000000000e+01 1.800000000000000000e+02 9.745267033576965332e-02 9.745267033576965332e-02 9.096292406320571899e-02 9.096292406320571899e-02 7.882247120141983032e-02 7.882247120141983032e-02
1.900000000000000000e+01 1.900000000000000000e+02 9.243990480899810791e-02 9.243990480899810791e-02 8.479274809360504150e-02 8.479274809360504150e-02 7.197728753089904785e-02 7.197728753089904785e-02
2.000000000000000000e+01 2.000000000000000000e+02 8.768982440233230591e-02 8.768982440233230591e-02 7.887451350688934326e-02 7.887451350688934326e-02 6.309437006711959839e-02 6.309437006711959839e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.333043009042739868e-02 8.333043009042739868e-02 7.320927083492279053e-02 7.320927083492279053e-02 5.617694184184074402e-02 5.617694184184074402e-02
2.200000000000000000e+01 2.200000000000000000e+02 7.946674525737762451e-02 7.946674525737762451e-02 6.798760592937469482e-02 6.798760592937469482e-02 4.813714325428009033e-02 4.813714325428009033e-02
2.300000000000000000e+01 2.300000000000000000e+02 7.617567479610443115e-02 7.617567479610443115e-02 6.287695467472076416e-02 6.287695467472076416e-02 4.173029586672782898e-02 4.173029586672782898e-02
2.400000000000000000e+01 2.400000000000000000e+02 7.349234819412231445e-02 7.349234819412231445e-02 5.857209861278533936e-02 5.857209861278533936e-02 3.634987771511077881e-02 3.634987771511077881e-02
2.500000000000000000e+01 2.500000000000000000e+02 7.140876352787017822e-02 7.140876352787017822e-02 5.507972091436386108e-02 5.507972091436386108e-02 3.087945654988288879e-02 3.087945654988288879e-02
2.600000000000000000e+01 2.600000000000000000e+02 6.988337635993957520e-02 6.988337635993957520e-02 5.220115929841995239e-02 5.220115929841995239e-02 2.483038976788520813e-02 2.483038976788520813e-02
2.700000000000000000e+01 2.700000000000000000e+02 6.883846223354339600e-02 6.883846223354339600e-02 4.902619868516921997e-02 4.902619868516921997e-02 2.213191427290439606e-02 2.213191427290439606e-02
2.800000000000000000e+01 2.800000000000000000e+02 6.818731874227523804e-02 6.818731874227523804e-02 4.597741365432739258e-02 4.597741365432739258e-02 1.916244626045227051e-02 1.916244626045227051e-02
2.900000000000000000e+01 2.900000000000000000e+02 6.782825291156768799e-02 6.782825291156768799e-02 4.419951885938644409e-02 4.419951885938644409e-02 1.585193164646625519e-02 1.585193164646625519e-02
3.000000000000000000e+01 3.000000000000000000e+02 6.767316162586212158e-02 6.767316162586212158e-02 3.918643668293952942e-02 3.918643668293952942e-02 1.458617113530635834e-02 1.458617113530635834e-02
3.100000000000000000e+01 3.100000000000000000e+02 6.763388216495513916e-02 6.763388216495513916e-02 3.972664847970008850e-02 3.972664847970008850e-02 1.314418576657772064e-02 1.314418576657772064e-02
3.200000000000000000e+01 3.200000000000000000e+02 6.764382123947143555e-02 6.764382123947143555e-02 3.588826954364776611e-02 3.588826954364776611e-02 1.174366474151611328e-02 1.174366474151611328e-02
3.300000000000000000e+01 3.300000000000000000e+02 6.764362752437591553e-02 6.764362752437591553e-02 3.414109349250793457e-02 3.414109349250793457e-02 1.055970694869756699e-02 1.055970694869756699e-02
3.400000000000000000e+01 3.400000000000000000e+02 6.759166717529296875e-02 6.759166717529296875e-02 3.163779526948928833e-02 3.163779526948928833e-02 9.832306765019893646e-03 9.832306765019893646e-03
3.500000000000000000e+01 3.500000000000000000e+02 6.745593994855880737e-02 6.745593994855880737e-02 2.923170477151870728e-02 2.923170477151870728e-02 9.097602218389511108e-03 9.097602218389511108e-03
3.600000000000000000e+01 3.600000000000000000e+02 6.721328198909759521e-02 6.721328198909759521e-02 2.543913014233112335e-02 2.543913014233112335e-02 8.513185195624828339e-03 8.513185195624828339e-03
3.700000000000000000e+01 3.700000000000000000e+02 6.684675067663192749e-02 6.684675067663192749e-02 2.350526675581932068e-02 2.350526675581932068e-02 7.758110761642456055e-03 7.758110761642456055e-03
3.800000000000000000e+01 3.800000000000000000e+02 6.634940207004547119e-02 6.634940207004547119e-02 2.096372097730636597e-02 2.096372097730636597e-02 7.044719066470861435e-03 7.044719066470861435e-03
3.900000000000000000e+01 3.900000000000000000e+02 6.571581214666366577e-02 6.571581214666366577e-02 1.931774616241455078e-02 1.931774616241455078e-02 6.777204573154449463e-03 6.777204573154449463e-03
4.000000000000000000e+01 4.000000000000000000e+02 6.494324654340744019e-02 6.494324654340744019e-02 1.734657399356365204e-02 1.734657399356365204e-02 6.236092187464237213e-03 6.236092187464237213e-03
4.100000000000000000e+01 4.100000000000000000e+02 6.404174119234085083e-02 6.404174119234085083e-02 1.654394716024398804e-02 1.654394716024398804e-02 5.720377899706363678e-03 5.720377899706363678e-03
4.200000000000000000e+01 4.200000000000000000e+02 6.301593035459518433e-02 6.301593035459518433e-02 1.519937254488468170e-02 1.519937254488468170e-02 5.388861056417226791e-03 5.388861056417226791e-03
4.300000000000000000e+01 4.300000000000000000e+02 6.187032908201217651e-02 6.187032908201217651e-02 1.404911838471889496e-02 1.404911838471889496e-02 5.020208656787872314e-03 5.020208656787872314e-03
4.400000000000000000e+01 4.400000000000000000e+02 6.061091646552085876e-02 6.061091646552085876e-02 1.316200662404298782e-02 1.316200662404298782e-02 4.713290371000766754e-03 4.713290371000766754e-03
4.500000000000000000e+01 4.500000000000000000e+02 5.925701931118965149e-02 5.925701931118965149e-02 1.195309869945049286e-02 1.195309869945049286e-02 4.292274825274944305e-03 4.292274825274944305e-03
4.600000000000000000e+01 4.600000000000000000e+02 5.783495306968688965e-02 5.783495306968688965e-02 1.134644448757171631e-02 1.134644448757171631e-02 4.050740506500005722e-03 4.050740506500005722e-03
4.700000000000000000e+01 4.700000000000000000e+02 5.628431588411331177e-02 5.628431588411331177e-02 1.081450469791889191e-02 1.081450469791889191e-02 3.859235672280192375e-03 3.859235672280192375e-03
4.800000000000000000e+01 4.800000000000000000e+02 5.463431775569915771e-02 5.463431775569915771e-02 1.021032873541116714e-02 1.021032873541116714e-02 3.520373720675706863e-03 3.520373720675706863e-03
4.900000000000000000e+01 4.900000000000000000e+02 5.295448750257492065e-02 5.295448750257492065e-02 9.769616648554801941e-03 9.769616648554801941e-03 3.306143451482057571e-03 3.306143451482057571e-03
5.000000000000000000e+01 5.000000000000000000e+02 5.129897594451904297e-02 5.129897594451904297e-02 9.369658306241035461e-03 9.369658306241035461e-03 3.173550590872764587e-03 3.173550590872764587e-03
5.100000000000000000e+01 5.100000000000000000e+02 4.930843040347099304e-02 4.930843040347099304e-02 8.792165666818618774e-03 8.792165666818618774e-03 2.967622829601168633e-03 2.967622829601168633e-03
5.200000000000000000e+01 5.200000000000000000e+02 4.728912562131881714e-02 4.728912562131881714e-02 8.514116518199443817e-03 8.514116518199443817e-03 2.763629658147692680e-03 2.763629658147692680e-03
5.300000000000000000e+01 5.300000000000000000e+02 4.537014663219451904e-02 4.537014663219451904e-02 8.202532306313514709e-03 8.202532306313514709e-03 2.647354034706950188e-03 2.647354034706950188e-03
5.400000000000000000e+01 5.400000000000000000e+02 4.342343658208847046e-02 4.342343658208847046e-02 7.778766099363565445e-03 7.778766099363565445e-03 2.485702047124505043e-03 2.485702047124505043e-03
5.500000000000000000e+01 5.500000000000000000e+02 4.152914509177207947e-02 4.152914509177207947e-02 7.407695986330509186e-03 7.407695986330509186e-03 2.323204418644309044e-03 2.323204418644309044e-03
5.600000000000000000e+01 5.600000000000000000e+02 3.960137814283370972e-02 3.960137814283370972e-02 7.179564796388149261e-03 7.179564796388149261e-03 2.188256010413169861e-03 2.188256010413169861e-03
5.700000000000000000e+01 5.700000000000000000e+02 3.787568211555480957e-02 3.787568211555480957e-02 6.828756071627140045e-03 6.828756071627140045e-03 2.070337068289518356e-03 2.070337068289518356e-03
5.800000000000000000e+01 5.800000000000000000e+02 3.618107736110687256e-02 3.618107736110687256e-02 6.587510928511619568e-03 6.587510928511619568e-03 1.953473780304193497e-03 1.953473780304193497e-03
5.900000000000000000e+01 5.900000000000000000e+02 3.445518761873245239e-02 3.445518761873245239e-02 6.353178992867469788e-03 6.353178992867469788e-03 1.847290201112627983e-03 1.847290201112627983e-03
6.000000000000000000e+01 6.000000000000000000e+02 3.305993974208831787e-02 3.305993974208831787e-02 6.048992276191711426e-03 6.048992276191711426e-03 1.737318467348814011e-03 1.737318467348814011e-03
6.100000000000000000e+01 6.100000000000000000e+02 3.141365945339202881e-02 3.141365945339202881e-02 5.886781960725784302e-03 5.886781960725784302e-03 1.668548327870666981e-03 1.668548327870666981e-03
6.200000000000000000e+01 6.200000000000000000e+02 2.968097850680351257e-02 2.968097850680351257e-02 5.701563321053981781e-03 5.701563321053981781e-03 1.569201704114675522e-03 1.569201704114675522e-03
6.300000000000000000e+01 6.300000000000000000e+02 2.813121303915977478e-02 2.813121303915977478e-02 5.433833226561546326e-03 5.433833226561546326e-03 1.494488213211297989e-03 1.494488213211297989e-03
6.400000000000000000e+01 6.400000000000000000e+02 2.676050364971160889e-02 2.676050364971160889e-02 5.296212621033191681e-03 5.296212621033191681e-03 1.423885580152273178e-03 1.423885580152273178e-03
6.500000000000000000e+01 6.500000000000000000e+02 2.557579055428504944e-02 2.557579055428504944e-02 5.147542804479598999e-03 5.147542804479598999e-03 1.353028230369091034e-03 1.353028230369091034e-03
6.600000000000000000e+01 6.600000000000000000e+02 2.452703565359115601e-02 2.452703565359115601e-02 4.941338207572698593e-03 4.941338207572698593e-03 1.288574305362999439e-03 1.288574305362999439e-03
6.700000000000000000e+01 6.700000000000000000e+02 2.320110425353050232e-02 2.320110425353050232e-02 4.815868102014064789e-03 4.815868102014064789e-03 1.230486435815691948e-03 1.230486435815691948e-03
6.800000000000000000e+01 6.800000000000000000e+02 2.204654924571514130e-02 2.204654924571514130e-02 4.665669985115528107e-03 4.665669985115528107e-03 1.170545350760221481e-03 1.170545350760221481e-03
7.000000000000000000e+01 7.000000000000000000e+02 2.015723288059234619e-02 2.015723288059234619e-02 4.389062523841857910e-03 4.389062523841857910e-03 1.065027201548218727e-03 1.065027201548218727e-03
7.100000000000000000e+01 7.100000000000000000e+02 1.930173672735691071e-02 1.930173672735691071e-02 4.270964302122592926e-03 4.270964302122592926e-03 1.023527933284640312e-03 1.023527933284640312e-03
7.200000000000000000e+01 7.200000000000000000e+02 1.849265582859516144e-02 1.849265582859516144e-02 4.160861484706401825e-03 4.160861484706401825e-03 9.763548150658607483e-04 9.763548150658607483e-04
7.300000000000000000e+01 7.300000000000000000e+02 1.766473054885864258e-02 1.766473054885864258e-02 4.029468633234500885e-03 4.029468633234500885e-03 9.349213214591145515e-04 9.349213214591145515e-04
7.400000000000000000e+01 7.400000000000000000e+02 1.699584536254405975e-02 1.699584536254405975e-02 3.953154198825359344e-03 3.953154198825359344e-03 8.991920039989054203e-04 8.991920039989054203e-04
7.600000000000000000e+01 7.600000000000000000e+02 1.565535925328731537e-02 1.565535925328731537e-02 3.732583951205015182e-03 3.732583951205015182e-03 8.261356269940733910e-04 8.261356269940733910e-04
7.700000000000000000e+01 7.700000000000000000e+02 1.511383429169654846e-02 1.511383429169654846e-02 3.656769171357154846e-03 3.656769171357154846e-03 7.953082676976919174e-04 7.953082676976919174e-04
7.800000000000000000e+01 7.800000000000000000e+02 1.454284414649009705e-02 1.454284414649009705e-02 3.564541460946202278e-03 3.564541460946202278e-03 7.646586163900792599e-04 7.646586163900792599e-04
7.900000000000000000e+01 7.900000000000000000e+02 1.404169946908950806e-02 1.404169946908950806e-02 3.475906793028116226e-03 3.475906793028116226e-03 7.346776546910405159e-04 7.346776546910405159e-04
8.100000000000000000e+01 8.100000000000000000e+02 1.321464870125055313e-02 1.321464870125055313e-02 3.320693271234631538e-03 3.320693271234631538e-03 6.833076477050781250e-04 6.833076477050781250e-04
8.200000000000000000e+01 8.200000000000000000e+02 1.272625476121902466e-02 1.272625476121902466e-02 3.255271352827548981e-03 3.255271352827548981e-03 6.584881339222192764e-04 6.584881339222192764e-04
8.300000000000000000e+01 8.300000000000000000e+02 1.223683357238769531e-02 1.223683357238769531e-02 3.170123090967535973e-03 3.170123090967535973e-03 6.368973990902304649e-04 6.368973990902304649e-04
8.500000000000000000e+01 8.500000000000000000e+02 1.142005994915962219e-02 1.142005994915962219e-02 3.050716361030936241e-03 3.050716361030936241e-03 5.948197795078158379e-04 5.948197795078158379e-04
8.600000000000000000e+01 8.600000000000000000e+02 1.109321787953376770e-02 1.109321787953376770e-02 2.986975712701678276e-03 2.986975712701678276e-03 5.761639331467449665e-04 5.761639331467449665e-04
8.800000000000000000e+01 8.800000000000000000e+02 1.044462062418460846e-02 1.044462062418460846e-02 2.862183842808008194e-03 2.862183842808008194e-03 5.402463721111416817e-04 5.402463721111416817e-04
8.900000000000000000e+01 8.900000000000000000e+02 1.016079448163509369e-02 1.016079448163509369e-02 2.807249780744314194e-03 2.807249780744314194e-03 5.224132910370826721e-04 5.224132910370826721e-04
9.100000000000000000e+01 9.100000000000000000e+02 9.603844955563545227e-03 9.603844955563545227e-03 2.698234515264630318e-03 2.698234515264630318e-03 4.927868139930069447e-04 4.927868139930069447e-04
9.200000000000000000e+01 9.200000000000000000e+02 9.480842389166355133e-03 9.480842389166355133e-03 2.646827604621648788e-03 2.646827604621648788e-03 4.784335324075073004e-04 4.784335324075073004e-04
9.400000000000000000e+01 9.400000000000000000e+02 9.031035006046295166e-03 9.031035006046295166e-03 2.554629230871796608e-03 2.554629230871796608e-03 4.519292560871690512e-04 4.519292560871690512e-04
9.500000000000000000e+01 9.500000000000000000e+02 8.836129680275917053e-03 8.836129680275917053e-03 2.517878077924251556e-03 2.517878077924251556e-03 4.403005586937069893e-04 4.403005586937069893e-04
9.700000000000000000e+01 9.700000000000000000e+02 8.283441886305809021e-03 8.283441886305809021e-03 2.467645332217216492e-03 2.467645332217216492e-03 4.173031775280833244e-04 4.173031775280833244e-04
9.900000000000000000e+01 9.900000000000000000e+02 7.802876643836498260e-03 7.802876643836498260e-03 2.407800173386931419e-03 2.407800173386931419e-03 3.963249910157173872e-04 3.963249910157173872e-04
1.000000000000000000e+02 1.000000000000000000e+03 7.689281366765499115e-03 7.689281366765499115e-03 2.349107526242733002e-03 2.349107526242733002e-03 3.868426138069480658e-04 3.868426138069480658e-04
1.020000000000000000e+02 1.020000000000000000e+03 7.510974071919918060e-03 7.510974071919918060e-03 2.241856884211301804e-03 2.241856884211301804e-03 3.686843847390264273e-04 3.686843847390264273e-04
1.040000000000000000e+02 1.040000000000000000e+03 7.377716712653636932e-03 7.377716712653636932e-03 2.172040753066539764e-03 2.172040753066539764e-03 3.520010504871606827e-04 3.520010504871606827e-04
1.050000000000000000e+02 1.050000000000000000e+03 7.242680527269840240e-03 7.242680527269840240e-03 2.144380239769816399e-03 2.144380239769816399e-03 3.443965688347816467e-04 3.443965688347816467e-04
1.070000000000000000e+02 1.070000000000000000e+03 6.982638966292142868e-03 6.982638966292142868e-03 2.096031326800584793e-03 2.096031326800584793e-03 3.298295196145772934e-04 3.298295196145772934e-04
1.090000000000000000e+02 1.090000000000000000e+03 6.517334375530481339e-03 6.517334375530481339e-03 2.043631393462419510e-03 2.043631393462419510e-03 3.169030533172190189e-04 3.169030533172190189e-04
1.110000000000000000e+02 1.110000000000000000e+03 6.435543764382600784e-03 6.435543764382600784e-03 1.995640574023127556e-03 1.995640574023127556e-03 3.053440887015312910e-04 3.053440887015312910e-04
1.120000000000000000e+02 1.120000000000000000e+03 6.419710814952850342e-03 6.419710814952850342e-03 1.987331546843051910e-03 1.987331546843051910e-03 3.004042664542794228e-04 3.004042664542794228e-04
1.140000000000000000e+02 1.140000000000000000e+03 6.170108914375305176e-03 6.170108914375305176e-03 1.984165282920002937e-03 1.984165282920002937e-03 2.909433678723871708e-04 2.909433678723871708e-04
1.160000000000000000e+02 1.160000000000000000e+03 6.053860299289226532e-03 6.053860299289226532e-03 1.868691528216004372e-03 1.868691528216004372e-03 2.797608613036572933e-04 2.797608613036572933e-04
1.180000000000000000e+02 1.180000000000000000e+03 5.820092745125293732e-03 5.820092745125293732e-03 1.842737081460654736e-03 1.842737081460654736e-03 2.681180194485932589e-04 2.681180194485932589e-04
1.200000000000000000e+02 1.200000000000000000e+03 5.453278310596942902e-03 5.453278310596942902e-03 1.801511971279978752e-03 1.801511971279978752e-03 2.579216379672288895e-04 2.579216379672288895e-04
1.220000000000000000e+02 1.220000000000000000e+03 5.324618425220251083e-03 5.324618425220251083e-03 1.702599343843758106e-03 1.702599343843758106e-03 2.497200039215385914e-04 2.497200039215385914e-04
1.240000000000000000e+02 1.240000000000000000e+03 5.362862721085548401e-03 5.362862721085548401e-03 1.670471159741282463e-03 1.670471159741282463e-03 2.423964906483888626e-04 2.423964906483888626e-04
1.260000000000000000e+02 1.260000000000000000e+03 5.405268166214227676e-03 5.405268166214227676e-03 1.675212755799293518e-03 1.675212755799293518e-03 2.355952892685309052e-04 2.355952892685309052e-04
1.280000000000000000e+02 1.280000000000000000e+03 5.751303397119045258e-03 5.751303397119045258e-03 1.631982391700148582e-03 1.631982391700148582e-03 2.294828882440924644e-04 2.294828882440924644e-04
1.310000000000000000e+02 1.310000000000000000e+03 5.606537684798240662e-03 5.606537684798240662e-03 1.534949522465467453e-03 1.534949522465467453e-03 2.207659999839961529e-04 2.207659999839961529e-04
1.330000000000000000e+02 1.330000000000000000e+03 5.308896303176879883e-03 5.308896303176879883e-03 1.515778247267007828e-03 1.515778247267007828e-03 2.142539888154715300e-04 2.142539888154715300e-04
1.350000000000000000e+02 1.350000000000000000e+03 4.885845817625522614e-03 4.885845817625522614e-03 1.522140111774206161e-03 1.522140111774206161e-03 2.073167270282283425e-04 2.073167270282283425e-04
1.370000000000000000e+02 1.370000000000000000e+03 4.881757311522960663e-03 4.881757311522960663e-03 1.503794454038143158e-03 1.503794454038143158e-03 2.017096267081797123e-04 2.017096267081797123e-04
1.390000000000000000e+02 1.390000000000000000e+03 5.071319174021482468e-03 5.071319174021482468e-03 1.419350039213895798e-03 1.419350039213895798e-03 1.972716272575780749e-04 1.972716272575780749e-04
1.420000000000000000e+02 1.420000000000000000e+03 4.705239087343215942e-03 4.705239087343215942e-03 1.462177955545485020e-03 1.462177955545485020e-03 1.906771358335390687e-04 1.906771358335390687e-04
1.440000000000000000e+02 1.440000000000000000e+03 4.352907184511423111e-03 4.352907184511423111e-03 1.428256393410265446e-03 1.428256393410265446e-03 1.854279544204473495e-04 1.854279544204473495e-04
1.470000000000000000e+02 1.470000000000000000e+03 4.343093372881412506e-03 4.343093372881412506e-03 1.308607636019587517e-03 1.308607636019587517e-03 1.785334607120603323e-04 1.785334607120603323e-04
1.490000000000000000e+02 1.490000000000000000e+03 4.444470629096031189e-03 4.444470629096031189e-03 1.281634788028895855e-03 1.281634788028895855e-03 1.763122563716024160e-04 1.763122563716024160e-04
1.510000000000000000e+02 1.510000000000000000e+03 4.710913635790348053e-03 4.710913635790348053e-03 1.228452194482088089e-03 1.228452194482088089e-03 1.752914395183324814e-04 1.752914395183324814e-04
1.540000000000000000e+02 1.540000000000000000e+03 4.133365117013454437e-03 4.133365117013454437e-03 1.196743920445442200e-03 1.196743920445442200e-03 1.729844225337728858e-04 1.729844225337728858e-04
1.570000000000000000e+02 1.570000000000000000e+03 3.932462073862552643e-03 3.932462073862552643e-03 1.165943220257759094e-03 1.165943220257759094e-03 1.655306259635835886e-04 1.655306259635835886e-04
1.590000000000000000e+02 1.590000000000000000e+03 3.755964338779449463e-03 3.755964338779449463e-03 1.159437117166817188e-03 1.159437117166817188e-03 1.593324413988739252e-04 1.593324413988739252e-04
1.620000000000000000e+02 1.620000000000000000e+03 3.649997059255838394e-03 3.649997059255838394e-03 1.182989333756268024e-03 1.182989333756268024e-03 1.547867432236671448e-04 1.547867432236671448e-04
1.640000000000000000e+02 1.640000000000000000e+03 3.676512511447072029e-03 3.676512511447072029e-03 1.151937292888760567e-03 1.151937292888760567e-03 1.521908270660787821e-04 1.521908270660787821e-04
1.670000000000000000e+02 1.670000000000000000e+03 3.530857618898153305e-03 3.530857618898153305e-03 1.156236045062541962e-03 1.156236045062541962e-03 1.477656769566237926e-04 1.477656769566237926e-04
1.700000000000000000e+02 1.700000000000000000e+03 3.833897877484560013e-03 3.833897877484560013e-03 1.053025014698505402e-03 1.053025014698505402e-03 1.430281554348766804e-04 1.430281554348766804e-04
1.730000000000000000e+02 1.730000000000000000e+03 3.839425509795546532e-03 3.839425509795546532e-03 1.082449452951550484e-03 1.082449452951550484e-03 1.401343324687331915e-04 1.401343324687331915e-04
1.760000000000000000e+02 1.760000000000000000e+03 3.440893720835447311e-03 3.440893720835447311e-03 1.091072801500558853e-03 1.091072801500558853e-03 1.416111772414296865e-04 1.416111772414296865e-04
1.790000000000000000e+02 1.790000000000000000e+03 3.165791509672999382e-03 3.165791509672999382e-03 1.167072681710124016e-03 1.167072681710124016e-03 1.473835873184725642e-04 1.473835873184725642e-04
1.820000000000000000e+02 1.820000000000000000e+03 3.151074284687638283e-03 3.151074284687638283e-03 1.032839762046933174e-03 1.032839762046933174e-03 1.340457529295235872e-04 1.340457529295235872e-04
1.850000000000000000e+02 1.850000000000000000e+03 3.079875605180859566e-03 3.079875605180859566e-03 9.495925041846930981e-04 9.495925041846930981e-04 1.313658285653218627e-04 1.313658285653218627e-04
1.880000000000000000e+02 1.880000000000000000e+03 3.352217841893434525e-03 3.352217841893434525e-03 8.946375455707311630e-04 8.946375455707311630e-04 1.260740391444414854e-04 1.260740391444414854e-04
1.910000000000000000e+02 1.910000000000000000e+03 3.646449185907840729e-03 3.646449185907840729e-03 9.005690226331353188e-04 9.005690226331353188e-04 1.249401539098471403e-04 1.249401539098471403e-04
1.940000000000000000e+02 1.940000000000000000e+03 3.041742369532585144e-03 3.041742369532585144e-03 8.401023223996162415e-04 8.401023223996162415e-04 1.220598860527388752e-04 1.220598860527388752e-04
1.970000000000000000e+02 1.970000000000000000e+03 3.048478160053491592e-03 3.048478160053491592e-03 8.125100284814834595e-04 8.125100284814834595e-04 1.235796662513166666e-04 1.235796662513166666e-04
2.010000000000000000e+02 2.010000000000000000e+03 2.811445854604244232e-03 2.811445854604244232e-03 9.358242969028651714e-04 9.358242969028651714e-04 1.214142976095899940e-04 1.214142976095899940e-04
2.040000000000000000e+02 2.040000000000000000e+03 2.829300239682197571e-03 2.829300239682197571e-03 9.587017702870070934e-04 9.587017702870070934e-04 1.175628567580133677e-04 1.175628567580133677e-04
2.070000000000000000e+02 2.070000000000000000e+03 2.823949325829744339e-03 2.823949325829744339e-03 7.863218197599053383e-04 7.863218197599053383e-04 1.121593013522215188e-04 1.121593013522215188e-04
2.110000000000000000e+02 2.110000000000000000e+03 3.495967946946620941e-03 3.495967946946620941e-03 7.493086741305887699e-04 7.493086741305887699e-04 1.061452785506844521e-04 1.061452785506844521e-04
2.140000000000000000e+02 2.140000000000000000e+03 2.957888878881931305e-03 2.957888878881931305e-03 7.333363173529505730e-04 7.333363173529505730e-04 1.046466350089758635e-04 1.046466350089758635e-04
2.180000000000000000e+02 2.180000000000000000e+03 2.732451539486646652e-03 2.732451539486646652e-03 7.153094629757106304e-04 7.153094629757106304e-04 1.001966011244803667e-04 1.001966011244803667e-04
2.210000000000000000e+02 2.210000000000000000e+03 2.599169965833425522e-03 2.599169965833425522e-03 6.832085782662034035e-04 6.832085782662034035e-04 9.889822104014456272e-05 9.889822104014456272e-05
2.250000000000000000e+02 2.250000000000000000e+03 2.581045497208833694e-03 2.581045497208833694e-03 6.845658062957227230e-04 6.845658062957227230e-04 9.722297545522451401e-05 9.722297545522451401e-05
2.290000000000000000e+02 2.290000000000000000e+03 2.474391367286443710e-03 2.474391367286443710e-03 6.922254688106477261e-04 6.922254688106477261e-04 9.760306420503184199e-05 9.760306420503184199e-05
2.330000000000000000e+02 2.330000000000000000e+03 2.884590299800038338e-03 2.884590299800038338e-03 6.953458068892359734e-04 6.953458068892359734e-04 1.075594627764075994e-04 1.075594627764075994e-04
2.370000000000000000e+02 2.370000000000000000e+03 2.709516789764165878e-03 2.709516789764165878e-03 7.063690572977066040e-04 7.063690572977066040e-04 1.396876468788832426e-04 1.396876468788832426e-04
2.400000000000000000e+02 2.400000000000000000e+03 2.489693695679306984e-03 2.489693695679306984e-03 6.348026217892765999e-04 6.348026217892765999e-04 1.079694920917972922e-04 1.079694920917972922e-04
2.440000000000000000e+02 2.440000000000000000e+03 2.391499932855367661e-03 2.391499932855367661e-03 6.304747075773775578e-04 6.304747075773775578e-04 1.007261380436830223e-04 1.007261380436830223e-04
2.490000000000000000e+02 2.490000000000000000e+03 2.322935499250888824e-03 2.322935499250888824e-03 6.906796479597687721e-04 6.906796479597687721e-04 9.645853424444794655e-05 9.645853424444794655e-05
2.530000000000000000e+02 2.530000000000000000e+03 2.193058840930461884e-03 2.193058840930461884e-03 6.090663373470306396e-04 6.090663373470306396e-04 1.147790680988691747e-04 1.147790680988691747e-04
2.570000000000000000e+02 2.570000000000000000e+03 2.100781304761767387e-03 2.100781304761767387e-03 5.362368538044393063e-04 5.362368538044393063e-04 1.320756564382463694e-04 1.320756564382463694e-04
2.610000000000000000e+02 2.610000000000000000e+03 2.309163333848118782e-03 2.309163333848118782e-03 5.192721728235483170e-04 5.192721728235483170e-04 9.939104347722604871e-05 9.939104347722604871e-05
2.660000000000000000e+02 2.660000000000000000e+03 2.297495491802692413e-03 2.297495491802692413e-03 5.087935132905840874e-04 5.087935132905840874e-04 8.975394302979111671e-05 8.975394302979111671e-05
2.700000000000000000e+02 2.700000000000000000e+03 2.425431273877620697e-03 2.425431273877620697e-03 5.634324625134468079e-04 5.634324625134468079e-04 8.307774260174483061e-05 8.307774260174483061e-05
2.740000000000000000e+02 2.740000000000000000e+03 2.387217711657285690e-03 2.387217711657285690e-03 4.711650544777512550e-04 4.711650544777512550e-04 8.333785081049427390e-05 8.333785081049427390e-05
2.790000000000000000e+02 2.790000000000000000e+03 2.019506879150867462e-03 2.019506879150867462e-03 4.592965997289866209e-04 4.592965997289866209e-04 8.541754505131393671e-05 8.541754505131393671e-05
2.840000000000000000e+02 2.840000000000000000e+03 1.971729332581162453e-03 1.971729332581162453e-03 5.960875423625111580e-04 5.960875423625111580e-04 7.912192086223512888e-05 7.912192086223512888e-05
2.880000000000000000e+02 2.880000000000000000e+03 2.787496894598007202e-03 2.787496894598007202e-03 5.942271673120558262e-04 5.942271673120558262e-04 7.694351370446383953e-05 7.694351370446383953e-05
2.930000000000000000e+02 2.930000000000000000e+03 2.330610062927007675e-03 2.330610062927007675e-03 6.278724176809191704e-04 6.278724176809191704e-04 7.256746175698935986e-05 7.256746175698935986e-05
2.980000000000000000e+02 2.980000000000000000e+03 2.300894120708107948e-03 2.300894120708107948e-03 5.683637573383748531e-04 5.683637573383748531e-04 7.005130464676767588e-05 7.005130464676767588e-05
3.030000000000000000e+02 3.030000000000000000e+03 2.423497382551431656e-03 2.423497382551431656e-03 4.393827402964234352e-04 4.393827402964234352e-04 6.718326039845123887e-05 6.718326039845123887e-05
3.080000000000000000e+02 3.080000000000000000e+03 2.177301328629255295e-03 2.177301328629255295e-03 4.031840362586081028e-04 4.031840362586081028e-04 6.534409476444125175e-05 6.534409476444125175e-05
3.130000000000000000e+02 3.130000000000000000e+03 2.025750465691089630e-03 2.025750465691089630e-03 4.020578053314238787e-04 4.020578053314238787e-04 6.668646528851240873e-05 6.668646528851240873e-05
3.180000000000000000e+02 3.180000000000000000e+03 1.810017973184585571e-03 1.810017973184585571e-03 4.003326175734400749e-04 4.003326175734400749e-04 6.861730071250349283e-05 6.861730071250349283e-05
3.240000000000000000e+02 3.240000000000000000e+03 1.769424183294177055e-03 1.769424183294177055e-03 3.404284943826496601e-04 3.404284943826496601e-04 6.954156560823321342e-05 6.954156560823321342e-05
3.290000000000000000e+02 3.290000000000000000e+03 1.731791882775723934e-03 1.731791882775723934e-03 3.320266259834170341e-04 3.320266259834170341e-04 8.717975288163870573e-05 8.717975288163870573e-05
3.340000000000000000e+02 3.340000000000000000e+03 1.921748975291848183e-03 1.921748975291848183e-03 3.101752663496881723e-04 3.101752663496881723e-04 7.311372610274702311e-05 7.311372610274702311e-05
3.400000000000000000e+02 3.400000000000000000e+03 1.830524997785687447e-03 1.830524997785687447e-03 3.063054755330085754e-04 3.063054755330085754e-04 7.387054938590154052e-05 7.387054938590154052e-05
3.460000000000000000e+02 3.460000000000000000e+03 1.638906076550483704e-03 1.638906076550483704e-03 6.768314633518457413e-04 6.768314633518457413e-04 1.179537939606234431e-04 1.179537939606234431e-04
3.510000000000000000e+02 3.510000000000000000e+03 1.568486681208014488e-03 1.568486681208014488e-03 5.684683565050363541e-04 5.684683565050363541e-04 7.828589878045022488e-05 7.828589878045022488e-05
3.570000000000000000e+02 3.570000000000000000e+03 1.532416325062513351e-03 1.532416325062513351e-03 5.457987426780164242e-04 5.457987426780164242e-04 6.322874105535447598e-05 6.322874105535447598e-05
3.630000000000000000e+02 3.630000000000000000e+03 1.763995620422065258e-03 1.763995620422065258e-03 6.150534027256071568e-04 6.150534027256071568e-04 6.983646017033606768e-05 6.983646017033606768e-05
3.690000000000000000e+02 3.690000000000000000e+03 1.807110151275992393e-03 1.807110151275992393e-03 4.370383103378117085e-04 4.370383103378117085e-04 7.202629058156162500e-05 7.202629058156162500e-05
3.750000000000000000e+02 3.750000000000000000e+03 1.880424097180366516e-03 1.880424097180366516e-03 4.344852059148252010e-04 4.344852059148252010e-04 5.862787656951695681e-05 5.862787656951695681e-05
3.820000000000000000e+02 3.820000000000000000e+03 1.517603872343897820e-03 1.517603872343897820e-03 3.200114588253200054e-04 3.200114588253200054e-04 5.280178083921782672e-05 5.280178083921782672e-05
3.880000000000000000e+02 3.880000000000000000e+03 1.457021920941770077e-03 1.457021920941770077e-03 2.791603037621825933e-04 2.791603037621825933e-04 5.021350079914554954e-05 5.021350079914554954e-05
3.940000000000000000e+02 3.940000000000000000e+03 1.527116284705698490e-03 1.527116284705698490e-03 2.726460224948823452e-04 2.726460224948823452e-04 4.958039789926260710e-05 4.958039789926260710e-05
4.010000000000000000e+02 4.010000000000000000e+03 1.315875095315277576e-03 1.315875095315277576e-03 2.355678298044949770e-04 2.355678298044949770e-04 5.257249722490087152e-05 5.257249722490087152e-05
4.080000000000000000e+02 4.080000000000000000e+03 1.926429104059934616e-03 1.926429104059934616e-03 2.348994748899713159e-04 2.348994748899713159e-04 5.202790634939447045e-05 5.202790634939447045e-05
4.140000000000000000e+02 4.140000000000000000e+03 1.679997658357024193e-03 1.679997658357024193e-03 2.729634579736739397e-04 2.729634579736739397e-04 4.955388430971652269e-05 4.955388430971652269e-05
4.210000000000000000e+02 4.210000000000000000e+03 1.453361008316278458e-03 1.453361008316278458e-03 3.573611029423773289e-04 3.573611029423773289e-04 4.558488581096753478e-05 4.558488581096753478e-05
4.280000000000000000e+02 4.280000000000000000e+03 1.701163593679666519e-03 1.701163593679666519e-03 2.629421651363372803e-04 2.629421651363372803e-04 4.395911673782393336e-05 4.395911673782393336e-05
4.350000000000000000e+02 4.350000000000000000e+03 1.603218144737184048e-03 1.603218144737184048e-03 2.231548714917153120e-04 2.231548714917153120e-04 4.437364987097680569e-05 4.437364987097680569e-05
4.430000000000000000e+02 4.430000000000000000e+03 1.778371864929795265e-03 1.778371864929795265e-03 2.085104933939874172e-04 2.085104933939874172e-04 4.372681360109709203e-05 4.372681360109709203e-05
4.500000000000000000e+02 4.500000000000000000e+03 2.120903227478265762e-03 2.120903227478265762e-03 2.318554179510101676e-04 2.318554179510101676e-04 4.340507439337670803e-05 4.340507439337670803e-05
4.580000000000000000e+02 4.580000000000000000e+03 3.385080490261316299e-03 3.385080490261316299e-03 2.053545031230896711e-04 2.053545031230896711e-04 5.226404027780517936e-05 5.226404027780517936e-05
4.650000000000000000e+02 4.650000000000000000e+03 2.713600872084498405e-03 2.713600872084498405e-03 4.661889397539198399e-04 4.661889397539198399e-04 5.706148658646270633e-05 5.706148658646270633e-05
4.730000000000000000e+02 4.730000000000000000e+03 1.786960405297577381e-03 1.786960405297577381e-03 3.399789566174149513e-04 3.399789566174149513e-04 8.317508036270737648e-05 8.317508036270737648e-05
4.810000000000000000e+02 4.810000000000000000e+03 1.415432430803775787e-03 1.415432430803775787e-03 5.973859224468469620e-04 5.973859224468469620e-04 1.479248312534764409e-04 1.479248312534764409e-04
4.890000000000000000e+02 4.890000000000000000e+03 1.294581685215234756e-03 1.294581685215234756e-03 4.674274241551756859e-04 4.674274241551756859e-04 1.413391728419810534e-04 1.413391728419810534e-04
4.970000000000000000e+02 4.970000000000000000e+03 1.207720721140503883e-03 1.207720721140503883e-03 3.534256829880177975e-04 3.534256829880177975e-04 7.890086999395862222e-05 7.890086999395862222e-05
5.050000000000000000e+02 5.050000000000000000e+03 1.125279814004898071e-03 1.125279814004898071e-03 2.395958872511982918e-04 2.395958872511982918e-04 6.358820246532559395e-05 6.358820246532559395e-05
5.140000000000000000e+02 5.140000000000000000e+03 1.127920113503932953e-03 1.127920113503932953e-03 1.868364197434857488e-04 1.868364197434857488e-04 4.604252899298444390e-05 4.604252899298444390e-05
5.220000000000000000e+02 5.220000000000000000e+03 1.058113644830882549e-03 1.058113644830882549e-03 1.698792766546830535e-04 1.698792766546830535e-04 4.117826028959825635e-05 4.117826028959825635e-05
5.310000000000000000e+02 5.310000000000000000e+03 1.028070691972970963e-03 1.028070691972970963e-03 1.532110618427395821e-04 1.532110618427395821e-04 3.737222868949174881e-05 3.737222868949174881e-05
5.400000000000000000e+02 5.400000000000000000e+03 1.265388331376016140e-03 1.265388331376016140e-03 1.434072619304060936e-04 1.434072619304060936e-04 3.530839239829219878e-05 3.530839239829219878e-05
5.490000000000000000e+02 5.490000000000000000e+03 1.099225250072777271e-03 1.099225250072777271e-03 1.365447969874367118e-04 1.365447969874367118e-04 3.394704617676325142e-05 3.394704617676325142e-05
5.580000000000000000e+02 5.580000000000000000e+03 1.083424780517816544e-03 1.083424780517816544e-03 2.453493652865290642e-04 2.453493652865290642e-04 3.302282493677921593e-05 3.302282493677921593e-05
5.670000000000000000e+02 5.670000000000000000e+03 1.115647028200328350e-03 1.115647028200328350e-03 1.859985350165516138e-04 1.859985350165516138e-04 3.268189902883023024e-05 3.268189902883023024e-05
5.760000000000000000e+02 5.760000000000000000e+03 9.629288688302040100e-04 9.629288688302040100e-04 1.556077040731906891e-04 1.556077040731906891e-04 3.781219857046380639e-05 3.781219857046380639e-05
5.860000000000000000e+02 5.860000000000000000e+03 1.100606517866253853e-03 1.100606517866253853e-03 1.229019399033859372e-04 1.229019399033859372e-04 9.450988000025972724e-05 9.450988000025972724e-05
5.960000000000000000e+02 5.960000000000000000e+03 1.042881514877080917e-03 1.042881514877080917e-03 1.127082432503812015e-04 1.127082432503812015e-04 8.925466681830585003e-05 8.925466681830585003e-05
6.060000000000000000e+02 6.060000000000000000e+03 9.123393101617693901e-04 9.123393101617693901e-04 1.808615488698706031e-04 1.808615488698706031e-04 6.274691259022802114e-05 6.274691259022802114e-05
6.160000000000000000e+02 6.160000000000000000e+03 8.966281311586499214e-04 8.966281311586499214e-04 1.327028585365042090e-04 1.327028585365042090e-04 3.900957381119951606e-05 3.900957381119951606e-05
6.260000000000000000e+02 6.260000000000000000e+03 1.254695001989603043e-03 1.254695001989603043e-03 1.188762616948224604e-04 1.188762616948224604e-04 3.334207212901674211e-05 3.334207212901674211e-05
6.360000000000000000e+02 6.360000000000000000e+03 9.128205711022019386e-04 9.128205711022019386e-04 1.009802654152736068e-04 1.009802654152736068e-04 2.996873627125751227e-05 2.996873627125751227e-05
6.470000000000000000e+02 6.470000000000000000e+03 9.834071388468146324e-04 9.834071388468146324e-04 9.297288488596677780e-05 9.297288488596677780e-05 2.866178328986279666e-05 2.866178328986279666e-05
6.580000000000000000e+02 6.580000000000000000e+03 8.783416124060750008e-04 8.783416124060750008e-04 1.069405116140842438e-04 1.069405116140842438e-04 2.773402957245707512e-05 2.773402957245707512e-05
6.690000000000000000e+02 6.690000000000000000e+03 8.403289830312132835e-04 8.403289830312132835e-04 9.629402484279125929e-05 9.629402484279125929e-05 2.706303894228767604e-05 2.706303894228767604e-05
6.800000000000000000e+02 6.800000000000000000e+03 7.934316527098417282e-04 7.934316527098417282e-04 1.560193195473402739e-04 1.560193195473402739e-04 2.656970355019439012e-05 2.656970355019439012e-05
6.910000000000000000e+02 6.910000000000000000e+03 1.052861101925373077e-03 1.052861101925373077e-03 3.498265577945858240e-04 3.498265577945858240e-04 2.658670928212814033e-05 2.658670928212814033e-05
7.020000000000000000e+02 7.020000000000000000e+03 1.092206803150475025e-03 1.092206803150475025e-03 1.417552848579362035e-04 1.417552848579362035e-04 2.553398735472001135e-05 2.553398735472001135e-05
7.140000000000000000e+02 7.140000000000000000e+03 1.027660327963531017e-03 1.027660327963531017e-03 1.771895331330597401e-04 1.771895331330597401e-04 2.551132820372004062e-05 2.551132820372004062e-05
7.260000000000000000e+02 7.260000000000000000e+03 8.657200960442423820e-04 8.657200960442423820e-04 1.099426153814420104e-04 1.099426153814420104e-04 2.580812179076019675e-05 2.580812179076019675e-05
7.380000000000000000e+02 7.380000000000000000e+03 7.404627394862473011e-04 7.404627394862473011e-04 8.141088619595393538e-05 8.141088619595393538e-05 2.590388066892046481e-05 2.590388066892046481e-05
7.500000000000000000e+02 7.500000000000000000e+03 7.383043412119150162e-04 7.383043412119150162e-04 7.412844570353627205e-05 7.412844570353627205e-05 2.451834370731376112e-05 2.451834370731376112e-05
7.630000000000000000e+02 7.630000000000000000e+03 7.194981444627046585e-04 7.194981444627046585e-04 7.013609865680336952e-05 7.013609865680336952e-05 2.349896385567262769e-05 2.349896385567262769e-05
7.750000000000000000e+02 7.750000000000000000e+03 7.139470544643700123e-04 7.139470544643700123e-04 7.242223364301025867e-05 7.242223364301025867e-05 2.363701059948652983e-05 2.363701059948652983e-05
7.880000000000000000e+02 7.880000000000000000e+03 1.038070069625973701e-03 1.038070069625973701e-03 7.275582902366295457e-05 7.275582902366295457e-05 2.317190046596806496e-05 2.317190046596806496e-05
8.010000000000000000e+02 8.010000000000000000e+03 8.525884477421641350e-04 8.525884477421641350e-04 8.186264312826097012e-05 8.186264312826097012e-05 2.202437099185772240e-05 2.202437099185772240e-05
8.150000000000000000e+02 8.150000000000000000e+03 6.941839237697422504e-04 6.941839237697422504e-04 1.808671513572335243e-04 1.808671513572335243e-04 2.136268449248746037e-05 2.136268449248746037e-05
8.280000000000000000e+02 8.280000000000000000e+03 6.613261066377162933e-04 6.613261066377162933e-04 2.895359066314995289e-04 2.895359066314995289e-04 2.113421214744448662e-05 2.113421214744448662e-05
8.420000000000000000e+02 8.420000000000000000e+03 7.831748225726187229e-04 7.831748225726187229e-04 8.786587568465620279e-05 8.786587568465620279e-05 2.154676622012630105e-05 2.154676622012630105e-05
8.560000000000000000e+02 8.560000000000000000e+03 7.136238855309784412e-04 7.136238855309784412e-04 6.866969488328322768e-05 6.866969488328322768e-05 4.419574906933121383e-05 4.419574906933121383e-05
8.700000000000000000e+02 8.700000000000000000e+03 6.229557329788804054e-04 6.229557329788804054e-04 5.955062079010531306e-05 5.955062079010531306e-05 6.591662531718611717e-04 6.591662531718611717e-04
8.850000000000000000e+02 8.850000000000000000e+03 6.426022737286984921e-04 6.426022737286984921e-04 5.466048241942189634e-05 5.466048241942189634e-05 1.918474154081195593e-04 1.918474154081195593e-04
8.990000000000000000e+02 8.990000000000000000e+03 6.085930508561432362e-04 6.085930508561432362e-04 5.279770994093269110e-05 5.279770994093269110e-05 8.121271821437403560e-05 8.121271821437403560e-05
9.140000000000000000e+02 9.140000000000000000e+03 6.614461308345198631e-04 6.614461308345198631e-04 5.575058094109408557e-05 5.575058094109408557e-05 3.568649844964966178e-05 3.568649844964966178e-05
9.300000000000000000e+02 9.300000000000000000e+03 6.462550372816622257e-04 6.462550372816622257e-04 8.553094812668859959e-05 8.553094812668859959e-05 2.731385393417440355e-05 2.731385393417440355e-05
9.450000000000000000e+02 9.450000000000000000e+03 5.713176215067505836e-04 5.713176215067505836e-04 9.396985842613503337e-05 9.396985842613503337e-05 2.510280864953529090e-05 2.510280864953529090e-05
9.610000000000000000e+02 9.610000000000000000e+03 9.665860561653971672e-04 9.665860561653971672e-04 5.241721373749896884e-05 5.241721373749896884e-05 2.411012610537000000e-05 2.411012610537000000e-05
9.770000000000000000e+02 9.770000000000000000e+03 9.866720065474510193e-04 9.866720065474510193e-04 4.678950062952935696e-05 4.678950062952935696e-05 2.295210833835881203e-05 2.295210833835881203e-05
9.930000000000000000e+02 9.930000000000000000e+03 6.689574802294373512e-04 6.689574802294373512e-04 5.550739297177642584e-05 5.550739297177642584e-05 2.219802627223543823e-05 2.219802627223543823e-05
1.009000000000000000e+03 1.009000000000000000e+04 6.244191899895668030e-04 6.244191899895668030e-04 2.141493750968948007e-04 2.141493750968948007e-04 2.165506884921342134e-05 2.165506884921342134e-05
1.026000000000000000e+03 1.026000000000000000e+04 5.609606159850955009e-04 5.609606159850955009e-04 1.729650772176682949e-03 1.729650772176682949e-03 2.280486114614177495e-05 2.280486114614177495e-05
1.043000000000000000e+03 1.043000000000000000e+04 5.328715778887271881e-04 5.328715778887271881e-04 3.481548337731510401e-04 3.481548337731510401e-04 2.168013998016249388e-05 2.168013998016249388e-05
1.061000000000000000e+03 1.061000000000000000e+04 5.249057430773973465e-04 5.249057430773973465e-04 1.340113230980932713e-04 1.340113230980932713e-04 1.980456363526172936e-05 1.980456363526172936e-05
1.078000000000000000e+03 1.078000000000000000e+04 7.264863234013319016e-04 7.264863234013319016e-04 8.464866550639271736e-05 8.464866550639271736e-05 1.922190858749672771e-05 1.922190858749672771e-05
1.096000000000000000e+03 1.096000000000000000e+04 6.680184742435812950e-04 6.680184742435812950e-04 6.851003854535520077e-05 6.851003854535520077e-05 1.979595799639355391e-05 1.979595799639355391e-05
1.114000000000000000e+03 1.114000000000000000e+04 5.512732313945889473e-04 5.512732313945889473e-04 6.117024167906492949e-05 6.117024167906492949e-05 1.924007483466994017e-05 1.924007483466994017e-05
1.133000000000000000e+03 1.133000000000000000e+04 1.391396624967455864e-03 1.391396624967455864e-03 5.611914093606173992e-05 5.611914093606173992e-05 1.919318310683593154e-05 1.919318310683593154e-05
1.152000000000000000e+03 1.152000000000000000e+04 7.596915820613503456e-04 7.596915820613503456e-04 5.237010918790474534e-05 5.237010918790474534e-05 1.750907722453121096e-05 1.750907722453121096e-05
1.171000000000000000e+03 1.171000000000000000e+04 5.787112750113010406e-04 5.787112750113010406e-04 4.934304888593032956e-05 4.934304888593032956e-05 1.717589111649431288e-05 1.717589111649431288e-05
1.190000000000000000e+03 1.190000000000000000e+04 4.767886421177536249e-04 4.767886421177536249e-04 4.678016557591035962e-05 4.678016557591035962e-05 1.646766941121313721e-05 1.646766941121313721e-05
1.210000000000000000e+03 1.210000000000000000e+04 4.488778067752718925e-04 4.488778067752718925e-04 4.443775105755776167e-05 4.443775105755776167e-05 1.689812052063643932e-05 1.689812052063643932e-05
1.230000000000000000e+03 1.230000000000000000e+04 4.389916139189153910e-04 4.389916139189153910e-04 4.240689304424449801e-05 4.240689304424449801e-05 4.735864786198362708e-05 4.735864786198362708e-05
1.251000000000000000e+03 1.251000000000000000e+04 4.176241054665297270e-04 4.176241054665297270e-04 4.091021401109173894e-05 4.091021401109173894e-05 2.144479367416352034e-05 2.144479367416352034e-05
1.271000000000000000e+03 1.271000000000000000e+04 5.045923171564936638e-04 5.045923171564936638e-04 3.912686224794015288e-05 3.912686224794015288e-05 1.612022242625243962e-05 1.612022242625243962e-05
1.292000000000000000e+03 1.292000000000000000e+04 4.355155979283154011e-04 4.355155979283154011e-04 3.756803198484703898e-05 3.756803198484703898e-05 1.496605091233504936e-05 1.496605091233504936e-05
1.314000000000000000e+03 1.314000000000000000e+04 3.893496468663215637e-04 3.893496468663215637e-04 3.716463106684386730e-05 3.716463106684386730e-05 1.452572450943989679e-05 1.452572450943989679e-05
1.336000000000000000e+03 1.336000000000000000e+04 7.951080333441495895e-04 7.951080333441495895e-04 3.470692900009453297e-05 3.470692900009453297e-05 1.412023084412794560e-05 1.412023084412794560e-05
1.358000000000000000e+03 1.358000000000000000e+04 7.110701990313827991e-04 7.110701990313827991e-04 3.332427149871364236e-05 3.332427149871364236e-05 1.386710209771990776e-05 1.386710209771990776e-05
1.381000000000000000e+03 1.381000000000000000e+04 4.522069939412176609e-04 4.522069939412176609e-04 3.985644434578716755e-05 3.985644434578716755e-05 2.076949203910771757e-05 2.076949203910771757e-05
1.403000000000000000e+03 1.403000000000000000e+04 3.908395010512322187e-04 3.908395010512322187e-04 3.409496275708079338e-05 3.409496275708079338e-05 1.649356272537261248e-05 1.649356272537261248e-05
1.427000000000000000e+03 1.427000000000000000e+04 3.671218873932957649e-04 3.671218873932957649e-04 3.023902536369860172e-05 3.023902536369860172e-05 1.300942403759108856e-05 1.300942403759108856e-05
1.450000000000000000e+03 1.450000000000000000e+04 3.536533913575112820e-04 3.536533913575112820e-04 2.943905928987078369e-05 2.943905928987078369e-05 1.256845916941529140e-05 1.256845916941529140e-05
1.475000000000000000e+03 1.475000000000000000e+04 3.524289350025355816e-04 3.524289350025355816e-04 2.984320235555060208e-05 2.984320235555060208e-05 1.232556405739160255e-05 1.232556405739160255e-05
1.499000000000000000e+03 1.499000000000000000e+04 3.696186468005180359e-04 3.696186468005180359e-04 2.987114567076787353e-05 2.987114567076787353e-05 1.198506743094185367e-05 1.198506743094185367e-05
1.524000000000000000e+03 1.524000000000000000e+04 3.457564453128725290e-04 3.457564453128725290e-04 2.729970219661481678e-05 2.729970219661481678e-05 1.178238017018884420e-05 1.178238017018884420e-05
1.549000000000000000e+03 1.549000000000000000e+04 3.883764438796788454e-04 3.883764438796788454e-04 2.563952693890314549e-05 2.563952693890314549e-05 1.310339757765177637e-05 1.310339757765177637e-05
1.575000000000000000e+03 1.575000000000000000e+04 3.361854178365319967e-04 3.361854178365319967e-04 4.120113590033724904e-05 4.120113590033724904e-05 5.213907570578157902e-05 5.213907570578157902e-05
1.601000000000000000e+03 1.601000000000000000e+04 3.237533092033118010e-04 3.237533092033118010e-04 2.792511368170380592e-04 2.792511368170380592e-04 2.073745599773246795e-05 2.073745599773246795e-05
1.628000000000000000e+03 1.628000000000000000e+04 1.433402532711625099e-03 1.433402532711625099e-03 1.785566419130191207e-04 1.785566419130191207e-04 1.143842291639884934e-05 1.143842291639884934e-05
1.655000000000000000e+03 1.655000000000000000e+04 4.576513310894370079e-04 4.576513310894370079e-04 2.557542757131159306e-04 2.557542757131159306e-04 1.084767700376687571e-05 1.084767700376687571e-05
1.682000000000000000e+03 1.682000000000000000e+04 3.273288311902433634e-04 3.273288311902433634e-04 5.174674515728838742e-05 5.174674515728838742e-05 1.057757344824494794e-05 1.057757344824494794e-05
1.710000000000000000e+03 1.710000000000000000e+04 2.977041876874864101e-04 2.977041876874864101e-04 3.180500061716884375e-05 3.180500061716884375e-05 1.027150574373081326e-05 1.027150574373081326e-05
1.739000000000000000e+03 1.739000000000000000e+04 2.848446019925177097e-04 2.848446019925177097e-04 2.793156818370334804e-05 2.793156818370334804e-05 1.007726586976787075e-05 1.007726586976787075e-05
1.768000000000000000e+03 1.768000000000000000e+04 3.257784410379827023e-04 3.257784410379827023e-04 2.616932761156931520e-05 2.616932761156931520e-05 1.087100281438324600e-05 1.087100281438324600e-05
1.797000000000000000e+03 1.797000000000000000e+04 3.470057272352278233e-04 3.470057272352278233e-04 2.489371036062948406e-05 2.489371036062948406e-05 9.698598660179413855e-06 9.698598660179413855e-06
1.827000000000000000e+03 1.827000000000000000e+04 2.639467129483819008e-04 2.639467129483819008e-04 2.379312536504585296e-05 2.379312536504585296e-05 1.374464045511558652e-04 1.374464045511558652e-04
1.857000000000000000e+03 1.857000000000000000e+04 4.007795942015945911e-04 4.007795942015945911e-04 2.282585046486929059e-05 2.282585046486929059e-05 1.992215220525395125e-05 1.992215220525395125e-05
1.888000000000000000e+03 1.888000000000000000e+04 2.565179893281310797e-04 2.565179893281310797e-04 2.208116347901523113e-05 2.208116347901523113e-05 1.018260809360072017e-05 1.018260809360072017e-05
1.919000000000000000e+03 1.919000000000000000e+04 2.559705171734094620e-04 2.559705171734094620e-04 2.123090234817937016e-05 2.123090234817937016e-05 9.569059329805895686e-06 9.569059329805895686e-06
1.951000000000000000e+03 1.951000000000000000e+04 2.498279791325330734e-04 2.498279791325330734e-04 2.202504947490524501e-05 2.202504947490524501e-05 9.316336218034848571e-06 9.316336218034848571e-06
1.984000000000000000e+03 1.984000000000000000e+04 4.165002028457820415e-04 4.165002028457820415e-04 1.995999627979472280e-05 1.995999627979472280e-05 9.087049875233788043e-06 9.087049875233788043e-06
2.017000000000000000e+03 2.017000000000000000e+04 4.324643814470618963e-04 4.324643814470618963e-04 1.901880386867560446e-05 1.901880386867560446e-05 8.872881153365597129e-06 8.872881153365597129e-06
2.050000000000000000e+03 2.050000000000000000e+04 2.633766271173954010e-04 2.633766271173954010e-04 2.447281622153241187e-05 2.447281622153241187e-05 8.678215635882224888e-06 8.678215635882224888e-06
2.084000000000000000e+03 2.084000000000000000e+04 2.396331838099285960e-04 2.396331838099285960e-04 2.074933763651642948e-05 2.074933763651642948e-05 8.467364750686101615e-06 8.467364750686101615e-06
2.119000000000000000e+03 2.119000000000000000e+04 2.288629475515335798e-04 2.288629475515335798e-04 1.740504194458480924e-05 1.740504194458480924e-05 8.514838555129244924e-06 8.514838555129244924e-06
2.154000000000000000e+03 2.154000000000000000e+04 2.331779396627098322e-04 2.331779396627098322e-04 1.753761716827284545e-05 1.753761716827284545e-05 8.084356522886082530e-06 8.084356522886082530e-06
2.190000000000000000e+03 2.190000000000000000e+04 2.278066240251064301e-04 2.278066240251064301e-04 2.150827276636846364e-05 2.150827276636846364e-05 7.986950549820903689e-06 7.986950549820903689e-06
2.226000000000000000e+03 2.226000000000000000e+04 2.534178202040493488e-04 2.534178202040493488e-04 1.589912426425144076e-05 1.589912426425144076e-05 7.816677680239081383e-06 7.816677680239081383e-06
2.263000000000000000e+03 2.263000000000000000e+04 2.164777542930096388e-04 2.164777542930096388e-04 1.558545955049339682e-05 1.558545955049339682e-05 7.570385605504270643e-06 7.570385605504270643e-06
2.301000000000000000e+03 2.301000000000000000e+04 2.410611486993730068e-04 2.410611486993730068e-04 1.136984647018834949e-04 1.136984647018834949e-04 1.192741183331236243e-05 1.192741183331236243e-05
2.339000000000000000e+03 2.339000000000000000e+04 1.954649924300611019e-04 1.954649924300611019e-04 2.195644992752932012e-05 2.195644992752932012e-05 7.461080713255796582e-06 7.461080713255796582e-06
2.378000000000000000e+03 2.378000000000000000e+04 2.192842948716133833e-04 2.192842948716133833e-04 1.504341253166785464e-05 1.504341253166785464e-05 7.089690825523575768e-06 7.089690825523575768e-06
2.417000000000000000e+03 2.417000000000000000e+04 2.354495081817731261e-04 2.354495081817731261e-04 1.439839161321287975e-05 1.439839161321287975e-05 7.237615136546082795e-06 7.237615136546082795e-06
2.457000000000000000e+03 2.457000000000000000e+04 1.810747198760509491e-04 1.810747198760509491e-04 1.397604501107707620e-05 1.397604501107707620e-05 6.777518137823790312e-06 6.777518137823790312e-06
2.498000000000000000e+03 2.498000000000000000e+04 2.380052319495007396e-04 2.380052319495007396e-04 1.369245910609606653e-05 1.369245910609606653e-05 6.809342266933526844e-06 6.809342266933526844e-06
2.540000000000000000e+03 2.540000000000000000e+04 1.867054670583456755e-04 1.867054670583456755e-04 1.356904249405488372e-05 1.356904249405488372e-05 6.492830834758933634e-06 6.492830834758933634e-06
2.582000000000000000e+03 2.582000000000000000e+04 3.478900762274861336e-04 3.478900762274861336e-04 1.280336982745211571e-05 1.280336982745211571e-05 6.368414688040502369e-06 6.368414688040502369e-06
2.625000000000000000e+03 2.625000000000000000e+04 1.634202490095049143e-04 1.634202490095049143e-04 1.270813227165490389e-04 1.270813227165490389e-04 6.881707122374791652e-06 6.881707122374791652e-06
2.668000000000000000e+03 2.668000000000000000e+04 1.850780099630355835e-04 1.850780099630355835e-04 1.058149937307462096e-04 1.058149937307462096e-04 6.635187219217186794e-06 6.635187219217186794e-06
2.713000000000000000e+03 2.713000000000000000e+04 1.754854456521570683e-04 1.754854456521570683e-04 1.620231341803446412e-05 1.620231341803446412e-05 6.917512109794188291e-06 6.917512109794188291e-06
2.758000000000000000e+03 2.758000000000000000e+04 4.929368151351809502e-04 4.929368151351809502e-04 1.322890057053882629e-05 1.322890057053882629e-05 6.917507107573328540e-06 6.917507107573328540e-06
2.804000000000000000e+03 2.804000000000000000e+04 3.622653021011501551e-04 3.622653021011501551e-04 1.260796125279739499e-05 1.260796125279739499e-05 5.731889359594788402e-06 5.731889359594788402e-06
2.850000000000000000e+03 2.850000000000000000e+04 2.110822533722966909e-04 2.110822533722966909e-04 1.215120664710411802e-05 1.215120664710411802e-05 5.679450168827315792e-06 5.679450168827315792e-06
2.897000000000000000e+03 2.897000000000000000e+04 1.805409556254744530e-04 1.805409556254744530e-04 1.175140550913056359e-05 1.175140550913056359e-05 5.667364803230157122e-06 5.667364803230157122e-06
2.946000000000000000e+03 2.946000000000000000e+04 1.641618582652881742e-04 1.641618582652881742e-04 1.137811523221898824e-05 1.137811523221898824e-05 7.136184194678207859e-06 7.136184194678207859e-06
2.994000000000000000e+03 2.994000000000000000e+04 1.541744568385183811e-04 1.541744568385183811e-04 1.131711724156048149e-05 1.131711724156048149e-05 1.754431868903338909e-04 1.754431868903338909e-04
3.044000000000000000e+03 3.044000000000000000e+04 1.811389811336994171e-04 1.811389811336994171e-04 1.081705977412639186e-05 1.081705977412639186e-05 1.266417348233517259e-05 1.266417348233517259e-05
3.095000000000000000e+03 3.095000000000000000e+04 1.390848628943786025e-04 1.390848628943786025e-04 1.043589963956037536e-05 1.043589963956037536e-05 1.082883682101964951e-05 1.082883682101964951e-05
3.146000000000000000e+03 3.146000000000000000e+04 1.443978690076619387e-04 1.443978690076619387e-04 1.065398100763559341e-05 1.065398100763559341e-05 1.013718156173126772e-05 1.013718156173126772e-05
3.198000000000000000e+03 3.198000000000000000e+04 1.287883787881582975e-04 1.287883787881582975e-04 1.524108938610879704e-05 1.524108938610879704e-05 9.560921171214431524e-06 9.560921171214431524e-06
3.252000000000000000e+03 3.252000000000000000e+04 1.646486198296770453e-04 1.646486198296770453e-04 9.623853657103609294e-06 9.623853657103609294e-06 9.180082997772842646e-06 9.180082997772842646e-06
3.306000000000000000e+03 3.306000000000000000e+04 1.233536750078201294e-04 1.233536750078201294e-04 9.383662472828291357e-06 9.383662472828291357e-06 8.654591511003673077e-06 8.654591511003673077e-06
3.360000000000000000e+03 3.360000000000000000e+04 1.349659578409045935e-04 1.349659578409045935e-04 9.153778592008166015e-06 9.153778592008166015e-06 8.320846973219886422e-06 8.320846973219886422e-06
3.416000000000000000e+03 3.416000000000000000e+04 1.250305795110762119e-04 1.250305795110762119e-04 9.411585779162123799e-06 9.411585779162123799e-06 7.999292392923962325e-06 7.999292392923962325e-06
3.473000000000000000e+03 3.473000000000000000e+04 1.134233752964064479e-04 1.134233752964064479e-04 8.685639841132797301e-06 8.685639841132797301e-06 7.558294328191550449e-06 7.558294328191550449e-06
3.531000000000000000e+03 3.531000000000000000e+04 1.109891964006237686e-04 1.109891964006237686e-04 1.466821959184017032e-05 1.466821959184017032e-05 7.387053301499690861e-06 7.387053301499690861e-06
3.589000000000000000e+03 3.589000000000000000e+04 4.718882846646010876e-04 4.718882846646010876e-04 1.141633692895993590e-04 1.141633692895993590e-04 7.166374871303560212e-06 7.166374871303560212e-06
3.649000000000000000e+03 3.649000000000000000e+04 2.890500938519835472e-03 2.890500938519835472e-03 2.616653364384546876e-05 2.616653364384546876e-05 6.742176992702297866e-06 6.742176992702297866e-06
3.710000000000000000e+03 3.710000000000000000e+04 1.744882611092180014e-04 1.744882611092180014e-04 1.850826083682477474e-05 1.850826083682477474e-05 6.520503120555076748e-06 6.520503120555076748e-06
3.771000000000000000e+03 3.771000000000000000e+04 1.319423026870936155e-04 1.319423026870936155e-04 1.587602855579461902e-05 1.587602855579461902e-05 6.236852641450241208e-06 6.236852641450241208e-06
3.834000000000000000e+03 3.834000000000000000e+04 1.158787199528887868e-04 1.158787199528887868e-04 1.439844527340028435e-05 1.439844527340028435e-05 6.935467808943940327e-06 6.935467808943940327e-06
3.897000000000000000e+03 3.897000000000000000e+04 1.063441523001529276e-04 1.063441523001529276e-04 1.347060424450319260e-05 1.347060424450319260e-05 5.836182481289142743e-06 5.836182481289142743e-06
3.962000000000000000e+03 3.962000000000000000e+04 1.000869669951498508e-04 1.000869669951498508e-04 1.256315135833574459e-05 1.256315135833574459e-05 5.631391104543581605e-06 5.631391104543581605e-06
4.028000000000000000e+03 4.028000000000000000e+04 9.682004019850865006e-05 9.682004019850865006e-05 1.186027657240629196e-05 1.186027657240629196e-05 1.279712250834563747e-05 1.279712250834563747e-05
4.095000000000000000e+03 4.095000000000000000e+04 1.365687930956482887e-04 1.365687930956482887e-04 1.152719869423890486e-05 1.152719869423890486e-05 5.337265065463725477e-06 5.337265065463725477e-06
4.163000000000000000e+03 4.163000000000000000e+04 9.049016080098226666e-05 9.049016080098226666e-05 1.083204915630631149e-05 1.083204915630631149e-05 5.255788437352748588e-06 5.255788437352748588e-06
4.232000000000000000e+03 4.232000000000000000e+04 8.777965558692812920e-05 8.777965558692812920e-05 1.047681143973022699e-05 1.047681143973022699e-05 5.001054432796081528e-06 5.001054432796081528e-06
4.302000000000000000e+03 4.302000000000000000e+04 8.146823529386892915e-05 8.146823529386892915e-05 9.913252142723649740e-06 9.913252142723649740e-06 4.915945282846223563e-06 4.915945282846223563e-06
4.374000000000000000e+03 4.374000000000000000e+04 9.594163566362112761e-05 9.594163566362112761e-05 1.169165625469759107e-05 1.169165625469759107e-05 4.697711119661107659e-06 4.697711119661107659e-06
4.446000000000000000e+03 4.446000000000000000e+04 4.204774159006774426e-04 4.204774159006774426e-04 8.964425433077849448e-06 8.964425433077849448e-06 1.963679642358329147e-05 1.963679642358329147e-05
4.520000000000000000e+03 4.520000000000000000e+04 7.685328455409035087e-05 7.685328455409035087e-05 8.578856068197637796e-06 8.578856068197637796e-06 4.547125172393862158e-06 4.547125172393862158e-06
4.595000000000000000e+03 4.595000000000000000e+04 7.863280188757926226e-05 7.863280188757926226e-05 8.248151061707176268e-06 8.248151061707176268e-06 4.424227881827391684e-06 4.424227881827391684e-06
4.672000000000000000e+03 4.672000000000000000e+04 2.740058116614818573e-04 2.740058116614818573e-04 1.507249817223055288e-05 1.507249817223055288e-05 4.247309334459714592e-06 4.247309334459714592e-06
4.749000000000000000e+03 4.749000000000000000e+04 7.300707511603832245e-05 7.300707511603832245e-05 7.802015716151800007e-06 7.802015716151800007e-06 4.164683559793047607e-06 4.164683559793047607e-06
4.828000000000000000e+03 4.828000000000000000e+04 7.161715620895847678e-05 7.161715620895847678e-05 7.615873073518741876e-06 7.615873073518741876e-06 4.010254997410811484e-06 4.010254997410811484e-06
4.908000000000000000e+03 4.908000000000000000e+04 6.747709994670003653e-05 6.747709994670003653e-05 8.264589268947020173e-06 8.264589268947020173e-06 4.493409505812451243e-06 4.493409505812451243e-06
4.990000000000000000e+03 4.990000000000000000e+04 6.246236443985253572e-05 6.246236443985253572e-05 7.244802418426843360e-06 7.244802418426843360e-06 3.800442300416762009e-06 3.800442300416762009e-06
5.073000000000000000e+03 5.073000000000000000e+04 7.699262641835957766e-05 7.699262641835957766e-05 6.829596713942009956e-06 6.829596713942009956e-06 3.700143679452594370e-06 3.700143679452594370e-06
5.157000000000000000e+03 5.157000000000000000e+04 6.738479714840650558e-05 6.738479714840650558e-05 6.503847998828860000e-06 6.503847998828860000e-06 3.658818968688137829e-06 3.658818968688137829e-06
5.243000000000000000e+03 5.243000000000000000e+04 8.142428123392164707e-05 8.142428123392164707e-05 6.973369181650923565e-06 6.973369181650923565e-06 3.562790652722469531e-06 3.562790652722469531e-06
5.330000000000000000e+03 5.330000000000000000e+04 5.711676203645765781e-05 5.711676203645765781e-05 6.258550911297788844e-06 6.258550911297788844e-06 3.403410119062755257e-06 3.403410119062755257e-06
5.418000000000000000e+03 5.418000000000000000e+04 5.768182381871156394e-05 5.768182381871156394e-05 5.940214123256737366e-06 5.940214123256737366e-06 3.549367647792678326e-06 3.549367647792678326e-06
5.508000000000000000e+03 5.508000000000000000e+04 1.069481513695791364e-04 1.069481513695791364e-04 5.924422112002503127e-06 5.924422112002503127e-06 3.233878487662877887e-06 3.233878487662877887e-06
5.600000000000000000e+03 5.600000000000000000e+04 7.085013930918648839e-05 7.085013930918648839e-05 5.606308150163386017e-06 5.606308150163386017e-06 8.084858563961461186e-06 8.084858563961461186e-06
5.693000000000000000e+03 5.693000000000000000e+04 6.078236401663161814e-05 6.078236401663161814e-05 8.116821991279721260e-04 8.116821991279721260e-04 3.458617356955073774e-06 3.458617356955073774e-06
5.787000000000000000e+03 5.787000000000000000e+04 5.540929851122200489e-05 5.540929851122200489e-05 1.017502108879853040e-05 1.017502108879853040e-05 3.255173851357540116e-06 3.255173851357540116e-06
5.883000000000000000e+03 5.883000000000000000e+04 5.779483763035386801e-05 5.779483763035386801e-05 7.639127943548373878e-06 7.639127943548373878e-06 3.164263489452423528e-06 3.164263489452423528e-06
5.981000000000000000e+03 5.981000000000000000e+04 4.760971205541864038e-05 4.760971205541864038e-05 7.098772584868129343e-06 7.098772584868129343e-06 3.080071564909303561e-06 3.080071564909303561e-06
6.080000000000000000e+03 6.080000000000000000e+04 4.747220373246818781e-05 4.747220373246818781e-05 6.720633791701402515e-06 6.720633791701402515e-06 2.999439630002598278e-06 2.999439630002598278e-06
6.181000000000000000e+03 6.181000000000000000e+04 1.721323787933215499e-04 1.721323787933215499e-04 6.395415766746737063e-06 6.395415766746737063e-06 3.204363565600942820e-06 3.204363565600942820e-06
6.284000000000000000e+03 6.284000000000000000e+04 4.467041435418650508e-05 4.467041435418650508e-05 6.100945029174908996e-06 6.100945029174908996e-06 2.837145757439429872e-06 2.837145757439429872e-06
6.389000000000000000e+03 6.389000000000000000e+04 4.259628622094169259e-05 4.259628622094169259e-05 5.836416676174849272e-06 5.836416676174849272e-06 2.769999809970613569e-06 2.769999809970613569e-06
6.495000000000000000e+03 6.495000000000000000e+04 6.484330515377223492e-05 6.484330515377223492e-05 5.638413313135970384e-06 5.638413313135970384e-06 2.693398982955841348e-06 2.693398982955841348e-06
6.602000000000000000e+03 6.602000000000000000e+04 8.984630403574556112e-05 8.984630403574556112e-05 5.421883543021976948e-06 5.421883543021976948e-06 9.954519555321894586e-06 9.954519555321894586e-06
6.712000000000000000e+03 6.712000000000000000e+04 3.995468432549387217e-05 3.995468432549387217e-05 6.330608812277205288e-06 6.330608812277205288e-06 2.586235950730042532e-06 2.586235950730042532e-06
6.824000000000000000e+03 6.824000000000000000e+04 3.705707058543339372e-05 3.705707058543339372e-05 4.975241608917713165e-06 4.975241608917713165e-06 2.531570999053656124e-06 2.531570999053656124e-06
6.937000000000000000e+03 6.937000000000000000e+04 1.846821978688240051e-04 1.846821978688240051e-04 4.790176717506255955e-06 4.790176717506255955e-06 2.454092054904322140e-06 2.454092054904322140e-06
7.052000000000000000e+03 7.052000000000000000e+04 3.418642882024869323e-05 3.418642882024869323e-05 4.614292265614494681e-06 4.614292265614494681e-06 2.689072744033182971e-06 2.689072744033182971e-06
7.169000000000000000e+03 7.169000000000000000e+04 3.236235352233052254e-05 3.236235352233052254e-05 5.340134521247819066e-06 5.340134521247819066e-06 2.336624447707436047e-06 2.336624447707436047e-06
7.288000000000000000e+03 7.288000000000000000e+04 6.804838631069287658e-05 6.804838631069287658e-05 4.322512722865212709e-06 4.322512722865212709e-06 2.289049461978720501e-06 2.289049461978720501e-06
7.409000000000000000e+03 7.409000000000000000e+04 3.186850153724662960e-05 3.186850153724662960e-05 4.174765308562200516e-06 4.174765308562200516e-06 2.470726940373424441e-06 2.470726940373424441e-06
7.532000000000000000e+03 7.532000000000000000e+04 2.866006252588704228e-05 2.866006252588704228e-05 7.965034455992281437e-06 7.965034455992281437e-06 2.202476707680034451e-06 2.202476707680034451e-06
7.658000000000000000e+03 7.658000000000000000e+04 3.017658673343248665e-05 3.017658673343248665e-05 3.941024260711856186e-06 3.941024260711856186e-06 2.140916421922156587e-06 2.140916421922156587e-06
7.785000000000000000e+03 7.785000000000000000e+04 1.468995906179770827e-04 1.468995906179770827e-04 4.443726538738701493e-06 4.443726538738701493e-06 5.889366730116307735e-05 5.889366730116307735e-05
7.914000000000000000e+03 7.914000000000000000e+04 5.149584467289969325e-05 5.149584467289969325e-05 3.678939719975460321e-06 3.678939719975460321e-06 3.057166168218827806e-06 3.057166168218827806e-06
8.045000000000000000e+03 8.045000000000000000e+04 3.925585042452439666e-05 3.925585042452439666e-05 8.606314804637804627e-05 8.606314804637804627e-05 2.915532604674808681e-06 2.915532604674808681e-06
8.179000000000000000e+03 8.179000000000000000e+04 3.351343912072479725e-05 3.351343912072479725e-05 4.953797997586661950e-06 4.953797997586661950e-06 2.791921815514797345e-06 2.791921815514797345e-06
8.315000000000000000e+03 8.315000000000000000e+04 2.990043140016496181e-05 2.990043140016496181e-05 4.573518253891961649e-06 4.573518253891961649e-06 2.681574642338091508e-06 2.681574642338091508e-06
8.453000000000000000e+03 8.453000000000000000e+04 2.790432336041703820e-05 2.790432336041703820e-05 4.351008101366460323e-06 4.351008101366460323e-06 2.581091166575788520e-06 2.581091166575788520e-06
8.593000000000000000e+03 8.593000000000000000e+04 2.881799264287110418e-05 2.881799264287110418e-05 4.166314738540677354e-06 4.166314738540677354e-06 2.488431618985487148e-06 2.488431618985487148e-06
8.736000000000000000e+03 8.736000000000000000e+04 3.059109803871251643e-05 3.059109803871251643e-05 3.982360794907435775e-06 3.982360794907435775e-06 2.401745405222754925e-06 2.401745405222754925e-06
8.881000000000000000e+03 8.881000000000000000e+04 2.311841308255679905e-05 2.311841308255679905e-05 3.840936642518499866e-06 3.840936642518499866e-06 2.320804014743771404e-06 2.320804014743771404e-06
9.029000000000000000e+03 9.029000000000000000e+04 2.228784796898253262e-05 2.228784796898253262e-05 3.668958697744528763e-06 3.668958697744528763e-06 2.245216364826774225e-06 2.245216364826774225e-06
9.179000000000000000e+03 9.179000000000000000e+04 2.031949043157510459e-05 2.031949043157510459e-05 3.535137238941388205e-06 3.535137238941388205e-06 2.175603185605723411e-06 2.175603185605723411e-06
9.331000000000000000e+03 9.331000000000000000e+04 2.057523306575603783e-05 2.057523306575603783e-05 3.402422862563980743e-06 3.402422862563980743e-06 2.104813574987929314e-06 2.104813574987929314e-06
9.486000000000000000e+03 9.486000000000000000e+04 1.868086837930604815e-05 1.868086837930604815e-05 3.333206450406578369e-06 3.333206450406578369e-06 2.057522351606166922e-06 2.057522351606166922e-06
9.644000000000000000e+03 9.644000000000000000e+04 8.237395377364009619e-05 8.237395377364009619e-05 3.171481694153044373e-06 3.171481694153044373e-06 1.979693934117676690e-06 1.979693934117676690e-06
9.804000000000000000e+03 9.804000000000000000e+04 1.888651968329213560e-05 1.888651968329213560e-05 3.063879148612613790e-06 3.063879148612613790e-06 1.933949988597305492e-06 1.933949988597305492e-06
9.967000000000000000e+03 9.967000000000000000e+04 1.734827128530014306e-05 1.734827128530014306e-05 2.967323325719917193e-06 2.967323325719917193e-06 1.914248514367500320e-06 1.914248514367500320e-06
1.013200000000000000e+04 1.013200000000000000e+05 1.641920607653446496e-05 1.641920607653446496e-05 2.899720357163459994e-06 2.899720357163459994e-06 1.838892330852104351e-06 1.838892330852104351e-06
1.030000000000000000e+04 1.030000000000000000e+05 1.877385329862590879e-05 1.877385329862590879e-05 2.799635467454208992e-06 2.799635467454208992e-06 1.759811084411921911e-06 1.759811084411921911e-06
1.047100000000000000e+04 1.047100000000000000e+05 1.637999230297282338e-05 1.637999230297282338e-05 2.733468363658175804e-06 2.733468363658175804e-06 1.711365712253609672e-06 1.711365712253609672e-06
1.064500000000000000e+04 1.064500000000000000e+05 1.503856765339151025e-05 1.503856765339151025e-05 2.643458401507814415e-06 2.643458401507814415e-06 1.667160290708125103e-06 1.667160290708125103e-06
1.082200000000000000e+04 1.082200000000000000e+05 5.413713370217010379e-05 5.413713370217010379e-05 2.718340056162560359e-06 2.718340056162560359e-06 2.423792466288432479e-06 2.423792466288432479e-06
1.100200000000000000e+04 1.100200000000000000e+05 1.547437932458706200e-05 1.547437932458706200e-05 2.460227051415131427e-06 2.460227051415131427e-06 1.575808937559486367e-06 1.575808937559486367e-06
1.118500000000000000e+04 1.118500000000000000e+05 1.420975786459166557e-05 1.420975786459166557e-05 2.387734866715618409e-06 2.387734866715618409e-06 1.534610191811225377e-06 1.534610191811225377e-06
1.137000000000000000e+04 1.137000000000000000e+05 1.402473844791529700e-05 1.402473844791529700e-05 2.925505441453424282e-06 2.925505441453424282e-06 1.495632886872044764e-06 1.495632886872044764e-06
1.155900000000000000e+04 1.155900000000000000e+05 2.043674248852767050e-05 2.043674248852767050e-05 2.312045126018347219e-06 2.312045126018347219e-06 1.460394742025528103e-06 1.460394742025528103e-06
1.175100000000000000e+04 1.175100000000000000e+05 1.502232589700724930e-05 1.502232589700724930e-05 2.239212790300371125e-06 2.239212790300371125e-06 1.429049461876275018e-06 1.429049461876275018e-06
1.194600000000000000e+04 1.194600000000000000e+05 1.331864586973097175e-05 1.331864586973097175e-05 2.539080924179870635e-06 2.539080924179870635e-06 1.416791064912104048e-06 1.416791064912104048e-06
1.214500000000000000e+04 1.214500000000000000e+05 1.238618278875946999e-05 1.238618278875946999e-05 2.114567450917093083e-06 2.114567450917093083e-06 1.379525997435848694e-06 1.379525997435848694e-06
1.234600000000000000e+04 1.234600000000000000e+05 1.179215360025409609e-05 1.179215360025409609e-05 2.067706645902944729e-06 2.067706645902944729e-06 1.343854933111288119e-06 1.343854933111288119e-06
1.255100000000000000e+04 1.255100000000000000e+05 3.733888297574594617e-05 3.733888297574594617e-05 1.998826974158873782e-06 1.998826974158873782e-06 1.310772859142161906e-06 1.310772859142161906e-06
1.276000000000000000e+04 1.276000000000000000e+05 1.074428291758522391e-05 1.074428291758522391e-05 2.944162115454673767e-04 2.944162115454673767e-04 1.599593133505550213e-06 1.599593133505550213e-06
1.297200000000000000e+04 1.297200000000000000e+05 9.966216566681396216e-06 9.966216566681396216e-06 2.197947196691529825e-06 2.197947196691529825e-06 1.248414719157153741e-06 1.248414719157153741e-06
1.318700000000000000e+04 1.318700000000000000e+05 1.337070989393396303e-05 1.337070989393396303e-05 2.114882363457581960e-06 2.114882363457581960e-06 1.214959752360300627e-06 1.214959752360300627e-06
1.340600000000000000e+04 1.340600000000000000e+05 1.045696808432694525e-05 1.045696808432694525e-05 2.044805114564951509e-06 2.044805114564951509e-06 1.185369228551280685e-06 1.185369228551280685e-06
1.362900000000000000e+04 1.362900000000000000e+05 1.143115332524757832e-05 1.143115332524757832e-05 1.979682565433904529e-06 1.979682565433904529e-06 1.162075704996823333e-06 1.162075704996823333e-06
1.385500000000000000e+04 1.385500000000000000e+05 1.087450436898507178e-05 1.087450436898507178e-05 1.925893229781650007e-06 1.925893229781650007e-06 1.780851221155899111e-06 1.780851221155899111e-06
1.408500000000000000e+04 1.408500000000000000e+05 9.953371773008257151e-06 9.953371773008257151e-06 1.862570570665411651e-06 1.862570570665411651e-06 1.102766077565320302e-06 1.102766077565320302e-06
1.431900000000000000e+04 1.431900000000000000e+05 1.101515590562485158e-05 1.101515590562485158e-05 1.805013425837387331e-06 1.805013425837387331e-06 1.081708660422009416e-06 1.081708660422009416e-06
1.455700000000000000e+04 1.455700000000000000e+05 8.806959158391691744e-06 8.806959158391691744e-06 1.752454863890307024e-06 1.752454863890307024e-06 1.093161699827760458e-06 1.093161699827760458e-06
1.479900000000000000e+04 1.479900000000000000e+05 8.067279850365594029e-06 8.067279850365594029e-06 1.708730223981547169e-06 1.708730223981547169e-06 1.066171762431622483e-06 1.066171762431622483e-06
1.504500000000000000e+04 1.504500000000000000e+05 3.294351699878461659e-05 3.294351699878461659e-05 1.660327484387380537e-06 1.660327484387380537e-06 1.039616563502931967e-06 1.039616563502931967e-06
1.529400000000000000e+04 1.529400000000000000e+05 8.229754712374415249e-06 8.229754712374415249e-06 1.614797383808763698e-06 1.614797383808763698e-06 1.038924665408558212e-06 1.038924665408558212e-06
1.554800000000000000e+04 1.554800000000000000e+05 8.216156857088208199e-06 8.216156857088208199e-06 1.565689899507560767e-06 1.565689899507560767e-06 9.962550393538549542e-07 9.962550393538549542e-07
1.580700000000000000e+04 1.580700000000000000e+05 7.280291356437373906e-06 7.280291356437373906e-06 1.528918232907017227e-06 1.528918232907017227e-06 9.672387477621668950e-07 9.672387477621668950e-07
1.606900000000000000e+04 1.606900000000000000e+05 1.586684084031730890e-04 1.586684084031730890e-04 1.489136366217280738e-06 1.489136366217280738e-06 9.450512834519031458e-07 9.450512834519031458e-07
1.633600000000000000e+04 1.633600000000000000e+05 8.067597264016512781e-06 8.067597264016512781e-06 1.452921765121573117e-06 1.452921765121573117e-06 9.228816679751616903e-07 9.228816679751616903e-07
1.660700000000000000e+04 1.660700000000000000e+05 7.079450824676314369e-06 7.079450824676314369e-06 6.607941031688824296e-06 6.607941031688824296e-06 9.016798117045254912e-07 9.016798117045254912e-07
1.688300000000000000e+04 1.688300000000000000e+05 6.891795237606856972e-06 6.891795237606856972e-06 1.467245283492957242e-06 1.467245283492957242e-06 9.638906703912653029e-07 9.638906703912653029e-07
1.716300000000000000e+04 1.716300000000000000e+05 6.112617484177462757e-06 6.112617484177462757e-06 1.424650463377474807e-06 1.424650463377474807e-06 8.615468232164857909e-07 8.615468232164857909e-07
1.744800000000000000e+04 1.744800000000000000e+05 7.859488505346234888e-06 7.859488505346234888e-06 1.385037421641754918e-06 1.385037421641754918e-06 1.044922100845724344e-06 1.044922100845724344e-06
1.773800000000000000e+04 1.773800000000000000e+05 6.483215656771790236e-06 6.483215656771790236e-06 1.348375462839612737e-06 1.348375462839612737e-06 1.009251946015865542e-06 1.009251946015865542e-06
1.803300000000000000e+04 1.803300000000000000e+05 5.931633040745509788e-06 5.931633040745509788e-06 1.309823005612997804e-06 1.309823005612997804e-06 9.774703357834368944e-07 9.774703357834368944e-07
1.833200000000000000e+04 1.833200000000000000e+05 6.999669949436793104e-06 6.999669949436793104e-06 1.276579496334306896e-06 1.276579496334306896e-06 9.480186236032750458e-07 9.480186236032750458e-07
1.863700000000000000e+04 1.863700000000000000e+05 5.573988801188534126e-06 5.573988801188534126e-06 1.242189682670868933e-06 1.242189682670868933e-06 9.202706223732093349e-07 9.202706223732093349e-07
1.894600000000000000e+04 1.894600000000000000e+05 6.139080505818128586e-05 6.139080505818128586e-05 1.219202317770395894e-06 1.219202317770395894e-06 8.940279485614155419e-07 8.940279485614155419e-07
1.926100000000000000e+04 1.926100000000000000e+05 4.998467829864239320e-06 4.998467829864239320e-06 1.182450660053291358e-06 1.182450660053291358e-06 8.890048661669425201e-07 8.890048661669425201e-07
1.958100000000000000e+04 1.958100000000000000e+05 6.861786459921859205e-06 6.861786459921859205e-06 1.158942836809728760e-06 1.158942836809728760e-06 8.453954478682135232e-07 8.453954478682135232e-07
1.990600000000000000e+04 1.990600000000000000e+05 5.091260845802025869e-06 5.091260845802025869e-06 1.142770543083315715e-06 1.142770543083315715e-06 8.264149187198199797e-07 8.264149187198199797e-07
2.023700000000000000e+04 2.023700000000000000e+05 4.867387815465917811e-06 4.867387815465917811e-06 1.100341023629880510e-06 1.100341023629880510e-06 8.012927992240292951e-07 8.012927992240292951e-07
2.057300000000000000e+04 2.057300000000000000e+05 4.878760137216886505e-06 4.878760137216886505e-06 1.073219664249336347e-06 1.073219664249336347e-06 7.803855623933486640e-07 7.803855623933486640e-07
2.091400000000000000e+04 2.091400000000000000e+05 4.327138412918429822e-06 4.327138412918429822e-06 1.047434921019885223e-06 1.047434921019885223e-06 7.599300033689360134e-07 7.599300033689360134e-07
2.126200000000000000e+04 2.126200000000000000e+05 3.072795880143530667e-05 3.072795880143530667e-05 5.526766017283080146e-06 5.526766017283080146e-06 7.411688898173451889e-07 7.411688898173451889e-07
2.161500000000000000e+04 2.161500000000000000e+05 5.793603122583590448e-06 5.793603122583590448e-06 2.160678832296980545e-06 2.160678832296980545e-06 7.227158675959799439e-07 7.227158675959799439e-07
2.197400000000000000e+04 2.197400000000000000e+05 4.873972102359402925e-06 4.873972102359402925e-06 1.990272266993997619e-06 1.990272266993997619e-06 7.043747700663516298e-07 7.043747700663516298e-07
2.233900000000000000e+04 2.233900000000000000e+05 4.489016646402888000e-06 4.489016646402888000e-06 1.856318704085424542e-06 1.856318704085424542e-06 6.921319481989485212e-07 6.921319481989485212e-07
2.271000000000000000e+04 2.271000000000000000e+05 1.737522143230307847e-05 1.737522143230307847e-05 1.743640837048587855e-06 1.743640837048587855e-06 6.971499146857240703e-07 6.971499146857240703e-07
2.308700000000000000e+04 2.308700000000000000e+05 1.982757385121658444e-04 1.982757385121658444e-04 1.645772726988070644e-06 1.645772726988070644e-06 6.563406032000784762e-07 6.563406032000784762e-07
2.347000000000000000e+04 2.347000000000000000e+05 5.367171979742124677e-06 5.367171979742124677e-06 1.559201791678788140e-06 1.559201791678788140e-06 6.542325081682065502e-07 6.542325081682065502e-07
2.386000000000000000e+04 2.386000000000000000e+05 4.458181138033978641e-06 4.458181138033978641e-06 1.481560161664674524e-06 1.481560161664674524e-06 6.253595756788854487e-07 6.253595756788854487e-07
2.425600000000000000e+04 2.425600000000000000e+05 4.119246568734524772e-06 4.119246568734524772e-06 1.411493258274276741e-06 1.411493258274276741e-06 6.103304031057632528e-07 6.103304031057632528e-07
2.465900000000000000e+04 2.465900000000000000e+05 3.748844619622104801e-06 3.748844619622104801e-06 1.347637521575961728e-06 1.347637521575961728e-06 5.979676416245638393e-07 5.979676416245638393e-07
2.506900000000000000e+04 2.506900000000000000e+05 3.682037004182348028e-06 3.682037004182348028e-06 1.289091756007110234e-06 1.289091756007110234e-06 5.842021550961362664e-07 5.842021550961362664e-07
2.548500000000000000e+04 2.548500000000000000e+05 3.384402816664078273e-06 3.384402816664078273e-06 1.235174408975581173e-06 1.235174408975581173e-06 5.791847570435493253e-07 5.791847570435493253e-07
2.590800000000000000e+04 2.590800000000000000e+05 3.357255081937182695e-06 3.357255081937182695e-06 1.187097382171486970e-06 1.187097382171486970e-06 5.670140694746805821e-07 5.670140694746805821e-07
2.633800000000000000e+04 2.633800000000000000e+05 3.109598310402361676e-06 3.109598310402361676e-06 1.140009544542408548e-06 1.140009544542408548e-06 5.522406354430131614e-07 5.522406354430131614e-07
2.677600000000000000e+04 2.677600000000000000e+05 3.047239715670002624e-06 3.047239715670002624e-06 1.097099584512761794e-06 1.097099584512761794e-06 5.593881269305711612e-07 5.593881269305711612e-07
2.722000000000000000e+04 2.722000000000000000e+05 8.202346180041786283e-06 8.202346180041786283e-06 1.056375481311988551e-06 1.056375481311988551e-06 5.267108349471527617e-07 5.267108349471527617e-07
2.767200000000000000e+04 2.767200000000000000e+05 4.710449502454139292e-06 4.710449502454139292e-06 1.018805278363288380e-06 1.018805278363288380e-06 5.150435526957153343e-07 5.150435526957153343e-07
2.813200000000000000e+04 2.813200000000000000e+05 3.945152002415852621e-06 3.945152002415852621e-06 9.838720416155410931e-07 9.838720416155410931e-07 2.133584075636463240e-06 2.133584075636463240e-06
2.859900000000000000e+04 2.859900000000000000e+05 3.489376013021683320e-06 3.489376013021683320e-06 9.500772648607380688e-07 9.500772648607380688e-07 4.927981080982135609e-07 4.927981080982135609e-07
2.907400000000000000e+04 2.907400000000000000e+05 3.177099415552220307e-06 3.177099415552220307e-06 9.201645525536150672e-07 9.201645525536150672e-07 4.829986437471234240e-07 4.829986437471234240e-07
2.955700000000000000e+04 2.955700000000000000e+05 3.146249127894407138e-06 3.146249127894407138e-06 9.004720027405710425e-07 9.004720027405710425e-07 7.252629438880831003e-05 7.252629438880831003e-05
3.004800000000000000e+04 3.004800000000000000e+05 2.836460680555319414e-06 2.836460680555319414e-06 8.629369858681457117e-07 8.629369858681457117e-07 1.020258423523046076e-06 1.020258423523046076e-06
3.054700000000000000e+04 3.054700000000000000e+05 2.662708311618189327e-06 2.662708311618189327e-06 8.352261602340149693e-07 8.352261602340149693e-07 9.333770094599458389e-07 9.333770094599458389e-07
3.105400000000000000e+04 3.105400000000000000e+05 3.191449877704144455e-06 3.191449877704144455e-06 8.097501904558157548e-07 8.097501904558157548e-07 8.699872751094517298e-07 8.699872751094517298e-07
3.157000000000000000e+04 3.157000000000000000e+05 3.342713171150535345e-06 3.342713171150535345e-06 8.163771099134464748e-07 8.163771099134464748e-07 8.186516424757428467e-07 8.186516424757428467e-07
3.209400000000000000e+04 3.209400000000000000e+05 2.468250841047847643e-06 2.468250841047847643e-06 7.711639113949786406e-07 7.711639113949786406e-07 7.749151791358599439e-07 7.749151791358599439e-07
3.262700000000000000e+04 3.262700000000000000e+05 7.656570232938975096e-05 7.656570232938975096e-05 7.471077196896658279e-07 7.471077196896658279e-07 7.364888006122782826e-07 7.364888006122782826e-07
3.316900000000000000e+04 3.316900000000000000e+05 2.270029199280543253e-06 2.270029199280543253e-06 7.262700592036708258e-07 7.262700592036708258e-07 7.019980330369435251e-07 7.019980330369435251e-07
3.372000000000000000e+04 3.372000000000000000e+05 3.399305114726303145e-06 3.399305114726303145e-06 7.044106951070716605e-07 7.044106951070716605e-07 6.707624038426729385e-07 6.707624038426729385e-07
3.428000000000000000e+04 3.428000000000000000e+05 3.774094693653751165e-06 3.774094693653751165e-06 8.362999324162956327e-07 8.362999324162956327e-07 6.421232683351263404e-07 6.421232683351263404e-07
3.484900000000000000e+04 3.484900000000000000e+05 2.560156644904054701e-06 2.560156644904054701e-06 6.915012704666878562e-07 6.915012704666878562e-07 6.157555390018387698e-07 6.157555390018387698e-07
3.542800000000000000e+04 3.542800000000000000e+05 2.289324584126006812e-06 2.289324584126006812e-06 6.708285695822269190e-07 6.708285695822269190e-07 5.914702114750980400e-07 5.914702114750980400e-07
3.601600000000000000e+04 3.601600000000000000e+05 2.122772229995462112e-06 2.122772229995462112e-06 6.511984906865109224e-07 6.511984906865109224e-07 5.690685611625667661e-07 5.690685611625667661e-07
3.661400000000000000e+04 3.661400000000000000e+05 2.111078856614767574e-06 2.111078856614767574e-06 6.327412052087311167e-07 6.327412052087311167e-07 5.478005391523765866e-07 5.478005391523765866e-07
3.722300000000000000e+04 3.722300000000000000e+05 2.003114332183031365e-06 2.003114332183031365e-06 6.151531692921707872e-07 6.151531692921707872e-07 5.278658363749855198e-07 5.278658363749855198e-07
3.784100000000000000e+04 3.784100000000000000e+05 1.842102165028336458e-06 1.842102165028336458e-06 5.987344593449961394e-07 5.987344593449961394e-07 5.091798129797098227e-07 5.091798129797098227e-07
3.846900000000000000e+04 3.846900000000000000e+05 5.456627150124404579e-06 5.456627150124404579e-06 5.828215421388449613e-07 5.828215421388449613e-07 4.916290095025033224e-07 4.916290095025033224e-07
3.910800000000000000e+04 3.910800000000000000e+05 2.575063717813463882e-06 2.575063717813463882e-06 5.670708560501225293e-07 5.670708560501225293e-07 4.750124276142742019e-07 4.750124276142742019e-07
3.975700000000000000e+04 3.975700000000000000e+05 2.203023996116826311e-06 2.203023996116826311e-06 2.353341784328222275e-03 2.353341784328222275e-03 4.594189135787019040e-07 4.594189135787019040e-07
4.041800000000000000e+04 4.041800000000000000e+05 2.004072484851349145e-06 2.004072484851349145e-06 1.800897507564513944e-06 1.800897507564513944e-06 4.445274726094794460e-07 4.445274726094794460e-07
4.108900000000000000e+04 4.108900000000000000e+05 1.872861730589647777e-06 1.872861730589647777e-06 1.546332896396052092e-06 1.546332896396052092e-06 4.308336087888164911e-07 4.308336087888164911e-07
4.177100000000000000e+04 4.177100000000000000e+05 2.643958578119054437e-05 2.643958578119054437e-05 1.373432723994483240e-06 1.373432723994483240e-06 4.174619903096754570e-07 4.174619903096754570e-07
4.246500000000000000e+04 4.246500000000000000e+05 2.019967951127910055e-06 2.019967951127910055e-06 1.241804511664668098e-06 1.241804511664668098e-06 4.048274035994836595e-07 4.048274035994836595e-07
4.317000000000000000e+04 4.317000000000000000e+05 4.480202733248006552e-06 4.480202733248006552e-06 1.136452738137450069e-06 1.136452738137450069e-06 3.932273671125585679e-07 3.932273671125585679e-07
4.388700000000000000e+04 4.388700000000000000e+05 1.708808667899575084e-06 1.708808667899575084e-06 1.049248453455220442e-06 1.049248453455220442e-06 3.872900151691283099e-07 3.872900151691283099e-07
4.461600000000000000e+04 4.461600000000000000e+05 1.584107394592138007e-06 1.584107394592138007e-06 9.754136272022151388e-07 9.754136272022151388e-07 3.756952651201572735e-07 3.756952651201572735e-07
4.535700000000000000e+04 4.535700000000000000e+05 1.580106641085876618e-06 1.580106641085876618e-06 9.117858326135319658e-07 9.117858326135319658e-07 3.651073825494677294e-07 3.651073825494677294e-07
4.611000000000000000e+04 4.611000000000000000e+05 1.457272219340666197e-06 1.457272219340666197e-06 8.562460607208777219e-07 8.562460607208777219e-07 3.603598202062130440e-07 3.603598202062130440e-07
4.687600000000000000e+04 4.687600000000000000e+05 1.834876093198545277e-05 1.834876093198545277e-05 8.071899628703249618e-07 8.071899628703249618e-07 3.442643219386809506e-07 3.442643219386809506e-07
4.765400000000000000e+04 4.765400000000000000e+05 3.806042514042928815e-06 3.806042514042928815e-06 7.635028396180132404e-07 7.635028396180132404e-07 3.602068829877680400e-07 3.602068829877680400e-07
4.844600000000000000e+04 4.844600000000000000e+05 2.728623258008155972e-06 2.728623258008155972e-06 7.241698085636016913e-07 7.241698085636016913e-07 3.258340086631505983e-07 3.258340086631505983e-07
4.925000000000000000e+04 4.925000000000000000e+05 2.291352302563609555e-06 2.291352302563609555e-06 6.886691608087858185e-07 6.886691608087858185e-07 3.170896434312453493e-07 3.170896434312453493e-07
5.006800000000000000e+04 5.006800000000000000e+05 2.024459263338940218e-06 2.024459263338940218e-06 6.562978001056762878e-07 6.562978001056762878e-07 3.085240791733667720e-07 3.085240791733667720e-07
5.090000000000000000e+04 5.090000000000000000e+05 1.845496854002703913e-06 1.845496854002703913e-06 6.268793413255480118e-07 6.268793413255480118e-07 3.002876383106922731e-07 3.002876383106922731e-07
5.174500000000000000e+04 5.174500000000000000e+05 1.682680363046529237e-06 1.682680363046529237e-06 5.995780725243093912e-07 5.995780725243093912e-07 2.939917749245068990e-07 2.939917749245068990e-07
5.260400000000000000e+04 5.260400000000000000e+05 1.563308273944130633e-06 1.563308273944130633e-06 5.742698476751684211e-07 5.742698476751684211e-07 2.854147851394372992e-07 2.854147851394372992e-07
5.347800000000000000e+04 5.347800000000000000e+05 1.464401748307864182e-06 1.464401748307864182e-06 6.822048135290970095e-07 6.822048135290970095e-07 2.775528287202178035e-07 2.775528287202178035e-07
5.436600000000000000e+04 5.436600000000000000e+05 1.382760160595353227e-06 1.382760160595353227e-06 5.294624543239478953e-07 5.294624543239478953e-07 2.755298567080899375e-07 2.755298567080899375e-07
5.526900000000000000e+04 5.526900000000000000e+05 1.445522912035812624e-06 1.445522912035812624e-06 5.096396193948748987e-07 5.096396193948748987e-07 2.683635784705984406e-07 2.683635784705984406e-07
5.618700000000000000e+04 5.618700000000000000e+05 1.242217990693461616e-06 1.242217990693461616e-06 4.975053684574959334e-07 4.975053684574959334e-07 2.633182134559319820e-07 2.633182134559319820e-07
5.712000000000000000e+04 5.712000000000000000e+05 1.269841504836222157e-06 1.269841504836222157e-06 4.731973035632108804e-07 4.731973035632108804e-07 2.548519546508032363e-07 2.548519546508032363e-07
5.806900000000000000e+04 5.806900000000000000e+05 1.148321075561398175e-06 1.148321075561398175e-06 4.563955826597521082e-07 4.563955826597521082e-07 2.484769368038541870e-07 2.484769368038541870e-07
5.903300000000000000e+04 5.903300000000000000e+05 1.089461875380948186e-06 1.089461875380948186e-06 4.406593632211297518e-07 4.406593632211297518e-07 2.438281967442890164e-07 2.438281967442890164e-07
6.001300000000000000e+04 6.001300000000000000e+05 1.134243234446330462e-06 1.134243234446330462e-06 4.257546777353127254e-07 4.257546777353127254e-07 2.367283968851552345e-07 2.367283968851552345e-07
6.101000000000000000e+04 6.101000000000000000e+05 1.066347067535389215e-06 1.066347067535389215e-06 4.119079335396236274e-07 4.119079335396236274e-07 2.309220974439085694e-07 2.309220974439085694e-07
6.202300000000000000e+04 6.202300000000000000e+05 1.041601876750064548e-06 1.041601876750064548e-06 4.162171762800426222e-07 4.162171762800426222e-07 2.253627258141932543e-07 2.253627258141932543e-07
6.305300000000000000e+04 6.305300000000000000e+05 9.587000704414094798e-07 9.587000704414094798e-07 3.889818174229731085e-07 3.889818174229731085e-07 2.199885926756905974e-07 2.199885926756905974e-07
6.410000000000000000e+04 6.410000000000000000e+05 1.360760279567330144e-06 1.360760279567330144e-06 3.769576437662180979e-07 3.769576437662180979e-07 2.164356232015052228e-07 2.164356232015052228e-07
6.516500000000000000e+04 6.516500000000000000e+05 1.102130909202969633e-06 1.102130909202969633e-06 3.646421191660920158e-07 3.646421191660920158e-07 2.112633126216678647e-07 2.112633126216678647e-07
6.624700000000000000e+04 6.624700000000000000e+05 1.013449605125060771e-06 1.013449605125060771e-06 3.539964836818398908e-07 3.539964836818398908e-07 2.063727748691235320e-07 2.063727748691235320e-07
6.734700000000000000e+04 6.734700000000000000e+05 9.646853413869393989e-07 9.646853413869393989e-07 3.448656400451000081e-07 3.448656400451000081e-07 2.014711952824654873e-07 2.014711952824654873e-07
6.846600000000000000e+04 6.846600000000000000e+05 9.005585184240771923e-07 9.005585184240771923e-07 3.344745778122160118e-07 3.344745778122160118e-07 1.967814711179016740e-07 1.967814711179016740e-07
6.960300000000000000e+04 6.960300000000000000e+05 9.486133058089762926e-05 9.486133058089762926e-05 3.245395134854334174e-07 3.245395134854334174e-07 1.926701997945201583e-07 1.926701997945201583e-07
7.075800000000000000e+04 7.075800000000000000e+05 9.430199270354933105e-07 9.430199270354933105e-07 3.152327394673193339e-07 3.152327394673193339e-07 7.258948926391894929e-07 7.258948926391894929e-07
7.193400000000000000e+04 7.193400000000000000e+05 8.725236284590209834e-07 8.725236284590209834e-07 3.061721258745819796e-07 3.061721258745819796e-07 5.990404474687238690e-07 5.990404474687238690e-07
7.312800000000000000e+04 7.312800000000000000e+05 8.200788670365000144e-07 8.200788670365000144e-07 2.990291818605328444e-07 2.990291818605328444e-07 5.292279752211470623e-07 5.292279752211470623e-07
7.434300000000000000e+04 7.434300000000000000e+05 7.881270107645832468e-07 7.881270107645832468e-07 2.899349169638298918e-07 2.899349169638298918e-07 4.793101311406644527e-07 4.793101311406644527e-07
7.557700000000000000e+04 7.557700000000000000e+05 7.540884325862862170e-07 7.540884325862862170e-07 2.819293456468585646e-07 2.819293456468585646e-07 4.399822159939503763e-07 4.399822159939503763e-07
7.683200000000000000e+04 7.683200000000000000e+05 1.953663286258233711e-06 1.953663286258233711e-06 2.749890484210482100e-07 2.749890484210482100e-07 4.076428581356594805e-07 4.076428581356594805e-07
7.810800000000000000e+04 7.810800000000000000e+05 8.241482305493263993e-07 8.241482305493263993e-07 3.725879764715500642e-07 3.725879764715500642e-07 3.796056944338488393e-07 3.796056944338488393e-07
7.940500000000000000e+04 7.940500000000000000e+05 7.613310231135983486e-07 7.613310231135983486e-07 3.539545048170111841e-07 3.539545048170111841e-07 3.568694637579028495e-07 3.568694637579028495e-07
8.072400000000000000e+04 8.072400000000000000e+05 7.213743629108648747e-07 7.213743629108648747e-07 3.379904285338852787e-07 3.379904285338852787e-07 3.345287780120997922e-07 3.345287780120997922e-07
8.206500000000000000e+04 8.206500000000000000e+05 6.815859023845405318e-07 6.815859023845405318e-07 3.237291537061537383e-07 3.237291537061537383e-07 3.158685331072774716e-07 3.158685331072774716e-07
8.342800000000000000e+04 8.342800000000000000e+05 3.396969077584799379e-06 3.396969077584799379e-06 3.108097530457598623e-07 3.108097530457598623e-07 2.991467056290275650e-07 2.991467056290275650e-07
8.481300000000000000e+04 8.481300000000000000e+05 1.795609932742081583e-06 1.795609932742081583e-06 2.989619360960205086e-07 2.989619360960205086e-07 2.840008619386935607e-07 2.840008619386935607e-07
8.622100000000000000e+04 8.622100000000000000e+05 1.419511931999295484e-06 1.419511931999295484e-06 2.879502858377236407e-07 2.879502858377236407e-07 2.705402266656165011e-07 2.705402266656165011e-07
8.765300000000000000e+04 8.765300000000000000e+05 1.220310650751343928e-06 1.220310650751343928e-06 2.782351771202229429e-07 2.782351771202229429e-07 2.579530473667546175e-07 2.579530473667546175e-07
8.910900000000000000e+04 8.910900000000000000e+05 1.083586994354845956e-06 1.083586994354845956e-06 2.689002371880633291e-07 2.689002371880633291e-07 2.463717123646347318e-07 2.463717123646347318e-07
9.058900000000000000e+04 9.058900000000000000e+05 9.835200671659549698e-07 9.835200671659549698e-07 2.593081376289774198e-07 2.593081376289774198e-07 2.360519317790021887e-07 2.360519317790021887e-07
9.209300000000000000e+04 9.209300000000000000e+05 8.952573580245370977e-07 8.952573580245370977e-07 2.508294301151181571e-07 2.508294301151181571e-07 2.261631095734628616e-07 2.261631095734628616e-07
9.362300000000000000e+04 9.362300000000000000e+05 1.128528765548253432e-06 1.128528765548253432e-06 2.432190626677765977e-07 2.432190626677765977e-07 2.170283863733857288e-07 2.170283863733857288e-07
9.517700000000000000e+04 9.517700000000000000e+05 7.828244861229904927e-07 7.828244861229904927e-07 2.353568504531722283e-07 2.353568504531722283e-07 2.087975872200331651e-07 2.087975872200331651e-07
9.675800000000000000e+04 9.675800000000000000e+05 9.985345741370110773e-07 9.985345741370110773e-07 2.283935742752873921e-07 2.283935742752873921e-07 2.009366824040625943e-07 2.009366824040625943e-07
9.836500000000000000e+04 9.836500000000000000e+05 8.706689982318494003e-07 8.706689982318494003e-07 2.223792563427196001e-07 2.223792563427196001e-07 1.932822755179586238e-07 1.932822755179586238e-07
9.999800000000000000e+04 9.999800000000000000e+05 7.316633059417654295e-07 7.316633059417654295e-07 2.170453683447703952e-07 2.170453683447703952e-07 1.869260159992336412e-07 1.869260159992336412e-07


==> dat/results_learnednoise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 8.829133212566375732e-02 1.650919318199157715e-01 8.969850838184356689e-02 1.665727198123931885e-01 8.941686898469924927e-02 1.671214997768402100e-01
2.000000000000000000e+00 2.000000000000000000e+01 8.791968226432800293e-02 1.648571193218231201e-01 8.909992128610610962e-02 1.662670522928237915e-01 8.847437798976898193e-02 1.667341291904449463e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.744932711124420166e-02 1.645525991916656494e-01 8.833596110343933105e-02 1.658761054277420044e-01 8.732343465089797974e-02 1.662511080503463745e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.692636340856552124e-02 1.641849875450134277e-01 8.747707307338714600e-02 1.654363423585891724e-01 8.606795221567153931e-02 1.657025814056396484e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.640551567077636719e-02 1.637975871562957764e-01 8.656720817089080811e-02 1.649704575538635254e-01 8.475977927446365356e-02 1.651720404624938965e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.589984476566314697e-02 1.634137034416198730e-01 8.566296100616455078e-02 1.645084321498870850e-01 8.343454450368881226e-02 1.646936833858489990e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.541579544544219971e-02 1.630600243806838989e-01 8.480442315340042114e-02 1.640797406435012817e-01 8.212190121412277222e-02 1.642813682556152344e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.495457470417022705e-02 1.627405583858489990e-01 8.398893475532531738e-02 1.637014150619506836e-01 8.092597872018814087e-02 1.639175713062286377e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.454260975122451782e-02 1.624577641487121582e-01 8.323979377746582031e-02 1.633809506893157959e-01 7.978723943233489990e-02 1.635947227478027344e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.418311178684234619e-02 1.622098386287689209e-01 8.256448805332183838e-02 1.631059646606445312e-01 7.878766953945159912e-02 1.633578240871429443e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.386996388435363770e-02 1.619896888732910156e-01 8.195701986551284790e-02 1.628687381744384766e-01 7.789754867553710938e-02 1.631735265254974365e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.359293639659881592e-02 1.618003696203231812e-01 8.142629265785217285e-02 1.626719832420349121e-01 7.707431912422180176e-02 1.630781739950180054e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.334718644618988037e-02 1.616400927305221558e-01 8.093304932117462158e-02 1.625156402587890625e-01 7.628272473812103271e-02 1.629583686590194702e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.313167840242385864e-02 1.615029424428939819e-01 8.049489557743072510e-02 1.623892486095428467e-01 7.533276826143264771e-02 1.629905104637145996e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.294934034347534180e-02 1.613889932632446289e-01 8.009147644042968750e-02 1.622852385044097900e-01 7.455015182495117188e-02 1.629546582698822021e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.279626071453094482e-02 1.612903773784637451e-01 7.971527427434921265e-02 1.622038632631301880e-01 7.385574281215667725e-02 1.630355417728424072e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.266665041446685791e-02 1.612059324979782104e-01 7.935744524002075195e-02 1.621427834033966064e-01 7.299137115478515625e-02 1.630973815917968750e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.255407959222793579e-02 1.611347496509552002e-01 7.901479303836822510e-02 1.620983779430389404e-01 7.210196554660797119e-02 1.632769107818603516e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.245301246643066406e-02 1.610751450061798096e-01 7.868266105651855469e-02 1.620659530162811279e-01 7.140161097049713135e-02 1.634111553430557251e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.236090093851089478e-02 1.610249280929565430e-01 7.834570854902267456e-02 1.620521694421768188e-01 7.042971253395080566e-02 1.636596471071243286e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.227673172950744629e-02 1.609829962253570557e-01 7.800659537315368652e-02 1.620527505874633789e-01 6.931114196777343750e-02 1.640032082796096802e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.219422399997711182e-02 1.609503328800201416e-01 7.767044752836227417e-02 1.620676368474960327e-01 6.884872913360595703e-02 1.642307341098785400e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.210887014865875244e-02 1.609240770339965820e-01 7.732929289340972900e-02 1.620957106351852417e-01 6.794020533561706543e-02 1.646189838647842407e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.202363550662994385e-02 1.609016656875610352e-01 7.697331905364990234e-02 1.621349453926086426e-01 6.677711009979248047e-02 1.650799512863159180e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.193959295749664307e-02 1.608832031488418579e-01 7.660519331693649292e-02 1.621864438056945801e-01 6.525197625160217285e-02 1.656790226697921753e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.185648173093795776e-02 1.608682870864868164e-01 7.622837275266647339e-02 1.622557342052459717e-01 6.415075063705444336e-02 1.662738174200057983e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.177267014980316162e-02 1.608564853668212891e-01 7.584299147129058838e-02 1.623420417308807373e-01 6.308087706565856934e-02 1.669486314058303833e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.168832212686538696e-02 1.608478575944900513e-01 7.544557750225067139e-02 1.624399721622467041e-01 6.386869400739669800e-02 1.675068438053131104e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.160333335399627686e-02 1.608435362577438354e-01 7.503451406955718994e-02 1.625539660453796387e-01 5.991292744874954224e-02 1.686286926269531250e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.151594549417495728e-02 1.608432531356811523e-01 7.460930943489074707e-02 1.626868098974227905e-01 6.186078488826751709e-02 1.692361235618591309e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.142580837011337280e-02 1.608473360538482666e-01 7.416742295026779175e-02 1.628375649452209473e-01 6.012613698840141296e-02 1.702032387256622314e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.133473992347717285e-02 1.608551144599914551e-01 7.372601330280303955e-02 1.630035340785980225e-01 5.863154679536819458e-02 1.712239086627960205e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.124373853206634521e-02 1.608662158250808716e-01 7.329706102609634399e-02 1.631917208433151245e-01 5.770625919103622437e-02 1.721179932355880737e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.115045726299285889e-02 1.608816236257553101e-01 7.286150753498077393e-02 1.633902788162231445e-01 5.699535831809043884e-02 1.731959581375122070e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.105544000864028931e-02 1.609012186527252197e-01 7.238233089447021484e-02 1.636139154434204102e-01 5.485735833644866943e-02 1.744080781936645508e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.096049726009368896e-02 1.609250009059906006e-01 7.185478508472442627e-02 1.638594418764114380e-01 5.440659075975418091e-02 1.753644049167633057e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.086477220058441162e-02 1.609531939029693604e-01 7.133905589580535889e-02 1.641245633363723755e-01 5.262091010808944702e-02 1.765483617782592773e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.076599985361099243e-02 1.609854996204376221e-01 7.082170248031616211e-02 1.643925011157989502e-01 5.273792520165443420e-02 1.774641424417495728e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.066476136445999146e-02 1.610208153724670410e-01 7.031048834323883057e-02 1.647052019834518433e-01 4.936313629150390625e-02 1.789531707763671875e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.056275546550750732e-02 1.610586643218994141e-01 6.974098086357116699e-02 1.650230437517166138e-01 4.913043230772018433e-02 1.799743920564651489e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.045959472656250000e-02 1.611002683639526367e-01 6.923824548721313477e-02 1.653522253036499023e-01 4.757039621472358704e-02 1.810901165008544922e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.035379648208618164e-02 1.611462235450744629e-01 6.870490312576293945e-02 1.657027453184127808e-01 4.340826719999313354e-02 1.828806102275848389e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.024455606937408447e-02 1.611956357955932617e-01 6.811112165451049805e-02 1.660757660865783691e-01 4.401830956339836121e-02 1.837185323238372803e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.013357967138290405e-02 1.612479090690612793e-01 6.730938702821731567e-02 1.664922237396240234e-01 4.499701410531997681e-02 1.842503696680068970e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.002094924449920654e-02 1.613023132085800171e-01 6.683573871850967407e-02 1.668568551540374756e-01 4.320484772324562073e-02 1.856892108917236328e-01
4.600000000000000000e+01 4.600000000000000000e+02 7.990467548370361328e-02 1.613595783710479736e-01 6.630901992321014404e-02 1.673024445772171021e-01 4.395814239978790283e-02 1.860007196664810181e-01
4.700000000000000000e+01 4.700000000000000000e+02 7.978563010692596436e-02 1.614203155040740967e-01 6.568831205368041992e-02 1.677421033382415771e-01 4.192581772804260254e-02 1.875381469726562500e-01
4.800000000000000000e+01 4.800000000000000000e+02 7.966348528861999512e-02 1.614829897880554199e-01 6.524179875850677490e-02 1.681936085224151611e-01 4.047496989369392395e-02 1.885791420936584473e-01
4.900000000000000000e+01 4.900000000000000000e+02 7.953903079032897949e-02 1.615471839904785156e-01 6.407886743545532227e-02 1.686748266220092773e-01 4.031217098236083984e-02 1.892586350440979004e-01
5.000000000000000000e+01 5.000000000000000000e+02 7.941170036792755127e-02 1.616149991750717163e-01 6.541435420513153076e-02 1.689539104700088501e-01 3.759266436100006104e-02 1.909186094999313354e-01
5.100000000000000000e+01 5.100000000000000000e+02 7.928088307380676270e-02 1.616854816675186157e-01 6.292051821947097778e-02 1.696060299873352051e-01 3.446087986230850220e-02 1.928559541702270508e-01
5.200000000000000000e+01 5.200000000000000000e+02 7.914689183235168457e-02 1.617569625377655029e-01 6.315129995346069336e-02 1.700252145528793335e-01 3.434717282652854919e-02 1.937026828527450562e-01
5.300000000000000000e+01 5.300000000000000000e+02 7.901023328304290771e-02 1.618324667215347290e-01 6.330862641334533691e-02 1.703324019908905029e-01 3.232762217521667480e-02 1.950248181819915771e-01
5.400000000000000000e+01 5.400000000000000000e+02 7.887023687362670898e-02 1.619103848934173584e-01 6.101787462830543518e-02 1.711440086364746094e-01 3.244911506772041321e-02 1.958215832710266113e-01
5.500000000000000000e+01 5.500000000000000000e+02 7.872746884822845459e-02 1.619889587163925171e-01 6.314934045076370239e-02 1.712602674961090088e-01 3.058445826172828674e-02 1.973285675048828125e-01
5.600000000000000000e+01 5.600000000000000000e+02 7.858194410800933838e-02 1.620726883411407471e-01 6.192766875028610229e-02 1.718455851078033447e-01 2.887520194053649902e-02 1.989133656024932861e-01
5.700000000000000000e+01 5.700000000000000000e+02 7.843284308910369873e-02 1.621547639369964600e-01 6.138113886117935181e-02 1.722937524318695068e-01 2.905809134244918823e-02 1.998593509197235107e-01
5.800000000000000000e+01 5.800000000000000000e+02 7.828080654144287109e-02 1.622444093227386475e-01 6.117735803127288818e-02 1.726672947406768799e-01 2.483808249235153198e-02 2.026119828224182129e-01
5.900000000000000000e+01 5.900000000000000000e+02 7.812604308128356934e-02 1.623322963714599609e-01 6.027507781982421875e-02 1.732302606105804443e-01 2.404414117336273193e-02 2.038134038448333740e-01
6.000000000000000000e+01 6.000000000000000000e+02 7.796876132488250732e-02 1.624236702919006348e-01 5.879290774464607239e-02 1.737446188926696777e-01 2.390426769852638245e-02 2.047622054815292358e-01
6.100000000000000000e+01 6.100000000000000000e+02 7.780885696411132812e-02 1.625201702117919922e-01 5.852967500686645508e-02 1.742122173309326172e-01 2.153709717094898224e-02 2.068963050842285156e-01
6.200000000000000000e+01 6.200000000000000000e+02 7.764565199613571167e-02 1.626163572072982788e-01 5.786731839179992676e-02 1.746353805065155029e-01 2.040598727762699127e-02 2.084006667137145996e-01
6.300000000000000000e+01 6.300000000000000000e+02 7.747945189476013184e-02 1.627185642719268799e-01 5.738752335309982300e-02 1.750794798135757446e-01 2.013181522488594055e-02 2.099121212959289551e-01
6.400000000000000000e+01 6.400000000000000000e+02 7.731091231107711792e-02 1.628179848194122314e-01 5.774726718664169312e-02 1.753977388143539429e-01 1.928387582302093506e-02 2.107672989368438721e-01
6.500000000000000000e+01 6.500000000000000000e+02 7.714174687862396240e-02 1.629272252321243286e-01 5.675373226404190063e-02 1.759313046932220459e-01 1.672456227242946625e-02 2.131553292274475098e-01
6.600000000000000000e+01 6.600000000000000000e+02 7.697343826293945312e-02 1.630281656980514526e-01 5.511343479156494141e-02 1.765547692775726318e-01 1.711724884808063507e-02 2.138918489217758179e-01
6.700000000000000000e+01 6.700000000000000000e+02 7.680439203977584839e-02 1.631484925746917725e-01 5.441826581954956055e-02 1.770230829715728760e-01 1.392542291432619095e-02 2.172122448682785034e-01
6.800000000000000000e+01 6.800000000000000000e+02 7.662674784660339355e-02 1.632492840290069580e-01 5.420690774917602539e-02 1.774848401546478271e-01 1.387823373079299927e-02 2.177172303199768066e-01
7.000000000000000000e+01 7.000000000000000000e+02 7.623025774955749512e-02 1.634908467531204224e-01 5.217436701059341431e-02 1.785923838615417480e-01 1.307586021721363068e-02 2.194431573152542114e-01
7.100000000000000000e+01 7.100000000000000000e+02 7.603511214256286621e-02 1.636188775300979614e-01 5.190651118755340576e-02 1.792034208774566650e-01 1.259007956832647324e-02 2.204196304082870483e-01
7.200000000000000000e+01 7.200000000000000000e+02 7.584003359079360962e-02 1.637411415576934814e-01 4.961182177066802979e-02 1.800534874200820923e-01 1.164436060935258865e-02 2.218313068151473999e-01
7.300000000000000000e+01 7.300000000000000000e+02 7.564400136470794678e-02 1.638756394386291504e-01 4.996059462428092957e-02 1.805565059185028076e-01 1.120554842054843903e-02 2.234250456094741821e-01
7.400000000000000000e+01 7.400000000000000000e+02 7.545808702707290649e-02 1.639955937862396240e-01 4.953837022185325623e-02 1.809893697500228882e-01 1.010383851826190948e-02 2.247187197208404541e-01
7.600000000000000000e+01 7.600000000000000000e+02 7.513348013162612915e-02 1.642552614212036133e-01 4.601811245083808899e-02 1.826515197753906250e-01 1.004557125270366669e-02 2.253919094800949097e-01
7.700000000000000000e+01 7.700000000000000000e+02 7.492177188396453857e-02 1.644308865070343018e-01 4.729350656270980835e-02 1.832378953695297241e-01 8.816268295049667358e-03 2.268888205289840698e-01
7.800000000000000000e+01 7.800000000000000000e+02 7.462923228740692139e-02 1.645536124706268311e-01 4.517992585897445679e-02 1.841359138488769531e-01 8.578722365200519562e-03 2.271226942539215088e-01
7.900000000000000000e+01 7.900000000000000000e+02 7.439509034156799316e-02 1.647094637155532837e-01 4.346567392349243164e-02 1.850152313709259033e-01 8.119542151689529419e-03 2.277619242668151855e-01
8.100000000000000000e+01 8.100000000000000000e+02 7.396303862333297729e-02 1.650134176015853882e-01 4.277779161930084229e-02 1.861439347267150879e-01 6.932559888809919357e-03 2.307671308517456055e-01
8.200000000000000000e+01 8.200000000000000000e+02 7.379239797592163086e-02 1.651503890752792358e-01 4.186749085783958435e-02 1.868556141853332520e-01 5.586819723248481750e-03 2.327727824449539185e-01
8.300000000000000000e+01 8.300000000000000000e+02 7.370688021183013916e-02 1.653366982936859131e-01 4.398117214441299438e-02 1.866682469844818115e-01 5.496538244187831879e-03 2.320642024278640747e-01
8.500000000000000000e+01 8.500000000000000000e+02 7.299649715423583984e-02 1.656472384929656982e-01 3.962255269289016724e-02 1.889455318450927734e-01 4.803791642189025879e-03 2.329562902450561523e-01
8.600000000000000000e+01 8.600000000000000000e+02 7.276303321123123169e-02 1.658173352479934692e-01 4.007557779550552368e-02 1.894767731428146362e-01 4.755472764372825623e-03 2.333109676837921143e-01
8.800000000000000000e+01 8.800000000000000000e+02 7.267822325229644775e-02 1.661633849143981934e-01 3.811541199684143066e-02 1.910248100757598877e-01 4.034812096506357193e-03 2.343113124370574951e-01
8.900000000000000000e+01 8.900000000000000000e+02 7.202592492103576660e-02 1.663315743207931519e-01 3.998369723558425903e-02 1.911058127880096436e-01 3.917154856026172638e-03 2.341967523097991943e-01
9.100000000000000000e+01 9.100000000000000000e+02 7.243740558624267578e-02 1.666611731052398682e-01 3.738173842430114746e-02 1.927490979433059692e-01 3.075339598581194878e-03 2.360695302486419678e-01
9.200000000000000000e+01 9.200000000000000000e+02 7.236736267805099487e-02 1.668156683444976807e-01 3.751259669661521912e-02 1.932448446750640869e-01 3.371392376720905304e-03 2.356772869825363159e-01
9.400000000000000000e+01 9.400000000000000000e+02 7.176179438829421997e-02 1.671587824821472168e-01 3.749944269657135010e-02 1.940829157829284668e-01 3.427029587328433990e-03 2.366358637809753418e-01
9.500000000000000000e+01 9.500000000000000000e+02 7.056065648794174194e-02 1.673908531665802002e-01 3.620547801256179810e-02 1.950431019067764282e-01 2.858697436749935150e-03 2.370687127113342285e-01
9.700000000000000000e+01 9.700000000000000000e+02 7.057866454124450684e-02 1.677064150571823120e-01 3.446926176548004150e-02 1.962833106517791748e-01 2.145899459719657898e-03 2.381635457277297974e-01
9.900000000000000000e+01 9.900000000000000000e+02 7.021459937095642090e-02 1.680950522422790527e-01 3.275740519165992737e-02 1.979980468750000000e-01 2.238488756120204926e-03 2.371430695056915283e-01
1.000000000000000000e+02 1.000000000000000000e+03 6.931152194738388062e-02 1.683041155338287354e-01 3.187418356537818909e-02 1.984256356954574585e-01 1.864068326540291309e-03 2.380448132753372192e-01
1.020000000000000000e+02 1.020000000000000000e+03 6.913775950670242310e-02 1.686913967132568359e-01 3.115799278020858765e-02 1.995027810335159302e-01 1.671413891017436981e-03 2.384932190179824829e-01
1.040000000000000000e+02 1.040000000000000000e+03 6.943766772747039795e-02 1.690395772457122803e-01 3.125072643160820007e-02 1.999104022979736328e-01 1.615871908143162727e-03 2.392055094242095947e-01
1.050000000000000000e+02 1.050000000000000000e+03 6.832344084978103638e-02 1.692963838577270508e-01 3.092009946703910828e-02 2.005208283662796021e-01 1.614384120330214500e-03 2.393462210893630981e-01
1.070000000000000000e+02 1.070000000000000000e+03 6.746938079595565796e-02 1.697417795658111572e-01 3.016059473156929016e-02 2.015546262264251709e-01 1.372386002913117409e-03 2.392575889825820923e-01
1.090000000000000000e+02 1.090000000000000000e+03 6.756454706192016602e-02 1.701098978519439697e-01 2.859581448137760162e-02 2.027711123228073120e-01 1.173294615000486374e-03 2.397989481687545776e-01
1.110000000000000000e+02 1.110000000000000000e+03 6.730748713016510010e-02 1.705295741558074951e-01 2.966316789388656616e-02 2.034565061330795288e-01 1.086248084902763367e-03 2.394717782735824585e-01
1.120000000000000000e+02 1.120000000000000000e+03 6.646379828453063965e-02 1.707873791456222534e-01 2.596716769039630890e-02 2.050098180770874023e-01 1.005145488306879997e-03 2.400241494178771973e-01
1.140000000000000000e+02 1.140000000000000000e+03 6.617411971092224121e-02 1.712215244770050049e-01 2.575089037418365479e-02 2.059828341007232666e-01 9.984099306166172028e-04 2.398636341094970703e-01
1.160000000000000000e+02 1.160000000000000000e+03 6.681424379348754883e-02 1.716079413890838623e-01 2.534740976989269257e-02 2.069776654243469238e-01 9.419424459338188171e-04 2.404108941555023193e-01
1.180000000000000000e+02 1.180000000000000000e+03 6.689077615737915039e-02 1.719915419816970825e-01 2.519354969263076782e-02 2.077801823616027832e-01 8.000024827197194099e-04 2.400176525115966797e-01
1.200000000000000000e+02 1.200000000000000000e+03 6.572103500366210938e-02 1.724355220794677734e-01 2.371427044272422791e-02 2.086352407932281494e-01 7.248435867950320244e-04 2.404177188873291016e-01
1.220000000000000000e+02 1.220000000000000000e+03 6.541506946086883545e-02 1.728935986757278442e-01 1.897323690354824066e-02 2.113050520420074463e-01 7.269971538335084915e-04 2.402425557374954224e-01
1.240000000000000000e+02 1.240000000000000000e+03 6.432811915874481201e-02 1.732789129018783569e-01 2.153203822672367096e-02 2.107014060020446777e-01 6.652485462836921215e-04 2.405799627304077148e-01
1.260000000000000000e+02 1.260000000000000000e+03 6.391907483339309692e-02 1.737416982650756836e-01 2.049992978572845459e-02 2.124956101179122925e-01 6.578132743015885353e-04 2.403992712497711182e-01
1.280000000000000000e+02 1.280000000000000000e+03 6.250120699405670166e-02 1.741265356540679932e-01 1.721541583538055420e-02 2.143280506134033203e-01 7.398054003715515137e-04 2.403736710548400879e-01
1.310000000000000000e+02 1.310000000000000000e+03 6.391996145248413086e-02 1.746628582477569580e-01 1.939291134476661682e-02 2.141077518463134766e-01 5.893255583941936493e-04 2.409236729145050049e-01
1.330000000000000000e+02 1.330000000000000000e+03 6.275635957717895508e-02 1.751870065927505493e-01 1.418936997652053833e-02 2.180425375699996948e-01 5.374167230911552906e-04 2.409377247095108032e-01
1.350000000000000000e+02 1.350000000000000000e+03 6.009682267904281616e-02 1.756725609302520752e-01 1.468592509627342224e-02 2.181621640920639038e-01 5.413632025010883808e-04 2.408793568611145020e-01
1.370000000000000000e+02 1.370000000000000000e+03 5.972095578908920288e-02 1.761375665664672852e-01 1.387360692024230957e-02 2.190180122852325439e-01 5.298333126120269299e-04 2.410655021667480469e-01
1.390000000000000000e+02 1.390000000000000000e+03 6.044427305459976196e-02 1.765719354152679443e-01 1.263864897191524506e-02 2.203168123960494995e-01 4.847140517085790634e-04 2.410933673381805420e-01
1.420000000000000000e+02 1.420000000000000000e+03 5.906280875205993652e-02 1.772966682910919189e-01 1.327049732208251953e-02 2.212345451116561890e-01 4.655767697840929031e-04 2.412401884794235229e-01
1.440000000000000000e+02 1.440000000000000000e+03 5.780805647373199463e-02 1.778170615434646606e-01 1.149069517850875854e-02 2.219786792993545532e-01 4.145074926782399416e-04 2.413091510534286499e-01
1.470000000000000000e+02 1.470000000000000000e+03 5.727235600352287292e-02 1.787761002779006958e-01 9.874308481812477112e-03 2.242518812417984009e-01 3.155749582219868898e-04 2.415032237768173218e-01
1.490000000000000000e+02 1.490000000000000000e+03 5.703661963343620300e-02 1.791878938674926758e-01 8.876241743564605713e-03 2.252103388309478760e-01 3.331713960506021976e-04 2.414782941341400146e-01
1.510000000000000000e+02 1.510000000000000000e+03 5.665245652198791504e-02 1.798174381256103516e-01 8.459221571683883667e-03 2.263346314430236816e-01 3.679950023069977760e-04 2.414823472499847412e-01
1.540000000000000000e+02 1.540000000000000000e+03 5.456838384270668030e-02 1.808893978595733643e-01 9.060634300112724304e-03 2.261398732662200928e-01 4.700970603153109550e-04 2.414050400257110596e-01
1.570000000000000000e+02 1.570000000000000000e+03 5.539305135607719421e-02 1.813618242740631104e-01 8.298357017338275909e-03 2.273450195789337158e-01 4.167056176811456680e-04 2.415660321712493896e-01
1.590000000000000000e+02 1.590000000000000000e+03 5.367132648825645447e-02 1.822267919778823853e-01 1.152828335762023926e-02 2.258939445018768311e-01 4.145033890381455421e-04 2.415326088666915894e-01
1.620000000000000000e+02 1.620000000000000000e+03 5.282963439822196960e-02 1.830714493989944458e-01 1.112504303455352783e-02 2.261447459459304810e-01 3.630571882240474224e-04 2.418469488620758057e-01
1.640000000000000000e+02 1.640000000000000000e+03 5.181246250867843628e-02 1.836431473493576050e-01 1.089483126997947693e-02 2.273617684841156006e-01 2.907740999944508076e-04 2.418709248304367065e-01
1.670000000000000000e+02 1.670000000000000000e+03 5.449160933494567871e-02 1.842592209577560425e-01 9.275279939174652100e-03 2.281175255775451660e-01 2.529062330722808838e-04 2.419216185808181763e-01
1.700000000000000000e+02 1.700000000000000000e+03 5.245364084839820862e-02 1.850260496139526367e-01 9.140398353338241577e-03 2.285214364528656006e-01 2.500687260180711746e-04 2.419628798961639404e-01
1.730000000000000000e+02 1.730000000000000000e+03 5.102036148309707642e-02 1.858616471290588379e-01 9.498326107859611511e-03 2.283749580383300781e-01 3.016494447365403175e-04 2.418645322322845459e-01
1.760000000000000000e+02 1.760000000000000000e+03 5.010261759161949158e-02 1.865176260471343994e-01 8.668825030326843262e-03 2.286076843738555908e-01 2.816514752339571714e-04 2.420766949653625488e-01
1.790000000000000000e+02 1.790000000000000000e+03 5.113536491990089417e-02 1.871407926082611084e-01 7.769821211695671082e-03 2.295975089073181152e-01 3.194033051840960979e-04 2.418805062770843506e-01
1.820000000000000000e+02 1.820000000000000000e+03 4.917851835489273071e-02 1.878117918968200684e-01 6.680576596409082413e-03 2.305044084787368774e-01 2.660198369994759560e-04 2.422102689743041992e-01
1.850000000000000000e+02 1.850000000000000000e+03 4.817911982536315918e-02 1.886051893234252930e-01 6.833552382886409760e-03 2.303044497966766357e-01 1.768233341863378882e-04 2.422192543745040894e-01
1.880000000000000000e+02 1.880000000000000000e+03 4.733388870954513550e-02 1.891408413648605347e-01 7.110721431672573090e-03 2.308892309665679932e-01 3.571225679479539394e-04 2.420378625392913818e-01
1.910000000000000000e+02 1.910000000000000000e+03 5.170231312513351440e-02 1.889808773994445801e-01 7.224654313176870346e-03 2.312694787979125977e-01 1.803422637749463320e-04 2.422808855772018433e-01
1.940000000000000000e+02 1.940000000000000000e+03 5.100852251052856445e-02 1.893121302127838135e-01 5.868742242455482483e-03 2.317454814910888672e-01 2.291974378749728203e-04 2.423075884580612183e-01
1.970000000000000000e+02 1.970000000000000000e+03 4.912197962403297424e-02 1.896018981933593750e-01 5.125558935105800629e-03 2.329014837741851807e-01 2.782420488074421883e-04 2.422950267791748047e-01
2.010000000000000000e+02 2.010000000000000000e+03 4.759222269058227539e-02 1.901117563247680664e-01 4.291532561182975769e-03 2.343960702419281006e-01 1.629767066333442926e-04 2.423301041126251221e-01
2.040000000000000000e+02 2.040000000000000000e+03 5.109820142388343811e-02 1.902334541082382202e-01 5.458456929773092270e-03 2.334867417812347412e-01 2.580718428362160921e-04 2.424550503492355347e-01
2.070000000000000000e+02 2.070000000000000000e+03 4.570854082703590393e-02 1.911126822233200073e-01 5.607808008790016174e-03 2.336724400520324707e-01 3.142524801660329103e-04 2.423920035362243652e-01
2.110000000000000000e+02 2.110000000000000000e+03 4.629641026258468628e-02 1.916766613721847534e-01 6.165211554616689682e-03 2.337682247161865234e-01 1.737898128340020776e-04 2.424255907535552979e-01
2.140000000000000000e+02 2.140000000000000000e+03 4.377272725105285645e-02 1.923235505819320679e-01 5.775325465947389603e-03 2.342863380908966064e-01 1.824018545448780060e-04 2.425428330898284912e-01
2.180000000000000000e+02 2.180000000000000000e+03 4.229808226227760315e-02 1.931636333465576172e-01 4.147572442889213562e-03 2.354111671447753906e-01 1.603949640411883593e-04 2.424466013908386230e-01
2.210000000000000000e+02 2.210000000000000000e+03 4.370689392089843750e-02 1.935479938983917236e-01 3.537657205015420914e-03 2.357275485992431641e-01 1.721339504001662135e-04 2.425589710474014282e-01
2.250000000000000000e+02 2.250000000000000000e+03 4.143312573432922363e-02 1.944826543331146240e-01 3.874251153320074081e-03 2.354938089847564697e-01 1.468417758587747812e-04 2.425301671028137207e-01
2.290000000000000000e+02 2.290000000000000000e+03 4.074211046099662781e-02 1.954576969146728516e-01 3.432894824072718620e-03 2.362940609455108643e-01 1.904556411318480968e-04 2.426334619522094727e-01
2.330000000000000000e+02 2.330000000000000000e+03 3.987300768494606018e-02 1.962777674198150635e-01 3.848119406029582024e-03 2.375584840774536133e-01 3.343523130752146244e-04 2.425635010004043579e-01
2.370000000000000000e+02 2.370000000000000000e+03 4.563229531049728394e-02 1.966026723384857178e-01 3.231785725802183151e-03 2.373336851596832275e-01 1.705908507574349642e-04 2.426787018775939941e-01
2.400000000000000000e+02 2.400000000000000000e+03 4.511997103691101074e-02 1.971882134675979614e-01 3.405881114304065704e-03 2.368565052747726440e-01 1.585280115250498056e-04 2.427373528480529785e-01
2.440000000000000000e+02 2.440000000000000000e+03 4.265373200178146362e-02 1.976879835128784180e-01 4.824196919798851013e-03 2.366820722818374634e-01 1.256346586160361767e-04 2.427996546030044556e-01
2.490000000000000000e+02 2.490000000000000000e+03 3.957150131464004517e-02 1.981493234634399414e-01 2.893279772251844406e-03 2.377951443195343018e-01 1.177485100924968719e-04 2.428094595670700073e-01
2.530000000000000000e+02 2.530000000000000000e+03 3.825381398200988770e-02 1.987425684928894043e-01 2.104774583131074905e-03 2.379897534847259521e-01 1.048926933435723186e-04 2.428594529628753662e-01
2.570000000000000000e+02 2.570000000000000000e+03 4.227207601070404053e-02 1.993755996227264404e-01 1.813682960346341133e-03 2.387039661407470703e-01 1.434244186384603381e-04 2.428499460220336914e-01
2.610000000000000000e+02 2.610000000000000000e+03 3.630312532186508179e-02 2.006540596485137939e-01 1.784787513315677643e-03 2.390058934688568115e-01 2.550693461671471596e-04 2.428316771984100342e-01
2.660000000000000000e+02 2.660000000000000000e+03 3.402590751647949219e-02 2.016123384237289429e-01 1.818995689973235130e-03 2.390408813953399658e-01 1.326306082773953676e-04 2.428689002990722656e-01
2.700000000000000000e+02 2.700000000000000000e+03 3.327295929193496704e-02 2.029945254325866699e-01 2.037858590483665466e-03 2.384464591741561890e-01 1.505414693383499980e-04 2.428509294986724854e-01
2.740000000000000000e+02 2.740000000000000000e+03 3.209996968507766724e-02 2.038142681121826172e-01 1.608119462616741657e-03 2.390609681606292725e-01 1.105816991184838116e-04 2.429838776588439941e-01
2.790000000000000000e+02 2.790000000000000000e+03 3.358563408255577087e-02 2.048945724964141846e-01 1.508888904936611652e-03 2.394187748432159424e-01 9.637576295062899590e-05 2.429752051830291748e-01
2.840000000000000000e+02 2.840000000000000000e+03 3.077546693384647369e-02 2.062280178070068359e-01 1.494525931775569916e-03 2.392038702964782715e-01 9.735618368722498417e-05 2.430033087730407715e-01
2.880000000000000000e+02 2.880000000000000000e+03 3.355719521641731262e-02 2.061077654361724854e-01 1.464960630983114243e-03 2.396261990070343018e-01 1.472178555559366941e-04 2.430385351181030273e-01
2.930000000000000000e+02 2.930000000000000000e+03 3.310602903366088867e-02 2.069670557975769043e-01 1.146008260548114777e-03 2.397876381874084473e-01 7.131254096748307347e-05 2.430027425289154053e-01
2.980000000000000000e+02 2.980000000000000000e+03 3.480920195579528809e-02 2.073261588811874390e-01 1.022871118038892746e-03 2.400354892015457153e-01 9.779995161807164550e-05 2.430653274059295654e-01
3.030000000000000000e+02 3.030000000000000000e+03 4.026316106319427490e-02 2.077247649431228638e-01 1.078499015420675278e-03 2.400665581226348877e-01 1.599466486368328333e-04 2.429695576429367065e-01
3.080000000000000000e+02 3.080000000000000000e+03 3.752431645989418030e-02 2.078756392002105713e-01 1.336514716967940331e-03 2.399500608444213867e-01 1.278710842598229647e-04 2.430186271667480469e-01
3.130000000000000000e+02 3.130000000000000000e+03 2.950026653707027435e-02 2.089082300662994385e-01 7.617073133587837219e-04 2.403664886951446533e-01 1.505557593191042542e-04 2.429494261741638184e-01
3.180000000000000000e+02 3.180000000000000000e+03 3.474013879895210266e-02 2.084464430809020996e-01 1.352169085294008255e-03 2.402742803096771240e-01 7.829008973203599453e-05 2.430714666843414307e-01
3.240000000000000000e+02 3.240000000000000000e+03 3.008460067212581635e-02 2.089870274066925049e-01 8.453663322143256664e-04 2.406491786241531372e-01 5.512627103598788381e-05 2.431905716657638550e-01
3.290000000000000000e+02 3.290000000000000000e+03 2.791134268045425415e-02 2.097473442554473877e-01 7.212189957499504089e-04 2.407113015651702881e-01 6.153230060590431094e-05 2.432125210762023926e-01
3.340000000000000000e+02 3.340000000000000000e+03 2.661321498453617096e-02 2.106518745422363281e-01 1.186823006719350815e-03 2.406922280788421631e-01 1.054347958415746689e-04 2.430880963802337646e-01
3.400000000000000000e+02 3.400000000000000000e+03 2.637020684778690338e-02 2.120315879583358765e-01 1.130518270656466484e-03 2.404227852821350098e-01 1.871175481937825680e-04 2.430633455514907837e-01
3.460000000000000000e+02 3.460000000000000000e+03 2.595433220267295837e-02 2.129798084497451782e-01 7.169385207816958427e-04 2.410991340875625610e-01 7.725592877250164747e-05 2.432813942432403564e-01
3.510000000000000000e+02 3.510000000000000000e+03 2.751019969582557678e-02 2.137954235076904297e-01 7.187031442299485207e-04 2.411056458950042725e-01 5.217864236328750849e-05 2.432705163955688477e-01
3.570000000000000000e+02 3.570000000000000000e+03 2.703927084803581238e-02 2.139564901590347290e-01 8.150018984451889992e-04 2.408916503190994263e-01 4.578382868203334510e-05 2.432656884193420410e-01
3.630000000000000000e+02 3.630000000000000000e+03 2.448314428329467773e-02 2.149515151977539062e-01 7.356330752372741699e-04 2.410311102867126465e-01 6.525106437038630247e-05 2.432406544685363770e-01
3.690000000000000000e+02 3.690000000000000000e+03 2.482122182846069336e-02 2.155386805534362793e-01 6.718069780617952347e-04 2.412624359130859375e-01 2.279948093928396702e-04 2.431998848915100098e-01
3.750000000000000000e+02 3.750000000000000000e+03 2.461867034435272217e-02 2.164029479026794434e-01 8.557585533708333969e-04 2.411076724529266357e-01 9.197157487506046891e-05 2.433156073093414307e-01
3.820000000000000000e+02 3.820000000000000000e+03 2.146053500473499298e-02 2.171739339828491211e-01 7.333890534937381744e-04 2.414020597934722900e-01 5.580622746492736042e-05 2.433754801750183105e-01
3.880000000000000000e+02 3.880000000000000000e+03 1.973812654614448547e-02 2.186064124107360840e-01 5.024687852710485458e-04 2.414567321538925171e-01 4.868486576015129685e-05 2.433158159255981445e-01
3.940000000000000000e+02 3.940000000000000000e+03 2.449101768434047699e-02 2.190884053707122803e-01 5.315319285728037357e-04 2.414439022541046143e-01 1.282920420635491610e-04 2.432577759027481079e-01
4.010000000000000000e+02 4.010000000000000000e+03 2.517588436603546143e-02 2.183917462825775146e-01 8.306927047669887543e-04 2.415593564510345459e-01 6.594786827918142080e-05 2.432725727558135986e-01
4.080000000000000000e+02 4.080000000000000000e+03 2.026681043207645416e-02 2.201115190982818604e-01 4.581451357807964087e-04 2.417733520269393921e-01 5.189559306018054485e-05 2.433841079473495483e-01
4.140000000000000000e+02 4.140000000000000000e+03 2.006408199667930603e-02 2.214642763137817383e-01 3.710038436111062765e-04 2.415668964385986328e-01 4.365409040474332869e-05 2.434110939502716064e-01
4.210000000000000000e+02 4.210000000000000000e+03 1.672520488500595093e-02 2.219963967800140381e-01 5.555826355703175068e-04 2.417109906673431396e-01 1.165003704954870045e-04 2.433669865131378174e-01
4.280000000000000000e+02 4.280000000000000000e+03 1.634866185486316681e-02 2.231471240520477295e-01 8.244871860370039940e-04 2.415304630994796753e-01 9.898784628603607416e-05 2.433370351791381836e-01
4.350000000000000000e+02 4.350000000000000000e+03 2.321006730198860168e-02 2.229761332273483276e-01 4.583745903801172972e-04 2.418383955955505371e-01 4.892437209491617978e-05 2.434660643339157104e-01
4.430000000000000000e+02 4.430000000000000000e+03 1.605590432882308960e-02 2.249114364385604858e-01 5.153153324499726295e-04 2.418866753578186035e-01 5.236663128016516566e-05 2.434202730655670166e-01
4.500000000000000000e+02 4.500000000000000000e+03 1.384494360536336899e-02 2.259721010923385620e-01 4.290201759431511164e-04 2.418276667594909668e-01 7.415845902869477868e-05 2.434384524822235107e-01
4.580000000000000000e+02 4.580000000000000000e+03 1.320275384932756424e-02 2.267920970916748047e-01 3.459049621596932411e-04 2.420147359371185303e-01 3.304819256300106645e-05 2.434701919555664062e-01
4.650000000000000000e+02 4.650000000000000000e+03 1.725601404905319214e-02 2.270696461200714111e-01 3.074096166528761387e-04 2.420351505279541016e-01 2.799359208438545465e-05 2.435106486082077026e-01
4.730000000000000000e+02 4.730000000000000000e+03 1.459830719977617264e-02 2.279294431209564209e-01 6.193262524902820587e-04 2.422500401735305786e-01 2.659792880876921117e-05 2.435338199138641357e-01
4.810000000000000000e+02 4.810000000000000000e+03 1.489213015884160995e-02 2.278680056333541870e-01 3.514583804644644260e-04 2.421240359544754028e-01 1.233399379998445511e-04 2.434835433959960938e-01
4.890000000000000000e+02 4.890000000000000000e+03 1.461171265691518784e-02 2.277968525886535645e-01 2.522455761209130287e-04 2.421178221702575684e-01 5.431882527773268521e-05 2.435277998447418213e-01
4.970000000000000000e+02 4.970000000000000000e+03 1.438078284263610840e-02 2.288317829370498657e-01 6.168728577904403210e-04 2.419120669364929199e-01 2.518943801987916231e-05 2.435707896947860718e-01
5.050000000000000000e+02 5.050000000000000000e+03 1.226327382028102875e-02 2.292647808790206909e-01 3.815716481767594814e-04 2.421559542417526245e-01 2.804514588206075132e-05 2.435950338840484619e-01
5.140000000000000000e+02 5.140000000000000000e+03 1.362209022045135498e-02 2.294484078884124756e-01 3.576666931621730328e-04 2.421759068965911865e-01 1.109427976189181209e-04 2.434163093566894531e-01
5.220000000000000000e+02 5.220000000000000000e+03 1.641748100519180298e-02 2.297759950160980225e-01 3.209986607544124126e-04 2.422296702861785889e-01 3.059145092265680432e-05 2.436269223690032959e-01
5.310000000000000000e+02 5.310000000000000000e+03 1.347865629941225052e-02 2.299974560737609863e-01 4.356799763627350330e-04 2.423495650291442871e-01 2.008037699852138758e-05 2.436181306838989258e-01
5.400000000000000000e+02 5.400000000000000000e+03 1.166210975497961044e-02 2.308811694383621216e-01 3.367112367413938046e-04 2.423915565013885498e-01 4.151817847741767764e-05 2.436106204986572266e-01
5.490000000000000000e+02 5.490000000000000000e+03 1.218925975263118744e-02 2.312900722026824951e-01 2.575279504526406527e-04 2.424111515283584595e-01 4.099574289284646511e-05 2.436223030090332031e-01
5.580000000000000000e+02 5.580000000000000000e+03 1.563881710171699524e-02 2.314217388629913330e-01 4.010542761534452438e-04 2.424323111772537231e-01 3.104823190369643271e-05 2.436368465423583984e-01
5.670000000000000000e+02 5.670000000000000000e+03 1.340610161423683167e-02 2.312016785144805908e-01 2.711462439037859440e-04 2.424605339765548706e-01 2.121254146913997829e-05 2.436520755290985107e-01
5.760000000000000000e+02 5.760000000000000000e+03 1.113988459110260010e-02 2.318730652332305908e-01 2.033519849646836519e-04 2.425247132778167725e-01 3.101854963460937142e-05 2.436712980270385742e-01
5.860000000000000000e+02 5.860000000000000000e+03 1.088572293519973755e-02 2.328356504440307617e-01 4.395322175696492195e-04 2.424401938915252686e-01 2.387980566709302366e-05 2.436094880104064941e-01
5.960000000000000000e+02 5.960000000000000000e+03 1.072934456169605255e-02 2.325430810451507568e-01 2.759219496510922909e-04 2.425258755683898926e-01 2.960303390864282846e-05 2.436951100826263428e-01
6.060000000000000000e+02 6.060000000000000000e+03 1.126437075436115265e-02 2.332997173070907593e-01 2.417041250737383962e-04 2.425998449325561523e-01 1.617929956410080194e-05 2.437129020690917969e-01
6.160000000000000000e+02 6.160000000000000000e+03 1.210615038871765137e-02 2.330003082752227783e-01 3.698534565046429634e-04 2.424881756305694580e-01 3.296083013992756605e-05 2.436805069446563721e-01
6.260000000000000000e+02 6.260000000000000000e+03 1.091671362519264221e-02 2.332277894020080566e-01 1.728225033730268478e-04 2.425832450389862061e-01 6.850130739621818066e-05 2.436867058277130127e-01
6.360000000000000000e+02 6.360000000000000000e+03 1.025241520255804062e-02 2.333893477916717529e-01 3.113851998932659626e-04 2.425099313259124756e-01 1.971019810298457742e-05 2.437075823545455933e-01
6.470000000000000000e+02 6.470000000000000000e+03 9.042227640748023987e-03 2.341675162315368652e-01 2.449736348353326321e-04 2.426817566156387329e-01 1.603750934009440243e-05 2.437309771776199341e-01
6.580000000000000000e+02 6.580000000000000000e+03 8.562008850276470184e-03 2.347430586814880371e-01 1.613171916687861085e-04 2.426842004060745239e-01 1.616232475498691201e-05 2.437427788972854614e-01
6.690000000000000000e+02 6.690000000000000000e+03 8.443793281912803650e-03 2.356313467025756836e-01 3.673574537970125675e-04 2.425855845212936401e-01 4.703371087089180946e-05 2.438078671693801880e-01
6.800000000000000000e+02 6.800000000000000000e+03 7.483010180294513702e-03 2.362213581800460815e-01 2.675204013939946890e-04 2.428378760814666748e-01 1.429105395800434053e-05 2.437941133975982666e-01
6.910000000000000000e+02 6.910000000000000000e+03 7.461839355528354645e-03 2.366272509098052979e-01 1.923872769111767411e-04 2.428294122219085693e-01 1.437602713849628344e-05 2.437609434127807617e-01
7.020000000000000000e+02 7.020000000000000000e+03 6.729668471962213516e-03 2.371594607830047607e-01 3.439628635533154011e-04 2.427423894405364990e-01 6.625589594477787614e-05 2.438123226165771484e-01
7.140000000000000000e+02 7.140000000000000000e+03 6.754480767995119095e-03 2.375838458538055420e-01 1.691298821242526174e-04 2.428739070892333984e-01 2.658345147210638970e-05 2.438115775585174561e-01
7.260000000000000000e+02 7.260000000000000000e+03 6.764421239495277405e-03 2.376381307840347290e-01 2.249288081657141447e-04 2.427719980478286743e-01 1.178560523840133101e-05 2.437973022460937500e-01
7.380000000000000000e+02 7.380000000000000000e+03 6.251689046621322632e-03 2.381444871425628662e-01 1.957692438736557961e-04 2.429008185863494873e-01 4.145450657233595848e-05 2.438453882932662964e-01
7.500000000000000000e+02 7.500000000000000000e+03 8.226383477449417114e-03 2.378748208284378052e-01 1.163656706921756268e-04 2.428380697965621948e-01 3.514972922857850790e-05 2.437603175640106201e-01
7.630000000000000000e+02 7.630000000000000000e+03 6.902666762471199036e-03 2.379353642463684082e-01 2.466404985170811415e-04 2.428886890411376953e-01 1.471261020924430341e-05 2.437786906957626343e-01
7.750000000000000000e+02 7.750000000000000000e+03 6.838090252131223679e-03 2.384406030178070068e-01 1.160381434601731598e-04 2.429266273975372314e-01 1.621148840058594942e-05 2.438116818666458130e-01
7.880000000000000000e+02 7.880000000000000000e+03 6.708538159728050232e-03 2.386278361082077026e-01 2.877573715522885323e-04 2.429430782794952393e-01 1.739922117849346250e-05 2.438226044178009033e-01
8.010000000000000000e+02 8.010000000000000000e+03 5.864651408046483994e-03 2.387839555740356445e-01 1.863560464698821306e-04 2.430289238691329956e-01 1.151970900536980480e-05 2.438420802354812622e-01
8.150000000000000000e+02 8.150000000000000000e+03 6.538806483149528503e-03 2.388888001441955566e-01 1.334208500338718295e-04 2.430596649646759033e-01 2.154021422029472888e-05 2.438517808914184570e-01
8.280000000000000000e+02 8.280000000000000000e+03 6.228639744222164154e-03 2.393824160099029541e-01 1.629180333111435175e-04 2.430143058300018311e-01 1.011884251056471840e-05 2.438679188489913940e-01
8.420000000000000000e+02 8.420000000000000000e+03 6.347940303385257721e-03 2.393020987510681152e-01 1.358513254672288895e-04 2.430366575717926025e-01 8.611351404397282749e-06 2.438670843839645386e-01
8.560000000000000000e+02 8.560000000000000000e+03 5.710520781576633453e-03 2.398109436035156250e-01 1.633857464184984565e-04 2.430269718170166016e-01 1.367415643471758813e-05 2.438796311616897583e-01
8.700000000000000000e+02 8.700000000000000000e+03 5.105516407638788223e-03 2.400437593460083008e-01 1.546363637316972017e-04 2.430944740772247314e-01 7.603463018313050270e-06 2.438813447952270508e-01
8.850000000000000000e+02 8.850000000000000000e+03 4.606548231095075607e-03 2.402122318744659424e-01 1.668277545832097530e-04 2.430769652128219604e-01 1.174384487967472523e-05 2.439273595809936523e-01
8.990000000000000000e+02 8.990000000000000000e+03 5.295910872519016266e-03 2.402095198631286621e-01 1.334510889137163758e-04 2.431960403919219971e-01 2.295352896908298135e-05 2.438487559556961060e-01
9.140000000000000000e+02 9.140000000000000000e+03 4.834013059735298157e-03 2.404305189847946167e-01 9.479225263930857182e-05 2.431710064411163330e-01 8.573830200475640595e-06 2.439217418432235718e-01
9.300000000000000000e+02 9.300000000000000000e+03 4.735214635729789734e-03 2.408230602741241455e-01 2.108876360580325127e-04 2.431383281946182251e-01 1.809640707506332546e-05 2.438996136188507080e-01
9.450000000000000000e+02 9.450000000000000000e+03 4.406852182000875473e-03 2.407354563474655151e-01 7.712513615842908621e-05 2.432577461004257202e-01 1.383547169098164886e-05 2.439143508672714233e-01
9.610000000000000000e+02 9.610000000000000000e+03 4.724186379462480545e-03 2.409670948982238770e-01 1.742715394357219338e-04 2.431348562240600586e-01 1.146113390859682113e-05 2.439422905445098877e-01
9.770000000000000000e+02 9.770000000000000000e+03 4.446839913725852966e-03 2.411404997110366821e-01 1.034846354741603136e-04 2.431299984455108643e-01 9.967081496142782271e-06 2.439322024583816528e-01
9.930000000000000000e+02 9.930000000000000000e+03 4.048273898661136627e-03 2.414270639419555664e-01 2.161442680517211556e-04 2.433153837919235229e-01 1.106780655391048640e-05 2.439096570014953613e-01
1.009000000000000000e+03 1.009000000000000000e+04 4.274830687791109085e-03 2.412980794906616211e-01 9.574418800184503198e-05 2.432934790849685669e-01 9.167526513920165598e-06 2.439431846141815186e-01
1.026000000000000000e+03 1.026000000000000000e+04 3.769293660297989845e-03 2.415604293346405029e-01 9.836944082053378224e-05 2.432293593883514404e-01 1.522587990621104836e-05 2.439507842063903809e-01
1.043000000000000000e+03 1.043000000000000000e+04 3.857006318867206573e-03 2.415601462125778198e-01 1.062771334545686841e-04 2.433519065380096436e-01 1.131920180341694504e-05 2.439796626567840576e-01
1.061000000000000000e+03 1.061000000000000000e+04 3.893025219440460205e-03 2.418808341026306152e-01 1.064055977622047067e-04 2.432889342308044434e-01 4.636445737560279667e-06 2.439505606889724731e-01
1.078000000000000000e+03 1.078000000000000000e+04 3.462028689682483673e-03 2.418553233146667480e-01 7.152414036681875587e-05 2.432702779769897461e-01 9.618666808819398284e-06 2.439729869365692139e-01
1.096000000000000000e+03 1.096000000000000000e+04 3.417831379920244217e-03 2.420729398727416992e-01 8.293373684864491224e-05 2.433679848909378052e-01 1.175964644062332809e-05 2.439776211977005005e-01
1.114000000000000000e+03 1.114000000000000000e+04 3.508603200316429138e-03 2.422913759946823120e-01 1.934048195835202932e-04 2.433019876480102539e-01 4.210503902868367732e-06 2.439741194248199463e-01
1.133000000000000000e+03 1.133000000000000000e+04 3.567083273082971573e-03 2.421419918537139893e-01 6.006610783515498042e-05 2.433816194534301758e-01 8.209241059375926852e-06 2.439824938774108887e-01
1.152000000000000000e+03 1.152000000000000000e+04 3.397263586521148682e-03 2.422775030136108398e-01 1.111343954107724130e-04 2.432713657617568970e-01 7.794992416165769100e-05 2.439725697040557861e-01
1.171000000000000000e+03 1.171000000000000000e+04 3.628829726949334145e-03 2.425191253423690796e-01 8.143196464516222477e-05 2.433510720729827881e-01 9.404326192452572286e-06 2.439810037612915039e-01
1.190000000000000000e+03 1.190000000000000000e+04 2.887842245399951935e-03 2.425538897514343262e-01 8.235409040935337543e-05 2.433825731277465820e-01 6.388835117832059041e-06 2.439813613891601562e-01
1.210000000000000000e+03 1.210000000000000000e+04 2.979158889502286911e-03 2.425699084997177124e-01 5.293965659802779555e-05 2.433664053678512573e-01 7.869761248002760112e-06 2.439880520105361938e-01
1.230000000000000000e+03 1.230000000000000000e+04 2.786158118396997452e-03 2.426580786705017090e-01 5.722253263229504228e-05 2.433976680040359497e-01 4.770365649164887145e-06 2.439903467893600464e-01
1.251000000000000000e+03 1.251000000000000000e+04 2.654626034200191498e-03 2.427384853363037109e-01 1.567424042150378227e-04 2.434145510196685791e-01 4.443590114533435553e-06 2.440098077058792114e-01
1.271000000000000000e+03 1.271000000000000000e+04 3.520370926707983017e-03 2.427700608968734741e-01 6.695002957712858915e-05 2.434675395488739014e-01 4.382163751870393753e-06 2.439999431371688843e-01
1.292000000000000000e+03 1.292000000000000000e+04 2.882667351514101028e-03 2.428481280803680420e-01 1.324009208474308252e-04 2.434589862823486328e-01 7.823176929377950728e-06 2.440036237239837646e-01
1.314000000000000000e+03 1.314000000000000000e+04 3.053553868085145950e-03 2.429424673318862915e-01 3.500085585983470082e-05 2.434740215539932251e-01 4.657880708691664040e-06 2.440163344144821167e-01
1.336000000000000000e+03 1.336000000000000000e+04 2.774745225906372070e-03 2.429504394531250000e-01 1.047165860654786229e-04 2.434662878513336182e-01 8.615797923994250596e-06 2.440150678157806396e-01
1.358000000000000000e+03 1.358000000000000000e+04 2.801878144964575768e-03 2.429823726415634155e-01 8.537476242054253817e-05 2.435686588287353516e-01 4.109413112018955871e-06 2.440390586853027344e-01
1.381000000000000000e+03 1.381000000000000000e+04 2.766156103461980820e-03 2.430144548416137695e-01 5.098777182865887880e-05 2.435701787471771240e-01 5.562941805692389607e-05 2.440106570720672607e-01
1.403000000000000000e+03 1.403000000000000000e+04 2.763607539236545563e-03 2.430650293827056885e-01 8.175295079126954079e-05 2.435591965913772583e-01 7.627026207046583295e-06 2.440512925386428833e-01
1.427000000000000000e+03 1.427000000000000000e+04 2.980814781039953232e-03 2.430627048015594482e-01 4.275760147720575333e-05 2.434984445571899414e-01 3.028827677553636022e-06 2.440352141857147217e-01
1.450000000000000000e+03 1.450000000000000000e+04 2.285344526171684265e-03 2.430869936943054199e-01 1.237149554071947932e-04 2.434330880641937256e-01 4.335553967393934727e-06 2.440288662910461426e-01
1.475000000000000000e+03 1.475000000000000000e+04 2.318772487342357635e-03 2.432841062545776367e-01 4.571946192299947143e-05 2.436063885688781738e-01 3.291047050879569724e-06 2.440495789051055908e-01
1.499000000000000000e+03 1.499000000000000000e+04 2.399611752480268478e-03 2.433157861232757568e-01 4.912730219075456262e-05 2.436069548130035400e-01 2.694013574000564404e-06 2.440566718578338623e-01
1.524000000000000000e+03 1.524000000000000000e+04 2.476530615240335464e-03 2.434966564178466797e-01 5.680466711055487394e-05 2.435761392116546631e-01 2.874827487175934948e-06 2.440535724163055420e-01
1.549000000000000000e+03 1.549000000000000000e+04 2.249201294034719467e-03 2.434583306312561035e-01 6.714624760206788778e-05 2.436043024063110352e-01 3.473444394330726936e-06 2.440605908632278442e-01
1.575000000000000000e+03 1.575000000000000000e+04 2.263573929667472839e-03 2.435609400272369385e-01 5.698834866052493453e-05 2.436568439006805420e-01 2.535152816562913358e-06 2.440694570541381836e-01
1.601000000000000000e+03 1.601000000000000000e+04 2.275007776916027069e-03 2.436206042766571045e-01 7.617140363436192274e-05 2.435443103313446045e-01 1.074941974366083741e-04 2.440213561058044434e-01
1.628000000000000000e+03 1.628000000000000000e+04 2.294431440532207489e-03 2.435252517461776733e-01 2.947742905234917998e-05 2.436471283435821533e-01 1.018379043671302497e-05 2.440491616725921631e-01
1.655000000000000000e+03 1.655000000000000000e+04 2.317347098141908646e-03 2.436003834009170532e-01 1.231182395713403821e-04 2.436864376068115234e-01 2.521503347452380694e-06 2.440655529499053955e-01
1.682000000000000000e+03 1.682000000000000000e+04 2.465751254931092262e-03 2.437912225723266602e-01 2.314118501089978963e-05 2.436469197273254395e-01 4.539878318610135466e-06 2.440802752971649170e-01
1.710000000000000000e+03 1.710000000000000000e+04 2.312128897756338120e-03 2.436352670192718506e-01 2.955932359327562153e-05 2.436513006687164307e-01 2.524554702176828869e-06 2.440763711929321289e-01
1.739000000000000000e+03 1.739000000000000000e+04 2.295137848705053329e-03 2.437701523303985596e-01 1.195569057017564774e-04 2.436462044715881348e-01 5.262269951344933361e-06 2.440928518772125244e-01
1.768000000000000000e+03 1.768000000000000000e+04 1.848098589107394218e-03 2.438496649265289307e-01 3.356951492605730891e-05 2.436372637748718262e-01 4.878234904026612639e-06 2.440740466117858887e-01
1.797000000000000000e+03 1.797000000000000000e+04 1.983614172786474228e-03 2.438129186630249023e-01 4.939404607284814119e-05 2.437216043472290039e-01 2.218733470726874657e-06 2.441028654575347900e-01
1.827000000000000000e+03 1.827000000000000000e+04 1.971943769603967667e-03 2.438870519399642944e-01 3.246981214033439755e-05 2.436710000038146973e-01 3.749127245100680739e-06 2.440855652093887329e-01
1.857000000000000000e+03 1.857000000000000000e+04 2.053001429885625839e-03 2.439846545457839966e-01 3.368336183484643698e-05 2.437525689601898193e-01 2.021886757574975491e-06 2.440991401672363281e-01
1.888000000000000000e+03 1.888000000000000000e+04 1.862678444012999535e-03 2.439888417720794678e-01 2.178585054934956133e-05 2.437368035316467285e-01 2.389998144280980341e-06 2.441100180149078369e-01
1.919000000000000000e+03 1.919000000000000000e+04 2.059277612715959549e-03 2.440450340509414673e-01 1.856011367635801435e-04 2.437585294246673584e-01 2.461001713527366519e-06 2.441044151782989502e-01
1.951000000000000000e+03 1.951000000000000000e+04 1.766488421708345413e-03 2.439457327127456665e-01 4.620697291102260351e-05 2.436619699001312256e-01 1.625561139917408582e-06 2.441136091947555542e-01
1.984000000000000000e+03 1.984000000000000000e+04 1.900386763736605644e-03 2.440159916877746582e-01 3.788819594774395227e-05 2.437355220317840576e-01 2.073426294373348355e-04 2.441156506538391113e-01
2.017000000000000000e+03 2.017000000000000000e+04 1.864931895397603512e-03 2.441459298133850098e-01 1.877485374279785901e-05 2.437247037887573242e-01 4.787747002410469577e-06 2.440890371799468994e-01
2.050000000000000000e+03 2.050000000000000000e+04 1.877173432148993015e-03 2.440760433673858643e-01 1.870158121164422482e-05 2.437541782855987549e-01 2.467293825247907080e-06 2.441079914569854736e-01
2.084000000000000000e+03 2.084000000000000000e+04 1.681690802797675133e-03 2.440844774246215820e-01 2.364013926126062870e-05 2.437743544578552246e-01 2.688697804842377082e-06 2.441168129444122314e-01
2.119000000000000000e+03 2.119000000000000000e+04 1.763579086400568485e-03 2.441034018993377686e-01 5.217181387706659734e-05 2.438231110572814941e-01 1.667888454903732054e-06 2.441093176603317261e-01
2.154000000000000000e+03 2.154000000000000000e+04 1.776132383383810520e-03 2.442172616720199585e-01 2.116756513714790344e-05 2.437995374202728271e-01 7.741655281279236078e-06 2.440983206033706665e-01
2.190000000000000000e+03 2.190000000000000000e+04 1.635362626984715462e-03 2.441783249378204346e-01 6.594020669581368566e-05 2.438122332096099854e-01 4.684205123339779675e-06 2.441183179616928101e-01
2.226000000000000000e+03 2.226000000000000000e+04 1.562243094667792320e-03 2.442366182804107666e-01 4.082532541360706091e-05 2.438202202320098877e-01 1.487428789914702065e-06 2.441292107105255127e-01
2.263000000000000000e+03 2.263000000000000000e+04 1.546532614156603813e-03 2.442308962345123291e-01 1.881521529867313802e-05 2.437776327133178711e-01 3.050263330806046724e-06 2.441163361072540283e-01
2.301000000000000000e+03 2.301000000000000000e+04 1.499884994700551033e-03 2.443175762891769409e-01 2.187567406508605927e-05 2.437994480133056641e-01 1.765575007084407844e-06 2.441420257091522217e-01
2.339000000000000000e+03 2.339000000000000000e+04 1.766406581737101078e-03 2.442867010831832886e-01 1.519534180260961875e-05 2.438335716724395752e-01 1.238104687217855826e-06 2.441387474536895752e-01
2.378000000000000000e+03 2.378000000000000000e+04 1.514541334472596645e-03 2.443850934505462646e-01 3.167193790432065725e-05 2.438131570816040039e-01 1.777848410711158067e-06 2.441381961107254028e-01
2.417000000000000000e+03 2.417000000000000000e+04 1.482904888689517975e-03 2.443098425865173340e-01 3.164797817589715123e-05 2.438970059156417847e-01 1.217108774653752334e-06 2.441432774066925049e-01
2.457000000000000000e+03 2.457000000000000000e+04 1.583351753652095795e-03 2.443661987781524658e-01 1.701149267319124192e-05 2.438516318798065186e-01 1.206490992444742005e-06 2.441442012786865234e-01
2.498000000000000000e+03 2.498000000000000000e+04 1.343019190244376659e-03 2.443555593490600586e-01 1.503804560343269259e-05 2.438469231128692627e-01 1.824627020141633693e-06 2.441540509462356567e-01
2.540000000000000000e+03 2.540000000000000000e+04 1.407999428920447826e-03 2.444753944873809814e-01 3.692720201797783375e-05 2.438479065895080566e-01 9.935160778695717454e-05 2.441411018371582031e-01
2.582000000000000000e+03 2.582000000000000000e+04 1.425259979441761971e-03 2.443945556879043579e-01 1.255547795153688639e-05 2.438688278198242188e-01 4.042844921059440821e-06 2.441188395023345947e-01
2.625000000000000000e+03 2.625000000000000000e+04 1.476960023865103722e-03 2.444992214441299438e-01 8.349798008566722274e-05 2.438461780548095703e-01 1.143680947279790416e-06 2.441397607326507568e-01
2.668000000000000000e+03 2.668000000000000000e+04 1.589903840795159340e-03 2.445768117904663086e-01 1.422756031388416886e-05 2.438359707593917847e-01 1.266605295313638635e-06 2.441457360982894897e-01
2.713000000000000000e+03 2.713000000000000000e+04 1.493413699790835381e-03 2.444786429405212402e-01 1.914192762342281640e-05 2.438922971487045288e-01 2.170498873965698294e-06 2.441456168889999390e-01
2.758000000000000000e+03 2.758000000000000000e+04 1.324834651313722134e-03 2.444608062505722046e-01 1.759987026161979884e-05 2.438947260379791260e-01 1.026243353408062831e-06 2.441571652889251709e-01
2.804000000000000000e+03 2.804000000000000000e+04 1.295048044994473457e-03 2.445713728666305542e-01 1.062066621670965105e-05 2.438890933990478516e-01 1.887015400825475808e-06 2.441626787185668945e-01
2.850000000000000000e+03 2.850000000000000000e+04 1.254104077816009521e-03 2.445226013660430908e-01 3.001168988703284413e-05 2.439313828945159912e-01 1.019217847897380125e-06 2.441626191139221191e-01
2.897000000000000000e+03 2.897000000000000000e+04 1.458537997677922249e-03 2.445001304149627686e-01 7.444574293913319707e-06 2.439126670360565186e-01 3.679720066429581493e-06 2.441691905260086060e-01
2.946000000000000000e+03 2.946000000000000000e+04 1.348710036836564541e-03 2.445534020662307739e-01 3.152852877974510193e-05 2.439099252223968506e-01 1.675720454841211904e-06 2.441645264625549316e-01
2.994000000000000000e+03 2.994000000000000000e+04 1.262214151211082935e-03 2.446025013923645020e-01 1.376511499984189868e-05 2.438823431730270386e-01 8.887718649930320680e-07 2.441735863685607910e-01
3.044000000000000000e+03 3.044000000000000000e+04 1.235707080923020840e-03 2.446190267801284790e-01 1.863659781520254910e-05 2.439302206039428711e-01 1.194013748317956924e-06 2.441821098327636719e-01
3.095000000000000000e+03 3.095000000000000000e+04 1.254230388440191746e-03 2.445424199104309082e-01 8.558171430195216089e-06 2.439144551753997803e-01 9.370358498017594684e-07 2.441780269145965576e-01
3.146000000000000000e+03 3.146000000000000000e+04 1.108581200242042542e-03 2.445434778928756714e-01 1.453765071346424520e-05 2.439402639865875244e-01 1.182835831059492193e-06 2.441737949848175049e-01
3.198000000000000000e+03 3.198000000000000000e+04 1.149325515143573284e-03 2.446375787258148193e-01 4.556158819468691945e-05 2.439629137516021729e-01 1.071433416655054316e-06 2.441758513450622559e-01
3.252000000000000000e+03 3.252000000000000000e+04 1.351351966150105000e-03 2.445524781942367554e-01 8.765839993429835886e-06 2.439396083354949951e-01 2.261086774524301291e-05 2.441593110561370850e-01
3.306000000000000000e+03 3.306000000000000000e+04 1.183128682896494865e-03 2.446096837520599365e-01 8.165996405296027660e-06 2.439387291669845581e-01 1.415792780790070537e-06 2.441483736038208008e-01
3.360000000000000000e+03 3.360000000000000000e+04 1.093044644221663475e-03 2.447114735841751099e-01 9.850818059931043535e-06 2.439764440059661865e-01 1.454314769944176078e-06 2.441614121198654175e-01
3.416000000000000000e+03 3.416000000000000000e+04 1.142166322097182274e-03 2.447232902050018311e-01 2.204881457146257162e-05 2.439815998077392578e-01 7.883626267357612960e-07 2.441784143447875977e-01
3.473000000000000000e+03 3.473000000000000000e+04 1.187671325169503689e-03 2.446707040071487427e-01 8.932676792028360069e-06 2.439439445734024048e-01 7.003964128671213984e-07 2.441793382167816162e-01
3.531000000000000000e+03 3.531000000000000000e+04 1.014814828522503376e-03 2.447302341461181641e-01 5.952029368927469477e-06 2.439656555652618408e-01 7.398033403660519980e-07 2.441812008619308472e-01
3.589000000000000000e+03 3.589000000000000000e+04 1.052491716109216213e-03 2.446383386850357056e-01 6.267297976592089981e-06 2.439860701560974121e-01 6.555746949743479490e-07 2.441875040531158447e-01
3.649000000000000000e+03 3.649000000000000000e+04 1.036229310557246208e-03 2.446831762790679932e-01 3.645080869318917394e-05 2.440056353807449341e-01 9.274199896935897414e-07 2.441875487565994263e-01
3.710000000000000000e+03 3.710000000000000000e+04 1.116729690693318844e-03 2.446226477622985840e-01 1.115613486035726964e-05 2.439835369586944580e-01 1.140250333264702931e-06 2.441981732845306396e-01
3.771000000000000000e+03 3.771000000000000000e+04 1.093875733204185963e-03 2.448350936174392700e-01 6.264374405873240903e-06 2.440060973167419434e-01 6.098081257732701488e-07 2.441946864128112793e-01
3.834000000000000000e+03 3.834000000000000000e+04 1.119283493608236313e-03 2.446969449520111084e-01 1.104065995605196804e-05 2.439799904823303223e-01 7.926138323455234058e-07 2.441940903663635254e-01
3.897000000000000000e+03 3.897000000000000000e+04 9.778209496289491653e-04 2.447344660758972168e-01 7.137828106351662427e-06 2.440157830715179443e-01 6.091777891015226487e-07 2.441997677087783813e-01
3.962000000000000000e+03 3.962000000000000000e+04 9.576688753440976143e-04 2.447876036167144775e-01 6.433074759115697816e-06 2.439794689416885376e-01 6.001493602525442839e-05 2.442158460617065430e-01
4.028000000000000000e+03 4.028000000000000000e+04 9.224489331245422363e-04 2.447726130485534668e-01 8.011291356524452567e-06 2.439980208873748779e-01 7.631531389051815495e-07 2.441948801279067993e-01
4.095000000000000000e+03 4.095000000000000000e+04 9.634686866775155067e-04 2.447250485420227051e-01 4.219023594487225637e-06 2.440107762813568115e-01 6.963527994230389595e-07 2.441951036453247070e-01
4.163000000000000000e+03 4.163000000000000000e+04 9.139785543084144592e-04 2.447158098220825195e-01 5.264538231131155044e-06 2.440188676118850708e-01 5.476726983033586293e-07 2.442005276679992676e-01
4.232000000000000000e+03 4.232000000000000000e+04 8.411113522015511990e-04 2.447107434272766113e-01 4.172453191131353378e-05 2.439800053834915161e-01 5.505320359588949941e-07 2.442063987255096436e-01
4.302000000000000000e+03 4.302000000000000000e+04 9.443936869502067566e-04 2.448602318763732910e-01 5.898322342545725405e-06 2.440053820610046387e-01 5.898987183172721416e-07 2.442091703414916992e-01
4.374000000000000000e+03 4.374000000000000000e+04 8.452822221443057060e-04 2.447124868631362915e-01 4.718014224636135623e-06 2.440327107906341553e-01 7.918185929156607017e-07 2.442070245742797852e-01
4.446000000000000000e+03 4.446000000000000000e+04 8.829053840599954128e-04 2.447323203086853027e-01 5.690928446711041033e-06 2.440342009067535400e-01 1.498557139711920172e-06 2.442214637994766235e-01
4.520000000000000000e+03 4.520000000000000000e+04 8.278700406663119793e-04 2.448132336139678955e-01 2.100864730891771615e-05 2.440294921398162842e-01 4.599597787091624923e-07 2.442146241664886475e-01
4.595000000000000000e+03 4.595000000000000000e+04 8.318971376866102219e-04 2.447701692581176758e-01 4.178625204076524824e-06 2.440416663885116577e-01 2.310352329004672356e-06 2.442188262939453125e-01
4.672000000000000000e+03 4.672000000000000000e+04 8.491186890751123428e-04 2.449325323104858398e-01 7.936108886497095227e-06 2.440441548824310303e-01 4.173864454060094431e-07 2.442159056663513184e-01
4.749000000000000000e+03 4.749000000000000000e+04 8.328647818416357040e-04 2.448254823684692383e-01 7.217808160930871964e-06 2.440596371889114380e-01 4.219040761199721601e-07 2.442179322242736816e-01
4.828000000000000000e+03 4.828000000000000000e+04 8.174552349373698235e-04 2.448007464408874512e-01 5.730298198614036664e-06 2.440814375877380371e-01 4.030816853628493845e-07 2.442199587821960449e-01
4.908000000000000000e+03 4.908000000000000000e+04 8.366633555851876736e-04 2.448597103357315063e-01 2.008109368034638464e-05 2.440680861473083496e-01 4.120919356864760630e-07 2.442215979099273682e-01
4.990000000000000000e+03 4.990000000000000000e+04 9.030241635628044605e-04 2.448294907808303833e-01 4.011709279438946396e-06 2.440528273582458496e-01 4.203670869173947722e-07 2.442239522933959961e-01
5.073000000000000000e+03 5.073000000000000000e+04 7.547438726760447025e-04 2.448510378599166870e-01 5.515303655556635931e-06 2.440730780363082886e-01 4.579922290304239141e-07 2.442239522933959961e-01
5.157000000000000000e+03 5.157000000000000000e+04 8.074920624494552612e-04 2.448579818010330200e-01 9.791086995392106473e-06 2.440910041332244873e-01 5.496580115504912101e-07 2.442299425601959229e-01
5.243000000000000000e+03 5.243000000000000000e+04 7.618397939950227737e-04 2.448024004697799683e-01 1.755956909619271755e-04 2.440779507160186768e-01 3.903698768681351794e-07 2.442293465137481689e-01
5.330000000000000000e+03 5.330000000000000000e+04 9.842454455792903900e-04 2.449138313531875610e-01 3.809173676927457564e-06 2.440530955791473389e-01 4.934410071655292995e-07 2.442353963851928711e-01
5.418000000000000000e+03 5.418000000000000000e+04 7.549971342086791992e-04 2.448571026325225830e-01 3.569380851331516169e-06 2.440688908100128174e-01 1.269266704184701666e-06 2.442111968994140625e-01
5.508000000000000000e+03 5.508000000000000000e+04 7.405529613606631756e-04 2.448307573795318604e-01 3.090000063821207732e-06 2.440673261880874634e-01 3.905215351096558152e-07 2.442226409912109375e-01
5.600000000000000000e+03 5.600000000000000000e+04 7.640659459866583347e-04 2.448081076145172119e-01 7.773088327667210251e-06 2.441125661134719849e-01 3.453750423432211392e-07 2.442284971475601196e-01
5.693000000000000000e+03 5.693000000000000000e+04 7.472953293472528458e-04 2.448908388614654541e-01 4.242873274051817134e-06 2.440832555294036865e-01 3.785185072047170252e-07 2.442331910133361816e-01
5.787000000000000000e+03 5.787000000000000000e+04 7.451201090589165688e-04 2.449607700109481812e-01 3.116755397059023380e-05 2.440685033798217773e-01 3.146396920783445239e-07 2.442322969436645508e-01
5.883000000000000000e+03 5.883000000000000000e+04 7.308002095669507980e-04 2.448547929525375366e-01 1.424653328285785392e-05 2.441201657056808472e-01 3.466004159236035775e-07 2.442329823970794678e-01
5.981000000000000000e+03 5.981000000000000000e+04 6.757441442459821701e-04 2.448715567588806152e-01 2.633656322359456681e-06 2.440945208072662354e-01 9.346117053610214498e-07 2.442292869091033936e-01
6.080000000000000000e+03 6.080000000000000000e+04 7.261650753207504749e-04 2.449285387992858887e-01 5.418728505901526660e-06 2.440901696681976318e-01 3.087118614075734513e-07 2.442312091588973999e-01
6.181000000000000000e+03 6.181000000000000000e+04 6.471421220339834690e-04 2.448779046535491943e-01 2.011962351389229298e-06 2.440861761569976807e-01 2.814161348396737594e-07 2.442335486412048340e-01
6.284000000000000000e+03 6.284000000000000000e+04 6.358792888931930065e-04 2.448640912771224976e-01 4.384380190458614379e-06 2.440959215164184570e-01 3.216459845134522766e-07 2.442385107278823853e-01
6.389000000000000000e+03 6.389000000000000000e+04 6.604642840102314949e-04 2.448699772357940674e-01 4.013494162791175768e-06 2.441266328096389771e-01 3.083763431277475320e-07 2.442407011985778809e-01
6.495000000000000000e+03 6.495000000000000000e+04 6.262659444473683834e-04 2.449623048305511475e-01 2.507081944713718258e-06 2.441037893295288086e-01 2.611589593470853288e-07 2.442397922277450562e-01
6.602000000000000000e+03 6.602000000000000000e+04 7.197905797511339188e-04 2.449579536914825439e-01 2.075651991617633030e-06 2.441167235374450684e-01 4.273439913049514871e-07 2.442354559898376465e-01
6.712000000000000000e+03 6.712000000000000000e+04 6.898144492879509926e-04 2.448788285255432129e-01 1.900041525004780851e-06 2.441270351409912109e-01 2.810244268403039314e-07 2.442426234483718872e-01
6.824000000000000000e+03 6.824000000000000000e+04 6.080211605876684189e-04 2.449350953102111816e-01 1.684238668531179428e-05 2.441296875476837158e-01 2.458797325743944384e-07 2.442434430122375488e-01
6.937000000000000000e+03 6.937000000000000000e+04 6.644652457907795906e-04 2.449082136154174805e-01 2.898975253629032522e-06 2.441100776195526123e-01 2.457629193486354779e-07 2.442444115877151489e-01
7.052000000000000000e+03 7.052000000000000000e+04 6.246662815101444721e-04 2.449737489223480225e-01 2.959870698759914376e-06 2.441426515579223633e-01 1.366463720842148177e-06 2.441946566104888916e-01
7.169000000000000000e+03 7.169000000000000000e+04 6.383074214681982994e-04 2.449511289596557617e-01 1.726437517390877474e-06 2.441152930259704590e-01 2.448207681027270155e-07 2.442351728677749634e-01
7.288000000000000000e+03 7.288000000000000000e+04 5.917908856645226479e-04 2.449228614568710327e-01 1.976298790395958349e-06 2.441325187683105469e-01 2.263263922941405326e-07 2.442403733730316162e-01
7.409000000000000000e+03 7.409000000000000000e+04 6.253190222196280956e-04 2.449304461479187012e-01 4.825462838198291138e-06 2.441287934780120850e-01 2.203477720286173280e-07 2.442429363727569580e-01
7.532000000000000000e+03 7.532000000000000000e+04 6.063892506062984467e-04 2.449474930763244629e-01 2.497370587661862373e-06 2.441330254077911377e-01 2.370773017901228741e-07 2.442459762096405029e-01
7.658000000000000000e+03 7.658000000000000000e+04 6.290423916652798653e-04 2.449250966310501099e-01 3.810677526416839100e-06 2.441402673721313477e-01 2.240239638240382192e-07 2.442486584186553955e-01
7.785000000000000000e+03 7.785000000000000000e+04 5.869619781151413918e-04 2.449957430362701416e-01 1.489493570261402056e-06 2.441057562828063965e-01 1.983078163902973756e-07 2.442485690116882324e-01
7.914000000000000000e+03 7.914000000000000000e+04 5.631149979308247566e-04 2.449595928192138672e-01 1.924711796164046973e-06 2.441258430480957031e-01 2.790922621898062062e-07 2.442504763603210449e-01
8.045000000000000000e+03 8.045000000000000000e+04 5.430005257949233055e-04 2.449288666248321533e-01 2.857228992070304230e-06 2.441267371177673340e-01 2.360690700697887223e-07 2.442508339881896973e-01
8.179000000000000000e+03 8.179000000000000000e+04 5.443362169899046421e-04 2.449605762958526611e-01 2.256324478366877884e-06 2.441315650939941406e-01 1.799526643253557268e-07 2.442525178194046021e-01
8.315000000000000000e+03 8.315000000000000000e+04 5.636331625282764435e-04 2.449246346950531006e-01 6.455247785197570920e-06 2.441342473030090332e-01 1.865497978315033833e-07 2.442541718482971191e-01
8.453000000000000000e+03 8.453000000000000000e+04 5.403643590398132801e-04 2.449564635753631592e-01 1.804279463613056578e-06 2.441433668136596680e-01 1.986592508274043212e-07 2.442527413368225098e-01
8.593000000000000000e+03 8.593000000000000000e+04 5.308673135004937649e-04 2.449064850807189941e-01 1.675934413469803985e-06 2.441530823707580566e-01 1.990587179534486495e-07 2.442556768655776978e-01
8.736000000000000000e+03 8.736000000000000000e+04 5.407514399848878384e-04 2.449386566877365112e-01 1.658219616729184054e-06 2.441614866256713867e-01 3.391283485143503640e-07 2.442547678947448730e-01
8.881000000000000000e+03 8.881000000000000000e+04 5.314032314345240593e-04 2.449325323104858398e-01 2.899491391872288659e-06 2.441537231206893921e-01 1.590559577380190603e-07 2.442575395107269287e-01
9.029000000000000000e+03 9.029000000000000000e+04 5.459728417918086052e-04 2.449523210525512695e-01 4.177623777650296688e-04 2.442116588354110718e-01 2.011968405213337974e-07 2.442603707313537598e-01
9.179000000000000000e+03 9.179000000000000000e+04 5.782344378530979156e-04 2.450014650821685791e-01 2.287936240463750437e-06 2.441387921571731567e-01 1.532328610664990265e-06 2.442652136087417603e-01
9.331000000000000000e+03 9.331000000000000000e+04 4.911473370157182217e-04 2.449680864810943604e-01 9.261341347155394033e-07 2.441491186618804932e-01 1.480944717968668556e-07 2.442592382431030273e-01
9.486000000000000000e+03 9.486000000000000000e+04 4.931426374241709709e-04 2.449631690979003906e-01 1.037259266922774259e-06 2.441536188125610352e-01 2.057009709233170724e-07 2.442625761032104492e-01
9.644000000000000000e+03 9.644000000000000000e+04 5.141819128766655922e-04 2.449976652860641479e-01 1.195600134451524355e-06 2.441646307706832886e-01 1.478851459069119301e-07 2.442622333765029907e-01
9.804000000000000000e+03 9.804000000000000000e+04 5.006489809602499008e-04 2.449154555797576904e-01 1.075650516213499941e-06 2.441630661487579346e-01 1.486215381873989827e-07 2.442628443241119385e-01
9.967000000000000000e+03 9.967000000000000000e+04 5.271504633128643036e-04 2.449806779623031616e-01 1.219013029185589403e-06 2.441725134849548340e-01 1.305848513766250107e-07 2.442636042833328247e-01
1.013200000000000000e+04 1.013200000000000000e+05 4.783716867677867413e-04 2.450187802314758301e-01 1.192424406326608732e-06 2.441422343254089355e-01 2.448045393066422548e-07 2.442597746849060059e-01
1.030000000000000000e+04 1.030000000000000000e+05 4.623680724762380123e-04 2.450132668018341064e-01 1.194273181681637652e-06 2.441582083702087402e-01 1.327055088040651754e-07 2.442616522312164307e-01
1.047100000000000000e+04 1.047100000000000000e+05 5.198105354793369770e-04 2.450804710388183594e-01 7.723257340330746956e-07 2.441710233688354492e-01 1.400660920580776292e-07 2.442635893821716309e-01
1.064500000000000000e+04 1.064500000000000000e+05 4.528720746748149395e-04 2.449093014001846313e-01 1.507702336311922409e-06 2.441755533218383789e-01 1.248711498647026019e-07 2.442658245563507080e-01
1.082200000000000000e+04 1.082200000000000000e+05 4.440851043909788132e-04 2.449725568294525146e-01 9.437977155357657466e-07 2.441800236701965332e-01 1.185905418310539972e-07 2.442660331726074219e-01
1.100200000000000000e+04 1.100200000000000000e+05 4.272093065083026886e-04 2.449732720851898193e-01 7.014508014435705263e-07 2.441816329956054688e-01 1.643349969526752830e-05 2.442338168621063232e-01
1.118500000000000000e+04 1.118500000000000000e+05 4.739869036711752415e-04 2.449629306793212891e-01 1.100587951441411860e-06 2.441886663436889648e-01 1.229849146966444096e-07 2.442585229873657227e-01
1.137000000000000000e+04 1.137000000000000000e+05 4.522919771261513233e-04 2.449506968259811401e-01 6.708408477607008535e-07 2.441903948783874512e-01 1.161264293614294729e-07 2.442627549171447754e-01
1.155900000000000000e+04 1.155900000000000000e+05 4.051520663779228926e-04 2.449443340301513672e-01 1.344261545455083251e-05 2.441554367542266846e-01 1.146750037150923163e-07 2.442642450332641602e-01
1.175100000000000000e+04 1.175100000000000000e+05 4.422881174832582474e-04 2.450039684772491455e-01 8.311800456795026548e-07 2.441750317811965942e-01 1.367186541756382212e-07 2.442670762538909912e-01
1.194600000000000000e+04 1.194600000000000000e+05 4.210397019051015377e-04 2.450106889009475708e-01 6.365423246279533487e-07 2.441840022802352905e-01 1.255711197245545918e-07 2.442663609981536865e-01
1.214500000000000000e+04 1.214500000000000000e+05 4.116294730920344591e-04 2.450036555528640747e-01 1.611869492990081199e-06 2.441993206739425659e-01 1.086107630499100196e-07 2.442673295736312866e-01
1.234600000000000000e+04 1.234600000000000000e+05 4.250369092915207148e-04 2.449214458465576172e-01 7.404947837130748667e-07 2.441984415054321289e-01 3.092522433689737227e-07 2.442726939916610718e-01
1.255100000000000000e+04 1.255100000000000000e+05 4.552148166112601757e-04 2.450088262557983398e-01 1.468493906031653751e-06 2.441906183958053589e-01 9.847307325117071741e-08 2.442691922187805176e-01
1.276000000000000000e+04 1.276000000000000000e+05 3.815718810074031353e-04 2.449240982532501221e-01 6.218273256308748387e-07 2.441985011100769043e-01 1.409264882568095345e-07 2.442735582590103149e-01
1.297200000000000000e+04 1.297200000000000000e+05 4.025187809020280838e-04 2.449403554201126099e-01 4.428462125360965729e-05 2.442528754472732544e-01 9.138267387243104167e-08 2.442717701196670532e-01
1.318700000000000000e+04 1.318700000000000000e+05 3.821981663350015879e-04 2.449633777141571045e-01 6.755639105904265307e-07 2.441975921392440796e-01 9.122221911184169585e-08 2.442729473114013672e-01
1.340600000000000000e+04 1.340600000000000000e+05 3.958032466471195221e-04 2.449418604373931885e-01 2.208009937021415681e-05 2.441934645175933838e-01 1.000880232027157035e-07 2.442745268344879150e-01
1.362900000000000000e+04 1.362900000000000000e+05 4.116886411793529987e-04 2.449450939893722534e-01 4.670378359605820151e-07 2.442058622837066650e-01 8.336079559967402020e-08 2.442735433578491211e-01
1.385500000000000000e+04 1.385500000000000000e+05 3.977037558797746897e-04 2.449474185705184937e-01 5.871531811862951145e-07 2.442110776901245117e-01 4.512144755608460400e-07 2.442764788866043091e-01
1.408500000000000000e+04 1.408500000000000000e+05 3.807761240750551224e-04 2.449712753295898438e-01 4.479352355701848865e-07 2.442115545272827148e-01 7.886478670116048306e-08 2.442747354507446289e-01
1.431900000000000000e+04 1.431900000000000000e+05 3.597133618313819170e-04 2.449698746204376221e-01 1.260905628441832960e-05 2.442099153995513916e-01 9.146910429080890026e-08 2.442736029624938965e-01
1.455700000000000000e+04 1.455700000000000000e+05 3.565462538972496986e-04 2.449702620506286621e-01 5.008517973692505620e-07 2.442144751548767090e-01 3.520014615787658840e-06 2.442736029624938965e-01
1.479900000000000000e+04 1.479900000000000000e+05 3.503722546156495810e-04 2.449555099010467529e-01 4.942891109749325551e-07 2.442149221897125244e-01 7.606713836594281020e-08 2.442760765552520752e-01
1.504500000000000000e+04 1.504500000000000000e+05 3.630681603681296110e-04 2.450145483016967773e-01 4.132642459353519371e-07 2.442153692245483398e-01 7.516420197362094768e-08 2.442759722471237183e-01
1.529400000000000000e+04 1.529400000000000000e+05 3.629919956438243389e-04 2.450011521577835083e-01 2.771617118924041279e-06 2.442255318164825439e-01 7.676232627318313462e-08 2.442761808633804321e-01
1.554800000000000000e+04 1.554800000000000000e+05 3.617834299802780151e-04 2.449712902307510376e-01 4.099442207916581538e-07 2.442208528518676758e-01 6.864888746349606663e-08 2.442771643400192261e-01
1.580700000000000000e+04 1.580700000000000000e+05 3.407885960768908262e-04 2.449904978275299072e-01 1.110000312110059895e-06 2.442287355661392212e-01 6.853635170500638196e-08 2.442783713340759277e-01
1.606900000000000000e+04 1.606900000000000000e+05 3.197172190994024277e-04 2.449388504028320312e-01 3.613438934735313524e-07 2.442247867584228516e-01 6.600226498676420306e-08 2.442791461944580078e-01
1.633600000000000000e+04 1.633600000000000000e+05 3.412614460103213787e-04 2.449724674224853516e-01 2.134648866558563896e-06 2.442002892494201660e-01 4.672124589433224173e-07 2.442752718925476074e-01
1.660700000000000000e+04 1.660700000000000000e+05 3.072064428124576807e-04 2.449600100517272949e-01 3.836147755009733373e-07 2.442150712013244629e-01 6.131279661758526345e-08 2.442794740200042725e-01
1.688300000000000000e+04 1.688300000000000000e+05 3.125602961517870426e-04 2.449609637260437012e-01 3.609112013691628817e-07 2.442223131656646729e-01 6.080806258523807628e-08 2.442802786827087402e-01
1.716300000000000000e+04 1.716300000000000000e+05 3.381725400686264038e-04 2.449561357498168945e-01 3.444743583713716362e-07 2.442248463630676270e-01 8.153398312060744502e-08 2.442823797464370728e-01
1.744800000000000000e+04 1.744800000000000000e+05 3.036882262676954269e-04 2.449538856744766235e-01 4.799698558599629905e-07 2.442156076431274414e-01 6.181844014463422354e-08 2.442801594734191895e-01
1.773800000000000000e+04 1.773800000000000000e+05 2.993291127495467663e-04 2.449350059032440186e-01 3.862344897243019659e-07 2.442236691713333130e-01 8.149632435561215971e-08 2.442824393510818481e-01
1.803300000000000000e+04 1.803300000000000000e+05 3.185072564519941807e-04 2.449535727500915527e-01 1.128531835092871916e-06 2.442273646593093872e-01 5.630518984389709658e-08 2.442782819271087646e-01
1.833200000000000000e+04 1.833200000000000000e+05 2.890632604248821735e-04 2.449624240398406982e-01 6.561621148648555391e-07 2.442326992750167847e-01 5.809166125914089207e-08 2.442801445722579956e-01
1.863700000000000000e+04 1.863700000000000000e+05 2.881704131141304970e-04 2.449622750282287598e-01 3.509833845782850403e-07 2.442323863506317139e-01 5.798888835784055118e-08 2.442804574966430664e-01
1.894600000000000000e+04 1.894600000000000000e+05 2.885261783376336098e-04 2.449333667755126953e-01 1.479021648265188560e-06 2.442332953214645386e-01 5.112038081733771833e-08 2.442815452814102173e-01
1.926100000000000000e+04 1.926100000000000000e+05 3.202132065780460835e-04 2.449787259101867676e-01 2.663941245373280253e-07 2.442336976528167725e-01 5.537052771842354559e-08 2.442832291126251221e-01
1.958100000000000000e+04 1.958100000000000000e+05 2.852688776329159737e-04 2.448771595954895020e-01 2.953178181996918283e-07 2.442366778850555420e-01 5.097076538618239283e-08 2.442822456359863281e-01
1.990600000000000000e+04 1.990600000000000000e+05 2.821850357577204704e-04 2.449215054512023926e-01 2.503855967006529681e-07 2.442392110824584961e-01 4.996146785174460092e-08 2.442837059497833252e-01
2.023700000000000000e+04 2.023700000000000000e+05 2.880964602809399366e-04 2.449321001768112183e-01 2.385451125519466586e-07 2.442403733730316162e-01 4.750166837652614049e-08 2.442814856767654419e-01
2.057300000000000000e+04 2.057300000000000000e+05 2.862302353605628014e-04 2.450014352798461914e-01 2.418190092612348963e-07 2.442409098148345947e-01 4.666707553724336321e-08 2.442829459905624390e-01
2.091400000000000000e+04 2.091400000000000000e+05 2.956461976282298565e-04 2.449333667755126953e-01 6.114877351137693040e-07 2.442106604576110840e-01 4.644022766342459363e-08 2.442833334207534790e-01
2.126200000000000000e+04 2.126200000000000000e+05 2.892234479077160358e-04 2.449898719787597656e-01 3.366380099123489344e-07 2.442280054092407227e-01 4.522058105749238166e-08 2.442842423915863037e-01
2.161500000000000000e+04 2.161500000000000000e+05 2.723868528846651316e-04 2.449537962675094604e-01 3.382907607374363579e-07 2.442348599433898926e-01 4.252858332165487809e-08 2.442844659090042114e-01
2.197400000000000000e+04 2.197400000000000000e+05 2.680637990124523640e-04 2.449734807014465332e-01 4.668099222726596054e-07 2.442402690649032593e-01 4.273147169442381710e-08 2.442846894264221191e-01
2.233900000000000000e+04 2.233900000000000000e+05 2.680217148736119270e-04 2.449494898319244385e-01 1.008020831250178162e-06 2.442367076873779297e-01 4.597118419269463629e-08 2.442848831415176392e-01
2.271000000000000000e+04 2.271000000000000000e+05 2.688607783056795597e-04 2.449402213096618652e-01 2.105446981204295298e-07 2.442421317100524902e-01 3.955601712846146256e-08 2.442856132984161377e-01
2.308700000000000000e+04 2.308700000000000000e+05 2.577320847194641829e-04 2.449119389057159424e-01 2.879872340599831659e-07 2.442471385002136230e-01 3.894771438694988319e-08 2.442863732576370239e-01
2.347000000000000000e+04 2.347000000000000000e+05 2.568674972280859947e-04 2.449332177639007568e-01 1.895152649922238197e-06 2.442400753498077393e-01 3.790104230461111001e-08 2.442865371704101562e-01
2.386000000000000000e+04 2.386000000000000000e+05 2.545255410950630903e-04 2.449574470520019531e-01 2.025389278514921898e-07 2.442480623722076416e-01 3.690793448640761198e-08 2.442866861820220947e-01
2.425600000000000000e+04 2.425600000000000000e+05 2.586491173133254051e-04 2.449399828910827637e-01 1.998815974957324215e-07 2.442491650581359863e-01 3.914335167110039038e-08 2.442869693040847778e-01
2.465900000000000000e+04 2.465900000000000000e+05 2.499603433534502983e-04 2.448765635490417480e-01 1.818898738292773487e-07 2.442509531974792480e-01 4.146256173953588586e-07 2.442859858274459839e-01
2.506900000000000000e+04 2.506900000000000000e+05 2.691345289349555969e-04 2.449687868356704712e-01 1.928530508621406625e-07 2.442462593317031860e-01 3.323834363300193218e-08 2.442877739667892456e-01
2.548500000000000000e+04 2.548500000000000000e+05 2.577686100266873837e-04 2.448865175247192383e-01 1.989611746466835029e-07 2.442508339881896973e-01 3.287849281718990824e-08 2.442881762981414795e-01
2.590800000000000000e+04 2.590800000000000000e+05 2.475944056641310453e-04 2.449595928192138672e-01 1.755349501308955951e-07 2.442527562379837036e-01 5.045285789151421341e-08 2.442887723445892334e-01
2.633800000000000000e+04 2.633800000000000000e+05 2.268525131512433290e-04 2.448917925357818604e-01 2.902335722865245771e-07 2.442373931407928467e-01 3.488685251795686781e-08 2.442840635776519775e-01
2.677600000000000000e+04 2.677600000000000000e+05 2.335118770133703947e-04 2.449415922164916992e-01 1.986227999850598280e-07 2.442475408315658569e-01 3.552911209681042237e-08 2.442869842052459717e-01
2.722000000000000000e+04 2.722000000000000000e+05 2.341973304282873869e-04 2.449312508106231689e-01 2.043313145350111881e-07 2.442527860403060913e-01 3.185860464327561203e-08 2.442871630191802979e-01
2.767200000000000000e+04 2.767200000000000000e+05 2.224085474153980613e-04 2.449018359184265137e-01 2.115648527478697360e-07 2.442500293254852295e-01 4.219259253090967832e-08 2.442883700132369995e-01
2.813200000000000000e+04 2.813200000000000000e+05 2.377170312684029341e-04 2.449265718460083008e-01 6.738769684488943312e-07 2.442482560873031616e-01 3.223662048412734293e-08 2.442884445190429688e-01
2.859900000000000000e+04 2.859900000000000000e+05 2.383197279414162040e-04 2.449621558189392090e-01 1.614095879176602466e-07 2.442561984062194824e-01 2.893641237733390881e-08 2.442888617515563965e-01
2.907400000000000000e+04 2.907400000000000000e+05 2.098581899190321565e-04 2.449011802673339844e-01 1.827311848501267377e-07 2.442565262317657471e-01 2.952613442630536156e-08 2.442894279956817627e-01
2.955700000000000000e+04 2.955700000000000000e+05 2.334866439923644066e-04 2.449279725551605225e-01 1.595049781144552981e-07 2.442561089992523193e-01 2.750375927007553400e-08 2.442897409200668335e-01
3.004800000000000000e+04 3.004800000000000000e+05 2.216773427790030837e-04 2.448910027742385864e-01 1.818076214021857595e-07 2.442565858364105225e-01 2.670700993689933966e-08 2.442894876003265381e-01
3.054700000000000000e+04 3.054700000000000000e+05 2.296254970133304596e-04 2.449079006910324097e-01 4.135306994612619746e-07 2.442544400691986084e-01 2.624510919702061074e-08 2.442902028560638428e-01
3.105400000000000000e+04 3.105400000000000000e+05 2.299427869729697704e-04 2.449299842119216919e-01 1.401984945914591663e-07 2.442617714405059814e-01 2.604908289072227490e-08 2.442905157804489136e-01
3.157000000000000000e+04 3.157000000000000000e+05 2.095660165650770068e-04 2.448889762163162231e-01 1.361612618211438530e-07 2.442592680454254150e-01 2.487605144096960430e-08 2.442907989025115967e-01
3.209400000000000000e+04 3.209400000000000000e+05 2.175827103201299906e-04 2.449098229408264160e-01 1.279627497297042282e-07 2.442608773708343506e-01 2.387938025094626937e-08 2.442909926176071167e-01
3.262700000000000000e+04 3.262700000000000000e+05 2.010740136029198766e-04 2.448736876249313354e-01 1.204458044412604067e-07 2.442637532949447632e-01 2.429490564281877596e-08 2.442912161350250244e-01
3.316900000000000000e+04 3.316900000000000000e+05 2.118219708791002631e-04 2.448840737342834473e-01 1.387245163186889840e-07 2.442530095577239990e-01 2.268878418476560910e-08 2.442915439605712891e-01
3.372000000000000000e+04 3.372000000000000000e+05 2.019715902861207724e-04 2.448563277721405029e-01 1.386439976158726495e-07 2.442613691091537476e-01 2.202909143989018048e-08 2.442917525768280029e-01
3.428000000000000000e+04 3.428000000000000000e+05 2.048436144832521677e-04 2.449033856391906738e-01 1.700822309658178710e-07 2.442644983530044556e-01 8.034627541064764955e-08 2.442941963672637939e-01
3.484900000000000000e+04 3.484900000000000000e+05 2.003443369176238775e-04 2.448668181896209717e-01 1.129713780301244697e-07 2.442634999752044678e-01 2.125439735323197965e-08 2.442921102046966553e-01
3.542800000000000000e+04 3.542800000000000000e+05 1.938784262165427208e-04 2.449014484882354736e-01 1.220018646108655958e-07 2.442654967308044434e-01 2.104505369970866013e-08 2.442924678325653076e-01
3.601600000000000000e+04 3.601600000000000000e+05 2.035198849625885487e-04 2.449281811714172363e-01 3.859298885799944401e-06 2.442331314086914062e-01 2.055225145625172445e-08 2.442928999662399292e-01
3.661400000000000000e+04 3.661400000000000000e+05 1.975691993720829487e-04 2.449203133583068848e-01 2.074179690225719241e-07 2.442683279514312744e-01 3.627680911222341820e-08 2.442941665649414062e-01
3.722300000000000000e+04 3.722300000000000000e+05 2.062630665022879839e-04 2.448683828115463257e-01 9.725436456164970878e-08 2.442684471607208252e-01 1.893007173237037932e-08 2.442931532859802246e-01
3.784100000000000000e+04 3.784100000000000000e+05 1.889662817120552063e-04 2.448924481868743896e-01 1.000631186798273120e-07 2.442690879106521606e-01 1.868044030572946212e-08 2.442934513092041016e-01
3.846900000000000000e+04 3.846900000000000000e+05 1.952240709215402603e-04 2.449126839637756348e-01 9.018067714805511059e-08 2.442695498466491699e-01 1.817735828524291719e-08 2.442932426929473877e-01
3.910800000000000000e+04 3.910800000000000000e+05 1.889138948172330856e-04 2.448636442422866821e-01 8.679670315814291826e-08 2.442697286605834961e-01 1.824738049549523566e-08 2.442935109138488770e-01
3.975700000000000000e+04 3.975700000000000000e+05 1.859985350165516138e-04 2.448737025260925293e-01 2.035525312749086879e-07 2.442703098058700562e-01 1.715439523763961915e-08 2.442938387393951416e-01
4.041800000000000000e+04 4.041800000000000000e+05 1.837662712205201387e-04 2.448697388172149658e-01 8.117103789118118584e-08 2.442711591720581055e-01 1.699812202105022152e-08 2.442940771579742432e-01
4.108900000000000000e+04 4.108900000000000000e+05 1.897471956908702850e-04 2.448842525482177734e-01 9.437808046186546562e-08 2.442730218172073364e-01 4.916199358717676660e-08 2.442932128906250000e-01
4.177100000000000000e+04 4.177100000000000000e+05 1.857833995018154383e-04 2.448956221342086792e-01 1.870699861683533527e-07 2.442727982997894287e-01 1.591529041888861684e-08 2.442944794893264771e-01
4.246500000000000000e+04 4.246500000000000000e+05 1.938903296831995249e-04 2.449073791503906250e-01 1.034489756079892686e-07 2.442634105682373047e-01 1.629251755730365403e-08 2.442949712276458740e-01
4.317000000000000000e+04 4.317000000000000000e+05 1.949928991962224245e-04 2.448908388614654541e-01 1.382557712759080459e-07 2.442712932825088501e-01 1.520162840051852982e-08 2.442948520183563232e-01
4.388700000000000000e+04 4.388700000000000000e+05 1.895541208796203136e-04 2.448680698871612549e-01 1.150581709907783079e-07 2.442688196897506714e-01 1.487217815565600176e-08 2.442948818206787109e-01
4.461600000000000000e+04 4.461600000000000000e+05 1.852156274253502488e-04 2.448757588863372803e-01 7.917310540506150573e-08 2.442729175090789795e-01 1.441661900969393173e-08 2.442951202392578125e-01
4.535700000000000000e+04 4.535700000000000000e+05 1.783236366463825107e-04 2.448715269565582275e-01 7.730680806616874179e-08 2.442697882652282715e-01 1.499264712379044795e-08 2.442955076694488525e-01
4.611000000000000000e+04 4.611000000000000000e+05 1.673887600190937519e-04 2.448535710573196411e-01 7.940876400880370056e-08 2.442730069160461426e-01 1.357646173261173317e-08 2.442955672740936279e-01
4.687600000000000000e+04 4.687600000000000000e+05 1.670209167059510946e-04 2.448645234107971191e-01 7.014371306013345020e-08 2.442742139101028442e-01 1.774376912067054946e-08 2.442877888679504395e-01
4.765400000000000000e+04 4.765400000000000000e+05 1.646388409426435828e-04 2.448694258928298950e-01 7.068850038649543421e-08 2.442744076251983643e-01 1.596971799244784052e-08 2.442917227745056152e-01
4.844600000000000000e+04 4.844600000000000000e+05 1.674420200288295746e-04 2.448816299438476562e-01 6.460055601564818062e-08 2.442763447761535645e-01 2.142092192514155613e-08 2.442927658557891846e-01
4.925000000000000000e+04 4.925000000000000000e+05 1.606973091838881373e-04 2.448586523532867432e-01 7.765154208527746960e-08 2.442678511142730713e-01 1.586221287652733736e-08 2.442935407161712646e-01
5.006800000000000000e+04 5.006800000000000000e+05 1.635722874198108912e-04 2.448500990867614746e-01 7.292138093362154905e-08 2.442742735147476196e-01 1.405402549892187380e-08 2.442942559719085693e-01
5.090000000000000000e+04 5.090000000000000000e+05 1.666971656959503889e-04 2.448849081993103027e-01 7.068255314379712217e-08 2.442756295204162598e-01 1.347194800160878003e-08 2.442946732044219971e-01
5.174500000000000000e+04 5.174500000000000000e+05 1.618036185391247272e-04 2.448699176311492920e-01 5.896598764820737415e-08 2.442767620086669922e-01 1.313778064115922461e-08 2.442950606346130371e-01
5.260400000000000000e+04 5.260400000000000000e+05 1.576753711560741067e-04 2.448696196079254150e-01 6.267320884489890886e-08 2.442781925201416016e-01 1.297940244171513768e-08 2.442954778671264648e-01
5.347800000000000000e+04 5.347800000000000000e+05 1.582458207849413157e-04 2.448429167270660400e-01 5.769808453237601498e-08 2.442790567874908447e-01 1.236696167694617543e-08 2.442956119775772095e-01
5.436600000000000000e+04 5.436600000000000000e+05 1.608316961210221052e-04 2.448671162128448486e-01 2.187689460697583854e-05 2.442999780178070068e-01 1.203323840570647008e-08 2.442957907915115356e-01
5.526900000000000000e+04 5.526900000000000000e+05 1.466849644202739000e-04 2.448363751173019409e-01 6.730375901042862097e-08 2.442773282527923584e-01 1.162764817763672909e-08 2.442960739135742188e-01
5.618700000000000000e+04 5.618700000000000000e+05 1.587129663676023483e-04 2.448358833789825439e-01 6.775717054097185610e-08 2.442783862352371216e-01 1.130283955319555389e-08 2.442963123321533203e-01
5.712000000000000000e+04 5.712000000000000000e+05 1.461062638554722071e-04 2.448421716690063477e-01 1.198261685431134538e-07 2.442802786827087402e-01 1.204483979222459311e-08 2.442967146635055542e-01
5.806900000000000000e+04 5.806900000000000000e+05 1.594799978192895651e-04 2.448115348815917969e-01 3.854502665490144864e-06 2.442705035209655762e-01 1.442813601926218325e-08 2.442967295646667480e-01
5.903300000000000000e+04 5.903300000000000000e+05 1.486085238866508007e-04 2.448021471500396729e-01 5.028964977782379719e-08 2.442810833454132080e-01 1.039129848834363656e-08 2.442968636751174927e-01
6.001300000000000000e+04 6.001300000000000000e+05 1.523247774457558990e-04 2.447988390922546387e-01 5.156044124987602117e-08 2.442818284034729004e-01 1.023609197403629878e-08 2.442970275878906250e-01
6.101000000000000000e+04 6.101000000000000000e+05 1.399708562530577183e-04 2.447940409183502197e-01 4.847502310667550773e-08 2.442821860313415527e-01 9.878111661976163305e-09 2.442971616983413696e-01
6.202300000000000000e+04 6.202300000000000000e+05 1.402529014740139246e-04 2.447845339775085449e-01 2.391548605373827741e-06 2.442751526832580566e-01 1.342557354178097739e-08 2.442974746227264404e-01
6.305300000000000000e+04 6.305300000000000000e+05 1.436013262718915939e-04 2.448122203350067139e-01 4.340672177249871311e-08 2.442832589149475098e-01 9.348712914913903660e-09 2.442974746227264404e-01
6.410000000000000000e+04 6.410000000000000000e+05 1.312473177677020431e-04 2.447910606861114502e-01 6.830642718114177114e-08 2.442828714847564697e-01 9.102611109312874760e-09 2.442976534366607666e-01
6.516500000000000000e+04 6.516500000000000000e+05 1.356864086119458079e-04 2.447787523269653320e-01 3.903481626821303507e-08 2.442841231822967529e-01 9.277376200600429001e-09 2.442978620529174805e-01
6.624700000000000000e+04 6.624700000000000000e+05 1.354439882561564445e-04 2.447737455368041992e-01 4.050210833383971476e-08 2.442845404148101807e-01 2.575538701421464793e-06 2.442862689495086670e-01
6.734700000000000000e+04 6.734700000000000000e+05 1.278410491067916155e-04 2.447758316993713379e-01 4.724246238652085594e-08 2.442792654037475586e-01 8.458559186408365349e-09 2.442979216575622559e-01
6.846600000000000000e+04 6.846600000000000000e+05 1.256182440556585789e-04 2.447643280029296875e-01 4.140978404620909714e-08 2.442833483219146729e-01 8.269813278616311436e-09 2.442980706691741943e-01
6.960300000000000000e+04 6.960300000000000000e+05 1.296542468480765820e-04 2.447624504566192627e-01 4.243779727630681009e-08 2.442836314439773560e-01 8.112914784419444914e-09 2.442983686923980713e-01
7.075800000000000000e+04 7.075800000000000000e+05 1.313794782618060708e-04 2.447989284992218018e-01 3.896516176382647245e-08 2.442848384380340576e-01 7.861325812541508640e-09 2.442984580993652344e-01
7.193400000000000000e+04 7.193400000000000000e+05 1.258557604160159826e-04 2.447701692581176758e-01 2.379300099164538551e-07 2.442794293165206909e-01 7.982610128465239541e-09 2.442985475063323975e-01
7.312800000000000000e+04 7.312800000000000000e+05 1.230735360877588391e-04 2.447840869426727295e-01 3.573921247834732640e-08 2.442852109670639038e-01 7.429044934781359188e-09 2.442985773086547852e-01
7.434300000000000000e+04 7.434300000000000000e+05 1.266681938432157040e-04 2.447698712348937988e-01 3.223272315722169878e-08 2.442860454320907593e-01 7.455662753841352242e-09 2.442986518144607544e-01
7.557700000000000000e+04 7.557700000000000000e+05 1.235422096215188503e-04 2.447752058506011963e-01 3.240657875380748010e-08 2.442866265773773193e-01 7.212409780521511493e-09 2.442989051342010498e-01
7.683200000000000000e+04 7.683200000000000000e+05 1.134680205723270774e-04 2.447699904441833496e-01 5.191304097706961329e-08 2.442753016948699951e-01 8.420590447144604695e-09 2.442989051342010498e-01
7.810800000000000000e+04 7.810800000000000000e+05 1.171746043837629259e-04 2.447757124900817871e-01 5.596928076556650922e-08 2.442817687988281250e-01 6.756327053381028236e-09 2.442989647388458252e-01
7.940500000000000000e+04 7.940500000000000000e+05 1.192101481137797236e-04 2.447895109653472900e-01 3.663013359300748562e-08 2.442837655544281006e-01 6.585429090932848339e-09 2.442991137504577637e-01
8.072400000000000000e+04 8.072400000000000000e+05 1.198888639919459820e-04 2.447756826877593994e-01 3.474169574246843695e-08 2.442843466997146606e-01 6.505915806087614328e-09 2.442992478609085083e-01
8.206500000000000000e+04 8.206500000000000000e+05 1.245731982635334134e-04 2.447769045829772949e-01 3.258794123439656687e-08 2.442856132984161377e-01 6.304048394412120615e-09 2.442993521690368652e-01
8.342800000000000000e+04 8.342800000000000000e+05 1.120724191423505545e-04 2.447526156902313232e-01 4.862775782044082007e-08 2.442851066589355469e-01 6.120659534758488007e-09 2.442994713783264160e-01
8.481300000000000000e+04 8.481300000000000000e+05 1.113065300160087645e-04 2.447536289691925049e-01 3.157176919899029599e-08 2.442867755889892578e-01 7.618856656677053252e-09 2.442993223667144775e-01
8.622100000000000000e+04 8.622100000000000000e+05 1.113624894060194492e-04 2.447599917650222778e-01 2.931100162584243662e-08 2.442875504493713379e-01 5.879338793590704881e-09 2.442996203899383545e-01
8.765300000000000000e+04 8.765300000000000000e+05 1.073738385457545519e-04 2.447403073310852051e-01 2.690436318175670749e-08 2.442879974842071533e-01 5.298409632814582437e-06 2.442524731159210205e-01
8.910900000000000000e+04 8.910900000000000000e+05 1.165588764706626534e-04 2.447261959314346313e-01 4.788675767031236319e-08 2.442877292633056641e-01 6.365787008633105870e-09 2.442979663610458374e-01
9.058900000000000000e+04 9.058900000000000000e+05 1.180644176201894879e-04 2.447451651096343994e-01 2.605321824944439868e-08 2.442880868911743164e-01 6.009508890514325685e-09 2.442987114191055298e-01
9.209300000000000000e+04 9.209300000000000000e+05 1.045687386067584157e-04 2.447329610586166382e-01 2.786958219758162159e-08 2.442887127399444580e-01 6.993341461480895305e-09 2.442991584539413452e-01
9.362300000000000000e+04 9.362300000000000000e+05 1.066811964847147465e-04 2.447272688150405884e-01 2.442045854422758566e-08 2.442894876003265381e-01 5.882928366673922937e-09 2.442993223667144775e-01
9.517700000000000000e+04 9.517700000000000000e+05 1.036623289110139012e-04 2.447389364242553711e-01 2.409974086958754924e-08 2.442899644374847412e-01 9.361533770402274968e-09 2.442997395992279053e-01
9.675800000000000000e+04 9.675800000000000000e+05 1.046582619892433286e-04 2.447253167629241943e-01 6.147770648112782510e-08 2.442911714315414429e-01 5.368884004042229208e-09 2.442996203899383545e-01
9.836500000000000000e+04 9.836500000000000000e+05 1.105334376916289330e-04 2.447253614664077759e-01 2.261949916260164173e-08 2.442905008792877197e-01 5.224587429353277912e-09 2.442997992038726807e-01
9.999800000000000000e+04 9.999800000000000000e+05 1.031031133607029915e-04 2.447305917739868164e-01 2.117184649819137121e-08 2.442906498908996582e-01 5.096547184280098008e-09 2.442999184131622314e-01


==> dat/results_nimg.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 7.950396835803985596e-02 7.444515079259872437e-02 1.041302829980850220e-01 9.981021285057067871e-02 1.206397116184234619e-01 1.143900603055953979e-01
2.000000000000000000e+00 2.000000000000000000e+01 5.830650776624679565e-02 5.213991180062294006e-02 7.834848761558532715e-02 7.072976231575012207e-02 1.425967812538146973e-01 1.385504305362701416e-01
3.000000000000000000e+00 3.000000000000000000e+01 4.406642168760299683e-02 3.702591359615325928e-02 7.559247314929962158e-02 6.949387490749359131e-02 6.029634177684783936e-02 5.365851894021034241e-02
4.000000000000000000e+00 4.000000000000000000e+01 3.902468830347061157e-02 3.174573183059692383e-02 4.649699851870536804e-02 3.961537033319473267e-02 1.189434379339218140e-01 1.154778301715850830e-01
5.000000000000000000e+00 5.000000000000000000e+01 3.409466519951820374e-02 2.626661211252212524e-02 4.810801893472671509e-02 4.149087890982627869e-02 4.647266119718551636e-02 3.996755927801132202e-02
6.000000000000000000e+00 6.000000000000000000e+01 3.100222162902355194e-02 2.266976423561573029e-02 4.041779786348342896e-02 3.320703282952308655e-02 5.563628673553466797e-02 4.787463694810867310e-02
7.000000000000000000e+00 7.000000000000000000e+01 2.825917676091194153e-02 1.952894590795040131e-02 3.585505485534667969e-02 2.789727039635181427e-02 6.028878316283226013e-02 5.202296376228332520e-02
8.000000000000000000e+00 8.000000000000000000e+01 2.599106915295124054e-02 1.695949584245681763e-02 3.380020707845687866e-02 2.530814893543720245e-02 4.823987185955047607e-02 3.947542235255241394e-02
9.000000000000000000e+00 9.000000000000000000e+01 2.434235066175460815e-02 1.505367830395698547e-02 3.109683282673358917e-02 2.228732965886592865e-02 3.468891978263854980e-02 2.533150464296340942e-02
1.000000000000000000e+01 1.000000000000000000e+02 2.347275987267494202e-02 1.391145959496498108e-02 2.856479212641716003e-02 1.955335587263107300e-02 3.257212787866592407e-02 2.310313284397125244e-02
1.100000000000000000e+01 1.100000000000000000e+02 2.299197949469089508e-02 1.314337085932493210e-02 2.709541097283363342e-02 1.789189688861370087e-02 3.588940575718879700e-02 2.638077735900878906e-02
1.200000000000000000e+01 1.200000000000000000e+02 2.272797934710979462e-02 1.261758059263229370e-02 2.606282383203506470e-02 1.660679653286933899e-02 3.587129712104797363e-02 2.619064599275588989e-02
1.300000000000000000e+01 1.300000000000000000e+02 2.257383614778518677e-02 1.226127147674560547e-02 2.569517865777015686e-02 1.594932377338409424e-02 3.290280327200889587e-02 2.296562120318412781e-02
1.400000000000000000e+01 1.400000000000000000e+02 2.243510261178016663e-02 1.197776384651660919e-02 2.585300989449024200e-02 1.583827286958694458e-02 3.029524534940719604e-02 2.008752897381782532e-02
1.500000000000000000e+01 1.500000000000000000e+02 2.199371904134750366e-02 1.140355877578258514e-02 2.582402527332305908e-02 1.559701189398765564e-02 2.927959151566028595e-02 1.885875314474105835e-02
1.600000000000000000e+01 1.600000000000000000e+02 2.142752707004547119e-02 1.073949690908193588e-02 2.528145909309387207e-02 1.489715091884136200e-02 2.877224981784820557e-02 1.821505464613437653e-02
1.700000000000000000e+01 1.700000000000000000e+02 2.095849253237247467e-02 1.021610572934150696e-02 2.472608163952827454e-02 1.423593331128358841e-02 2.830879017710685730e-02 1.768549345433712006e-02
1.800000000000000000e+01 1.800000000000000000e+02 2.049391344189643860e-02 9.761990047991275787e-03 2.432942017912864685e-02 1.377893332391977310e-02 2.778099849820137024e-02 1.715219393372535706e-02
1.900000000000000000e+01 1.900000000000000000e+02 2.008843421936035156e-02 9.409452788531780243e-03 2.366373874247074127e-02 1.306526456028223038e-02 2.714841067790985107e-02 1.656111329793930054e-02
2.000000000000000000e+01 2.000000000000000000e+02 1.976179704070091248e-02 9.151030331850051880e-03 2.320374548435211182e-02 1.260525733232498169e-02 2.649661339819431305e-02 1.598934642970561981e-02
2.100000000000000000e+01 2.100000000000000000e+02 1.946147531270980835e-02 8.905628696084022522e-03 2.276177518069744110e-02 1.219274662435054779e-02 2.594623528420925140e-02 1.554731838405132294e-02
2.200000000000000000e+01 2.200000000000000000e+02 1.918815076351165771e-02 8.651650510728359222e-03 2.230922877788543701e-02 1.179972756654024124e-02 2.558359503746032715e-02 1.530230231583118439e-02
2.300000000000000000e+01 2.300000000000000000e+02 1.897897757589817047e-02 8.442888036370277405e-03 2.201979607343673706e-02 1.159132458269596100e-02 2.533657848834991455e-02 1.515470724552869797e-02
2.400000000000000000e+01 2.400000000000000000e+02 1.878692954778671265e-02 8.250294253230094910e-03 2.182430773973464966e-02 1.147333253175020218e-02 2.504657581448554993e-02 1.491946354508399963e-02
2.500000000000000000e+01 2.500000000000000000e+02 1.850177161395549774e-02 7.993923500180244446e-03 2.157302573323249817e-02 1.127256080508232117e-02 2.470122091472148895e-02 1.458405051380395889e-02
2.600000000000000000e+01 2.600000000000000000e+02 1.830378547310829163e-02 7.837306708097457886e-03 2.125925756990909576e-02 1.096959132701158524e-02 2.432450279593467712e-02 1.417929958552122116e-02
2.700000000000000000e+01 2.700000000000000000e+02 1.812883093953132629e-02 7.683902047574520111e-03 2.096893452107906342e-02 1.065991539508104324e-02 2.393354102969169617e-02 1.373857632279396057e-02
2.800000000000000000e+01 2.800000000000000000e+02 1.792774908244609833e-02 7.482108660042285919e-03 2.078343369066715240e-02 1.045999675989151001e-02 2.357081137597560883e-02 1.331805251538753510e-02
2.900000000000000000e+01 2.900000000000000000e+02 1.779385656118392944e-02 7.312303874641656876e-03 2.056898176670074463e-02 1.024665776640176773e-02 2.329317852854728699e-02 1.298836059868335724e-02
3.000000000000000000e+01 3.000000000000000000e+02 1.758944243192672729e-02 7.066571153700351715e-03 2.030208148062229156e-02 9.994080290198326111e-03 2.310597337782382965e-02 1.276138983666896820e-02
3.100000000000000000e+01 3.100000000000000000e+02 1.742820255458354950e-02 6.880900822579860687e-03 2.008873037993907928e-02 9.798603132367134094e-03 2.294563129544258118e-02 1.257893815636634827e-02
3.200000000000000000e+01 3.200000000000000000e+02 1.731618866324424744e-02 6.771462969481945038e-03 1.992873102426528931e-02 9.640248492360115051e-03 2.275290340185165405e-02 1.238220557570457458e-02
3.300000000000000000e+01 3.300000000000000000e+02 1.715040579438209534e-02 6.608142517507076263e-03 1.974778994917869568e-02 9.435816667973995209e-03 2.251274138689041138e-02 1.215553656220436096e-02
3.400000000000000000e+01 3.400000000000000000e+02 1.702900230884552002e-02 6.489804945886135101e-03 1.951757445931434631e-02 9.169491007924079895e-03 2.224272862076759338e-02 1.191406790167093277e-02
3.500000000000000000e+01 3.500000000000000000e+02 1.689939759671688080e-02 6.370188668370246887e-03 1.935839466750621796e-02 8.975013159215450287e-03 2.199429459869861603e-02 1.170362625271081924e-02
3.600000000000000000e+01 3.600000000000000000e+02 1.679114811122417450e-02 6.252548657357692719e-03 1.919884793460369110e-02 8.779152296483516693e-03 2.181512862443923950e-02 1.156669110059738159e-02
3.700000000000000000e+01 3.700000000000000000e+02 1.667619124054908752e-02 6.096517667174339294e-03 1.904537156224250793e-02 8.598051033914089203e-03 2.168190293014049530e-02 1.146678254008293152e-02
3.800000000000000000e+01 3.800000000000000000e+02 1.654922217130661011e-02 5.973964929580688477e-03 1.893601939082145691e-02 8.473468944430351257e-03 2.153809927403926849e-02 1.133444160223007202e-02
3.900000000000000000e+01 3.900000000000000000e+02 1.642630994319915771e-02 5.845311097800731659e-03 1.876215636730194092e-02 8.289752528071403503e-03 2.136314101517200470e-02 1.114833168685436249e-02
4.000000000000000000e+01 4.000000000000000000e+02 1.632070541381835938e-02 5.739600397646427155e-03 1.862398348748683929e-02 8.150984533131122589e-03 2.118881791830062866e-02 1.094602327793836594e-02
4.100000000000000000e+01 4.100000000000000000e+02 1.622237265110015869e-02 5.673629231750965118e-03 1.849526166915893555e-02 8.021486923098564148e-03 2.101807668805122375e-02 1.073540560901165009e-02
4.200000000000000000e+01 4.200000000000000000e+02 1.616835221648216248e-02 5.621078889816999435e-03 1.835177652537822723e-02 7.874755188822746277e-03 2.084818854928016663e-02 1.052358373999595642e-02
4.300000000000000000e+01 4.300000000000000000e+02 1.625400967895984650e-02 5.712024867534637451e-03 1.825248450040817261e-02 7.773142307996749878e-03 2.070027403533458710e-02 1.033557578921318054e-02
4.400000000000000000e+01 4.400000000000000000e+02 1.683480292558670044e-02 6.288366392254829407e-03 1.811617240309715271e-02 7.632710039615631104e-03 2.057585492730140686e-02 1.018140930682420731e-02
4.500000000000000000e+01 4.500000000000000000e+02 1.732090674340724945e-02 6.815302185714244843e-03 1.799938827753067017e-02 7.508005015552043915e-03 2.046540379524230957e-02 1.005406863987445831e-02
4.600000000000000000e+01 4.600000000000000000e+02 1.676045171916484833e-02 6.147114560008049011e-03 1.790636777877807617e-02 7.410832215100526810e-03 2.033631131052970886e-02 9.915613569319248199e-03
4.700000000000000000e+01 4.700000000000000000e+02 1.629781164228916168e-02 5.712779238820075989e-03 1.779408939182758331e-02 7.293263450264930725e-03 2.020127885043621063e-02 9.776774793863296509e-03
4.800000000000000000e+01 4.800000000000000000e+02 1.659814268350601196e-02 6.103664170950651169e-03 1.768590509891510010e-02 7.175422739237546921e-03 2.007099427282810211e-02 9.644899517297744751e-03
4.900000000000000000e+01 4.900000000000000000e+02 1.611423678696155548e-02 5.582222249358892441e-03 1.757284067571163177e-02 7.049286738038063049e-03 1.995236054062843323e-02 9.522895328700542450e-03
5.000000000000000000e+01 5.000000000000000000e+02 1.630848646163940430e-02 5.767838098108768463e-03 1.746796071529388428e-02 6.940022110939025879e-03 1.983890309929847717e-02 9.402675554156303406e-03
5.100000000000000000e+01 5.100000000000000000e+02 1.594504900276660919e-02 5.412493366748094559e-03 1.736048236489295959e-02 6.832598708570003510e-03 1.972096040844917297e-02 9.274935349822044373e-03
5.200000000000000000e+01 5.200000000000000000e+02 1.598233357071876526e-02 5.461173132061958313e-03 1.725928485393524170e-02 6.728454492986202240e-03 1.960496604442596436e-02 9.148182347416877747e-03
5.300000000000000000e+01 5.300000000000000000e+02 1.578670553863048553e-02 5.265510641038417816e-03 1.716534607112407684e-02 6.626428104937076569e-03 1.949303783476352692e-02 9.025499224662780762e-03
5.400000000000000000e+01 5.400000000000000000e+02 1.572906598448753357e-02 5.232673604041337967e-03 1.706318184733390808e-02 6.497539579868316650e-03 1.938268542289733887e-02 8.908438496291637421e-03
5.500000000000000000e+01 5.500000000000000000e+02 1.564195938408374786e-02 5.173584446310997009e-03 1.697731949388980865e-02 6.399039179086685181e-03 1.927352324128150940e-02 8.795754984021186829e-03
5.600000000000000000e+01 5.600000000000000000e+02 1.553302258253097534e-02 5.060735158622264862e-03 1.687813922762870789e-02 6.295552477240562439e-03 1.917207613587379456e-02 8.695226162672042847e-03
5.700000000000000000e+01 5.700000000000000000e+02 1.550702564418315887e-02 5.020691547542810440e-03 1.679101772606372833e-02 6.217388436198234558e-03 1.907226815819740295e-02 8.598439395427703857e-03
5.800000000000000000e+01 5.800000000000000000e+02 1.536719128489494324e-02 4.905243404209613800e-03 1.670499704778194427e-02 6.130588706582784653e-03 1.897089928388595581e-02 8.496232330799102783e-03
5.900000000000000000e+01 5.900000000000000000e+02 1.541382819414138794e-02 4.962003789842128754e-03 1.661494374275207520e-02 6.047402974218130112e-03 1.886626891791820526e-02 8.380504325032234192e-03
6.000000000000000000e+01 6.000000000000000000e+02 1.553875207901000977e-02 5.135416518896818161e-03 1.654075086116790771e-02 5.965174641460180283e-03 1.876867748796939850e-02 8.266245946288108826e-03
6.100000000000000000e+01 6.100000000000000000e+02 1.624390482902526855e-02 5.795792210847139359e-03 1.646734587848186493e-02 5.890620872378349304e-03 1.867448538541793823e-02 8.157867006957530975e-03
6.200000000000000000e+01 6.200000000000000000e+02 1.666972041130065918e-02 6.317705847322940826e-03 1.647632196545600891e-02 5.889749154448509216e-03 1.856699213385581970e-02 8.040651679039001465e-03
6.300000000000000000e+01 6.300000000000000000e+02 1.599454320967197418e-02 5.552688147872686386e-03 1.654596626758575439e-02 5.990145727992057800e-03 1.846853084862232208e-02 7.934419438242912292e-03
6.400000000000000000e+01 6.400000000000000000e+02 1.581405103206634521e-02 5.323267541825771332e-03 1.687861792743206024e-02 6.335113197565078735e-03 1.838235557079315186e-02 7.838827557861804962e-03
6.500000000000000000e+01 6.500000000000000000e+02 1.591920107603073120e-02 5.488949362188577652e-03 1.642899960279464722e-02 5.836247466504573822e-03 1.829740405082702637e-02 7.748882751911878586e-03
6.600000000000000000e+01 6.600000000000000000e+02 1.565505936741828918e-02 5.183263681828975677e-03 1.623947732150554657e-02 5.705005954951047897e-03 1.821088790893554688e-02 7.662903517484664917e-03
6.700000000000000000e+01 6.700000000000000000e+02 1.558779180049896240e-02 5.118754226714372635e-03 1.638844981789588928e-02 5.841507576406002045e-03 1.812867075204849243e-02 7.576965726912021637e-03
6.800000000000000000e+01 6.800000000000000000e+02 1.543791405856609344e-02 5.033627152442932129e-03 1.645462401211261749e-02 5.888447631150484085e-03 1.803385280072689056e-02 7.478194311261177063e-03
6.900000000000000000e+01 6.900000000000000000e+02 1.536879315972328186e-02 4.981683567166328430e-03 1.631535403430461884e-02 5.783121101558208466e-03 1.794948056340217590e-02 7.390223443508148193e-03
7.000000000000000000e+01 7.000000000000000000e+02 1.524273864924907684e-02 4.826033487915992737e-03 1.651791110634803772e-02 5.980531685054302216e-03 1.785695739090442657e-02 7.288701366633176804e-03
7.100000000000000000e+01 7.100000000000000000e+02 1.519022043794393539e-02 4.782335832715034485e-03 1.664968580007553101e-02 6.104961968958377838e-03 1.776080019772052765e-02 7.184213027358055115e-03
7.200000000000000000e+01 7.200000000000000000e+02 1.509692519903182983e-02 4.742363467812538147e-03 1.618111133575439453e-02 5.623699631541967392e-03 1.768193207681179047e-02 7.101712748408317566e-03
7.300000000000000000e+01 7.300000000000000000e+02 1.508116908371448517e-02 4.739036783576011658e-03 1.606477983295917511e-02 5.579834338277578354e-03 1.758857630193233490e-02 7.010339759290218353e-03
7.400000000000000000e+01 7.400000000000000000e+02 1.494082808494567871e-02 4.581573419272899628e-03 1.607520133256912231e-02 5.548684857785701752e-03 1.750616356730461121e-02 6.920148152858018875e-03
7.500000000000000000e+01 7.500000000000000000e+02 1.487103849649429321e-02 4.524122457951307297e-03 1.611742749810218811e-02 5.554955452680587769e-03 1.744595542550086975e-02 6.855315994471311569e-03
7.600000000000000000e+01 7.600000000000000000e+02 1.484901085495948792e-02 4.526996053755283356e-03 1.589581742882728577e-02 5.383209325373172760e-03 1.737410947680473328e-02 6.771634332835674286e-03
7.700000000000000000e+01 7.700000000000000000e+02 1.481292583048343658e-02 4.472529981285333633e-03 1.577142067253589630e-02 5.282999016344547272e-03 1.729321107268333435e-02 6.675842218101024628e-03
7.800000000000000000e+01 7.800000000000000000e+02 1.483168639242649078e-02 4.530764184892177582e-03 1.582086086273193359e-02 5.300818942487239838e-03 1.726859435439109802e-02 6.661370396614074707e-03
7.900000000000000000e+01 7.900000000000000000e+02 1.513216085731983185e-02 4.832317586988210678e-03 1.569867134094238281e-02 5.209985654801130295e-03 1.718031056225299835e-02 6.555336527526378632e-03
8.000000000000000000e+01 8.000000000000000000e+02 1.576111093163490295e-02 5.473344586789608002e-03 1.555774081498384476e-02 5.056993104517459869e-03 1.710637286305427551e-02 6.487876642495393753e-03
8.100000000000000000e+01 8.100000000000000000e+02 1.645822077989578247e-02 6.141130812466144562e-03 1.555173564702272415e-02 5.062185693532228470e-03 1.701628789305686951e-02 6.404996849596500397e-03
8.200000000000000000e+01 8.200000000000000000e+02 1.519556157290935516e-02 4.855712410062551498e-03 1.546976435929536819e-02 5.017465446144342422e-03 1.697510294616222382e-02 6.343158893287181854e-03
8.300000000000000000e+01 8.300000000000000000e+02 1.498676743358373642e-02 4.683101084083318710e-03 1.552716922014951706e-02 4.995956085622310638e-03 1.689017936587333679e-02 6.274404469877481461e-03
8.400000000000000000e+01 8.400000000000000000e+02 1.547639444470405579e-02 5.117896478623151779e-03 1.526783220469951630e-02 4.806683864444494247e-03 1.681138016283512115e-02 6.206032820045948029e-03
8.500000000000000000e+01 8.500000000000000000e+02 1.477305777370929718e-02 4.381808917969465256e-03 1.535179652273654938e-02 4.881767090409994125e-03 1.691125705838203430e-02 6.319767795503139496e-03
8.700000000000000000e+01 8.700000000000000000e+02 1.480647735297679901e-02 4.545588046312332153e-03 1.560993213206529617e-02 5.154467187821865082e-03 1.693642511963844299e-02 6.319031585007905960e-03
8.800000000000000000e+01 8.800000000000000000e+02 1.475556753575801849e-02 4.441258963197469711e-03 1.566069759428501129e-02 5.207627080380916595e-03 1.720050349831581116e-02 6.568055599927902222e-03
8.900000000000000000e+01 8.900000000000000000e+02 1.480792928487062454e-02 4.534536972641944885e-03 1.635192707180976868e-02 5.862410180270671844e-03 1.708551310002803802e-02 6.445958744734525681e-03
9.000000000000000000e+01 9.000000000000000000e+02 1.449208147823810577e-02 4.271601326763629913e-03 1.693063229322433472e-02 6.556215696036815643e-03 1.706041768193244934e-02 6.372091826051473618e-03
9.100000000000000000e+01 9.100000000000000000e+02 1.463860087096691132e-02 4.423125181347131729e-03 1.696668937802314758e-02 6.402716040611267090e-03 1.671881228685379028e-02 6.041508167982101440e-03
9.300000000000000000e+01 9.300000000000000000e+02 1.445507071912288666e-02 4.241791553795337677e-03 1.630491949617862701e-02 5.881642922759056091e-03 1.688179932534694672e-02 6.283334922045469284e-03
9.400000000000000000e+01 9.400000000000000000e+02 1.446682959794998169e-02 4.288852214813232422e-03 1.573347300291061401e-02 5.230011884123086929e-03 1.667921245098114014e-02 6.035754457116127014e-03
9.500000000000000000e+01 9.500000000000000000e+02 1.441864483058452606e-02 4.260123707354068756e-03 1.584334671497344971e-02 5.298477597534656525e-03 1.649135164916515350e-02 5.810671020299196243e-03
9.600000000000000000e+01 9.600000000000000000e+02 1.443178206682205200e-02 4.250711295753717422e-03 1.557757612317800522e-02 5.078215617686510086e-03 1.659805700182914734e-02 5.972130689769983292e-03
9.800000000000000000e+01 9.800000000000000000e+02 1.421852223575115204e-02 4.103613086044788361e-03 1.541793253272771835e-02 4.968882538378238678e-03 1.640773937106132507e-02 5.749644711613655090e-03
9.900000000000000000e+01 9.900000000000000000e+02 1.407778635621070862e-02 3.936391323804855347e-03 1.552772615104913712e-02 5.089811515063047409e-03 1.623455435037612915e-02 5.598894320428371429e-03
1.000000000000000000e+02 1.000000000000000000e+03 1.411000825464725494e-02 3.986342344433069229e-03 1.534805633127689362e-02 4.946420900523662567e-03 1.630066893994808197e-02 5.662251263856887817e-03
1.010000000000000000e+02 1.010000000000000000e+03 1.415895111858844757e-02 4.082698374986648560e-03 1.526499539613723755e-02 4.846321418881416321e-03 1.629428751766681671e-02 5.613155663013458252e-03
1.030000000000000000e+02 1.030000000000000000e+03 1.440432853996753693e-02 4.289702977985143661e-03 1.507838442921638489e-02 4.687719978392124176e-03 1.610657945275306702e-02 5.467770621180534363e-03
1.040000000000000000e+02 1.040000000000000000e+03 1.512107159942388535e-02 5.085213109850883484e-03 1.504880655556917191e-02 4.682905972003936768e-03 1.605536229908466339e-02 5.416356958448886871e-03
1.060000000000000000e+02 1.060000000000000000e+03 1.459458842873573303e-02 4.526045173406600952e-03 1.490511745214462280e-02 4.492468200623989105e-03 1.588695310056209564e-02 5.216875113546848297e-03
1.070000000000000000e+02 1.070000000000000000e+03 1.427724398672580719e-02 4.212464205920696259e-03 1.502354629337787628e-02 4.603485576808452606e-03 1.581025309860706329e-02 5.169216077774763107e-03
1.080000000000000000e+02 1.080000000000000000e+03 1.465478632599115372e-02 4.565991461277008057e-03 1.496578939259052277e-02 4.572291858494281769e-03 1.584316417574882507e-02 5.213691387325525284e-03
1.100000000000000000e+02 1.100000000000000000e+03 1.435422711074352264e-02 4.288001451641321182e-03 1.479389797896146774e-02 4.400381818413734436e-03 1.579223945736885071e-02 5.127512849867343903e-03
1.110000000000000000e+02 1.110000000000000000e+03 1.432923413813114166e-02 4.250955767929553986e-03 1.480720564723014832e-02 4.437737166881561279e-03 1.576961949467658997e-02 5.129879806190729141e-03
1.130000000000000000e+02 1.130000000000000000e+03 1.431092061102390289e-02 4.300703760236501694e-03 1.452910341322422028e-02 4.147824831306934357e-03 1.558660063892602921e-02 4.948344547301530838e-03
1.140000000000000000e+02 1.140000000000000000e+03 1.414859481155872345e-02 4.133417271077632904e-03 1.472100615501403809e-02 4.416512791067361832e-03 1.565067656338214874e-02 5.021248012781143188e-03
1.160000000000000000e+02 1.160000000000000000e+03 1.410955842584371567e-02 4.145914688706398010e-03 1.597890630364418030e-02 5.698936525732278824e-03 1.579970307648181915e-02 5.148451309651136398e-03
1.170000000000000000e+02 1.170000000000000000e+03 1.392301544547080994e-02 3.940301947295665741e-03 1.720369793474674225e-02 6.745687685906887054e-03 1.567197963595390320e-02 5.051559302955865860e-03
1.190000000000000000e+02 1.190000000000000000e+03 1.381497085094451904e-02 3.910619299858808517e-03 1.601893082261085510e-02 5.641349125653505325e-03 1.548747252672910690e-02 4.821964539587497711e-03
1.210000000000000000e+02 1.210000000000000000e+03 1.384459901601076126e-02 3.947185352444648743e-03 1.553481817245483398e-02 5.031184293329715729e-03 1.563489437103271484e-02 5.022700875997543335e-03
1.220000000000000000e+02 1.220000000000000000e+03 1.376784592866897583e-02 3.904568962752819061e-03 1.512279361486434937e-02 4.680090583860874176e-03 1.538346335291862488e-02 4.751767497509717941e-03
1.240000000000000000e+02 1.240000000000000000e+03 1.458754017949104309e-02 4.745237529277801514e-03 1.488878391683101654e-02 4.451720509678125381e-03 1.556725241243839264e-02 4.937450401484966278e-03
1.250000000000000000e+02 1.250000000000000000e+03 1.468716748058795929e-02 4.804419353604316711e-03 1.507004722952842712e-02 4.680804908275604248e-03 1.527132373303174973e-02 4.648874048143625259e-03
1.270000000000000000e+02 1.270000000000000000e+03 1.425976213067770004e-02 4.378437995910644531e-03 1.493337005376815796e-02 4.604818765074014664e-03 1.532658003270626068e-02 4.745999816805124283e-03
1.290000000000000000e+02 1.290000000000000000e+03 1.397471223026514053e-02 4.068862646818161011e-03 1.460723858326673508e-02 4.287983756512403488e-03 1.538657490164041519e-02 4.818174988031387329e-03
1.310000000000000000e+02 1.310000000000000000e+03 1.401123590767383575e-02 4.127800464630126953e-03 1.450286991894245148e-02 4.135872237384319305e-03 1.525516714900732040e-02 4.666092805564403534e-03
1.320000000000000000e+02 1.320000000000000000e+03 1.366741396486759186e-02 3.798244055360555649e-03 1.444857940077781677e-02 4.090127069503068924e-03 1.539380289614200592e-02 4.876076243817806244e-03
1.340000000000000000e+02 1.340000000000000000e+03 1.372232753783464432e-02 3.914780914783477783e-03 1.444066129624843597e-02 4.097240045666694641e-03 1.516550034284591675e-02 4.590660333633422852e-03
1.360000000000000000e+02 1.360000000000000000e+03 1.358345337212085724e-02 3.798255464062094688e-03 1.439194194972515106e-02 4.075371660292148590e-03 1.498179882764816284e-02 4.410537425428628922e-03
1.380000000000000000e+02 1.380000000000000000e+03 1.367861032485961914e-02 3.926467150449752808e-03 1.413463801145553589e-02 3.828385146334767342e-03 1.497050654143095016e-02 4.463871009647846222e-03
1.390000000000000000e+02 1.390000000000000000e+03 1.378202252089977264e-02 4.018197767436504364e-03 1.408759504556655884e-02 3.799361642450094223e-03 1.505194138735532761e-02 4.534918349236249924e-03
1.410000000000000000e+02 1.410000000000000000e+03 1.405911520123481750e-02 4.312212578952312469e-03 1.414315402507781982e-02 3.909199498593807220e-03 1.492754183709621429e-02 4.431932698935270309e-03
1.430000000000000000e+02 1.430000000000000000e+03 1.383947208523750305e-02 4.073888063430786133e-03 1.392045896500349045e-02 3.684414550662040710e-03 1.524437498301267624e-02 4.702243953943252563e-03
1.450000000000000000e+02 1.450000000000000000e+03 1.341686956584453583e-02 3.688093740493059158e-03 1.379752531647682190e-02 3.602270502597093582e-03 1.487478427588939667e-02 4.374567884951829910e-03
1.470000000000000000e+02 1.470000000000000000e+03 1.359455287456512451e-02 3.900756360962986946e-03 1.430268585681915283e-02 4.085085354745388031e-03 1.478466950356960297e-02 4.292775876820087433e-03
1.490000000000000000e+02 1.490000000000000000e+03 1.332195848226547241e-02 3.684992901980876923e-03 1.721461117267608643e-02 6.969993002712726593e-03 1.473681163042783737e-02 4.255561623722314835e-03
1.510000000000000000e+02 1.510000000000000000e+03 1.317255198955535889e-02 3.572519868612289429e-03 1.527551002800464630e-02 4.927884787321090698e-03 1.454291865229606628e-02 4.086161032319068909e-03
1.530000000000000000e+02 1.530000000000000000e+03 1.331646926701068878e-02 3.723298897966742516e-03 1.502325572073459625e-02 4.627789836376905441e-03 1.453682035207748413e-02 4.079023376107215881e-03
1.550000000000000000e+02 1.550000000000000000e+03 1.350040920078754425e-02 3.904826706275343895e-03 1.488047838211059570e-02 4.573948215693235397e-03 1.470652967691421509e-02 4.251172766089439392e-03
1.570000000000000000e+02 1.570000000000000000e+03 1.491693221032619476e-02 5.291147157549858093e-03 1.487064175307750702e-02 4.523111972957849503e-03 1.484707370400428772e-02 4.383567720651626587e-03
1.590000000000000000e+02 1.590000000000000000e+03 1.370531879365444183e-02 4.077556077390909195e-03 1.471377629786729813e-02 4.510674159973859787e-03 1.493179984390735626e-02 4.421958234161138535e-03
1.610000000000000000e+02 1.610000000000000000e+03 1.355444267392158508e-02 3.905306803062558174e-03 1.449963264167308807e-02 4.229435697197914124e-03 1.502002030611038208e-02 4.504946991801261902e-03
1.630000000000000000e+02 1.630000000000000000e+03 1.336617767810821533e-02 3.675826359540224075e-03 1.409712992608547211e-02 3.876296803355216980e-03 1.487680897116661072e-02 4.373753443360328674e-03
1.660000000000000000e+02 1.660000000000000000e+03 1.331915799528360367e-02 3.713647602126002312e-03 1.403021626174449921e-02 3.760355291888117790e-03 1.494742557406425476e-02 4.505132790654897690e-03
1.680000000000000000e+02 1.680000000000000000e+03 1.324035041034221649e-02 3.684553550556302071e-03 1.404172740876674652e-02 3.884143661707639694e-03 1.480303704738616943e-02 4.360713995993137360e-03
1.700000000000000000e+02 1.700000000000000000e+03 1.304368488490581512e-02 3.538250923156738281e-03 1.384907774627208710e-02 3.639525501057505608e-03 1.458126492798328400e-02 4.135680384933948517e-03
1.720000000000000000e+02 1.720000000000000000e+03 1.293248869478702545e-02 3.484475426375865936e-03 1.367285754531621933e-02 3.497126512229442596e-03 1.447125617414712906e-02 4.079589620232582092e-03
1.750000000000000000e+02 1.750000000000000000e+03 1.380401756614446640e-02 4.362629260867834091e-03 1.358640380203723907e-02 3.477875143289566040e-03 1.437924988567829132e-02 4.011923447251319885e-03
1.770000000000000000e+02 1.770000000000000000e+03 1.453434489667415619e-02 5.024343263357877731e-03 1.374979969114065170e-02 3.649309277534484863e-03 1.433597225695848465e-02 3.898947732523083687e-03
1.790000000000000000e+02 1.790000000000000000e+03 1.406896207481622696e-02 4.537140019237995148e-03 1.350250281393527985e-02 3.483058419078588486e-03 1.436273846775293350e-02 3.990365657955408096e-03
1.820000000000000000e+02 1.820000000000000000e+03 1.329669170081615448e-02 3.716714680194854736e-03 1.341122295707464218e-02 3.382273949682712555e-03 1.409808546304702759e-02 3.761845873668789864e-03
1.840000000000000000e+02 1.840000000000000000e+03 1.331176236271858215e-02 3.823722712695598602e-03 1.336150057613849640e-02 3.399285953491926193e-03 1.403766684234142303e-02 3.720475593581795692e-03
1.860000000000000000e+02 1.860000000000000000e+03 1.316084619611501694e-02 3.641934599727392197e-03 1.338340342044830322e-02 3.439722815528512001e-03 1.410629600286483765e-02 3.706554649397730827e-03
1.890000000000000000e+02 1.890000000000000000e+03 1.284697372466325760e-02 3.442074637860059738e-03 1.366583630442619324e-02 3.692647907882928848e-03 1.568643003702163696e-02 5.298517644405364990e-03
1.910000000000000000e+02 1.910000000000000000e+03 1.274187862873077393e-02 3.317222697660326958e-03 1.397072151303291321e-02 4.073361400514841080e-03 1.465169619768857956e-02 4.240576177835464478e-03
1.940000000000000000e+02 1.940000000000000000e+03 1.262027490884065628e-02 3.321744035929441452e-03 1.381545513868331909e-02 3.798234276473522186e-03 1.465243287384510040e-02 4.184743389487266541e-03
1.970000000000000000e+02 1.970000000000000000e+03 1.306746620684862137e-02 3.885761834681034088e-03 1.354444213211536407e-02 3.534844378009438515e-03 1.418741792440414429e-02 3.776801051571965218e-03
1.990000000000000000e+02 1.990000000000000000e+03 1.398685108870267868e-02 4.750232212245464325e-03 1.345359720289707184e-02 3.540916368365287781e-03 1.419179700314998627e-02 3.935183398425579071e-03
2.020000000000000000e+02 2.020000000000000000e+03 1.360759511590003967e-02 4.161494784057140350e-03 1.322430558502674103e-02 3.302090568467974663e-03 1.389603503048419952e-02 3.617008682340383530e-03
2.050000000000000000e+02 2.050000000000000000e+03 1.303331181406974792e-02 3.660895861685276031e-03 1.327311899513006210e-02 3.415430895984172821e-03 1.372810266911983490e-02 3.448182018473744392e-03
2.070000000000000000e+02 2.070000000000000000e+03 1.285677216947078705e-02 3.535224590450525284e-03 1.332532428205013275e-02 3.538383869454264641e-03 1.367876119911670685e-02 3.392077516764402390e-03
2.100000000000000000e+02 2.100000000000000000e+03 1.263556722551584244e-02 3.385335206985473633e-03 1.317177340388298035e-02 3.330174367874860764e-03 1.374868676066398621e-02 3.508622525259852409e-03
2.130000000000000000e+02 2.130000000000000000e+03 1.266495790332555771e-02 3.486501984298229218e-03 1.383368670940399170e-02 4.011027049273252487e-03 1.377572678029537201e-02 3.465262707322835922e-03
2.160000000000000000e+02 2.160000000000000000e+03 1.277297921478748322e-02 3.709752811118960381e-03 1.332954224199056625e-02 3.436184488236904144e-03 1.455750875174999237e-02 4.301501438021659851e-03
2.190000000000000000e+02 2.190000000000000000e+03 1.543910522013902664e-02 5.987309850752353668e-03 1.327167637646198273e-02 3.461436368525028229e-03 1.422782521694898605e-02 4.000563174486160278e-03
2.210000000000000000e+02 2.210000000000000000e+03 1.457880623638629913e-02 5.207708105444908142e-03 1.306232623755931854e-02 3.306619357317686081e-03 1.394922100007534027e-02 3.640615148469805717e-03
2.240000000000000000e+02 2.240000000000000000e+03 1.346970535814762115e-02 3.969147801399230957e-03 1.291513815522193909e-02 3.211727598682045937e-03 1.384050678461790085e-02 3.609988838434219360e-03
2.270000000000000000e+02 2.270000000000000000e+03 1.310695335268974304e-02 3.580673132091760635e-03 1.294817775487899780e-02 3.303421661257743835e-03 1.369306910783052444e-02 3.525715321302413940e-03
2.300000000000000000e+02 2.300000000000000000e+03 1.297068223357200623e-02 3.547743894159793854e-03 1.290680468082427979e-02 3.270270302891731262e-03 1.359153259545564651e-02 3.460810054093599319e-03
2.330000000000000000e+02 2.330000000000000000e+03 1.258069183677434921e-02 3.240637946873903275e-03 1.313309557735919952e-02 3.521359525620937347e-03 1.347050443291664124e-02 3.318761475384235382e-03
2.370000000000000000e+02 2.370000000000000000e+03 1.227067783474922180e-02 3.099643159657716751e-03 1.384959369897842407e-02 4.060271661728620529e-03 1.366817951202392578e-02 3.546358086168766022e-03
2.400000000000000000e+02 2.400000000000000000e+03 1.226913370192050934e-02 3.193211276084184647e-03 1.335406117141246796e-02 3.606143174692988396e-03 1.355767250061035156e-02 3.507431596517562866e-03
2.430000000000000000e+02 2.430000000000000000e+03 1.213277876377105713e-02 3.162492066621780396e-03 1.289528049528598785e-02 3.155816346406936646e-03 1.338909380137920380e-02 3.286333288997411728e-03
2.460000000000000000e+02 2.460000000000000000e+03 1.326744724065065384e-02 4.232548177242279053e-03 1.292171236127614975e-02 3.213874064385890961e-03 1.326503790915012360e-02 3.212041687220335007e-03
2.490000000000000000e+02 2.490000000000000000e+03 1.304344087839126587e-02 3.876944771036505699e-03 1.272452156990766525e-02 3.106084885075688362e-03 1.324728876352310181e-02 3.179798368364572525e-03
2.530000000000000000e+02 2.530000000000000000e+03 1.299527660012245178e-02 3.793073352426290512e-03 1.264320872724056244e-02 3.112248145043849945e-03 1.334261149168014526e-02 3.330534789711236954e-03
2.560000000000000000e+02 2.560000000000000000e+03 1.258909609168767929e-02 3.281932789832353592e-03 1.280375476926565170e-02 3.337512258440256119e-03 1.308373641222715378e-02 3.039150033146142960e-03
2.590000000000000000e+02 2.590000000000000000e+03 1.242369599640369415e-02 3.268255153670907021e-03 1.308015547692775726e-02 3.480890765786170959e-03 1.324141211807727814e-02 3.251650370657444000e-03
2.630000000000000000e+02 2.630000000000000000e+03 1.211657281965017319e-02 3.151810262352228165e-03 1.261540502309799194e-02 3.107467666268348694e-03 1.362775452435016632e-02 3.634334076195955276e-03
2.660000000000000000e+02 2.660000000000000000e+03 1.214378885924816132e-02 3.269115462899208069e-03 1.250573713332414627e-02 3.041133051738142967e-03 1.331934891641139984e-02 3.257786389440298080e-03
2.700000000000000000e+02 2.700000000000000000e+03 1.201375760138034821e-02 3.220422659069299698e-03 1.229835674166679382e-02 2.940985839813947678e-03 1.323770359158515930e-02 3.203951055184006691e-03
2.730000000000000000e+02 2.730000000000000000e+03 1.237304694950580597e-02 3.656027605757117271e-03 1.297276839613914490e-02 3.589924657717347145e-03 1.309162378311157227e-02 3.138484898954629898e-03
2.770000000000000000e+02 2.770000000000000000e+03 1.275842078030109406e-02 3.898859489709138870e-03 1.332830917090177536e-02 3.660805989056825638e-03 1.294167153537273407e-02 3.041817340999841690e-03
2.810000000000000000e+02 2.810000000000000000e+03 1.257403194904327393e-02 3.764380700886249542e-03 1.286772266030311584e-02 3.259648568928241730e-03 1.343346200883388519e-02 3.329559229314327240e-03
2.850000000000000000e+02 2.850000000000000000e+03 1.206202246248722076e-02 3.226776141673326492e-03 1.265262439846992493e-02 3.113795537501573563e-03 1.308075617998838425e-02 3.009706735610961914e-03
2.880000000000000000e+02 2.880000000000000000e+03 1.188939064741134644e-02 3.136259503662586212e-03 1.259378157556056976e-02 3.124394454061985016e-03 1.301782950758934021e-02 3.026229096576571465e-03
2.920000000000000000e+02 2.920000000000000000e+03 1.170472614467144012e-02 3.063837531954050064e-03 1.242137141525745392e-02 3.082358743995428085e-03 1.291978731751441956e-02 3.026112914085388184e-03
2.960000000000000000e+02 2.960000000000000000e+03 1.167344581335783005e-02 3.185740904882550240e-03 1.204759161919355392e-02 2.781189978122711182e-03 1.277480460703372955e-02 2.949517220258712769e-03
3.000000000000000000e+02 3.000000000000000000e+03 1.360567659139633179e-02 4.996206611394882202e-03 1.213314849883317947e-02 2.904771128669381142e-03 1.323731429874897003e-02 3.289077896624803543e-03
3.040000000000000000e+02 3.040000000000000000e+03 1.268349215388298035e-02 3.763476386666297913e-03 1.558009255677461624e-02 6.236690562218427658e-03 1.272203866392374039e-02 2.873973920941352844e-03
3.080000000000000000e+02 3.080000000000000000e+03 1.237064786255359650e-02 3.614868037402629852e-03 1.351388450711965561e-02 3.738601226359605789e-03 1.297078002244234085e-02 3.254765644669532776e-03
3.120000000000000000e+02 3.120000000000000000e+03 1.182213984429836273e-02 3.137600142508745193e-03 1.299929991364479065e-02 3.215020988136529922e-03 1.282742433249950409e-02 2.962044440209865570e-03
3.160000000000000000e+02 3.160000000000000000e+03 1.158267818391323090e-02 3.033932996913790703e-03 1.266058348119258881e-02 3.019442316144704819e-03 1.255738828331232071e-02 2.827463671565055847e-03
3.200000000000000000e+02 3.200000000000000000e+03 1.172624807804822922e-02 3.333675675094127655e-03 1.237851567566394806e-02 2.887357724830508232e-03 1.268531102687120438e-02 3.009601496160030365e-03
3.250000000000000000e+02 3.250000000000000000e+03 1.364384591579437256e-02 4.921644926071166992e-03 1.206255331635475159e-02 2.743123099207878113e-03 1.288027316331863403e-02 3.033325541764497757e-03
3.290000000000000000e+02 3.290000000000000000e+03 1.191944070160388947e-02 3.267076797783374786e-03 1.221362873911857605e-02 2.977957483381032944e-03 1.269090175628662109e-02 3.004051512107253075e-03
3.330000000000000000e+02 3.330000000000000000e+03 1.190588437020778656e-02 3.369632409885525703e-03 1.224994752556085587e-02 3.133041784167289734e-03 1.239386387169361115e-02 2.711895154789090157e-03
3.380000000000000000e+02 3.380000000000000000e+03 1.138747762888669968e-02 2.871955279260873795e-03 1.273876614868640900e-02 3.515346208587288857e-03 1.236297562718391418e-02 2.796685323119163513e-03
3.420000000000000000e+02 3.420000000000000000e+03 1.142347045242786407e-02 3.157087136059999466e-03 1.243558712303638458e-02 3.160620341077446938e-03 1.412969548255205154e-02 4.264631774276494980e-03
3.470000000000000000e+02 3.470000000000000000e+03 1.173519250005483627e-02 3.572960849851369858e-03 1.189145818352699280e-02 2.805824857205152512e-03 1.290186308324337006e-02 3.032984212040901184e-03
3.510000000000000000e+02 3.510000000000000000e+03 1.244155876338481903e-02 4.123957827687263489e-03 1.185068674385547638e-02 2.892022952437400818e-03 1.264740247279405594e-02 2.945043612271547318e-03
3.560000000000000000e+02 3.560000000000000000e+03 1.163393817842006683e-02 3.285681828856468201e-03 1.178678218275308609e-02 2.856712322682142258e-03 1.241569034755229950e-02 2.843084512278437614e-03
3.610000000000000000e+02 3.610000000000000000e+03 1.126342453062534332e-02 3.096276428550481796e-03 1.269594393670558929e-02 3.557682037353515625e-03 1.222355011850595474e-02 2.738153096288442612e-03
3.660000000000000000e+02 3.660000000000000000e+03 1.141388900578022003e-02 3.415292361751198769e-03 1.249421574175357819e-02 3.240088000893592834e-03 1.316190697252750397e-02 3.653347957879304886e-03
3.700000000000000000e+02 3.700000000000000000e+03 1.190055720508098602e-02 3.772201947867870331e-03 1.199579052627086639e-02 2.890752162784337997e-03 1.258531957864761353e-02 3.107779426500201225e-03
3.750000000000000000e+02 3.750000000000000000e+03 1.141240634024143219e-02 3.292536130174994469e-03 1.216950640082359314e-02 3.111174330115318298e-03 1.219406165182590485e-02 2.758745569735765457e-03
3.800000000000000000e+02 3.800000000000000000e+03 1.110545359551906586e-02 3.128522075712680817e-03 1.194787863641977310e-02 3.053364809602499008e-03 1.225013285875320435e-02 2.962896134704351425e-03
3.850000000000000000e+02 3.850000000000000000e+03 1.140776742249727249e-02 3.412863472476601601e-03 1.203634683042764664e-02 3.205740824341773987e-03 1.198801212012767792e-02 2.710940781980752945e-03
3.910000000000000000e+02 3.910000000000000000e+03 1.120019331574440002e-02 3.292610868811607361e-03 1.152740605175495148e-02 2.700289478525519371e-03 1.202543638646602631e-02 2.802545670419931412e-03
3.960000000000000000e+02 3.960000000000000000e+03 1.159144751727581024e-02 3.727415576577186584e-03 1.152678299695253372e-02 2.810704987496137619e-03 1.281221956014633179e-02 3.304962068796157837e-03
4.010000000000000000e+02 4.010000000000000000e+03 1.147719286382198334e-02 3.544033272191882133e-03 1.213167328387498856e-02 3.396028419956564903e-03 1.214964594691991806e-02 2.860314911231398582e-03
4.060000000000000000e+02 4.060000000000000000e+03 1.110872160643339157e-02 3.187691560015082359e-03 1.151391118764877319e-02 2.764615695923566818e-03 1.175860315561294556e-02 2.589742187410593033e-03
4.120000000000000000e+02 4.120000000000000000e+03 1.087842229753732681e-02 3.065006108954548836e-03 1.159445755183696747e-02 3.032158827409148216e-03 1.211646106094121933e-02 3.147848416119813919e-03
4.170000000000000000e+02 4.170000000000000000e+03 1.103333197534084320e-02 3.361450973898172379e-03 1.283497549593448639e-02 4.057463724166154861e-03 1.216507144272327423e-02 2.906723646447062492e-03
4.230000000000000000e+02 4.230000000000000000e+03 1.134125050157308578e-02 3.548160428181290627e-03 1.202973071485757828e-02 3.233779221773147583e-03 1.184181123971939087e-02 2.785908058285713196e-03
4.280000000000000000e+02 4.280000000000000000e+03 1.092155929654836655e-02 3.133678808808326721e-03 1.152947172522544861e-02 2.858136314898729324e-03 1.161916181445121765e-02 2.663336694240570068e-03
4.340000000000000000e+02 4.340000000000000000e+03 1.107687223702669144e-02 3.444448346272110939e-03 1.130500901490449905e-02 2.812295453622937202e-03 1.257337816059589386e-02 3.406994044780731201e-03
4.400000000000000000e+02 4.400000000000000000e+03 1.115181855857372284e-02 3.543265396729111671e-03 1.262278109788894653e-02 3.965917974710464478e-03 1.198374107480049133e-02 2.754911314696073532e-03
4.460000000000000000e+02 4.460000000000000000e+03 1.254220679402351379e-02 4.370538517832756042e-03 1.138668507337570190e-02 2.798042260110378265e-03 1.165061257779598236e-02 2.586171496659517288e-03
4.520000000000000000e+02 4.520000000000000000e+03 1.128240674734115601e-02 3.227323526516556740e-03 1.143395714461803436e-02 3.012239933013916016e-03 1.149720605462789536e-02 2.691533649340271950e-03
4.580000000000000000e+02 4.580000000000000000e+03 1.067756954580545425e-02 2.948798239231109619e-03 1.283964980393648148e-02 4.215385764837265015e-03 1.174709759652614594e-02 2.810086589306592941e-03
4.640000000000000000e+02 4.640000000000000000e+03 1.052404940128326416e-02 3.152129240334033966e-03 1.175643783062696457e-02 3.125316463410854340e-03 1.164895109832286835e-02 2.831878140568733215e-03
4.700000000000000000e+02 4.700000000000000000e+03 1.265976671129465103e-02 5.212941672652959824e-03 1.124550215899944305e-02 2.755463821813464165e-03 1.152156665921211243e-02 2.882291795685887337e-03
4.760000000000000000e+02 4.760000000000000000e+03 1.129967905580997467e-02 3.482008120045065880e-03 1.099631469696760178e-02 2.807273296639323235e-03 1.161521673202514648e-02 2.683591097593307495e-03
4.820000000000000000e+02 4.820000000000000000e+03 1.082202792167663574e-02 3.225109074264764786e-03 1.221372932195663452e-02 3.868944011628627777e-03 1.146686915308237076e-02 2.831073245033621788e-03
4.890000000000000000e+02 4.890000000000000000e+03 1.052859425544738770e-02 3.122414927929639816e-03 1.151429116725921631e-02 3.097235690802335739e-03 1.241847593337297440e-02 3.674790030345320702e-03
4.950000000000000000e+02 4.950000000000000000e+03 1.163696125149726868e-02 4.120122175663709641e-03 1.113293878734111786e-02 2.954094437882304192e-03 1.165111456066370010e-02 2.892102580517530441e-03
5.020000000000000000e+02 5.020000000000000000e+03 1.070918608456850052e-02 3.309654304757714272e-03 1.089682430028915405e-02 2.908271271735429764e-03 1.125009730458259583e-02 2.762244548648595810e-03
5.080000000000000000e+02 5.080000000000000000e+03 1.055584847927093506e-02 3.346589859575033188e-03 1.155768055468797684e-02 3.316450398415327072e-03 1.177468337118625641e-02 3.196259960532188416e-03
5.150000000000000000e+02 5.150000000000000000e+03 1.104053482413291931e-02 3.761902917176485062e-03 1.144047826528549194e-02 3.215552307665348053e-03 1.145213656127452850e-02 2.863270463421940804e-03
5.220000000000000000e+02 5.220000000000000000e+03 1.099835522472858429e-02 3.377308370545506477e-03 1.098666898906230927e-02 2.862475113943219185e-03 1.206977106630802155e-02 3.634644672274589539e-03
5.290000000000000000e+02 5.290000000000000000e+03 1.071125641465187073e-02 3.326699370518326759e-03 1.172808557748794556e-02 3.707906231284141541e-03 1.116558536887168884e-02 2.721935976296663284e-03
5.360000000000000000e+02 5.360000000000000000e+03 1.038897410035133362e-02 3.301568329334259033e-03 1.086870394647121429e-02 2.962093101814389229e-03 1.114993914961814880e-02 3.036763286218047142e-03
5.430000000000000000e+02 5.430000000000000000e+03 1.198822259902954102e-02 4.806087817996740341e-03 1.081128139048814774e-02 2.982046455144882202e-03 1.157073490321636200e-02 2.811804413795471191e-03
5.500000000000000000e+02 5.500000000000000000e+03 1.122721098363399506e-02 3.715256229043006897e-03 1.312166824936866760e-02 5.190475843846797943e-03 1.097499951720237732e-02 2.663897583261132240e-03
5.580000000000000000e+02 5.580000000000000000e+03 1.033435296267271042e-02 3.190890187397599220e-03 1.135373488068580627e-02 2.939325291663408279e-03 1.245121378451585770e-02 3.993923775851726532e-03
5.650000000000000000e+02 5.650000000000000000e+03 1.018613576889038086e-02 3.370713442564010620e-03 1.082751806825399399e-02 2.672889735549688339e-03 1.119338069111108780e-02 2.754837740212678909e-03
5.730000000000000000e+02 5.730000000000000000e+03 1.098195463418960571e-02 3.803675528615713120e-03 1.066455058753490448e-02 2.978623844683170319e-03 1.089942641556262970e-02 2.830958459526300430e-03
5.800000000000000000e+02 5.800000000000000000e+03 1.030211616307497025e-02 3.388582263141870499e-03 1.140829734504222870e-02 3.677206113934516907e-03 1.099452003836631775e-02 2.950798254460096359e-03
5.880000000000000000e+02 5.880000000000000000e+03 1.010007970035076141e-02 3.381420392543077469e-03 1.103048771619796753e-02 3.191647818312048912e-03 1.150265336036682129e-02 3.167733550071716309e-03
5.960000000000000000e+02 5.960000000000000000e+03 1.150931045413017273e-02 4.544673487544059753e-03 1.067610923200845718e-02 3.068530466407537460e-03 1.108438894152641296e-02 2.935538534075021744e-03
6.040000000000000000e+02 6.040000000000000000e+03 1.053695566952228546e-02 3.391398815438151360e-03 1.102004759013652802e-02 3.449684474617242813e-03 1.068444922566413879e-02 2.903668442741036415e-03
6.120000000000000000e+02 6.120000000000000000e+03 1.004709303379058838e-02 3.210038878023624420e-03 1.096852868795394897e-02 3.360014641657471657e-03 1.133603043854236603e-02 3.073945175856351852e-03
6.200000000000000000e+02 6.200000000000000000e+03 1.090922299772500992e-02 4.177886992692947388e-03 1.105204876512289047e-02 3.505729604512453079e-03 1.070412807166576385e-02 2.845997922122478485e-03
6.280000000000000000e+02 6.280000000000000000e+03 9.949101135134696960e-03 3.310560481622815132e-03 1.036925613880157471e-02 3.125573042780160904e-03 1.163590699434280396e-02 3.769321367144584656e-03
6.360000000000000000e+02 6.360000000000000000e+03 1.038303226232528687e-02 3.990093246102333069e-03 1.231844536960124969e-02 4.389144945889711380e-03 1.090774871408939362e-02 3.097762819379568100e-03
6.450000000000000000e+02 6.450000000000000000e+03 1.011554431170225143e-02 3.387332893908023834e-03 1.097230892628431320e-02 2.920599654316902161e-03 1.110030338168144226e-02 3.344797994941473007e-03
6.530000000000000000e+02 6.530000000000000000e+03 9.824758395552635193e-03 3.348259720951318741e-03 1.047190092504024506e-02 2.898118458688259125e-03 1.050942949950695038e-02 2.958743833005428314e-03
6.620000000000000000e+02 6.620000000000000000e+03 1.125281862914562225e-02 4.721515811979770660e-03 1.011248864233493805e-02 3.053327556699514389e-03 1.055843010544776917e-02 2.966317348182201385e-03
6.710000000000000000e+02 6.710000000000000000e+03 1.022932864725589752e-02 3.503300016745924950e-03 1.070666033774614334e-02 3.055528039112687111e-03 1.056866254657506943e-02 3.251038724556565285e-03
6.800000000000000000e+02 6.800000000000000000e+03 9.603152051568031311e-03 3.232981543987989426e-03 1.036775112152099609e-02 3.030708059668540955e-03 1.045262254774570465e-02 3.198185004293918610e-03
6.890000000000000000e+02 6.890000000000000000e+03 1.056066434830427170e-02 4.255463369190692902e-03 1.144030317664146423e-02 4.240063019096851349e-03 1.087499596178531647e-02 3.153948113322257996e-03
6.980000000000000000e+02 6.980000000000000000e+03 1.019084826111793518e-02 3.619175869971513748e-03 1.036611385643482208e-02 3.185092937201261520e-03 1.032061316072940826e-02 3.170960117131471634e-03
7.070000000000000000e+02 7.070000000000000000e+03 9.604614228010177612e-03 3.409902798011898994e-03 1.036853250116109848e-02 3.582881297916173935e-03 1.295225229114294052e-02 5.199191160500049591e-03
7.160000000000000000e+02 7.160000000000000000e+03 1.127156615257263184e-02 5.058558657765388489e-03 1.121219247579574585e-02 3.669702680781483650e-03 1.079318858683109283e-02 2.760651055723428726e-03
7.260000000000000000e+02 7.260000000000000000e+03 1.040196232497692108e-02 3.727128030732274055e-03 1.013233512639999390e-02 2.941923681646585464e-03 1.011145953088998795e-02 2.964137122035026550e-03
7.360000000000000000e+02 7.360000000000000000e+03 9.495630860328674316e-03 3.318227129057049751e-03 1.310813333839178085e-02 6.066600326448678970e-03 1.046668551862239838e-02 3.579272422939538956e-03
7.450000000000000000e+02 7.450000000000000000e+03 1.014576666057109833e-02 4.043583758175373077e-03 1.085265167057514191e-02 3.073974279686808586e-03 1.027956139296293259e-02 3.135528648272156715e-03
7.550000000000000000e+02 7.550000000000000000e+03 1.010450627654790878e-02 3.722855821251869202e-03 9.980259463191032410e-03 2.916195197030901909e-03 1.014298480004072189e-02 3.335640532895922661e-03
7.650000000000000000e+02 7.650000000000000000e+03 9.474633261561393738e-03 3.459211438894271851e-03 1.138185523450374603e-02 4.313703626394271851e-03 1.058849785476922989e-02 3.467487636953592300e-03
7.750000000000000000e+02 7.750000000000000000e+03 1.032391563057899475e-02 4.089014604687690735e-03 1.010265201330184937e-02 3.136141691356897354e-03 9.873804636299610138e-03 3.193509997799992561e-03
7.860000000000000000e+02 7.860000000000000000e+03 9.588461369276046753e-03 3.420903347432613373e-03 9.790327399969100952e-03 3.305576974526047707e-03 1.018649525940418243e-02 3.465634770691394806e-03
7.960000000000000000e+02 7.960000000000000000e+03 9.608488529920578003e-03 3.757351078093051910e-03 1.062543224543333054e-02 3.350930288434028625e-03 1.072958204895257950e-02 3.820271696895360947e-03
8.070000000000000000e+02 8.070000000000000000e+03 9.868877939879894257e-03 3.765300381928682327e-03 9.701060131192207336e-03 3.026322461664676666e-03 9.642150253057479858e-03 3.239610930904746056e-03
8.170000000000000000e+02 8.170000000000000000e+03 9.317086078226566315e-03 3.545690327882766724e-03 1.395776495337486267e-02 6.774224340915679932e-03 1.065123453736305237e-02 3.659083275124430656e-03
8.280000000000000000e+02 8.280000000000000000e+03 9.739806875586509705e-03 3.804383799433708191e-03 1.037969533354043961e-02 3.087359014898538589e-03 9.697517380118370056e-03 3.336995374411344528e-03
8.390000000000000000e+02 8.390000000000000000e+03 9.240230545401573181e-03 3.624680684879422188e-03 9.557589888572692871e-03 3.063296433538198471e-03 1.011301949620246887e-02 3.385009942576289177e-03
8.500000000000000000e+02 8.500000000000000000e+03 9.955439716577529907e-03 4.268574062734842300e-03 1.131939329206943512e-02 4.308074247092008591e-03 1.032632403075695038e-02 3.898015012964606285e-03
8.620000000000000000e+02 8.620000000000000000e+03 9.363537654280662537e-03 3.720628796145319939e-03 9.894153103232383728e-03 3.178658429533243179e-03 9.715287014842033386e-03 3.280416829511523247e-03
8.730000000000000000e+02 8.730000000000000000e+03 9.606110863387584686e-03 4.101140424609184265e-03 9.310888126492500305e-03 3.236486576497554779e-03 1.134228520095348358e-02 4.837143234908580780e-03
8.850000000000000000e+02 8.850000000000000000e+03 1.001505553722381592e-02 3.844521241262555122e-03 1.015593018382787704e-02 3.524827305227518082e-03 9.508514776825904846e-03 3.493454540148377419e-03
8.960000000000000000e+02 8.960000000000000000e+03 9.038697928190231323e-03 3.392863785848021507e-03 9.523025713860988617e-03 3.349086968228220940e-03 9.491257369518280029e-03 3.615447552874684334e-03
9.080000000000000000e+02 9.080000000000000000e+03 9.656436741352081299e-03 4.491020925343036652e-03 1.025613211095333099e-02 3.986738622188568115e-03 1.074877846986055374e-02 4.507203586399555206e-03
9.200000000000000000e+02 9.200000000000000000e+03 9.777878411114215851e-03 3.623121418058872223e-03 9.566050022840499878e-03 3.573988331481814384e-03 9.395611472427845001e-03 3.554973984137177467e-03
9.330000000000000000e+02 9.330000000000000000e+03 8.942499756813049316e-03 3.549255430698394775e-03 9.860100224614143372e-03 3.822679631412029266e-03 9.379973635077476501e-03 3.588820807635784149e-03
9.450000000000000000e+02 9.450000000000000000e+03 1.177082490175962448e-02 6.394779309630393982e-03 9.451925754547119141e-03 3.446484450250864029e-03 9.544466622173786163e-03 3.750244388356804848e-03
9.580000000000000000e+02 9.580000000000000000e+03 9.323699399828910828e-03 3.516817931085824966e-03 1.204775646328926086e-02 5.935252178460359573e-03 9.356250986456871033e-03 3.947333898395299911e-03
9.700000000000000000e+02 9.700000000000000000e+03 8.938506245613098145e-03 3.871172433719038963e-03 9.567060507833957672e-03 3.290209453552961349e-03 9.682342410087585449e-03 4.104994703084230423e-03
9.830000000000000000e+02 9.830000000000000000e+03 1.000678353011608124e-02 4.675417207181453705e-03 9.030740708112716675e-03 3.657566616311669350e-03 9.208005852997303009e-03 3.912446089088916779e-03
9.960000000000000000e+02 9.960000000000000000e+03 9.573857299983501434e-03 4.317258019000291824e-03 1.041487045586109161e-02 3.618581686168909073e-03 9.762559086084365845e-03 3.837698837742209435e-03
1.009000000000000000e+03 1.009000000000000000e+04 8.973895572125911713e-03 3.727608826011419296e-03 9.101180359721183777e-03 3.320291172713041306e-03 8.948498405516147614e-03 3.726484719663858414e-03
1.023000000000000000e+03 1.023000000000000000e+04 9.135623462498188019e-03 4.282269626855850220e-03 1.070597302168607712e-02 4.821021575480699539e-03 8.939968422055244446e-03 3.850052831694483757e-03
1.036000000000000000e+03 1.036000000000000000e+04 9.667566046118736267e-03 4.367865622043609619e-03 9.298293851315975189e-03 3.263820894062519073e-03 9.776949882507324219e-03 3.905960591509938240e-03
1.050000000000000000e+03 1.050000000000000000e+04 8.864888921380043030e-03 4.006000235676765442e-03 8.753895759582519531e-03 3.692016471177339554e-03 8.666686713695526123e-03 3.735328093171119690e-03
1.064000000000000000e+03 1.064000000000000000e+04 9.536933153867721558e-03 4.263817798346281052e-03 9.151739999651908875e-03 3.636936657130718231e-03 9.170701727271080017e-03 3.844350343570113182e-03
1.078000000000000000e+03 1.078000000000000000e+04 8.469855412840843201e-03 3.699702443554997444e-03 9.749565273523330688e-03 4.168468527495861053e-03 9.130314923822879791e-03 3.931927494704723358e-03
1.092000000000000000e+03 1.092000000000000000e+04 9.412739425897598267e-03 4.354191944003105164e-03 8.705318905413150787e-03 3.773418720811605453e-03 8.682508021593093872e-03 4.120791330933570862e-03
1.107000000000000000e+03 1.107000000000000000e+04 8.545707911252975464e-03 3.775670658797025681e-03 9.827465750277042389e-03 4.123135004192590714e-03 8.690593764185905457e-03 3.912029322236776352e-03
1.122000000000000000e+03 1.122000000000000000e+04 9.157730266451835632e-03 4.186085890978574753e-03 8.745589293539524078e-03 3.936004359275102615e-03 9.094204753637313843e-03 4.126796498894691467e-03
1.137000000000000000e+03 1.137000000000000000e+04 8.683895692229270935e-03 4.156066570430994034e-03 9.102199226617813110e-03 3.703032853081822395e-03 1.006315555423498154e-02 5.527606233954429626e-03
1.152000000000000000e+03 1.152000000000000000e+04 8.835894055664539337e-03 4.038368817418813705e-03 1.007921900600194931e-02 4.786695353686809540e-03 8.315414190292358398e-03 3.986166790127754211e-03
1.167000000000000000e+03 1.167000000000000000e+04 9.384772740304470062e-03 4.846165422350168228e-03 8.616039529442787170e-03 3.705843817442655563e-03 9.488966315984725952e-03 3.994743339717388153e-03
1.182000000000000000e+03 1.182000000000000000e+04 8.662185631692409515e-03 4.187414422631263733e-03 1.121996063739061356e-02 4.701445810496807098e-03 8.332866244018077850e-03 4.253241233527660370e-03
1.198000000000000000e+03 1.198000000000000000e+04 9.145754389464855194e-03 4.142781719565391541e-03 8.820489048957824707e-03 3.274798393249511719e-03 8.581547066569328308e-03 4.242943134158849716e-03
1.214000000000000000e+03 1.214000000000000000e+04 8.157629519701004028e-03 3.873750567436218262e-03 9.447820484638214111e-03 4.861944355070590973e-03 8.657800033688545227e-03 4.566859453916549683e-03
1.230000000000000000e+03 1.230000000000000000e+04 9.591864421963691711e-03 4.690547939389944077e-03 8.885055780410766602e-03 3.659161506220698357e-03 8.172698318958282471e-03 4.229052457958459854e-03
1.246000000000000000e+03 1.246000000000000000e+04 8.205153048038482666e-03 3.914636094123125076e-03 8.993485011160373688e-03 4.747529979795217514e-03 8.728021755814552307e-03 4.480774514377117157e-03
1.263000000000000000e+03 1.263000000000000000e+04 9.521692059934139252e-03 4.870873875916004181e-03 8.452231064438819885e-03 4.085790365934371948e-03 8.501635864377021790e-03 4.658401012420654297e-03
1.280000000000000000e+03 1.280000000000000000e+04 8.096667006611824036e-03 3.960082307457923889e-03 8.527304977178573608e-03 3.871539141982793808e-03 8.013968355953693390e-03 4.592258483171463013e-03
1.297000000000000000e+03 1.297000000000000000e+04 8.778950199484825134e-03 3.943586722016334534e-03 9.274559095501899719e-03 4.528941586613655090e-03 7.943583652377128601e-03 4.401536658406257629e-03
1.314000000000000000e+03 1.314000000000000000e+04 7.958231493830680847e-03 3.937277011573314667e-03 7.946752011775970459e-03 3.939047921448945999e-03 8.038803935050964355e-03 4.438878502696752548e-03
1.331000000000000000e+03 1.331000000000000000e+04 9.456462226808071136e-03 4.856284242123365402e-03 8.717030286788940430e-03 4.241249989718198776e-03 9.408324025571346283e-03 5.168981850147247314e-03
1.349000000000000000e+03 1.349000000000000000e+04 8.138937875628471375e-03 4.137295298278331757e-03 9.359963238239288330e-03 4.850297234952449799e-03 7.854925468564033508e-03 4.938795696943998337e-03
1.367000000000000000e+03 1.367000000000000000e+04 9.142181836068630219e-03 4.628574475646018982e-03 8.255487307906150818e-03 4.340746905654668808e-03 7.790595293045043945e-03 4.762474447488784790e-03
1.385000000000000000e+03 1.385000000000000000e+04 8.140487596392631531e-03 4.108124412596225739e-03 8.358001708984375000e-03 4.171635489910840988e-03 7.540858350694179535e-03 4.486006218940019608e-03
1.403000000000000000e+03 1.403000000000000000e+04 8.233240805566310883e-03 4.230612888932228088e-03 8.228728547692298889e-03 4.399754106998443604e-03 7.670889142900705338e-03 4.673140123486518860e-03
1.422000000000000000e+03 1.422000000000000000e+04 8.751914836466312408e-03 4.480833187699317932e-03 8.320903405547142029e-03 4.220934584736824036e-03 7.773622870445251465e-03 4.693647846579551697e-03
1.441000000000000000e+03 1.441000000000000000e+04 9.064015932381153107e-03 5.015957634896039963e-03 8.858535438776016235e-03 5.052723921835422516e-03 7.803179789334535599e-03 4.608810413628816605e-03
1.460000000000000000e+03 1.460000000000000000e+04 8.087052963674068451e-03 4.330541007220745087e-03 7.747343741357326508e-03 4.331489093601703644e-03 7.909634150564670563e-03 4.840591922402381897e-03
1.479000000000000000e+03 1.479000000000000000e+04 8.261267095804214478e-03 4.585520364344120026e-03 7.963734678924083710e-03 4.216442815959453583e-03 8.199089206755161285e-03 4.946760833263397217e-03
1.499000000000000000e+03 1.499000000000000000e+04 8.051593787968158722e-03 4.287965595722198486e-03 7.905076257884502411e-03 4.237211309373378754e-03 7.845008745789527893e-03 4.712766967713832855e-03
1.519000000000000000e+03 1.519000000000000000e+04 1.011062227189540863e-02 6.159284152090549469e-03 8.511465042829513550e-03 4.922374151647090912e-03 7.630545645952224731e-03 4.709900356829166412e-03
1.539000000000000000e+03 1.539000000000000000e+04 7.561367005109786987e-03 4.039530176669359207e-03 1.026281714439392090e-02 6.392051000148057938e-03 7.537297904491424561e-03 5.352905951440334320e-03
1.559000000000000000e+03 1.559000000000000000e+04 8.583719842135906219e-03 4.635781981050968170e-03 7.506995461881160736e-03 4.577531479299068451e-03 7.907848805189132690e-03 5.884702317416667938e-03
1.580000000000000000e+03 1.580000000000000000e+04 7.620535325258970261e-03 4.346513189375400543e-03 7.948213256895542145e-03 4.056284204125404358e-03 7.428299169987440109e-03 5.331283435225486755e-03
1.601000000000000000e+03 1.601000000000000000e+04 8.123576641082763672e-03 4.149915650486946106e-03 9.367942810058593750e-03 5.547902546823024750e-03 7.296022959053516388e-03 5.193611606955528259e-03
1.622000000000000000e+03 1.622000000000000000e+04 8.401477709412574768e-03 5.426349118351936340e-03 7.370390929281711578e-03 4.341209307312965393e-03 6.986442487686872482e-03 5.166336894035339355e-03
1.644000000000000000e+03 1.644000000000000000e+04 7.740256376564502716e-03 4.221689887344837189e-03 7.465104106813669205e-03 4.308073315769433975e-03 6.982631515711545944e-03 5.093355663120746613e-03
1.666000000000000000e+03 1.666000000000000000e+04 8.989387191832065582e-03 5.402431357651948929e-03 7.941478863358497620e-03 4.719404969364404678e-03 6.920791231095790863e-03 5.308087915182113647e-03
1.688000000000000000e+03 1.688000000000000000e+04 7.368675433099269867e-03 4.275025799870491028e-03 8.644755929708480835e-03 5.339032039046287537e-03 6.858293898403644562e-03 5.380332935601472855e-03
1.710000000000000000e+03 1.710000000000000000e+04 8.044082671403884888e-03 4.538088105618953705e-03 7.107577286660671234e-03 4.568206612020730972e-03 6.740214303135871887e-03 5.588230676949024200e-03
1.733000000000000000e+03 1.733000000000000000e+04 9.446965530514717102e-03 5.907645449042320251e-03 7.419411092996597290e-03 4.570124670863151550e-03 6.961574777960777283e-03 5.725211929529905319e-03
1.756000000000000000e+03 1.756000000000000000e+04 7.325923070311546326e-03 4.451574757695198059e-03 7.329011801630258560e-03 4.515762440860271454e-03 6.545129232108592987e-03 5.577139556407928467e-03
1.779000000000000000e+03 1.779000000000000000e+04 7.461514323949813843e-03 4.512039478868246078e-03 7.523779757320880890e-03 4.843485541641712189e-03 6.457672454416751862e-03 5.311921704560518265e-03
1.803000000000000000e+03 1.803000000000000000e+04 7.671182509511709213e-03 4.579492378979921341e-03 7.158340886235237122e-03 4.655820783227682114e-03 6.268206052482128143e-03 5.662383511662483215e-03
1.827000000000000000e+03 1.827000000000000000e+04 8.295475505292415619e-03 4.974115174263715744e-03 7.099766284227371216e-03 4.772692453116178513e-03 6.165768485516309738e-03 5.389855708926916122e-03
1.851000000000000000e+03 1.851000000000000000e+04 9.563628584146499634e-03 6.528963334858417511e-03 8.880279958248138428e-03 6.492676213383674622e-03 6.633125711232423782e-03 5.067198071628808975e-03
1.875000000000000000e+03 1.875000000000000000e+04 7.252520415931940079e-03 4.636894445866346359e-03 6.826369091868400574e-03 4.971773829311132431e-03 6.405244115740060806e-03 5.817405879497528076e-03
1.900000000000000000e+03 1.900000000000000000e+04 7.413035724312067032e-03 4.569504410028457642e-03 6.707069464027881622e-03 4.658817779272794724e-03 6.272638216614723206e-03 5.729258526116609573e-03
1.926000000000000000e+03 1.926000000000000000e+04 7.979718968272209167e-03 4.773842170834541321e-03 7.086469791829586029e-03 4.696671850979328156e-03 7.058272138237953186e-03 6.504768505692481995e-03
1.951000000000000000e+03 1.951000000000000000e+04 1.031206920742988586e-02 6.944232154637575150e-03 7.946072146296501160e-03 4.667669534683227539e-03 6.679963320493698120e-03 5.864057689905166626e-03
1.977000000000000000e+03 1.977000000000000000e+04 7.159044034779071808e-03 4.431657493114471436e-03 8.669937029480934143e-03 6.838669069111347198e-03 6.656100973486900330e-03 5.585425067692995071e-03
2.003000000000000000e+03 2.003000000000000000e+04 8.467512205243110657e-03 5.260088481009006500e-03 7.330138236284255981e-03 5.676898173987865448e-03 6.934341974556446075e-03 5.521192215383052826e-03
2.030000000000000000e+03 2.030000000000000000e+04 8.563358336687088013e-03 6.237179040908813477e-03 6.422139704227447510e-03 4.869830328971147537e-03 6.596850696951150894e-03 6.490429863333702087e-03
2.057000000000000000e+03 2.057000000000000000e+04 7.036512251943349838e-03 4.518253728747367859e-03 6.639971397817134857e-03 4.720258526504039764e-03 6.495781242847442627e-03 6.267851218581199646e-03
2.084000000000000000e+03 2.084000000000000000e+04 8.725783787667751312e-03 5.758699029684066772e-03 6.999906152486801147e-03 4.805938806384801865e-03 5.953521467745304108e-03 6.281537935137748718e-03
2.112000000000000000e+03 2.112000000000000000e+04 9.455940686166286469e-03 6.647548638284206390e-03 6.761071272194385529e-03 5.173848941922187805e-03 5.910660605877637863e-03 6.133428309112787247e-03
2.140000000000000000e+03 2.140000000000000000e+04 6.843615323305130005e-03 4.740301053971052170e-03 6.974640302360057831e-03 5.207744427025318146e-03 5.879465490579605103e-03 6.615636870265007019e-03
2.168000000000000000e+03 2.168000000000000000e+04 7.041782606393098831e-03 4.713225178420543671e-03 6.853290833532810211e-03 4.888636060059070587e-03 6.256022490561008453e-03 6.771777756512165070e-03
2.197000000000000000e+03 2.197000000000000000e+04 7.500610314309597015e-03 4.996015690267086029e-03 7.003695238381624222e-03 5.131312180310487747e-03 6.347928196191787720e-03 6.567915901541709900e-03
2.226000000000000000e+03 2.226000000000000000e+04 7.293888833373785019e-03 4.890127573162317276e-03 7.159468717873096466e-03 6.016807630658149719e-03 6.539375055581331253e-03 5.670381244271993637e-03
2.255000000000000000e+03 2.255000000000000000e+04 7.073392160236835480e-03 4.951170179992914200e-03 6.830711849033832550e-03 5.781476385891437531e-03 6.044360343366861343e-03 6.593849509954452515e-03
2.285000000000000000e+03 2.285000000000000000e+04 6.890150718390941620e-03 4.960460122674703598e-03 7.578705437481403351e-03 6.022720597684383392e-03 6.086233071982860565e-03 6.923314183950424194e-03
2.316000000000000000e+03 2.316000000000000000e+04 6.928104441612958908e-03 4.871618002653121948e-03 6.744295358657836914e-03 5.567712709307670593e-03 5.265822168439626694e-03 6.583302747458219528e-03
2.346000000000000000e+03 2.346000000000000000e+04 7.657447829842567444e-03 5.469690077006816864e-03 6.624760106205940247e-03 6.107107736170291901e-03 4.952488467097282410e-03 6.694951094686985016e-03
2.378000000000000000e+03 2.378000000000000000e+04 7.042535580694675446e-03 5.074716173112392426e-03 6.328510586172342300e-03 6.081083323806524277e-03 7.538903504610061646e-03 6.910011172294616699e-03
2.409000000000000000e+03 2.409000000000000000e+04 6.897251587361097336e-03 4.924878943711519241e-03 6.535823922604322433e-03 5.579813849180936813e-03 7.700599730014801025e-03 7.229964248836040497e-03
2.441000000000000000e+03 2.441000000000000000e+04 6.715448573231697083e-03 5.027477629482746124e-03 6.364645902067422867e-03 5.449425894767045975e-03 6.542452611029148102e-03 6.600255146622657776e-03
2.473000000000000000e+03 2.473000000000000000e+04 6.799321621656417847e-03 5.105270538479089737e-03 6.835451349616050720e-03 6.416845601052045822e-03 6.136756390333175659e-03 6.448453292250633240e-03
2.506000000000000000e+03 2.506000000000000000e+04 7.396323606371879578e-03 5.654840730130672455e-03 6.969598587602376938e-03 6.058403290808200836e-03 5.697530694305896759e-03 6.383215077221393585e-03
2.539000000000000000e+03 2.539000000000000000e+04 6.923862267285585403e-03 5.312763154506683350e-03 6.035738624632358551e-03 5.411277059465646744e-03 4.868729971349239349e-03 6.939729675650596619e-03
2.573000000000000000e+03 2.573000000000000000e+04 6.943034473806619644e-03 5.279412493109703064e-03 5.884642247110605240e-03 5.659773480147123337e-03 5.763422697782516479e-03 7.208732888102531433e-03
2.607000000000000000e+03 2.607000000000000000e+04 6.916533689945936203e-03 5.077422596514225006e-03 6.012423895299434662e-03 5.796347744762897491e-03 6.250442937016487122e-03 8.055139333009719849e-03
2.642000000000000000e+03 2.642000000000000000e+04 7.843415252864360809e-03 5.997953936457633972e-03 6.359165534377098083e-03 6.286471150815486908e-03 6.040395237505435944e-03 7.195180747658014297e-03
2.677000000000000000e+03 2.677000000000000000e+04 7.516034878790378571e-03 5.919059738516807556e-03 7.345381192862987518e-03 6.840482354164123535e-03 4.710629582405090332e-03 6.780193187296390533e-03
2.712000000000000000e+03 2.712000000000000000e+04 7.202337495982646942e-03 5.370472557842731476e-03 7.102672010660171509e-03 7.332921959459781647e-03 5.148151889443397522e-03 7.707526441663503647e-03
2.748000000000000000e+03 2.748000000000000000e+04 7.382028736174106598e-03 5.555852316319942474e-03 5.753771867603063583e-03 5.856520496308803558e-03 4.308228380978107452e-03 7.207105867564678192e-03
2.785000000000000000e+03 2.785000000000000000e+04 6.730309221893548965e-03 5.353313870728015900e-03 5.773939657956361771e-03 6.201485171914100647e-03 4.756250418722629547e-03 7.359932176768779755e-03
2.822000000000000000e+03 2.822000000000000000e+04 7.107526063919067383e-03 5.706463009119033813e-03 5.915833637118339539e-03 6.075211800634860992e-03 4.965337924659252167e-03 7.910247892141342163e-03
2.859000000000000000e+03 2.859000000000000000e+04 6.934390403330326080e-03 5.548499524593353271e-03 6.262655369937419891e-03 6.212208420038223267e-03 4.597215913236141205e-03 7.867556065320968628e-03
2.897000000000000000e+03 2.897000000000000000e+04 6.808828562498092651e-03 5.386191420257091522e-03 6.041119806468486786e-03 6.332417018711566925e-03 4.801413975656032562e-03 8.153090253472328186e-03
2.936000000000000000e+03 2.936000000000000000e+04 6.886356510221958160e-03 5.719223059713840485e-03 5.923757329583168030e-03 6.475950591266155243e-03 5.107563920319080353e-03 7.624226622283458710e-03
2.975000000000000000e+03 2.975000000000000000e+04 7.359393872320652008e-03 6.413508206605911255e-03 5.373706109821796417e-03 6.200859788805246353e-03 4.473974928259849548e-03 7.745707873255014420e-03
3.014000000000000000e+03 3.014000000000000000e+04 6.463555619120597839e-03 5.500825121998786926e-03 6.174311973154544830e-03 6.709923502057790756e-03 4.780773073434829712e-03 7.269878871738910675e-03
3.054000000000000000e+03 3.054000000000000000e+04 6.418795324862003326e-03 5.358388647437095642e-03 5.414283834397792816e-03 6.192791275680065155e-03 4.522975534200668335e-03 7.917920127511024475e-03
3.095000000000000000e+03 3.095000000000000000e+04 7.449029944837093353e-03 6.389901507645845413e-03 5.469247698783874512e-03 6.429515779018402100e-03 3.981850109994411469e-03 7.774477358907461166e-03
3.136000000000000000e+03 3.136000000000000000e+04 6.723700556904077530e-03 5.589688662439584732e-03 7.379990536719560623e-03 7.507520727813243866e-03 4.070003982633352280e-03 7.537259720265865326e-03
3.177000000000000000e+03 3.177000000000000000e+04 6.780342664569616318e-03 5.850448273122310638e-03 5.380609072744846344e-03 6.182752083986997604e-03 4.398630466312170029e-03 7.616319693624973297e-03
3.219000000000000000e+03 3.219000000000000000e+04 6.898307241499423981e-03 5.915787070989608765e-03 5.558029282838106155e-03 6.595046725124120712e-03 4.017953295260667801e-03 7.938520982861518860e-03
3.262000000000000000e+03 3.262000000000000000e+04 6.101196166127920151e-03 5.447640549391508102e-03 5.609958432614803314e-03 6.870763842016458511e-03 4.489920102059841156e-03 7.785911671817302704e-03
3.305000000000000000e+03 3.305000000000000000e+04 5.985103547573089600e-03 5.475766025483608246e-03 5.274183116853237152e-03 6.511399988085031509e-03 5.000739824026823044e-03 8.820368908345699310e-03
3.349000000000000000e+03 3.349000000000000000e+04 6.410208530724048615e-03 5.536938086152076721e-03 5.267547909170389175e-03 6.421627942472696304e-03 4.501111805438995361e-03 8.704282343387603760e-03
3.394000000000000000e+03 3.394000000000000000e+04 6.700430996716022491e-03 6.235412321984767914e-03 5.206765141338109970e-03 6.638987455517053604e-03 5.118048749864101410e-03 8.948201313614845276e-03
3.439000000000000000e+03 3.439000000000000000e+04 7.496126461774110794e-03 6.556876935064792633e-03 5.830611567944288254e-03 6.666835397481918335e-03 3.546353662386536598e-03 8.315673097968101501e-03
3.484000000000000000e+03 3.484000000000000000e+04 6.598568987101316452e-03 6.033402401953935623e-03 5.395589862018823624e-03 7.051148451864719391e-03 4.820656031370162964e-03 7.725436240434646606e-03
3.530000000000000000e+03 3.530000000000000000e+04 6.706330459564924240e-03 6.115386262536048889e-03 6.019814871251583099e-03 7.471654564142227173e-03 3.431703196838498116e-03 8.025333285331726074e-03
3.577000000000000000e+03 3.577000000000000000e+04 7.661014795303344727e-03 7.516453973948955536e-03 5.774968303740024567e-03 7.335935719311237335e-03 3.418870503082871437e-03 8.161959238350391388e-03
3.625000000000000000e+03 3.625000000000000000e+04 6.216560956090688705e-03 5.886942613869905472e-03 4.796488210558891296e-03 6.746446713805198669e-03 3.674868494272232056e-03 8.036935701966285706e-03
3.673000000000000000e+03 3.673000000000000000e+04 6.488256156444549561e-03 6.271281279623508453e-03 5.055738613009452820e-03 6.867648568004369736e-03 4.101293161511421204e-03 8.778998628258705139e-03
3.722000000000000000e+03 3.722000000000000000e+04 6.342910230159759521e-03 5.896573886275291443e-03 4.666368477046489716e-03 6.605574861168861389e-03 3.543971572071313858e-03 8.287876844406127930e-03
3.771000000000000000e+03 3.771000000000000000e+04 7.556303869932889938e-03 7.491508033126592636e-03 5.227284040302038193e-03 7.032341789454221725e-03 3.491723444312810898e-03 8.727799169719219208e-03
3.821000000000000000e+03 3.821000000000000000e+04 6.118249148130416870e-03 5.877140909433364868e-03 4.926919005811214447e-03 7.074693683534860611e-03 3.359828377142548561e-03 8.417950943112373352e-03
3.872000000000000000e+03 3.872000000000000000e+04 6.226818077266216278e-03 5.842819344252347946e-03 5.093505606055259705e-03 7.194339297711849213e-03 3.769267816096544266e-03 8.160427212715148926e-03
3.923000000000000000e+03 3.923000000000000000e+04 5.833784118294715881e-03 5.812780931591987610e-03 4.838975146412849426e-03 6.756749469786882401e-03 3.332189982756972313e-03 8.934289216995239258e-03
3.975000000000000000e+03 3.975000000000000000e+04 7.407222874462604523e-03 6.933338008821010590e-03 5.462258122861385345e-03 7.091795094311237335e-03 3.381120972335338593e-03 8.819761686027050018e-03
4.028000000000000000e+03 4.028000000000000000e+04 6.433982867747545242e-03 6.273298524320125580e-03 6.415939889848232269e-03 9.249307215213775635e-03 3.214569529518485069e-03 8.522153832018375397e-03
4.081000000000000000e+03 4.081000000000000000e+04 6.928614340722560883e-03 6.725372746586799622e-03 4.576514940708875656e-03 7.160522975027561188e-03 3.120688721537590027e-03 8.689159527420997620e-03
4.135000000000000000e+03 4.135000000000000000e+04 6.268422119319438934e-03 6.299166474491357803e-03 4.930732306092977524e-03 7.503415457904338837e-03 4.092709161341190338e-03 9.041860699653625488e-03
4.190000000000000000e+03 4.190000000000000000e+04 6.013906095176935196e-03 6.082301959395408630e-03 4.590547643601894379e-03 7.019273936748504639e-03 3.629030194133520126e-03 9.101718664169311523e-03
4.246000000000000000e+03 4.246000000000000000e+04 6.334755569696426392e-03 6.235805805772542953e-03 5.148412659764289856e-03 7.795523852109909058e-03 3.614331595599651337e-03 9.640727192163467407e-03
4.302000000000000000e+03 4.302000000000000000e+04 6.058644503355026245e-03 6.165530532598495483e-03 5.477867554873228073e-03 8.597892709076404572e-03 4.225332289934158325e-03 9.473109617829322815e-03
4.359000000000000000e+03 4.359000000000000000e+04 6.592670455574989319e-03 6.992696784436702728e-03 4.609914962202310562e-03 7.525274995714426041e-03 2.667518332600593567e-03 9.225592017173767090e-03
4.417000000000000000e+03 4.417000000000000000e+04 5.527037661522626877e-03 5.982673726975917816e-03 4.338766913861036301e-03 7.203393615782260895e-03 3.698002081364393234e-03 9.649131447076797485e-03
4.476000000000000000e+03 4.476000000000000000e+04 6.109425798058509827e-03 6.728492677211761475e-03 4.606534726917743683e-03 7.566750515252351761e-03 3.151738783344626427e-03 8.668659254908561707e-03
4.535000000000000000e+03 4.535000000000000000e+04 5.822316743433475494e-03 6.086128763854503632e-03 4.741208162158727646e-03 7.495484780520200729e-03 2.648858353495597839e-03 9.143983013927936554e-03
4.595000000000000000e+03 4.595000000000000000e+04 5.870305001735687256e-03 6.314754486083984375e-03 4.237418994307518005e-03 7.171620614826679230e-03 3.138210624456405640e-03 9.369932115077972412e-03
4.656000000000000000e+03 4.656000000000000000e+04 5.525869783014059067e-03 6.113995797932147980e-03 4.322704393416643143e-03 7.452859077602624893e-03 3.184063360095024109e-03 9.432142600417137146e-03
4.718000000000000000e+03 4.718000000000000000e+04 5.702501162886619568e-03 6.097129546105861664e-03 4.576410166919231415e-03 7.664811797440052032e-03 2.995565999299287796e-03 9.238067083060741425e-03
4.780000000000000000e+03 4.780000000000000000e+04 6.093655712902545929e-03 6.777355447411537170e-03 4.997386597096920013e-03 8.240221999585628510e-03 3.004192840307950974e-03 1.017145812511444092e-02
4.844000000000000000e+03 4.844000000000000000e+04 5.968621931970119476e-03 6.702103186398744583e-03 4.159792326390743256e-03 7.691483944654464722e-03 3.072501858696341515e-03 9.181046858429908752e-03
4.908000000000000000e+03 4.908000000000000000e+04 5.337753798812627792e-03 6.098512094467878342e-03 4.283908288925886154e-03 7.826378569006919861e-03 3.026687772944569588e-03 9.352890774607658386e-03
4.973000000000000000e+03 4.973000000000000000e+04 6.110518239438533783e-03 6.606585346162319183e-03 4.230387508869171143e-03 7.775996346026659012e-03 3.142271423712372780e-03 9.045159444212913513e-03
5.039000000000000000e+03 5.039000000000000000e+04 5.462193861603736877e-03 6.327104754745960236e-03 4.294501151889562607e-03 7.534843403846025467e-03 2.778236754238605499e-03 9.551954455673694611e-03
5.106000000000000000e+03 5.106000000000000000e+04 5.205007269978523254e-03 6.269950419664382935e-03 4.289480857551097870e-03 8.027895353734493256e-03 2.426416613161563873e-03 9.671909734606742859e-03
5.174000000000000000e+03 5.174000000000000000e+04 6.224485114216804504e-03 7.145125418901443481e-03 4.112834110856056213e-03 7.947258651256561279e-03 2.229815348982810974e-03 9.565753862261772156e-03
5.242000000000000000e+03 5.242000000000000000e+04 5.793266464024782181e-03 6.681814789772033691e-03 3.885952290147542953e-03 7.525810040533542633e-03 3.070151433348655701e-03 9.459353983402252197e-03
5.312000000000000000e+03 5.312000000000000000e+04 5.699599161744117737e-03 6.800183095037937164e-03 4.517932422459125519e-03 7.869289256632328033e-03 3.180067054927349091e-03 9.561334736645221710e-03
5.382000000000000000e+03 5.382000000000000000e+04 5.500527098774909973e-03 6.313033867627382278e-03 4.065697081387042999e-03 7.908415049314498901e-03 2.792385173961520195e-03 1.004048809409141541e-02
5.454000000000000000e+03 5.454000000000000000e+04 5.577312782406806946e-03 6.653014570474624634e-03 4.321959335356950760e-03 8.282643742859363556e-03 2.422303427010774612e-03 9.819984436035156250e-03
5.526000000000000000e+03 5.526000000000000000e+04 6.472579203546047211e-03 7.511876523494720459e-03 4.284226801246404648e-03 7.695836946368217468e-03 2.427573082968592644e-03 9.676380082964897156e-03
5.599000000000000000e+03 5.599000000000000000e+04 5.076241679489612579e-03 6.282830610871315002e-03 5.216040648519992828e-03 8.875224739313125610e-03 3.008154686540365219e-03 1.012155413627624512e-02
5.674000000000000000e+03 5.674000000000000000e+04 5.366955418139696121e-03 6.448208354413509369e-03 4.205615725368261337e-03 8.585800416767597198e-03 2.132958732545375824e-03 9.796286933124065399e-03
5.749000000000000000e+03 5.749000000000000000e+04 5.512102507054805756e-03 6.594362203031778336e-03 4.671170376241207123e-03 8.582105860114097595e-03 2.660256111994385719e-03 9.445507079362869263e-03
5.825000000000000000e+03 5.825000000000000000e+04 5.192010663449764252e-03 6.768519524484872818e-03 4.186246078461408615e-03 8.606010116636753082e-03 2.195685170590877533e-03 9.727424010634422302e-03
5.902000000000000000e+03 5.902000000000000000e+04 5.356926005333662033e-03 6.751795299351215363e-03 3.808089066296815872e-03 8.043911308050155640e-03 1.886823796667158604e-03 9.782679378986358643e-03
5.981000000000000000e+03 5.981000000000000000e+04 6.129353307187557220e-03 7.466867100447416306e-03 3.781580831855535507e-03 7.993862032890319824e-03 2.083756960928440094e-03 9.936584159731864929e-03
6.060000000000000000e+03 6.060000000000000000e+04 5.338976159691810608e-03 6.625476293265819550e-03 3.785883076488971710e-03 8.421241305768489838e-03 2.062459243461489677e-03 9.820831939578056335e-03
6.140000000000000000e+03 6.140000000000000000e+04 5.457349121570587158e-03 7.015803363174200058e-03 4.978056065738201141e-03 8.861806243658065796e-03 2.274278085678815842e-03 9.723585098981857300e-03
6.222000000000000000e+03 6.222000000000000000e+04 5.352898500859737396e-03 6.904568988829851151e-03 4.856036044657230377e-03 8.588882163166999817e-03 2.037316560745239258e-03 1.002369169145822525e-02
6.304000000000000000e+03 6.304000000000000000e+04 5.164642818272113800e-03 6.669384427368640900e-03 4.212930332869291306e-03 8.435972034931182861e-03 2.283816225826740265e-03 1.005392521619796753e-02
6.388000000000000000e+03 6.388000000000000000e+04 5.406892858445644379e-03 6.727867759764194489e-03 4.580020904541015625e-03 9.059933014214038849e-03 2.435335423797369003e-03 1.026155799627304077e-02
6.473000000000000000e+03 6.473000000000000000e+04 5.079709459096193314e-03 6.533680483698844910e-03 4.144238308072090149e-03 8.340807631611824036e-03 1.940558548085391521e-03 1.012298464775085449e-02
6.559000000000000000e+03 6.559000000000000000e+04 5.918700248003005981e-03 7.357224822044372559e-03 3.409289522096514702e-03 7.974490523338317871e-03 2.267099451273679733e-03 1.046270690858364105e-02
6.646000000000000000e+03 6.646000000000000000e+04 4.912677221000194550e-03 6.558001972734928131e-03 3.503557760268449783e-03 8.369224146008491516e-03 2.013321267440915108e-03 1.018290221691131592e-02
6.734000000000000000e+03 6.734000000000000000e+04 4.889160394668579102e-03 6.623766385018825531e-03 3.797155804932117462e-03 8.470749482512474060e-03 2.284905640408396721e-03 1.019725669175386429e-02
6.823000000000000000e+03 6.823000000000000000e+04 5.483318120241165161e-03 7.352747954428195953e-03 3.803920932114124298e-03 8.973513729870319366e-03 2.118276199325919151e-03 1.010769233107566833e-02
6.914000000000000000e+03 6.914000000000000000e+04 5.390659440308809280e-03 6.940864026546478271e-03 4.988074302673339844e-03 8.675614371895790100e-03 1.877868315204977989e-03 1.023393310606479645e-02
7.005000000000000000e+03 7.005000000000000000e+04 4.978578537702560425e-03 6.915097124874591827e-03 4.410282243043184280e-03 9.072091430425643921e-03 2.129708416759967804e-03 1.016621664166450500e-02
7.098000000000000000e+03 7.098000000000000000e+04 5.308971740305423737e-03 7.270341739058494568e-03 3.978597931563854218e-03 8.651612326502799988e-03 1.698037376627326012e-03 1.020381413400173187e-02
7.192000000000000000e+03 7.192000000000000000e+04 6.189389154314994812e-03 7.599164731800556183e-03 4.360392689704895020e-03 9.286860004067420959e-03 1.654657535254955292e-03 9.840300306677818298e-03
7.288000000000000000e+03 7.288000000000000000e+04 5.154137499630451202e-03 7.061520125716924667e-03 3.540345001965761185e-03 8.759883232414722443e-03 1.858742209151387215e-03 1.000493019819259644e-02
7.384000000000000000e+03 7.384000000000000000e+04 5.774386227130889893e-03 7.409540936350822449e-03 3.512561786919832230e-03 8.470731787383556366e-03 1.672943588346242905e-03 1.051227562129497528e-02
7.482000000000000000e+03 7.482000000000000000e+04 4.687448032200336456e-03 6.801183335483074188e-03 3.097219392657279968e-03 8.528993465006351471e-03 2.435434376820921898e-03 1.089082658290863037e-02
7.582000000000000000e+03 7.582000000000000000e+04 4.776501096785068512e-03 6.744332611560821533e-03 3.037345595657825470e-03 8.510409854352474213e-03 2.479506190866231918e-03 1.049959473311901093e-02
7.682000000000000000e+03 7.682000000000000000e+04 5.166723392903804779e-03 7.067458704113960266e-03 3.295231144875288010e-03 8.689995855093002319e-03 1.943732844665646553e-03 1.031504943966865540e-02
7.784000000000000000e+03 7.784000000000000000e+04 5.713211372494697571e-03 7.964417338371276855e-03 3.616717644035816193e-03 8.997622877359390259e-03 2.202749252319335938e-03 1.067694090306758881e-02
7.887000000000000000e+03 7.887000000000000000e+04 5.052346736192703247e-03 7.265275344252586365e-03 3.853142727166414261e-03 9.440548717975616455e-03 1.881256466731429100e-03 1.006925292313098907e-02
7.992000000000000000e+03 7.992000000000000000e+04 5.709522403776645660e-03 7.400502916425466537e-03 3.611417021602392197e-03 8.647218346595764160e-03 1.814248971641063690e-03 1.049579866230487823e-02
8.098000000000000000e+03 8.098000000000000000e+04 5.240479484200477600e-03 7.450590375810861588e-03 3.814856521785259247e-03 8.815413340926170349e-03 2.244070637971162796e-03 1.103267632424831390e-02
8.205000000000000000e+03 8.205000000000000000e+04 5.403466057032346725e-03 7.568946573883295059e-03 3.620012430474162102e-03 8.901076391339302063e-03 1.551840105094015598e-03 1.060180272907018661e-02
8.314000000000000000e+03 8.314000000000000000e+04 5.580211989581584930e-03 7.469918578863143921e-03 2.927379682660102844e-03 8.849213831126689911e-03 1.262243720702826977e-03 1.029079034924507141e-02
8.424000000000000000e+03 8.424000000000000000e+04 5.198854953050613403e-03 7.252101320773363113e-03 3.001972334459424019e-03 8.536194451153278351e-03 1.559713855385780334e-03 1.040674746036529541e-02
8.536000000000000000e+03 8.536000000000000000e+04 4.879971034824848175e-03 7.138122338801622391e-03 3.704938106238842010e-03 9.136559441685676575e-03 1.619814662262797356e-03 1.060627959668636322e-02
8.649000000000000000e+03 8.649000000000000000e+04 4.629197530448436737e-03 7.125255651772022247e-03 3.054923145100474358e-03 8.595947176218032837e-03 1.391442725434899330e-03 1.050491537898778915e-02
8.764000000000000000e+03 8.764000000000000000e+04 5.073225125670433044e-03 7.725587580353021622e-03 4.023252055048942566e-03 9.106565266847610474e-03 1.414707629010081291e-03 1.051912363618612289e-02
8.880000000000000000e+03 8.880000000000000000e+04 4.477738402783870697e-03 7.107526995241641998e-03 3.286160994321107864e-03 9.168973192572593689e-03 1.832778332754969597e-03 1.069791428744792938e-02
8.998000000000000000e+03 8.998000000000000000e+04 4.674301948398351669e-03 7.270925678312778473e-03 3.215853124856948853e-03 8.827734738588333130e-03 1.902477350085973740e-03 1.135194860398769379e-02
9.118000000000000000e+03 9.118000000000000000e+04 5.008532665669918060e-03 7.285670377314090729e-03 3.038263414055109024e-03 8.918575942516326904e-03 1.774875447154045105e-03 1.060507539659738541e-02
9.238000000000000000e+03 9.238000000000000000e+04 4.854654893279075623e-03 7.599315140396356583e-03 2.886050380766391754e-03 8.908083662390708923e-03 1.439397805370390415e-03 1.083817519247531891e-02
9.361000000000000000e+03 9.361000000000000000e+04 5.154107697308063507e-03 7.523312233388423920e-03 3.161128377541899681e-03 9.037435054779052734e-03 1.276670838706195354e-03 1.067557279020547867e-02
9.485000000000000000e+03 9.485000000000000000e+04 4.399196244776248932e-03 7.141368463635444641e-03 2.952286507934331894e-03 8.998997509479522705e-03 1.204497530125081539e-03 1.060506422072649002e-02
9.611000000000000000e+03 9.611000000000000000e+04 5.003928206861019135e-03 7.899069227278232574e-03 3.279337193816900253e-03 9.052790701389312744e-03 1.484868233092129230e-03 1.068081706762313843e-02
9.738000000000000000e+03 9.738000000000000000e+04 4.780056886374950409e-03 7.526253350079059601e-03 3.480555023998022079e-03 9.415872395038604736e-03 1.380117842927575111e-03 1.076630689203739166e-02
9.868000000000000000e+03 9.868000000000000000e+04 4.907249938696622849e-03 7.570415735244750977e-03 2.842099871486425400e-03 8.923804387450218201e-03 2.348259091377258301e-03 1.134024187922477722e-02
9.998000000000000000e+03 9.998000000000000000e+04 4.752227105200290680e-03 7.531026378273963928e-03 2.974450355395674706e-03 9.021351113915443420e-03 1.504547894001007080e-03 1.070320419967174530e-02


==> dat/results_noise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 8.815031498670578003e-02 1.625142544507980347e-01 9.047135710716247559e-02 1.697463095188140869e-01 8.896727859973907471e-02 1.707725077867507935e-01
2.000000000000000000e+00 2.000000000000000000e+01 8.749403059482574463e-02 1.623016744852066040e-01 8.885076642036437988e-02 1.673783510923385620e-01 8.708336949348449707e-02 1.673486381769180298e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.673976361751556396e-02 1.621394157409667969e-01 8.721655607223510742e-02 1.647700667381286621e-01 8.570262789726257324e-02 1.644490659236907959e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.603210747241973877e-02 1.621085405349731445e-01 8.597084879875183105e-02 1.625321507453918457e-01 8.499550819396972656e-02 1.625017374753952026e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.545255661010742188e-02 1.622279882431030273e-01 8.522038161754608154e-02 1.608920693397521973e-01 8.466571569442749023e-02 1.613719463348388672e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.503013104200363159e-02 1.624712347984313965e-01 8.486124873161315918e-02 1.598721444606781006e-01 8.441479504108428955e-02 1.607493162155151367e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.476495742797851562e-02 1.627848893404006958e-01 8.471445739269256592e-02 1.593397110700607300e-01 8.414348959922790527e-02 1.604777127504348755e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.461672067642211914e-02 1.630947738885879517e-01 8.462698757648468018e-02 1.591475009918212891e-01 8.387197554111480713e-02 1.604951769113540649e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.453887701034545898e-02 1.633573770523071289e-01 8.451733738183975220e-02 1.591741144657135010e-01 8.363100886344909668e-02 1.607420146465301514e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.449100703001022339e-02 1.635429859161376953e-01 8.436823636293411255e-02 1.593654751777648926e-01 8.342836797237396240e-02 1.611775159835815430e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.444544672966003418e-02 1.636365056037902832e-01 8.418889343738555908e-02 1.596669256687164307e-01 8.325761556625366211e-02 1.616394221782684326e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.438295125961303711e-02 1.636278778314590454e-01 8.400070667266845703e-02 1.600250899791717529e-01 8.311501145362854004e-02 1.620632708072662354e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.429822325706481934e-02 1.635249555110931396e-01 8.382958918809890747e-02 1.604356765747070312e-01 8.299165964126586914e-02 1.624288260936737061e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.419697731733322144e-02 1.633427888154983521e-01 8.368383347988128662e-02 1.608568131923675537e-01 8.287210762500762939e-02 1.627132147550582886e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.408617973327636719e-02 1.631106436252593994e-01 8.356727659702301025e-02 1.612609624862670898e-01 8.274737000465393066e-02 1.628952026367187500e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.397462964057922363e-02 1.628494560718536377e-01 8.347414433956146240e-02 1.616111099720001221e-01 8.261772990226745605e-02 1.629774868488311768e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.387014269828796387e-02 1.625823974609375000e-01 8.339674770832061768e-02 1.618868708610534668e-01 8.249537646770477295e-02 1.629928946495056152e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.377766609191894531e-02 1.623301506042480469e-01 8.332745730876922607e-02 1.620865762233734131e-01 8.238566666841506958e-02 1.629674434661865234e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.369960635900497437e-02 1.621057689189910889e-01 8.326092362403869629e-02 1.622060835361480713e-01 8.228991925716400146e-02 1.629230827093124390e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.363515883684158325e-02 1.619169712066650391e-01 8.319544792175292969e-02 1.622534543275833130e-01 8.220250904560089111e-02 1.628760099411010742e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.358208090066909790e-02 1.617632508277893066e-01 8.313021808862686157e-02 1.622447669506072998e-01 8.211936801671981812e-02 1.628382205963134766e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.353790640830993652e-02 1.616456210613250732e-01 8.306694775819778442e-02 1.622005999088287354e-01 8.203874528408050537e-02 1.628103554248809814e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.350046724081039429e-02 1.615588963031768799e-01 8.300764113664627075e-02 1.621333956718444824e-01 8.196147531270980835e-02 1.627768278121948242e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.346758782863616943e-02 1.614992618560791016e-01 8.295242488384246826e-02 1.620585620403289795e-01 8.188600838184356689e-02 1.627302914857864380e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.343717455863952637e-02 1.614629477262496948e-01 8.290164172649383545e-02 1.619872599840164185e-01 8.181381225585937500e-02 1.626755297183990479e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.340845257043838501e-02 1.614499390125274658e-01 8.285287022590637207e-02 1.619244217872619629e-01 8.174537122249603271e-02 1.626072078943252563e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.338060975074768066e-02 1.614568233489990234e-01 8.280554413795471191e-02 1.618783175945281982e-01 8.167912811040878296e-02 1.625431776046752930e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.335305750370025635e-02 1.614811718463897705e-01 8.275894075632095337e-02 1.618515104055404663e-01 8.161212503910064697e-02 1.625013649463653564e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.332580327987670898e-02 1.615207493305206299e-01 8.271299302577972412e-02 1.618423759937286377e-01 8.154416084289550781e-02 1.624817401170730591e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.329869806766510010e-02 1.615732014179229736e-01 8.266852051019668579e-02 1.618523150682449341e-01 8.147747069597244263e-02 1.624742746353149414e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.327188342809677124e-02 1.616350412368774414e-01 8.262568712234497070e-02 1.618779003620147705e-01 8.141301572322845459e-02 1.624815613031387329e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.324568718671798706e-02 1.617042422294616699e-01 8.258490264415740967e-02 1.619130522012710571e-01 8.135132491588592529e-02 1.625036895275115967e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.322037756443023682e-02 1.617780625820159912e-01 8.254617452621459961e-02 1.619557738304138184e-01 8.129046857357025146e-02 1.625296920537948608e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.319599926471710205e-02 1.618524640798568726e-01 8.250938355922698975e-02 1.620021462440490723e-01 8.122858405113220215e-02 1.625509858131408691e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.317258208990097046e-02 1.619247198104858398e-01 8.247406780719757080e-02 1.620477139949798584e-01 8.116716146469116211e-02 1.625789403915405273e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.315020799636840820e-02 1.619928926229476929e-01 8.244024217128753662e-02 1.620881855487823486e-01 8.110806345939636230e-02 1.626197844743728638e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.312896639108657837e-02 1.620564311742782593e-01 8.240761607885360718e-02 1.621184796094894409e-01 8.104982972145080566e-02 1.626843363046646118e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.310883492231369019e-02 1.621135175228118896e-01 8.237572014331817627e-02 1.621371507644653320e-01 8.099084347486495972e-02 1.627779155969619751e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.308956027030944824e-02 1.621630191802978516e-01 8.234368264675140381e-02 1.621451526880264282e-01 8.093199133872985840e-02 1.628955006599426270e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.307065069675445557e-02 1.622050702571868896e-01 8.231125771999359131e-02 1.621451973915100098e-01 8.087450265884399414e-02 1.630195081233978271e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.305222541093826294e-02 1.622398495674133301e-01 8.227847516536712646e-02 1.621406078338623047e-01 8.081720769405364990e-02 1.631312668323516846e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.303426206111907959e-02 1.622681468725204468e-01 8.224593847990036011e-02 1.621359437704086304e-01 8.075997233390808105e-02 1.632202118635177612e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.301693946123123169e-02 1.622908860445022583e-01 8.221386373043060303e-02 1.621343493461608887e-01 8.070322871208190918e-02 1.632917523384094238e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.299993723630905151e-02 1.623085737228393555e-01 8.218258619308471680e-02 1.621363461017608643e-01 8.064549416303634644e-02 1.633442342281341553e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.298312127590179443e-02 1.623215973377227783e-01 8.215203881263732910e-02 1.621419489383697510e-01 8.058755844831466675e-02 1.633815616369247437e-01
4.600000000000000000e+01 4.600000000000000000e+02 8.296631276607513428e-02 1.623309850692749023e-01 8.212185651063919067e-02 1.621517390012741089e-01 8.053068816661834717e-02 1.634030342102050781e-01
4.700000000000000000e+01 4.700000000000000000e+02 8.294965326786041260e-02 1.623386144638061523e-01 8.209185302257537842e-02 1.621659100055694580e-01 8.047495782375335693e-02 1.634123921394348145e-01
4.800000000000000000e+01 4.800000000000000000e+02 8.293329924345016479e-02 1.623456627130508423e-01 8.206209540367126465e-02 1.621836274862289429e-01 8.041889965534210205e-02 1.634255349636077881e-01
4.900000000000000000e+01 4.900000000000000000e+02 8.291722089052200317e-02 1.623526811599731445e-01 8.203259110450744629e-02 1.622054129838943481e-01 8.036220073699951172e-02 1.634531915187835693e-01
5.000000000000000000e+01 5.000000000000000000e+02 8.290129899978637695e-02 1.623599827289581299e-01 8.200326561927795410e-02 1.622326821088790894e-01 8.030597120523452759e-02 1.634896546602249146e-01
5.100000000000000000e+01 5.100000000000000000e+02 8.288546651601791382e-02 1.623681783676147461e-01 8.197417855262756348e-02 1.622673869132995605e-01 8.024990558624267578e-02 1.635343134403228760e-01
5.200000000000000000e+01 5.200000000000000000e+02 8.286966383457183838e-02 1.623771190643310547e-01 8.194526284933090210e-02 1.623094081878662109e-01 8.019411563873291016e-02 1.635889858007431030e-01
5.300000000000000000e+01 5.300000000000000000e+02 8.285406231880187988e-02 1.623874306678771973e-01 8.191654086112976074e-02 1.623576730489730835e-01 8.013799041509628296e-02 1.636411547660827637e-01
5.400000000000000000e+01 5.400000000000000000e+02 8.283863961696624756e-02 1.623987853527069092e-01 8.188798278570175171e-02 1.624093651771545410e-01 8.008194714784622192e-02 1.636885404586791992e-01
5.500000000000000000e+01 5.500000000000000000e+02 8.282336592674255371e-02 1.624109447002410889e-01 8.185955882072448730e-02 1.624620407819747925e-01 8.002614229917526245e-02 1.637372076511383057e-01
5.600000000000000000e+01 5.600000000000000000e+02 8.280827850103378296e-02 1.624236553907394409e-01 8.183127641677856445e-02 1.625126004219055176e-01 7.997006177902221680e-02 1.637964993715286255e-01
5.700000000000000000e+01 5.700000000000000000e+02 8.279340714216232300e-02 1.624368727207183838e-01 8.180307596921920776e-02 1.625581383705139160e-01 7.991433143615722656e-02 1.638635843992233276e-01
5.800000000000000000e+01 5.800000000000000000e+02 8.277872204780578613e-02 1.624504029750823975e-01 8.177505433559417725e-02 1.625979542732238770e-01 7.985858619213104248e-02 1.639184355735778809e-01
5.900000000000000000e+01 5.900000000000000000e+02 8.276413381099700928e-02 1.624645888805389404e-01 8.174715191125869751e-02 1.626299470663070679e-01 7.980267703533172607e-02 1.639502197504043579e-01
6.000000000000000000e+01 6.000000000000000000e+02 8.274969458580017090e-02 1.624796390533447266e-01 8.171924948692321777e-02 1.626543998718261719e-01 7.974627614021301270e-02 1.639777123928070068e-01
6.100000000000000000e+01 6.100000000000000000e+02 8.273538202047348022e-02 1.624954938888549805e-01 8.169136941432952881e-02 1.626727283000946045e-01 7.969011366367340088e-02 1.640114933252334595e-01
6.200000000000000000e+01 6.200000000000000000e+02 8.272112905979156494e-02 1.625121980905532837e-01 8.166342973709106445e-02 1.626864820718765259e-01 7.963393628597259521e-02 1.640429049730300903e-01
6.300000000000000000e+01 6.300000000000000000e+02 8.270691335201263428e-02 1.625292599201202393e-01 8.163554221391677856e-02 1.626978665590286255e-01 7.957778126001358032e-02 1.640785634517669678e-01
6.400000000000000000e+01 6.400000000000000000e+02 8.269280195236206055e-02 1.625462770462036133e-01 8.160781860351562500e-02 1.627082526683807373e-01 7.952132076025009155e-02 1.641112565994262695e-01
6.500000000000000000e+01 6.500000000000000000e+02 8.267883956432342529e-02 1.625634133815765381e-01 8.158017694950103760e-02 1.627182066440582275e-01 7.946482300758361816e-02 1.641355901956558228e-01
6.600000000000000000e+01 6.600000000000000000e+02 8.266495913267135620e-02 1.625800877809524536e-01 8.155255019664764404e-02 1.627279818058013916e-01 7.940861582756042480e-02 1.641579866409301758e-01
6.700000000000000000e+01 6.700000000000000000e+02 8.265110850334167480e-02 1.625959575176239014e-01 8.152495324611663818e-02 1.627384424209594727e-01 7.935247570276260376e-02 1.642032265663146973e-01
6.800000000000000000e+01 6.800000000000000000e+02 8.263728022575378418e-02 1.626109033823013306e-01 8.149743825197219849e-02 1.627499461174011230e-01 7.929630577564239502e-02 1.642496734857559204e-01
7.000000000000000000e+01 7.000000000000000000e+02 8.260974287986755371e-02 1.626376360654830933e-01 8.144254237413406372e-02 1.627845764160156250e-01 7.918380200862884521e-02 1.643589287996292114e-01
7.100000000000000000e+01 7.100000000000000000e+02 8.259601891040802002e-02 1.626498997211456299e-01 8.141501992940902710e-02 1.628068983554840088e-01 7.912741601467132568e-02 1.643910706043243408e-01
7.200000000000000000e+01 7.200000000000000000e+02 8.258228003978729248e-02 1.626617759466171265e-01 8.138757944107055664e-02 1.628321707248687744e-01 7.907107472419738770e-02 1.644442826509475708e-01
7.300000000000000000e+01 7.300000000000000000e+02 8.256854861974716187e-02 1.626735627651214600e-01 8.136007934808731079e-02 1.628603041172027588e-01 7.901465147733688354e-02 1.644908487796783447e-01
7.400000000000000000e+01 7.400000000000000000e+02 8.255486935377120972e-02 1.626853644847869873e-01 8.133246004581451416e-02 1.628904491662979126e-01 7.895812392234802246e-02 1.645318418741226196e-01
7.600000000000000000e+01 7.600000000000000000e+02 8.252770453691482544e-02 1.627094894647598267e-01 8.127727359533309937e-02 1.629543006420135498e-01 7.884788513183593750e-02 1.645936965942382812e-01
7.700000000000000000e+01 7.700000000000000000e+02 8.251418173313140869e-02 1.627217531204223633e-01 8.124954998493194580e-02 1.629857122898101807e-01 7.879408448934555054e-02 1.646114885807037354e-01
7.800000000000000000e+01 7.800000000000000000e+02 8.250071108341217041e-02 1.627338975667953491e-01 8.122187852859497070e-02 1.630171388387680054e-01 7.874031364917755127e-02 1.646171659231185913e-01
7.900000000000000000e+01 7.900000000000000000e+02 8.248721063137054443e-02 1.627458631992340088e-01 8.119425177574157715e-02 1.630496680736541748e-01 7.868484407663345337e-02 1.646523773670196533e-01
8.100000000000000000e+01 8.100000000000000000e+02 8.246012032032012939e-02 1.627689898014068604e-01 8.113916963338851929e-02 1.631127148866653442e-01 7.856896519660949707e-02 1.647233217954635620e-01
8.200000000000000000e+01 8.200000000000000000e+02 8.244657516479492188e-02 1.627809703350067139e-01 8.111160993576049805e-02 1.631408333778381348e-01 7.851043343544006348e-02 1.647274643182754517e-01
8.300000000000000000e+01 8.300000000000000000e+02 8.243300020694732666e-02 1.627929806709289551e-01 8.108401298522949219e-02 1.631671190261840820e-01 7.845469564199447632e-02 1.648189574480056763e-01
8.500000000000000000e+01 8.500000000000000000e+02 8.240585029125213623e-02 1.628166884183883667e-01 8.102875947952270508e-02 1.632196307182312012e-01 7.834874093532562256e-02 1.648709923028945923e-01
8.600000000000000000e+01 8.600000000000000000e+02 8.239230513572692871e-02 1.628277003765106201e-01 8.100111782550811768e-02 1.632440686225891113e-01 7.829591631889343262e-02 1.648762226104736328e-01
8.800000000000000000e+01 8.800000000000000000e+02 8.236517757177352905e-02 1.628478765487670898e-01 8.094584941864013672e-02 1.632843613624572754e-01 7.818458974361419678e-02 1.649565398693084717e-01
8.900000000000000000e+01 8.900000000000000000e+02 8.235159516334533691e-02 1.628572344779968262e-01 8.091805875301361084e-02 1.633022427558898926e-01 7.813484966754913330e-02 1.649760603904724121e-01
9.100000000000000000e+01 9.100000000000000000e+02 8.232440054416656494e-02 1.628763377666473389e-01 8.086229115724563599e-02 1.633397936820983887e-01 7.802194356918334961e-02 1.650257706642150879e-01
9.200000000000000000e+01 9.200000000000000000e+02 8.231075108051300049e-02 1.628868877887725830e-01 8.083440363407135010e-02 1.633587181568145752e-01 7.795549929141998291e-02 1.650722920894622803e-01
9.400000000000000000e+01 9.400000000000000000e+02 8.228347450494766235e-02 1.629095524549484253e-01 8.077862858772277832e-02 1.633974760770797729e-01 7.783548533916473389e-02 1.651348322629928589e-01
9.500000000000000000e+01 9.500000000000000000e+02 8.226979523897171021e-02 1.629213094711303711e-01 8.075073361396789551e-02 1.634149253368377686e-01 7.779675722122192383e-02 1.651377230882644653e-01
9.700000000000000000e+01 9.700000000000000000e+02 8.224236965179443359e-02 1.629439443349838257e-01 8.069476485252380371e-02 1.634479761123657227e-01 7.768809795379638672e-02 1.651942431926727295e-01
9.900000000000000000e+01 9.900000000000000000e+02 8.221501111984252930e-02 1.629641056060791016e-01 8.063868433237075806e-02 1.634807586669921875e-01 7.755988836288452148e-02 1.652759313583374023e-01
1.000000000000000000e+02 1.000000000000000000e+03 8.220140635967254639e-02 1.629736721515655518e-01 8.061058819293975830e-02 1.634961366653442383e-01 7.751503586769104004e-02 1.653189659118652344e-01
1.020000000000000000e+02 1.020000000000000000e+03 8.217430859804153442e-02 1.629919409751892090e-01 8.055429160594940186e-02 1.635300517082214355e-01 7.744406908750534058e-02 1.652897596359252930e-01
1.040000000000000000e+02 1.040000000000000000e+03 8.214710652828216553e-02 1.630099266767501831e-01 8.049772679805755615e-02 1.635611057281494141e-01 7.729042321443557739e-02 1.653448790311813354e-01
1.050000000000000000e+02 1.050000000000000000e+03 8.213353157043457031e-02 1.630190461874008179e-01 8.046939969062805176e-02 1.635748296976089478e-01 7.727196812629699707e-02 1.655554473400115967e-01
1.070000000000000000e+02 1.070000000000000000e+03 8.210628479719161987e-02 1.630372405052185059e-01 8.041259646415710449e-02 1.636031866073608398e-01 7.711941003799438477e-02 1.654945462942123413e-01
1.090000000000000000e+02 1.090000000000000000e+03 8.207890391349792480e-02 1.630578041076660156e-01 8.035573363304138184e-02 1.636372655630111694e-01 7.706500589847564697e-02 1.655769795179367065e-01
1.110000000000000000e+02 1.110000000000000000e+03 8.205138891935348511e-02 1.630797237157821655e-01 8.029872924089431763e-02 1.636738181114196777e-01 7.694789767265319824e-02 1.656558513641357422e-01
1.120000000000000000e+02 1.120000000000000000e+03 8.203765004873275757e-02 1.630892753601074219e-01 8.027017861604690552e-02 1.636872887611389160e-01 7.689227908849716187e-02 1.656802743673324585e-01
1.140000000000000000e+02 1.140000000000000000e+03 8.201019465923309326e-02 1.631073206663131714e-01 8.021290600299835205e-02 1.637143492698669434e-01 7.677544653415679932e-02 1.656998693943023682e-01
1.160000000000000000e+02 1.160000000000000000e+03 8.198264241218566895e-02 1.631263196468353271e-01 8.015552163124084473e-02 1.637424081563949585e-01 7.673872262239456177e-02 1.659407317638397217e-01
1.180000000000000000e+02 1.180000000000000000e+03 8.195504546165466309e-02 1.631464660167694092e-01 8.009816706180572510e-02 1.637690514326095581e-01 7.650543749332427979e-02 1.659179329872131348e-01
1.200000000000000000e+02 1.200000000000000000e+03 8.192730695009231567e-02 1.631690412759780884e-01 8.004072308540344238e-02 1.637989729642868042e-01 7.649999856948852539e-02 1.659368127584457397e-01
1.220000000000000000e+02 1.220000000000000000e+03 8.189964294433593750e-02 1.631919145584106445e-01 7.998318970203399658e-02 1.638336330652236938e-01 7.635992020368576050e-02 1.660212576389312744e-01
1.240000000000000000e+02 1.240000000000000000e+03 8.187197148799896240e-02 1.632128059864044189e-01 7.992532849311828613e-02 1.638735830783843994e-01 7.621987164020538330e-02 1.660815775394439697e-01
1.260000000000000000e+02 1.260000000000000000e+03 8.184421807527542114e-02 1.632344424724578857e-01 7.986740767955780029e-02 1.639137268066406250e-01 7.612901926040649414e-02 1.662820875644683838e-01
1.280000000000000000e+02 1.280000000000000000e+03 8.181652426719665527e-02 1.632569432258605957e-01 7.980936765670776367e-02 1.639468669891357422e-01 7.604460418224334717e-02 1.664444208145141602e-01
1.310000000000000000e+02 1.310000000000000000e+03 8.177503943443298340e-02 1.632823646068572998e-01 7.972185313701629639e-02 1.639895737171173096e-01 7.583842426538467407e-02 1.664688140153884888e-01
1.330000000000000000e+02 1.330000000000000000e+03 8.174721896648406982e-02 1.632961630821228027e-01 7.966331392526626587e-02 1.640166789293289185e-01 7.577138394117355347e-02 1.664914190769195557e-01
1.350000000000000000e+02 1.350000000000000000e+03 8.171929419040679932e-02 1.633103042840957642e-01 7.960467040538787842e-02 1.640471220016479492e-01 7.561063021421432495e-02 1.663146018981933594e-01
1.370000000000000000e+02 1.370000000000000000e+03 8.169129490852355957e-02 1.633269190788269043e-01 7.954575121402740479e-02 1.640831530094146729e-01 7.545331865549087524e-02 1.663657128810882568e-01
1.390000000000000000e+02 1.390000000000000000e+03 8.166319131851196289e-02 1.633420437574386597e-01 7.948680222034454346e-02 1.641214191913604736e-01 7.559054344892501831e-02 1.667757779359817505e-01
1.420000000000000000e+02 1.420000000000000000e+03 8.162069320678710938e-02 1.633622795343399048e-01 7.939793169498443604e-02 1.641804426908493042e-01 7.533268630504608154e-02 1.669873595237731934e-01
1.440000000000000000e+02 1.440000000000000000e+03 8.159217238426208496e-02 1.633747816085815430e-01 7.933818548917770386e-02 1.642229557037353516e-01 7.533501833677291870e-02 1.669963896274566650e-01
1.470000000000000000e+02 1.470000000000000000e+03 8.154934644699096680e-02 1.633985638618469238e-01 7.924909889698028564e-02 1.642744839191436768e-01 7.499026507139205933e-02 1.668000519275665283e-01
1.490000000000000000e+02 1.490000000000000000e+03 8.152070641517639160e-02 1.634121835231781006e-01 7.918985188007354736e-02 1.642976701259613037e-01 7.505312561988830566e-02 1.665965318679809570e-01
1.510000000000000000e+02 1.510000000000000000e+03 8.149195462465286255e-02 1.634236574172973633e-01 7.912850379943847656e-02 1.643134355545043945e-01 7.481127977371215820e-02 1.670945584774017334e-01
1.540000000000000000e+02 1.540000000000000000e+03 8.144865930080413818e-02 1.634381413459777832e-01 7.903727889060974121e-02 1.643588393926620483e-01 7.489972561597824097e-02 1.670845448970794678e-01
1.570000000000000000e+02 1.570000000000000000e+03 8.140519261360168457e-02 1.634543538093566895e-01 7.894732058048248291e-02 1.644256412982940674e-01 7.446265965700149536e-02 1.672959327697753906e-01
1.590000000000000000e+02 1.590000000000000000e+03 8.137606084346771240e-02 1.634643077850341797e-01 7.888517528772354126e-02 1.644617170095443726e-01 7.446855306625366211e-02 1.672639846801757812e-01
1.620000000000000000e+02 1.620000000000000000e+03 8.133232593536376953e-02 1.634797155857086182e-01 7.879219949245452881e-02 1.645190268754959106e-01 7.446497678756713867e-02 1.668479442596435547e-01
1.640000000000000000e+02 1.640000000000000000e+03 8.130303025245666504e-02 1.634874939918518066e-01 7.873138040304183960e-02 1.645520627498626709e-01 7.423356920480728149e-02 1.679048836231231689e-01
1.670000000000000000e+02 1.670000000000000000e+03 8.125901967287063599e-02 1.635022461414337158e-01 7.864664494991302490e-02 1.646090447902679443e-01 7.400994747877120972e-02 1.675810068845748901e-01
1.700000000000000000e+02 1.700000000000000000e+03 8.121488243341445923e-02 1.635223925113677979e-01 7.854545116424560547e-02 1.646747589111328125e-01 7.406595349311828613e-02 1.670779883861541748e-01
1.730000000000000000e+02 1.730000000000000000e+03 8.117085695266723633e-02 1.635411679744720459e-01 7.845671474933624268e-02 1.647302210330963135e-01 7.397512346506118774e-02 1.676440834999084473e-01
1.760000000000000000e+02 1.760000000000000000e+03 8.112670481204986572e-02 1.635649800300598145e-01 7.836519926786422729e-02 1.647855937480926514e-01 7.401978224515914917e-02 1.676533073186874390e-01
1.790000000000000000e+02 1.790000000000000000e+03 8.108247816562652588e-02 1.635813713073730469e-01 7.826651632785797119e-02 1.648446917533874512e-01 7.463475316762924194e-02 1.681561470031738281e-01
1.820000000000000000e+02 1.820000000000000000e+03 8.103820681571960449e-02 1.635960936546325684e-01 7.818508148193359375e-02 1.648812890052795410e-01 7.443802058696746826e-02 1.692739427089691162e-01
1.850000000000000000e+02 1.850000000000000000e+03 8.099388331174850464e-02 1.636060178279876709e-01 7.808689773082733154e-02 1.649372875690460205e-01 7.375697791576385498e-02 1.687594354152679443e-01
1.880000000000000000e+02 1.880000000000000000e+03 8.094941824674606323e-02 1.636251062154769897e-01 7.799090445041656494e-02 1.649958193302154541e-01 7.353983819484710693e-02 1.679674685001373291e-01
1.910000000000000000e+02 1.910000000000000000e+03 8.090490102767944336e-02 1.636447012424468994e-01 7.789877057075500488e-02 1.650538146495819092e-01 7.422173023223876953e-02 1.696841418743133545e-01
1.940000000000000000e+02 1.940000000000000000e+03 8.086016774177551270e-02 1.636641621589660645e-01 7.780318707227706909e-02 1.651300489902496338e-01 7.334041595458984375e-02 1.688812822103500366e-01
1.970000000000000000e+02 1.970000000000000000e+03 8.081530034542083740e-02 1.636926531791687012e-01 7.771422713994979858e-02 1.651628017425537109e-01 7.327641546726226807e-02 1.674604713916778564e-01
2.010000000000000000e+02 2.010000000000000000e+03 8.075554668903350830e-02 1.637291610240936279e-01 7.758133113384246826e-02 1.652879714965820312e-01 7.306171208620071411e-02 1.684112995862960815e-01
2.040000000000000000e+02 2.040000000000000000e+03 8.071067929267883301e-02 1.637487113475799561e-01 7.749289274215698242e-02 1.653295010328292847e-01 7.311995327472686768e-02 1.697111576795578003e-01
2.070000000000000000e+02 2.070000000000000000e+03 8.066553622484207153e-02 1.637687981128692627e-01 7.739429920911788940e-02 1.653285622596740723e-01 7.266788184642791748e-02 1.696309298276901245e-01
2.110000000000000000e+02 2.110000000000000000e+03 8.060555160045623779e-02 1.638025194406509399e-01 7.725255191326141357e-02 1.654447615146636963e-01 7.323038578033447266e-02 1.702141314744949341e-01
2.140000000000000000e+02 2.140000000000000000e+03 8.056046813726425171e-02 1.638264656066894531e-01 7.716709375381469727e-02 1.655460298061370850e-01 7.380650937557220459e-02 1.702838242053985596e-01
2.180000000000000000e+02 2.180000000000000000e+03 8.050075918436050415e-02 1.638564318418502808e-01 7.703980803489685059e-02 1.655526459217071533e-01 7.283735275268554688e-02 1.698251068592071533e-01
2.210000000000000000e+02 2.210000000000000000e+03 8.045603334903717041e-02 1.638770103454589844e-01 7.695652544498443604e-02 1.656567454338073730e-01 7.221255451440811157e-02 1.709965318441390991e-01
2.250000000000000000e+02 2.250000000000000000e+03 8.039610087871551514e-02 1.639147400856018066e-01 7.681055366992950439e-02 1.656507551670074463e-01 7.233089208602905273e-02 1.705526411533355713e-01
2.290000000000000000e+02 2.290000000000000000e+03 8.033594489097595215e-02 1.639579534530639648e-01 7.669317722320556641e-02 1.658530533313751221e-01 7.250696420669555664e-02 1.694911122322082520e-01
2.330000000000000000e+02 2.330000000000000000e+03 8.027552068233489990e-02 1.639976054430007935e-01 7.655704766511917114e-02 1.659063845872879028e-01 7.198400795459747314e-02 1.704402416944503784e-01
2.370000000000000000e+02 2.370000000000000000e+03 8.021506667137145996e-02 1.640349477529525757e-01 7.640666514635086060e-02 1.659774184226989746e-01 7.171606272459030151e-02 1.675854921340942383e-01
2.400000000000000000e+02 2.400000000000000000e+03 8.016949892044067383e-02 1.640702486038208008e-01 7.632476836442947388e-02 1.659334599971771240e-01 7.154586166143417358e-02 1.696563661098480225e-01
2.440000000000000000e+02 2.440000000000000000e+03 8.010882884263992310e-02 1.641125380992889404e-01 7.626858353614807129e-02 1.660974025726318359e-01 7.307597994804382324e-02 1.704241931438446045e-01
2.490000000000000000e+02 2.490000000000000000e+03 8.003185689449310303e-02 1.641615927219390869e-01 7.601885497570037842e-02 1.661635488271713257e-01 7.157072424888610840e-02 1.709835529327392578e-01
2.530000000000000000e+02 2.530000000000000000e+03 7.997106760740280151e-02 1.641862243413925171e-01 7.592055946588516235e-02 1.664534211158752441e-01 7.152858376502990723e-02 1.721896678209304810e-01
2.570000000000000000e+02 2.570000000000000000e+03 7.991024851799011230e-02 1.642138659954071045e-01 7.589329779148101807e-02 1.663402467966079712e-01 7.134094834327697754e-02 1.713861823081970215e-01
2.610000000000000000e+02 2.610000000000000000e+03 7.984739542007446289e-02 1.642597168684005737e-01 7.572115957736968994e-02 1.665496528148651123e-01 7.080546021461486816e-02 1.700915992259979248e-01
2.660000000000000000e+02 2.660000000000000000e+03 7.977062463760375977e-02 1.642945408821105957e-01 7.544736564159393311e-02 1.664935350418090820e-01 7.178580760955810547e-02 1.705419719219207764e-01
2.700000000000000000e+02 2.700000000000000000e+03 7.970739901065826416e-02 1.643436998128890991e-01 7.537484169006347656e-02 1.668795347213745117e-01 7.103216648101806641e-02 1.713044047355651855e-01
2.740000000000000000e+02 2.740000000000000000e+03 7.964479923248291016e-02 1.643945276737213135e-01 7.524877786636352539e-02 1.666504144668579102e-01 7.199983298778533936e-02 1.724895834922790527e-01
2.790000000000000000e+02 2.790000000000000000e+03 7.956822216510772705e-02 1.644189059734344482e-01 7.505716383457183838e-02 1.667684912681579590e-01 7.100775837898254395e-02 1.698535382747650146e-01
2.840000000000000000e+02 2.840000000000000000e+03 7.948885858058929443e-02 1.644466817378997803e-01 7.489745318889617920e-02 1.667631119489669800e-01 6.986892223358154297e-02 1.712619662284851074e-01
2.880000000000000000e+02 2.880000000000000000e+03 7.942882180213928223e-02 1.644833087921142578e-01 7.484006881713867188e-02 1.671181023120880127e-01 6.964294612407684326e-02 1.714767813682556152e-01
2.930000000000000000e+02 2.930000000000000000e+03 7.934647053480148315e-02 1.645388752222061157e-01 7.462034374475479126e-02 1.674596816301345825e-01 6.979960203170776367e-02 1.730097234249114990e-01
2.980000000000000000e+02 2.980000000000000000e+03 7.926753908395767212e-02 1.646043658256530762e-01 7.469998300075531006e-02 1.665664613246917725e-01 6.983807682991027832e-02 1.735877394676208496e-01
3.030000000000000000e+02 3.030000000000000000e+03 7.919762283563613892e-02 1.646655201911926270e-01 7.465544342994689941e-02 1.673270314931869507e-01 7.155147194862365723e-02 1.749135255813598633e-01
3.080000000000000000e+02 3.080000000000000000e+03 7.912002503871917725e-02 1.646989136934280396e-01 7.416244596242904663e-02 1.673836559057235718e-01 7.058559358119964600e-02 1.725201606750488281e-01
3.130000000000000000e+02 3.130000000000000000e+03 7.903249561786651611e-02 1.647320091724395752e-01 7.434210181236267090e-02 1.674592494964599609e-01 6.960494071245193481e-02 1.716678738594055176e-01
3.180000000000000000e+02 3.180000000000000000e+03 7.895812392234802246e-02 1.647856980562210083e-01 7.396111637353897095e-02 1.671544462442398071e-01 6.923529505729675293e-02 1.724130213260650635e-01
3.240000000000000000e+02 3.240000000000000000e+03 7.886488735675811768e-02 1.648443192243576050e-01 7.376101613044738770e-02 1.676982641220092773e-01 6.901275366544723511e-02 1.712403595447540283e-01
3.290000000000000000e+02 3.290000000000000000e+03 7.877396792173385620e-02 1.649207025766372681e-01 7.348468899726867676e-02 1.681623458862304688e-01 7.012705504894256592e-02 1.721744984388351440e-01
3.340000000000000000e+02 3.340000000000000000e+03 7.869680225849151611e-02 1.649682819843292236e-01 7.347404956817626953e-02 1.681632399559020996e-01 6.937621533870697021e-02 1.719868481159210205e-01
3.400000000000000000e+02 3.400000000000000000e+03 7.859942317008972168e-02 1.650155931711196899e-01 7.346689701080322266e-02 1.674333214759826660e-01 6.886407732963562012e-02 1.760224848985671997e-01
3.460000000000000000e+02 3.460000000000000000e+03 7.851624488830566406e-02 1.651083081960678101e-01 7.315069437026977539e-02 1.680714786052703857e-01 6.769113242626190186e-02 1.736067235469818115e-01
3.510000000000000000e+02 3.510000000000000000e+03 7.842223346233367920e-02 1.651444584131240845e-01 7.330356538295745850e-02 1.675332486629486084e-01 6.876018643379211426e-02 1.721309572458267212e-01
3.570000000000000000e+02 3.570000000000000000e+03 7.832201570272445679e-02 1.651717424392700195e-01 7.269155979156494141e-02 1.687481850385665894e-01 6.964193284511566162e-02 1.750760376453399658e-01
3.630000000000000000e+02 3.630000000000000000e+03 7.822281122207641602e-02 1.652452051639556885e-01 7.258571684360504150e-02 1.675295084714889526e-01 6.882691383361816406e-02 1.755730211734771729e-01
3.690000000000000000e+02 3.690000000000000000e+03 7.813508808612823486e-02 1.653813421726226807e-01 7.251502573490142822e-02 1.684535741806030273e-01 6.887279450893402100e-02 1.733096539974212646e-01
3.750000000000000000e+02 3.750000000000000000e+03 7.803910970687866211e-02 1.653959751129150391e-01 7.363009452819824219e-02 1.690568029880523682e-01 6.800872087478637695e-02 1.781878173351287842e-01
3.820000000000000000e+02 3.820000000000000000e+03 7.792786508798599243e-02 1.654395759105682373e-01 7.239644229412078857e-02 1.697390377521514893e-01 6.734697520732879639e-02 1.746483594179153442e-01
3.880000000000000000e+02 3.880000000000000000e+03 7.781274616718292236e-02 1.655633449554443359e-01 7.224287837743759155e-02 1.703467965126037598e-01 6.660924851894378662e-02 1.742314845323562622e-01
3.940000000000000000e+02 3.940000000000000000e+03 7.771882414817810059e-02 1.656233221292495728e-01 7.214586436748504639e-02 1.684406101703643799e-01 6.989699602127075195e-02 1.826381981372833252e-01
4.010000000000000000e+02 4.010000000000000000e+03 7.764428853988647461e-02 1.655485630035400391e-01 7.178888469934463501e-02 1.680054962635040283e-01 6.789158284664154053e-02 1.732988059520721436e-01
4.080000000000000000e+02 4.080000000000000000e+03 7.756868004798889160e-02 1.657159179449081421e-01 7.199798524379730225e-02 1.699406504631042480e-01 6.745855510234832764e-02 1.760667562484741211e-01
4.140000000000000000e+02 4.140000000000000000e+03 7.737471163272857666e-02 1.657794117927551270e-01 7.185652852058410645e-02 1.691128611564636230e-01 6.763738393783569336e-02 1.738918274641036987e-01
4.210000000000000000e+02 4.210000000000000000e+03 7.724964618682861328e-02 1.658830344676971436e-01 7.123604416847229004e-02 1.698505580425262451e-01 6.613878160715103149e-02 1.747676730155944824e-01
4.280000000000000000e+02 4.280000000000000000e+03 7.719275355339050293e-02 1.659510731697082520e-01 7.147949934005737305e-02 1.690333783626556396e-01 6.551300734281539917e-02 1.720237880945205688e-01
4.350000000000000000e+02 4.350000000000000000e+03 7.707341015338897705e-02 1.660877764225006104e-01 7.207997888326644897e-02 1.713543236255645752e-01 6.767788529396057129e-02 1.748083829879760742e-01
4.430000000000000000e+02 4.430000000000000000e+03 7.686181366443634033e-02 1.660535931587219238e-01 7.121130079030990601e-02 1.708936393260955811e-01 6.652568280696868896e-02 1.762921214103698730e-01
4.500000000000000000e+02 4.500000000000000000e+03 7.679285109043121338e-02 1.661825180053710938e-01 7.124868035316467285e-02 1.726481914520263672e-01 6.579069793224334717e-02 1.746000051498413086e-01
4.580000000000000000e+02 4.580000000000000000e+03 7.663871347904205322e-02 1.660843193531036377e-01 7.110115885734558105e-02 1.741907000541687012e-01 6.699827313423156738e-02 1.768172085285186768e-01
4.650000000000000000e+02 4.650000000000000000e+03 7.647912204265594482e-02 1.664357185363769531e-01 7.006630301475524902e-02 1.704820990562438965e-01 6.623159348964691162e-02 1.780484318733215332e-01
4.730000000000000000e+02 4.730000000000000000e+03 7.649700343608856201e-02 1.662369370460510254e-01 7.161532342433929443e-02 1.737365722656250000e-01 6.724093109369277954e-02 1.747509837150573730e-01
4.810000000000000000e+02 4.810000000000000000e+03 7.619649916887283325e-02 1.665803492069244385e-01 7.239703834056854248e-02 1.732891499996185303e-01 6.445518881082534790e-02 1.746860146522521973e-01
4.890000000000000000e+02 4.890000000000000000e+03 7.621821761131286621e-02 1.668906211853027344e-01 6.984278559684753418e-02 1.698149144649505615e-01 6.660681962966918945e-02 1.801362633705139160e-01
4.970000000000000000e+02 4.970000000000000000e+03 7.604421675205230713e-02 1.666626632213592529e-01 7.107399404048919678e-02 1.683899611234664917e-01 6.437730789184570312e-02 1.774487942457199097e-01
5.050000000000000000e+02 5.050000000000000000e+03 7.576322555541992188e-02 1.670868247747421265e-01 7.007399201393127441e-02 1.743928194046020508e-01 6.821727752685546875e-02 1.764372140169143677e-01
5.140000000000000000e+02 5.140000000000000000e+03 7.580314576625823975e-02 1.666861474514007568e-01 7.114619016647338867e-02 1.761209666728973389e-01 6.598962098360061646e-02 1.794490516185760498e-01
5.220000000000000000e+02 5.220000000000000000e+03 7.585383206605911255e-02 1.670307964086532593e-01 6.975006312131881714e-02 1.742815971374511719e-01 6.390333175659179688e-02 1.785670816898345947e-01
5.310000000000000000e+02 5.310000000000000000e+03 7.548799365758895874e-02 1.669505387544631958e-01 6.870558857917785645e-02 1.724075973033905029e-01 6.643132865428924561e-02 1.776580214500427246e-01
5.400000000000000000e+02 5.400000000000000000e+03 7.540064305067062378e-02 1.673437505960464478e-01 6.968227773904800415e-02 1.683748662471771240e-01 6.417007744312286377e-02 1.787762939929962158e-01
5.490000000000000000e+02 5.490000000000000000e+03 7.516852766275405884e-02 1.673948466777801514e-01 7.005853950977325439e-02 1.707380563020706177e-01 6.378704309463500977e-02 1.742790788412094116e-01
5.580000000000000000e+02 5.580000000000000000e+03 7.534451782703399658e-02 1.676376461982727051e-01 6.805720925331115723e-02 1.703256219625473022e-01 6.431034207344055176e-02 1.755180507898330688e-01
5.670000000000000000e+02 5.670000000000000000e+03 7.493738830089569092e-02 1.678314357995986938e-01 6.983304768800735474e-02 1.778589487075805664e-01 6.500554084777832031e-02 1.778452992439270020e-01
5.760000000000000000e+02 5.760000000000000000e+03 7.483640313148498535e-02 1.677302122116088867e-01 7.001119852066040039e-02 1.757142245769500732e-01 6.189559400081634521e-02 1.777213513851165771e-01
5.860000000000000000e+02 5.860000000000000000e+03 7.471494376659393311e-02 1.685560941696166992e-01 6.809425354003906250e-02 1.725826710462570190e-01 6.518878042697906494e-02 1.741664707660675049e-01
5.960000000000000000e+02 5.960000000000000000e+03 7.535219937562942505e-02 1.696201860904693604e-01 6.904903799295425415e-02 1.683919429779052734e-01 6.432192027568817139e-02 1.788031160831451416e-01
6.060000000000000000e+02 6.060000000000000000e+03 7.422323524951934814e-02 1.676410436630249023e-01 6.924502551555633545e-02 1.735396385192871094e-01 6.388722360134124756e-02 1.785562336444854736e-01
6.160000000000000000e+02 6.160000000000000000e+03 7.435591518878936768e-02 1.680544316768646240e-01 6.784825026988983154e-02 1.713160574436187744e-01 6.374670565128326416e-02 1.779690533876419067e-01
6.260000000000000000e+02 6.260000000000000000e+03 7.446695119142532349e-02 1.685602962970733643e-01 7.183705270290374756e-02 1.688287109136581421e-01 6.230763345956802368e-02 1.800263375043869019e-01
6.360000000000000000e+02 6.360000000000000000e+03 7.438664883375167847e-02 1.690227240324020386e-01 6.745208799839019775e-02 1.729198992252349854e-01 6.400482356548309326e-02 1.751993596553802490e-01
6.470000000000000000e+02 6.470000000000000000e+03 7.356098294258117676e-02 1.683799475431442261e-01 6.657488644123077393e-02 1.721752136945724487e-01 6.255376338958740234e-02 1.798284202814102173e-01
6.580000000000000000e+02 6.580000000000000000e+03 7.357984781265258789e-02 1.681872904300689697e-01 7.080118358135223389e-02 1.797433197498321533e-01 6.365172564983367920e-02 1.788799166679382324e-01
6.690000000000000000e+02 6.690000000000000000e+03 7.344406098127365112e-02 1.699997633695602417e-01 6.799273937940597534e-02 1.704149395227432251e-01 6.258904188871383667e-02 1.824382543563842773e-01
6.800000000000000000e+02 6.800000000000000000e+03 7.311637699604034424e-02 1.677408814430236816e-01 6.824277341365814209e-02 1.798598766326904297e-01 6.301319599151611328e-02 1.793889403343200684e-01
6.910000000000000000e+02 6.910000000000000000e+03 7.355099916458129883e-02 1.689693778753280640e-01 6.812658160924911499e-02 1.793493032455444336e-01 6.368322670459747314e-02 1.841317415237426758e-01
7.020000000000000000e+02 7.020000000000000000e+03 7.270054519176483154e-02 1.683993041515350342e-01 6.649686396121978760e-02 1.752566099166870117e-01 6.206922233104705811e-02 1.855073869228363037e-01
7.140000000000000000e+02 7.140000000000000000e+03 7.321322709321975708e-02 1.695558428764343262e-01 6.725673377513885498e-02 1.733129769563674927e-01 6.312206387519836426e-02 1.857497394084930420e-01
7.260000000000000000e+02 7.260000000000000000e+03 7.344789803028106689e-02 1.695504039525985718e-01 6.591128557920455933e-02 1.759027540683746338e-01 6.252582371234893799e-02 1.873334348201751709e-01
7.380000000000000000e+02 7.380000000000000000e+03 7.252113521099090576e-02 1.701491773128509521e-01 6.988961249589920044e-02 1.761324554681777954e-01 6.614515930414199829e-02 1.840473562479019165e-01
7.500000000000000000e+02 7.500000000000000000e+03 7.286902517080307007e-02 1.710830181837081909e-01 6.626308709383010864e-02 1.754904687404632568e-01 6.114411726593971252e-02 1.809971779584884644e-01
7.630000000000000000e+02 7.630000000000000000e+03 7.202436774969100952e-02 1.702239811420440674e-01 6.560614705085754395e-02 1.784085631370544434e-01 5.940282344818115234e-02 1.776607036590576172e-01
7.750000000000000000e+02 7.750000000000000000e+03 7.222840189933776855e-02 1.696644723415374756e-01 6.692369282245635986e-02 1.753654628992080688e-01 6.629368662834167480e-02 1.849492788314819336e-01
7.880000000000000000e+02 7.880000000000000000e+03 7.173609733581542969e-02 1.695106029510498047e-01 6.724212318658828735e-02 1.688913255929946899e-01 6.074579060077667236e-02 1.824442744255065918e-01
8.010000000000000000e+02 8.010000000000000000e+03 7.200078666210174561e-02 1.713367998600006104e-01 6.833961606025695801e-02 1.847058832645416260e-01 6.174124032258987427e-02 1.839554011821746826e-01
8.150000000000000000e+02 8.150000000000000000e+03 7.270987331867218018e-02 1.732091605663299561e-01 6.621994078159332275e-02 1.809476613998413086e-01 6.088202446699142456e-02 1.869875937700271606e-01
8.280000000000000000e+02 8.280000000000000000e+03 7.292531430721282959e-02 1.731727123260498047e-01 6.606273353099822998e-02 1.768416166305541992e-01 5.940315499901771545e-02 1.785027384757995605e-01
8.420000000000000000e+02 8.420000000000000000e+03 7.234030216932296753e-02 1.728624403476715088e-01 6.487944722175598145e-02 1.758328080177307129e-01 6.202275305986404419e-02 1.826967298984527588e-01
8.560000000000000000e+02 8.560000000000000000e+03 7.222013175487518311e-02 1.706537604331970215e-01 6.425748765468597412e-02 1.747665703296661377e-01 5.925956368446350098e-02 1.741742789745330811e-01
8.700000000000000000e+02 8.700000000000000000e+03 7.130874693393707275e-02 1.708131730556488037e-01 6.732179969549179077e-02 1.784439384937286377e-01 6.216499209403991699e-02 1.869237720966339111e-01
8.850000000000000000e+02 8.850000000000000000e+03 7.083933800458908081e-02 1.705598235130310059e-01 6.370791792869567871e-02 1.763570308685302734e-01 5.919296666979789734e-02 1.802731007337570190e-01
8.990000000000000000e+02 8.990000000000000000e+03 7.187922298908233643e-02 1.724678277969360352e-01 6.535123288631439209e-02 1.796773523092269897e-01 5.979453027248382568e-02 1.843878328800201416e-01
9.140000000000000000e+02 9.140000000000000000e+03 7.285255193710327148e-02 1.709204763174057007e-01 6.557056307792663574e-02 1.734617054462432861e-01 6.276930123567581177e-02 1.875522285699844360e-01
9.300000000000000000e+02 9.300000000000000000e+03 7.310139387845993042e-02 1.725668013095855713e-01 6.910224258899688721e-02 1.898377090692520142e-01 5.787108466029167175e-02 1.795793324708938599e-01
9.450000000000000000e+02 9.450000000000000000e+03 7.088282704353332520e-02 1.713703721761703491e-01 6.406881660223007202e-02 1.759776622056961060e-01 6.007637456059455872e-02 1.821746677160263062e-01
9.610000000000000000e+02 9.610000000000000000e+03 7.057394087314605713e-02 1.705979406833648682e-01 6.688489019870758057e-02 1.866242885589599609e-01 5.845972150564193726e-02 1.811815500259399414e-01
9.770000000000000000e+02 9.770000000000000000e+03 7.081721723079681396e-02 1.717262864112854004e-01 6.412006914615631104e-02 1.718323230743408203e-01 5.777385085821151733e-02 1.809464991092681885e-01
9.930000000000000000e+02 9.930000000000000000e+03 7.192353904247283936e-02 1.728725731372833252e-01 6.516368687152862549e-02 1.755935549736022949e-01 5.974842607975006104e-02 1.887973546981811523e-01
1.009000000000000000e+03 1.009000000000000000e+04 7.042840868234634399e-02 1.706900000572204590e-01 6.380747258663177490e-02 1.806617677211761475e-01 5.803561210632324219e-02 1.840837895870208740e-01
1.026000000000000000e+03 1.026000000000000000e+04 7.019433379173278809e-02 1.722899377346038818e-01 6.514953076839447021e-02 1.803098022937774658e-01 5.764668807387351990e-02 1.811166554689407349e-01
1.043000000000000000e+03 1.043000000000000000e+04 7.341223955154418945e-02 1.756738126277923584e-01 6.471331417560577393e-02 1.761367470026016235e-01 5.939048156142234802e-02 1.881466805934906006e-01
1.061000000000000000e+03 1.061000000000000000e+04 6.970519572496414185e-02 1.716228276491165161e-01 6.207750737667083740e-02 1.744302660226821899e-01 6.010724604129791260e-02 1.885099709033966064e-01
1.078000000000000000e+03 1.078000000000000000e+04 6.984040141105651855e-02 1.719836592674255371e-01 6.431241333484649658e-02 1.825770437717437744e-01 5.797164142131805420e-02 1.858919858932495117e-01
1.096000000000000000e+03 1.096000000000000000e+04 6.940546631813049316e-02 1.730251163244247437e-01 6.321527063846588135e-02 1.785732507705688477e-01 5.721161514520645142e-02 1.898161768913269043e-01
1.114000000000000000e+03 1.114000000000000000e+04 7.016389071941375732e-02 1.727980822324752808e-01 6.847468018531799316e-02 1.795870810747146606e-01 5.490641295909881592e-02 1.837549656629562378e-01
1.133000000000000000e+03 1.133000000000000000e+04 7.154074311256408691e-02 1.744899749755859375e-01 6.302224099636077881e-02 1.785267591476440430e-01 5.900720134377479553e-02 1.842391788959503174e-01
1.152000000000000000e+03 1.152000000000000000e+04 6.972650438547134399e-02 1.738121360540390015e-01 6.177208572626113892e-02 1.800408065319061279e-01 5.670122802257537842e-02 1.880554109811782837e-01
1.171000000000000000e+03 1.171000000000000000e+04 6.883111596107482910e-02 1.716257631778717041e-01 6.434797495603561401e-02 1.737385988235473633e-01 5.792006850242614746e-02 1.877565979957580566e-01
1.190000000000000000e+03 1.190000000000000000e+04 6.918568909168243408e-02 1.741334348917007446e-01 6.236107274889945984e-02 1.834749281406402588e-01 5.916221439838409424e-02 1.851543486118316650e-01
1.210000000000000000e+03 1.210000000000000000e+04 6.858459115028381348e-02 1.732880175113677979e-01 6.277909874916076660e-02 1.824614107608795166e-01 5.750998109579086304e-02 1.836406886577606201e-01
1.230000000000000000e+03 1.230000000000000000e+04 6.814721226692199707e-02 1.735433191061019897e-01 6.181635707616806030e-02 1.797281950712203979e-01 5.745156109333038330e-02 1.891710758209228516e-01
1.251000000000000000e+03 1.251000000000000000e+04 6.748852133750915527e-02 1.732736527919769287e-01 6.618516147136688232e-02 1.901116371154785156e-01 5.561885982751846313e-02 1.882346272468566895e-01
1.271000000000000000e+03 1.271000000000000000e+04 6.880834698677062988e-02 1.752031743526458740e-01 5.999067425727844238e-02 1.776104569435119629e-01 5.600984394550323486e-02 1.884964257478713989e-01
1.292000000000000000e+03 1.292000000000000000e+04 6.974523514509201050e-02 1.762665808200836182e-01 6.081978976726531982e-02 1.779135614633560181e-01 5.470933020114898682e-02 1.822157055139541626e-01
1.314000000000000000e+03 1.314000000000000000e+04 6.849601864814758301e-02 1.740995645523071289e-01 6.388030946254730225e-02 1.867952942848205566e-01 5.527085810899734497e-02 1.846606433391571045e-01
1.336000000000000000e+03 1.336000000000000000e+04 6.860992312431335449e-02 1.777293384075164795e-01 6.210658699274063110e-02 1.756650507450103760e-01 5.692785233259201050e-02 1.949453055858612061e-01
1.358000000000000000e+03 1.358000000000000000e+04 6.927561759948730469e-02 1.774912178516387939e-01 6.247964501380920410e-02 1.780219525098800659e-01 5.672667920589447021e-02 1.824284940958023071e-01
1.381000000000000000e+03 1.381000000000000000e+04 6.887686252593994141e-02 1.767194569110870361e-01 6.103600561618804932e-02 1.845286637544631958e-01 5.368125438690185547e-02 1.879032552242279053e-01
1.403000000000000000e+03 1.403000000000000000e+04 6.870490312576293945e-02 1.768440008163452148e-01 6.183991953730583191e-02 1.748654246330261230e-01 5.328080430626869202e-02 1.894384026527404785e-01
1.427000000000000000e+03 1.427000000000000000e+04 6.819123029708862305e-02 1.749169826507568359e-01 6.344743072986602783e-02 1.833135634660720825e-01 5.423840880393981934e-02 1.883611530065536499e-01
1.450000000000000000e+03 1.450000000000000000e+04 7.032809406518936157e-02 1.750638186931610107e-01 6.034907698631286621e-02 1.787536293268203735e-01 5.809094756841659546e-02 1.901178658008575439e-01
1.475000000000000000e+03 1.475000000000000000e+04 6.961445510387420654e-02 1.772066950798034668e-01 6.230173259973526001e-02 1.796692907810211182e-01 5.458506196737289429e-02 1.916801035404205322e-01
1.499000000000000000e+03 1.499000000000000000e+04 6.872926652431488037e-02 1.748016923666000366e-01 6.104300916194915771e-02 1.857614517211914062e-01 5.232094600796699524e-02 1.874598115682601929e-01
1.524000000000000000e+03 1.524000000000000000e+04 6.674456596374511719e-02 1.752956509590148926e-01 5.959816277027130127e-02 1.818479746580123901e-01 5.649409443140029907e-02 1.906257569789886475e-01
1.549000000000000000e+03 1.549000000000000000e+04 6.789849698543548584e-02 1.738665103912353516e-01 6.297941505908966064e-02 1.850144863128662109e-01 5.446064472198486328e-02 1.944599449634552002e-01
1.575000000000000000e+03 1.575000000000000000e+04 6.623974442481994629e-02 1.744666397571563721e-01 6.019688397645950317e-02 1.842116117477416992e-01 5.492704734206199646e-02 1.894712448120117188e-01
1.601000000000000000e+03 1.601000000000000000e+04 6.791167706251144409e-02 1.788679361343383789e-01 6.234242767095565796e-02 1.913434118032455444e-01 5.146372690796852112e-02 1.930788457393646240e-01
1.628000000000000000e+03 1.628000000000000000e+04 6.692327558994293213e-02 1.771862208843231201e-01 6.059987097978591919e-02 1.761968433856964111e-01 5.676130577921867371e-02 1.917435973882675171e-01
1.655000000000000000e+03 1.655000000000000000e+04 6.555323302745819092e-02 1.769065409898757935e-01 6.040520966053009033e-02 1.851997375488281250e-01 5.572206526994705200e-02 1.925696134567260742e-01
1.682000000000000000e+03 1.682000000000000000e+04 6.722740828990936279e-02 1.776818782091140747e-01 6.016056612133979797e-02 1.781807243824005127e-01 5.357051268219947815e-02 1.944125592708587646e-01
1.710000000000000000e+03 1.710000000000000000e+04 6.746163964271545410e-02 1.762561202049255371e-01 5.952475965023040771e-02 1.795276105403900146e-01 5.323290824890136719e-02 1.836154162883758545e-01
1.739000000000000000e+03 1.739000000000000000e+04 6.592513620853424072e-02 1.786317080259323120e-01 5.885060131549835205e-02 1.778730005025863647e-01 5.268406122922897339e-02 1.902232468128204346e-01
1.768000000000000000e+03 1.768000000000000000e+04 6.444393098354339600e-02 1.766273677349090576e-01 5.820309370756149292e-02 1.861622333526611328e-01 5.165259540081024170e-02 1.943978816270828247e-01
1.797000000000000000e+03 1.797000000000000000e+04 6.721229851245880127e-02 1.793617308139801025e-01 5.857817083597183228e-02 1.834774613380432129e-01 5.228695273399353027e-02 1.906954050064086914e-01
1.827000000000000000e+03 1.827000000000000000e+04 6.566151976585388184e-02 1.771959215402603149e-01 5.531774088740348816e-02 1.799927651882171631e-01 4.797657206654548645e-02 1.894154250621795654e-01
1.857000000000000000e+03 1.857000000000000000e+04 6.699596345424652100e-02 1.798377484083175659e-01 5.882052332162857056e-02 1.874006539583206177e-01 5.299276858568191528e-02 1.900441795587539673e-01
1.888000000000000000e+03 1.888000000000000000e+04 6.579160690307617188e-02 1.756876260042190552e-01 5.837884545326232910e-02 1.909665018320083618e-01 5.149023234844207764e-02 1.910993158817291260e-01
1.919000000000000000e+03 1.919000000000000000e+04 6.672480702400207520e-02 1.798985004425048828e-01 5.577819049358367920e-02 1.854334771633148193e-01 5.083745718002319336e-02 1.892556697130203247e-01
1.951000000000000000e+03 1.951000000000000000e+04 6.890855729579925537e-02 1.796470433473587036e-01 5.958671867847442627e-02 1.882656216621398926e-01 4.833042621612548828e-02 1.915914714336395264e-01
1.984000000000000000e+03 1.984000000000000000e+04 6.632144004106521606e-02 1.805609166622161865e-01 6.189835816621780396e-02 1.912891864776611328e-01 4.873514175415039062e-02 1.875668913125991821e-01
2.017000000000000000e+03 2.017000000000000000e+04 6.539569795131683350e-02 1.785849183797836304e-01 5.726282671093940735e-02 1.909311413764953613e-01 4.899022355675697327e-02 1.958973854780197144e-01
2.050000000000000000e+03 2.050000000000000000e+04 6.597426533699035645e-02 1.805165261030197144e-01 5.762783437967300415e-02 1.787746697664260864e-01 5.141597613692283630e-02 1.959672868251800537e-01
2.084000000000000000e+03 2.084000000000000000e+04 6.357674300670623779e-02 1.748239547014236450e-01 5.865067988634109497e-02 1.824868023395538330e-01 4.825207963585853577e-02 1.879239678382873535e-01
2.119000000000000000e+03 2.119000000000000000e+04 6.416942179203033447e-02 1.788048744201660156e-01 5.518753081560134888e-02 1.796695291996002197e-01 4.780920967459678650e-02 1.938985884189605713e-01
2.154000000000000000e+03 2.154000000000000000e+04 6.772187352180480957e-02 1.827801167964935303e-01 5.628301948308944702e-02 1.802001297473907471e-01 4.779115319252014160e-02 1.934069544076919556e-01
2.190000000000000000e+03 2.190000000000000000e+04 6.503306329250335693e-02 1.809461861848831177e-01 5.723484605550765991e-02 1.850895881652832031e-01 4.543505609035491943e-02 1.946213841438293457e-01
2.226000000000000000e+03 2.226000000000000000e+04 6.585136801004409790e-02 1.804187744855880737e-01 5.496105551719665527e-02 1.786150634288787842e-01 4.881012812256813049e-02 1.916471272706985474e-01
2.263000000000000000e+03 2.263000000000000000e+04 6.507161259651184082e-02 1.798520386219024658e-01 5.618663132190704346e-02 1.840933710336685181e-01 4.746975377202033997e-02 1.905437856912612915e-01
2.301000000000000000e+03 2.301000000000000000e+04 6.358351558446884155e-02 1.780793964862823486e-01 5.561043322086334229e-02 1.806897670030593872e-01 4.713813215494155884e-02 1.952897310256958008e-01
2.339000000000000000e+03 2.339000000000000000e+04 6.291641294956207275e-02 1.780504137277603149e-01 5.777737125754356384e-02 1.861864626407623291e-01 4.754412919282913208e-02 1.931090354919433594e-01
2.378000000000000000e+03 2.378000000000000000e+04 6.421348452568054199e-02 1.772958040237426758e-01 5.295944586396217346e-02 1.792372763156890869e-01 4.973548650741577148e-02 2.022708058357238770e-01
2.417000000000000000e+03 2.417000000000000000e+04 6.281557679176330566e-02 1.780652105808258057e-01 5.433857440948486328e-02 1.820387989282608032e-01 5.064667016267776489e-02 2.011665105819702148e-01
2.457000000000000000e+03 2.457000000000000000e+04 6.444142013788223267e-02 1.770344376564025879e-01 5.567556247115135193e-02 1.878107190132141113e-01 4.669137671589851379e-02 1.899645030498504639e-01
2.498000000000000000e+03 2.498000000000000000e+04 6.296621263027191162e-02 1.790219396352767944e-01 5.574909225106239319e-02 1.941836327314376831e-01 4.530481249094009399e-02 1.946426928043365479e-01
2.540000000000000000e+03 2.540000000000000000e+04 6.225474923849105835e-02 1.803945004940032959e-01 5.550714582204818726e-02 1.958937197923660278e-01 4.803599789738655090e-02 1.911542117595672607e-01
2.582000000000000000e+03 2.582000000000000000e+04 6.364507973194122314e-02 1.782356798648834229e-01 5.595514550805091858e-02 1.879875063896179199e-01 4.645798727869987488e-02 2.013863772153854370e-01
2.625000000000000000e+03 2.625000000000000000e+04 6.313906610012054443e-02 1.799734979867935181e-01 5.477929115295410156e-02 1.928891837596893311e-01 4.453571140766143799e-02 1.981453597545623779e-01
2.668000000000000000e+03 2.668000000000000000e+04 6.441102921962738037e-02 1.801685243844985962e-01 5.669733881950378418e-02 1.933406591415405273e-01 4.550043866038322449e-02 1.948062181472778320e-01
2.713000000000000000e+03 2.713000000000000000e+04 6.293359398841857910e-02 1.777738928794860840e-01 5.372168868780136108e-02 1.846016347408294678e-01 4.639698937535285950e-02 2.044955641031265259e-01
2.758000000000000000e+03 2.758000000000000000e+04 6.189417466521263123e-02 1.784259378910064697e-01 5.229221284389495850e-02 1.877632439136505127e-01 4.585055261850357056e-02 1.984575539827346802e-01
2.804000000000000000e+03 2.804000000000000000e+04 6.213496625423431396e-02 1.788089126348495483e-01 5.483926087617874146e-02 1.936937272548675537e-01 4.421696811914443970e-02 1.940308213233947754e-01
2.850000000000000000e+03 2.850000000000000000e+04 5.974458530545234680e-02 1.788079291582107544e-01 5.003688484430313110e-02 1.797634363174438477e-01 4.455341026186943054e-02 1.968797445297241211e-01
2.897000000000000000e+03 2.897000000000000000e+04 6.381188333034515381e-02 1.810551881790161133e-01 5.276388674974441528e-02 1.944243609905242920e-01 4.389691725373268127e-02 1.955313384532928467e-01
2.946000000000000000e+03 2.946000000000000000e+04 6.247505545616149902e-02 1.817387640476226807e-01 5.318952351808547974e-02 1.940970718860626221e-01 4.403852298855781555e-02 2.043191343545913696e-01
2.994000000000000000e+03 2.994000000000000000e+04 6.200583651661872864e-02 1.805593520402908325e-01 5.322885140776634216e-02 1.960764378309249878e-01 4.452050849795341492e-02 1.976766437292098999e-01
3.044000000000000000e+03 3.044000000000000000e+04 6.188008189201354980e-02 1.855220645666122437e-01 5.147608369588851929e-02 1.904230266809463501e-01 4.418283700942993164e-02 1.932470351457595825e-01
3.095000000000000000e+03 3.095000000000000000e+04 5.913700163364410400e-02 1.780470609664916992e-01 5.495952069759368896e-02 1.890888512134552002e-01 4.097039997577667236e-02 1.995662450790405273e-01
3.146000000000000000e+03 3.146000000000000000e+04 6.029570847749710083e-02 1.807175576686859131e-01 5.025860294699668884e-02 1.903023570775985718e-01 4.218463972210884094e-02 2.018447816371917725e-01
3.198000000000000000e+03 3.198000000000000000e+04 6.123314425349235535e-02 1.805885434150695801e-01 5.466466024518013000e-02 2.001677304506301880e-01 4.300100356340408325e-02 1.934007704257965088e-01
3.252000000000000000e+03 3.252000000000000000e+04 6.093402206897735596e-02 1.822932660579681396e-01 5.169795453548431396e-02 1.885583698749542236e-01 4.351749271154403687e-02 1.923731267452239990e-01
3.306000000000000000e+03 3.306000000000000000e+04 5.811788886785507202e-02 1.818511337041854858e-01 5.211900547146797180e-02 1.869951933622360229e-01 4.149281233549118042e-02 2.050342261791229248e-01
3.360000000000000000e+03 3.360000000000000000e+04 5.916463956236839294e-02 1.800392717123031616e-01 5.112981423735618591e-02 1.959017515182495117e-01 4.278109967708587646e-02 1.988802403211593628e-01
3.416000000000000000e+03 3.416000000000000000e+04 6.120700389146804810e-02 1.814554333686828613e-01 5.260896682739257812e-02 1.918748617172241211e-01 3.912148624658584595e-02 1.995304226875305176e-01
3.473000000000000000e+03 3.473000000000000000e+04 6.133287400007247925e-02 1.870219111442565918e-01 4.889622330665588379e-02 1.891130208969116211e-01 4.388768598437309265e-02 2.031538486480712891e-01
3.531000000000000000e+03 3.531000000000000000e+04 6.324920803308486938e-02 1.837377548217773438e-01 5.166602879762649536e-02 2.005794048309326172e-01 4.104326665401458740e-02 1.940071284770965576e-01
3.589000000000000000e+03 3.589000000000000000e+04 6.056457385420799255e-02 1.809649616479873657e-01 4.901005700230598450e-02 1.933438777923583984e-01 3.991883248090744019e-02 2.018120735883712769e-01
3.649000000000000000e+03 3.649000000000000000e+04 6.254857033491134644e-02 1.842522621154785156e-01 4.991854354739189148e-02 1.885783821344375610e-01 4.197712615132331848e-02 2.074609398841857910e-01
3.710000000000000000e+03 3.710000000000000000e+04 5.831518396735191345e-02 1.845214664936065674e-01 4.998269304633140564e-02 1.932562887668609619e-01 4.074686765670776367e-02 2.004024982452392578e-01
3.771000000000000000e+03 3.771000000000000000e+04 6.053183227777481079e-02 1.885399222373962402e-01 5.086485296487808228e-02 1.959135234355926514e-01 4.110202938318252563e-02 2.006159126758575439e-01
3.834000000000000000e+03 3.834000000000000000e+04 5.874296277761459351e-02 1.814427822828292847e-01 4.915522783994674683e-02 1.860230416059494019e-01 4.140880703926086426e-02 2.000424265861511230e-01
3.897000000000000000e+03 3.897000000000000000e+04 6.171702221035957336e-02 1.886760145425796509e-01 5.100052058696746826e-02 1.906899511814117432e-01 4.204187542200088501e-02 2.088599950075149536e-01
3.962000000000000000e+03 3.962000000000000000e+04 6.003494560718536377e-02 1.835314035415649414e-01 4.800046235322952271e-02 1.967761516571044922e-01 4.124601185321807861e-02 2.110840976238250732e-01
4.028000000000000000e+03 4.028000000000000000e+04 6.081696972250938416e-02 1.850935518741607666e-01 4.848418384790420532e-02 1.973366737365722656e-01 3.771773725748062134e-02 1.994866430759429932e-01
4.095000000000000000e+03 4.095000000000000000e+04 5.710855871438980103e-02 1.860490739345550537e-01 4.816041886806488037e-02 1.933322846889495850e-01 4.101444035768508911e-02 2.060562372207641602e-01
4.163000000000000000e+03 4.163000000000000000e+04 5.702369660139083862e-02 1.845449358224868774e-01 4.887691885232925415e-02 1.950454562902450562e-01 4.075903072953224182e-02 2.027115523815155029e-01
4.232000000000000000e+03 4.232000000000000000e+04 5.915417894721031189e-02 1.841718852519989014e-01 4.713993892073631287e-02 1.953723430633544922e-01 4.039671272039413452e-02 2.082706838846206665e-01
4.302000000000000000e+03 4.302000000000000000e+04 5.814135819673538208e-02 1.844862699508666992e-01 4.935261607170104980e-02 1.906610578298568726e-01 3.614378347992897034e-02 2.001892626285552979e-01
4.374000000000000000e+03 4.374000000000000000e+04 5.545108020305633545e-02 1.833889037370681763e-01 4.765877872705459595e-02 1.984080374240875244e-01 3.490140289068222046e-02 2.057517617940902710e-01
4.446000000000000000e+03 4.446000000000000000e+04 5.963220819830894470e-02 1.860947310924530029e-01 4.763565212488174438e-02 1.933454871177673340e-01 3.588679432868957520e-02 2.002523839473724365e-01
4.520000000000000000e+03 4.520000000000000000e+04 5.753302946686744690e-02 1.871351897716522217e-01 4.710031300783157349e-02 2.010031938552856445e-01 3.675952926278114319e-02 2.042711228132247925e-01
4.595000000000000000e+03 4.595000000000000000e+04 5.748667567968368530e-02 1.850885450839996338e-01 4.716063290834426880e-02 1.962012946605682373e-01 3.683709353208541870e-02 2.051965594291687012e-01
4.672000000000000000e+03 4.672000000000000000e+04 5.988282337784767151e-02 1.873643249273300171e-01 4.533534497022628784e-02 1.913258731365203857e-01 3.305625170469284058e-02 2.073666900396347046e-01
4.749000000000000000e+03 4.749000000000000000e+04 5.965796485543251038e-02 1.874212324619293213e-01 4.845844581723213196e-02 1.920164823532104492e-01 3.420004248619079590e-02 2.052560001611709595e-01
4.828000000000000000e+03 4.828000000000000000e+04 5.810309201478958130e-02 1.849817484617233276e-01 4.817451164126396179e-02 2.020660787820816040e-01 3.414816409349441528e-02 2.048975229263305664e-01
4.908000000000000000e+03 4.908000000000000000e+04 5.559237673878669739e-02 1.853368133306503296e-01 4.343509301543235779e-02 1.963845789432525635e-01 3.517802059650421143e-02 2.061325907707214355e-01
4.990000000000000000e+03 4.990000000000000000e+04 5.722139403223991394e-02 1.908794939517974854e-01 4.522968456149101257e-02 1.973249465227127075e-01 3.310207277536392212e-02 2.010746747255325317e-01
5.073000000000000000e+03 5.073000000000000000e+04 5.474547296762466431e-02 1.866112947463989258e-01 4.467974603176116943e-02 1.928106695413589478e-01 3.446009382605552673e-02 2.055660784244537354e-01
5.157000000000000000e+03 5.157000000000000000e+04 5.397785082459449768e-02 1.837747544050216675e-01 4.277744144201278687e-02 1.926620304584503174e-01 3.502276167273521423e-02 2.077784836292266846e-01
5.243000000000000000e+03 5.243000000000000000e+04 5.556162074208259583e-02 1.881733238697052002e-01 4.497092962265014648e-02 2.018863856792449951e-01 3.473074734210968018e-02 2.098660022020339966e-01
5.330000000000000000e+03 5.330000000000000000e+04 5.585463717579841614e-02 1.898700445890426636e-01 4.441662132740020752e-02 1.972981691360473633e-01 3.456498682498931885e-02 2.094686180353164673e-01
5.418000000000000000e+03 5.418000000000000000e+04 5.685978382825851440e-02 1.901293694972991943e-01 4.485796764492988586e-02 1.949760019779205322e-01 3.236186504364013672e-02 2.120699882507324219e-01
5.508000000000000000e+03 5.508000000000000000e+04 5.590981990098953247e-02 1.825852841138839722e-01 4.126914963126182556e-02 1.959345042705535889e-01 3.568684309720993042e-02 2.138826102018356323e-01
5.600000000000000000e+03 5.600000000000000000e+04 5.818468704819679260e-02 1.871159076690673828e-01 4.328148439526557922e-02 1.936587095260620117e-01 3.315185755491256714e-02 1.997834742069244385e-01
5.693000000000000000e+03 5.693000000000000000e+04 5.711406469345092773e-02 1.863806396722793579e-01 4.350979253649711609e-02 2.068803608417510986e-01 3.261081874370574951e-02 2.111623585224151611e-01
5.787000000000000000e+03 5.787000000000000000e+04 5.443786457180976868e-02 1.887529492378234863e-01 4.532919079065322876e-02 1.931244432926177979e-01 3.293036669492721558e-02 2.154931128025054932e-01
5.883000000000000000e+03 5.883000000000000000e+04 5.454078316688537598e-02 1.855717599391937256e-01 4.291511327028274536e-02 1.987252086400985718e-01 3.529171645641326904e-02 2.188647687435150146e-01
5.981000000000000000e+03 5.981000000000000000e+04 5.425348132848739624e-02 1.882520169019699097e-01 4.350089281797409058e-02 2.044761031866073608e-01 3.108321689069271088e-02 2.121022492647171021e-01
6.080000000000000000e+03 6.080000000000000000e+04 5.384376272559165955e-02 1.922532767057418823e-01 4.662577435374259949e-02 2.042754143476486206e-01 2.803968265652656555e-02 2.126312702894210815e-01
6.181000000000000000e+03 6.181000000000000000e+04 5.625199526548385620e-02 1.872247755527496338e-01 4.557740315794944763e-02 1.993972063064575195e-01 3.044708073139190674e-02 2.083095014095306396e-01
6.284000000000000000e+03 6.284000000000000000e+04 5.413028225302696228e-02 1.888031810522079468e-01 4.287265241146087646e-02 1.962030082941055298e-01 3.348911926150321960e-02 2.143640816211700439e-01
6.389000000000000000e+03 6.389000000000000000e+04 5.333975702524185181e-02 1.897768080234527588e-01 4.253205657005310059e-02 2.047299891710281372e-01 2.911134809255599976e-02 2.152131348848342896e-01
6.495000000000000000e+03 6.495000000000000000e+04 5.196830257773399353e-02 1.851909309625625610e-01 4.347222298383712769e-02 1.998160779476165771e-01 2.947633340954780579e-02 2.160025984048843384e-01
6.602000000000000000e+03 6.602000000000000000e+04 5.540999025106430054e-02 1.942798793315887451e-01 4.055948555469512939e-02 2.084762006998062134e-01 3.175852447748184204e-02 2.128878533840179443e-01
6.712000000000000000e+03 6.712000000000000000e+04 5.588968098163604736e-02 1.882173717021942139e-01 3.884326666593551636e-02 1.949503421783447266e-01 2.747568301856517792e-02 2.105627357959747314e-01
6.824000000000000000e+03 6.824000000000000000e+04 5.456042289733886719e-02 1.931244432926177979e-01 4.368609562516212463e-02 1.984862238168716431e-01 2.811932191252708435e-02 2.175937592983245850e-01
6.937000000000000000e+03 6.937000000000000000e+04 5.147050321102142334e-02 1.854097545146942139e-01 4.132648557424545288e-02 1.961608976125717163e-01 3.121763095259666443e-02 2.182986438274383545e-01
7.052000000000000000e+03 7.052000000000000000e+04 5.426677316427230835e-02 1.924718469381332397e-01 4.369413107633590698e-02 2.000929713249206543e-01 2.744324877858161926e-02 2.096455842256546021e-01
7.169000000000000000e+03 7.169000000000000000e+04 5.183539167046546936e-02 1.882376074790954590e-01 3.949764370918273926e-02 2.049173116683959961e-01 2.958730980753898621e-02 2.112151682376861572e-01
7.288000000000000000e+03 7.288000000000000000e+04 5.125429481267929077e-02 1.906811743974685669e-01 3.803227469325065613e-02 2.087148874998092651e-01 2.577319741249084473e-02 2.146653831005096436e-01
7.409000000000000000e+03 7.409000000000000000e+04 5.219123885035514832e-02 1.946291476488113403e-01 4.164871945977210999e-02 2.079523205757141113e-01 2.637203969061374664e-02 2.135006338357925415e-01
7.532000000000000000e+03 7.532000000000000000e+04 5.342345684766769409e-02 1.920344233512878418e-01 3.651800006628036499e-02 2.097880244255065918e-01 2.798992209136486053e-02 2.245340645313262939e-01
7.658000000000000000e+03 7.658000000000000000e+04 5.463672429323196411e-02 1.969761401414871216e-01 3.665076568722724915e-02 1.982365548610687256e-01 2.852829918265342712e-02 2.174642980098724365e-01
7.785000000000000000e+03 7.785000000000000000e+04 5.176322162151336670e-02 1.954677104949951172e-01 3.955159336328506470e-02 2.019358277320861816e-01 2.558565884828567505e-02 2.133198082447052002e-01
7.914000000000000000e+03 7.914000000000000000e+04 5.282627046108245850e-02 1.977914571762084961e-01 3.902962058782577515e-02 1.990588903427124023e-01 2.644610777497291565e-02 2.163505554199218750e-01
8.045000000000000000e+03 8.045000000000000000e+04 5.143146961927413940e-02 1.924023330211639404e-01 3.697608411312103271e-02 1.969026923179626465e-01 2.673322521150112152e-02 2.155876308679580688e-01
8.179000000000000000e+03 8.179000000000000000e+04 5.090001225471496582e-02 1.935663074254989624e-01 3.844150155782699585e-02 2.066775709390640259e-01 2.478427253663539886e-02 2.172426283359527588e-01
8.315000000000000000e+03 8.315000000000000000e+04 5.257914960384368896e-02 1.913851946592330933e-01 3.601031750440597534e-02 2.127977907657623291e-01 2.452445589005947113e-02 2.188060432672500610e-01
8.453000000000000000e+03 8.453000000000000000e+04 5.425063520669937134e-02 1.934888958930969238e-01 3.499239683151245117e-02 2.012155055999755859e-01 2.512058988213539124e-02 2.122755348682403564e-01
8.593000000000000000e+03 8.593000000000000000e+04 4.973472654819488525e-02 1.939616501331329346e-01 3.517977893352508545e-02 1.975343972444534302e-01 2.679033204913139343e-02 2.171852290630340576e-01
8.736000000000000000e+03 8.736000000000000000e+04 5.021477863192558289e-02 1.909495890140533447e-01 3.599865362048149109e-02 2.117189764976501465e-01 2.394800819456577301e-02 2.138765454292297363e-01
8.881000000000000000e+03 8.881000000000000000e+04 5.011578276753425598e-02 1.948092728853225708e-01 3.735547512769699097e-02 2.053900659084320068e-01 2.288494445383548737e-02 2.215029895305633545e-01
9.029000000000000000e+03 9.029000000000000000e+04 4.891548305749893188e-02 1.947298347949981689e-01 3.489816188812255859e-02 2.065322101116180420e-01 2.314912527799606323e-02 2.231423258781433105e-01
9.179000000000000000e+03 9.179000000000000000e+04 4.656209796667098999e-02 1.911066323518753052e-01 3.912551701068878174e-02 2.158930897712707520e-01 2.129159308969974518e-02 2.179818749427795410e-01
9.331000000000000000e+03 9.331000000000000000e+04 5.403487756848335266e-02 1.996458768844604492e-01 3.272415325045585632e-02 2.077553570270538330e-01 2.226599678397178650e-02 2.244129180908203125e-01
9.486000000000000000e+03 9.486000000000000000e+04 4.969262331724166870e-02 1.931070238351821899e-01 3.532783687114715576e-02 2.059417963027954102e-01 2.165500447154045105e-02 2.177968025207519531e-01
9.644000000000000000e+03 9.644000000000000000e+04 4.900869727134704590e-02 1.927975416183471680e-01 3.836276009678840637e-02 2.059943974018096924e-01 2.380605228245258331e-02 2.188541442155838013e-01
9.804000000000000000e+03 9.804000000000000000e+04 4.835848510265350342e-02 1.914766430854797363e-01 3.204604238271713257e-02 2.046855390071868896e-01 2.049535326659679413e-02 2.208163738250732422e-01
9.967000000000000000e+03 9.967000000000000000e+04 4.973239451646804810e-02 1.932797878980636597e-01 3.425469249486923218e-02 2.113500833511352539e-01 2.190814539790153503e-02 2.180112302303314209e-01
1.013200000000000000e+04 1.013200000000000000e+05 4.834241420030593872e-02 1.888225674629211426e-01 3.290510922670364380e-02 2.110619246959686279e-01 2.119545824825763702e-02 2.244727015495300293e-01
1.030000000000000000e+04 1.030000000000000000e+05 4.869508743286132812e-02 2.017601728439331055e-01 3.451957926154136658e-02 2.126653492450714111e-01 2.401147224009037018e-02 2.259334623813629150e-01
1.047100000000000000e+04 1.047100000000000000e+05 4.742931574583053589e-02 1.918425261974334717e-01 3.598263114690780640e-02 2.115120589733123779e-01 2.015005424618721008e-02 2.258393764495849609e-01
1.064500000000000000e+04 1.064500000000000000e+05 4.864600300788879395e-02 1.969008445739746094e-01 3.473709523677825928e-02 2.085463702678680420e-01 2.102855034172534943e-02 2.255037426948547363e-01
1.082200000000000000e+04 1.082200000000000000e+05 4.754317924380302429e-02 2.010362148284912109e-01 3.214157745242118835e-02 2.108112275600433350e-01 2.133685350418090820e-02 2.247266620397567749e-01
1.100200000000000000e+04 1.100200000000000000e+05 4.893030226230621338e-02 2.029250264167785645e-01 3.495632857084274292e-02 2.174776941537857056e-01 1.844733953475952148e-02 2.262045741081237793e-01
1.118500000000000000e+04 1.118500000000000000e+05 4.843241721391677856e-02 1.982730627059936523e-01 3.106931783258914948e-02 2.111366242170333862e-01 1.998251676559448242e-02 2.251966893672943115e-01
1.137000000000000000e+04 1.137000000000000000e+05 4.848808422684669495e-02 1.929376721382141113e-01 3.089169412851333618e-02 2.181521058082580566e-01 2.121192216873168945e-02 2.211650609970092773e-01
1.155900000000000000e+04 1.155900000000000000e+05 4.938023537397384644e-02 1.981009244918823242e-01 2.923592180013656616e-02 2.087183147668838501e-01 1.870297268033027649e-02 2.229178249835968018e-01
1.175100000000000000e+04 1.175100000000000000e+05 4.447120428085327148e-02 1.968453526496887207e-01 3.054482676088809967e-02 2.128996849060058594e-01 2.026845514774322510e-02 2.224567085504531860e-01
1.194600000000000000e+04 1.194600000000000000e+05 4.684858769178390503e-02 2.031583040952682495e-01 3.127598017454147339e-02 2.204231619834899902e-01 1.941174082458019257e-02 2.254377603530883789e-01
1.214500000000000000e+04 1.214500000000000000e+05 4.635311663150787354e-02 1.939705461263656616e-01 3.192462027072906494e-02 2.186975032091140747e-01 1.678458228707313538e-02 2.252236157655715942e-01
1.234600000000000000e+04 1.234600000000000000e+05 4.570238664746284485e-02 1.974576264619827271e-01 2.924531325697898865e-02 2.177051901817321777e-01 1.667149364948272705e-02 2.240309417247772217e-01
1.255100000000000000e+04 1.255100000000000000e+05 4.533539712429046631e-02 2.006900608539581299e-01 3.110447153449058533e-02 2.160916030406951904e-01 1.744537800550460815e-02 2.277342975139617920e-01
1.276000000000000000e+04 1.276000000000000000e+05 4.534116759896278381e-02 1.967881917953491211e-01 2.786380797624588013e-02 2.102363109588623047e-01 1.674729213118553162e-02 2.227241694927215576e-01
1.297200000000000000e+04 1.297200000000000000e+05 4.591132700443267822e-02 1.969308555126190186e-01 2.594626322388648987e-02 2.114524245262145996e-01 1.918476819992065430e-02 2.291769385337829590e-01
1.318700000000000000e+04 1.318700000000000000e+05 4.672355204820632935e-02 2.005733847618103027e-01 3.203667700290679932e-02 2.207610458135604858e-01 1.644703373312950134e-02 2.292987108230590820e-01
1.340600000000000000e+04 1.340600000000000000e+05 4.758743941783905029e-02 2.051343470811843872e-01 2.607405558228492737e-02 2.058940231800079346e-01 1.694082096219062805e-02 2.281411588191986084e-01
1.362900000000000000e+04 1.362900000000000000e+05 4.560667648911476135e-02 2.014963626861572266e-01 3.080892562866210938e-02 2.172009050846099854e-01 1.623738929629325867e-02 2.276314795017242432e-01
1.385500000000000000e+04 1.385500000000000000e+05 4.278348386287689209e-02 1.992427855730056763e-01 2.981988713145256042e-02 2.140768766403198242e-01 1.786086708307266235e-02 2.292423248291015625e-01
1.408500000000000000e+04 1.408500000000000000e+05 4.373217746615409851e-02 2.045170068740844727e-01 3.097744286060333252e-02 2.128056287765502930e-01 1.533627510070800781e-02 2.264176905155181885e-01
1.431900000000000000e+04 1.431900000000000000e+05 4.629672318696975708e-02 2.038240432739257812e-01 2.755577117204666138e-02 2.183367311954498291e-01 1.485128141939640045e-02 2.299399077892303467e-01
1.455700000000000000e+04 1.455700000000000000e+05 4.349645972251892090e-02 1.980402171611785889e-01 2.704927697777748108e-02 2.171254456043243408e-01 1.383253931999206543e-02 2.277307212352752686e-01
1.479900000000000000e+04 1.479900000000000000e+05 4.303449392318725586e-02 1.964936852455139160e-01 2.607557922601699829e-02 2.158696502447128296e-01 1.433805003762245178e-02 2.209524363279342651e-01
1.504500000000000000e+04 1.504500000000000000e+05 4.232120513916015625e-02 1.985196769237518311e-01 2.830593101680278778e-02 2.096687257289886475e-01 1.743084564805030823e-02 2.326687872409820557e-01
1.529400000000000000e+04 1.529400000000000000e+05 4.182932525873184204e-02 2.013530135154724121e-01 2.864249050617218018e-02 2.214065194129943848e-01 1.353390235453844070e-02 2.330495417118072510e-01
1.554800000000000000e+04 1.554800000000000000e+05 4.618314281105995178e-02 2.060772478580474854e-01 2.486610412597656250e-02 2.192955911159515381e-01 1.312842406332492828e-02 2.332775443792343140e-01
1.580700000000000000e+04 1.580700000000000000e+05 4.146986082196235657e-02 2.038689702749252319e-01 2.676855027675628662e-02 2.138412892818450928e-01 1.239762082695960999e-02 2.308749854564666748e-01
1.606900000000000000e+04 1.606900000000000000e+05 4.293018206954002380e-02 2.016820609569549561e-01 2.854280918836593628e-02 2.222020924091339111e-01 1.357842888683080673e-02 2.300316840410232544e-01
1.633600000000000000e+04 1.633600000000000000e+05 4.566248506307601929e-02 2.031277716159820557e-01 2.574957907199859619e-02 2.203468233346939087e-01 1.299730502068996429e-02 2.288013100624084473e-01
1.660700000000000000e+04 1.660700000000000000e+05 3.992625698447227478e-02 2.075360268354415894e-01 2.623331174254417419e-02 2.168940007686614990e-01 1.374455727636814117e-02 2.346059083938598633e-01
1.688300000000000000e+04 1.688300000000000000e+05 4.279076680541038513e-02 2.042419761419296265e-01 2.401856705546379089e-02 2.178080379962921143e-01 1.300307922065258026e-02 2.316800355911254883e-01
1.716300000000000000e+04 1.716300000000000000e+05 4.307282716035842896e-02 1.997035741806030273e-01 2.715091221034526825e-02 2.176568061113357544e-01 1.417956501245498657e-02 2.239959537982940674e-01
1.744800000000000000e+04 1.744800000000000000e+05 4.477021098136901855e-02 2.041752785444259644e-01 2.451622113585472107e-02 2.225211113691329956e-01 1.393887214362621307e-02 2.331824153661727905e-01
1.773800000000000000e+04 1.773800000000000000e+05 4.406385868787765503e-02 2.063940763473510742e-01 2.233782038092613220e-02 2.132914215326309204e-01 1.167338714003562927e-02 2.298778593540191650e-01
1.803300000000000000e+04 1.803300000000000000e+05 3.962005674839019775e-02 2.000598609447479248e-01 2.425631321966648102e-02 2.257938683032989502e-01 1.104989647865295410e-02 2.331910431385040283e-01
1.833200000000000000e+04 1.833200000000000000e+05 4.030223563313484192e-02 2.081077396869659424e-01 2.316543646156787872e-02 2.289251983165740967e-01 1.251690182834863663e-02 2.329255938529968262e-01
1.863700000000000000e+04 1.863700000000000000e+05 4.033899679780006409e-02 2.020666003227233887e-01 2.564634382724761963e-02 2.218479812145233154e-01 1.165784336626529694e-02 2.359974384307861328e-01
1.894600000000000000e+04 1.894600000000000000e+05 4.015416651964187622e-02 2.009496539831161499e-01 2.280797250568866730e-02 2.241503447294235229e-01 1.211319677531719208e-02 2.291215658187866211e-01
1.926100000000000000e+04 1.926100000000000000e+05 3.944980353116989136e-02 2.076327353715896606e-01 2.011798880994319916e-02 2.221580743789672852e-01 1.128386892378330231e-02 2.373827397823333740e-01
1.958100000000000000e+04 1.958100000000000000e+05 3.755301609635353088e-02 2.066214680671691895e-01 2.462838590145111084e-02 2.259385287761688232e-01 1.176724582910537720e-02 2.335607409477233887e-01
1.990600000000000000e+04 1.990600000000000000e+05 3.969200327992439270e-02 2.014088779687881470e-01 2.295637689530849457e-02 2.252336144447326660e-01 1.088750828057527542e-02 2.337079048156738281e-01
2.023700000000000000e+04 2.023700000000000000e+05 3.690955042839050293e-02 2.007333934307098389e-01 2.268874086439609528e-02 2.207481563091278076e-01 8.940169587731361389e-03 2.322342395782470703e-01
2.057300000000000000e+04 2.057300000000000000e+05 3.910045698285102844e-02 2.056185007095336914e-01 2.261665463447570801e-02 2.264335006475448608e-01 8.847219869494438171e-03 2.368191480636596680e-01
2.091400000000000000e+04 2.091400000000000000e+05 4.230401292443275452e-02 2.121307551860809326e-01 1.967801526188850403e-02 2.203377485275268555e-01 9.850608184933662415e-03 2.314221262931823730e-01
2.126200000000000000e+04 2.126200000000000000e+05 3.560749441385269165e-02 2.080701440572738647e-01 2.115178853273391724e-02 2.231913208961486816e-01 1.043312065303325653e-02 2.324882447719573975e-01
2.161500000000000000e+04 2.161500000000000000e+05 3.714181482791900635e-02 2.079121321439743042e-01 2.232396975159645081e-02 2.309176772832870483e-01 1.028336770832538605e-02 2.341184616088867188e-01
2.197400000000000000e+04 2.197400000000000000e+05 3.592486307024955750e-02 2.027498930692672729e-01 1.930033043026924133e-02 2.256306707859039307e-01 8.494861423969268799e-03 2.337765991687774658e-01
2.233900000000000000e+04 2.233900000000000000e+05 3.963005170226097107e-02 2.086779773235321045e-01 1.858302205801010132e-02 2.194432765245437622e-01 9.431025944650173187e-03 2.400366812944412231e-01
2.271000000000000000e+04 2.271000000000000000e+05 3.972958773374557495e-02 2.077783942222595215e-01 1.994493603706359863e-02 2.267378717660903931e-01 8.728489279747009277e-03 2.350592017173767090e-01
2.308700000000000000e+04 2.308700000000000000e+05 3.630628436803817749e-02 2.048637568950653076e-01 2.130716294050216675e-02 2.293663024902343750e-01 9.040404111146926880e-03 2.393629997968673706e-01
2.347000000000000000e+04 2.347000000000000000e+05 3.653893619775772095e-02 2.085986584424972534e-01 2.347879670560359955e-02 2.318024039268493652e-01 8.693523705005645752e-03 2.349168956279754639e-01
2.386000000000000000e+04 2.386000000000000000e+05 3.891077265143394470e-02 2.134656310081481934e-01 1.927193813025951385e-02 2.289801836013793945e-01 8.083684369921684265e-03 2.370316088199615479e-01
2.425600000000000000e+04 2.425600000000000000e+05 3.755580633878707886e-02 2.079398781061172485e-01 1.957279071211814880e-02 2.313615977764129639e-01 9.437015280127525330e-03 2.320367991924285889e-01
2.465900000000000000e+04 2.465900000000000000e+05 3.647248446941375732e-02 2.099415063858032227e-01 1.930486783385276794e-02 2.208601236343383789e-01 9.161286056041717529e-03 2.383779734373092651e-01
2.506900000000000000e+04 2.506900000000000000e+05 3.640880808234214783e-02 2.133436352014541626e-01 2.060701325535774231e-02 2.239783406257629395e-01 8.726987056434154510e-03 2.392159700393676758e-01
2.548500000000000000e+04 2.548500000000000000e+05 3.669051826000213623e-02 2.085215747356414795e-01 2.153727784752845764e-02 2.251055985689163208e-01 8.199077099561691284e-03 2.343523055315017700e-01
2.590800000000000000e+04 2.590800000000000000e+05 3.347561135888099670e-02 2.086544036865234375e-01 1.567678526043891907e-02 2.247595787048339844e-01 7.879164069890975952e-03 2.355399876832962036e-01
2.633800000000000000e+04 2.633800000000000000e+05 3.658418357372283936e-02 2.082554250955581665e-01 2.218894287943840027e-02 2.312598526477813721e-01 7.422496564686298370e-03 2.380671501159667969e-01
2.677600000000000000e+04 2.677600000000000000e+05 3.250809758901596069e-02 2.044739127159118652e-01 1.914921961724758148e-02 2.324907481670379639e-01 7.315989583730697632e-03 2.346531748771667480e-01
2.722000000000000000e+04 2.722000000000000000e+05 3.385055810213088989e-02 2.112675160169601440e-01 1.825669780373573303e-02 2.258971631526947021e-01 6.410326343029737473e-03 2.392727434635162354e-01
2.767200000000000000e+04 2.767200000000000000e+05 3.503241389989852905e-02 2.112807780504226685e-01 1.592249237000942230e-02 2.244924604892730713e-01 7.739874534308910370e-03 2.320876270532608032e-01
2.813200000000000000e+04 2.813200000000000000e+05 3.768465667963027954e-02 2.129024565219879150e-01 1.761655136942863464e-02 2.275056540966033936e-01 6.210247986018657684e-03 2.372997850179672241e-01
2.859900000000000000e+04 2.859900000000000000e+05 3.583826124668121338e-02 2.104822993278503418e-01 1.605078950524330139e-02 2.291477322578430176e-01 6.525078788399696350e-03 2.330967783927917480e-01
2.907400000000000000e+04 2.907400000000000000e+05 3.738779574632644653e-02 2.119999229907989502e-01 1.779413595795631409e-02 2.270232439041137695e-01 6.765539292246103287e-03 2.352103888988494873e-01
2.955700000000000000e+04 2.955700000000000000e+05 3.300860151648521423e-02 2.134298980236053467e-01 1.514790859073400497e-02 2.295905649662017822e-01 7.377568166702985764e-03 2.389224767684936523e-01
3.004800000000000000e+04 3.004800000000000000e+05 3.259527683258056641e-02 2.132379859685897827e-01 1.585119217634201050e-02 2.266221642494201660e-01 7.167198695242404938e-03 2.364644110202789307e-01
3.054700000000000000e+04 3.054700000000000000e+05 3.498337045311927795e-02 2.113818526268005371e-01 1.807903125882148743e-02 2.212827801704406738e-01 7.096919231116771698e-03 2.364812493324279785e-01
3.105400000000000000e+04 3.105400000000000000e+05 3.557510673999786377e-02 2.128464281558990479e-01 1.522006839513778687e-02 2.276312410831451416e-01 5.054157227277755737e-03 2.361313849687576294e-01
3.157000000000000000e+04 3.157000000000000000e+05 3.207128122448921204e-02 2.154010832309722900e-01 1.438082661479711533e-02 2.314898371696472168e-01 5.854581482708454132e-03 2.402345091104507446e-01
3.209400000000000000e+04 3.209400000000000000e+05 3.664103895425796509e-02 2.217520177364349365e-01 1.665382087230682373e-02 2.329334616661071777e-01 6.360176950693130493e-03 2.390655577182769775e-01
3.262700000000000000e+04 3.262700000000000000e+05 3.096481598913669586e-02 2.096853852272033691e-01 1.291952840983867645e-02 2.273840010166168213e-01 5.319173447787761688e-03 2.382328808307647705e-01
3.316900000000000000e+04 3.316900000000000000e+05 3.163590654730796814e-02 2.156959772109985352e-01 1.628324016928672791e-02 2.215613722801208496e-01 5.337480921298265457e-03 2.373345345258712769e-01
3.372000000000000000e+04 3.372000000000000000e+05 2.948086708784103394e-02 2.141724079847335815e-01 1.409562677145004272e-02 2.294819951057434082e-01 5.289473570883274078e-03 2.385239303112030029e-01
3.428000000000000000e+04 3.428000000000000000e+05 3.376680612564086914e-02 2.113156616687774658e-01 1.338633149862289429e-02 2.319172024726867676e-01 6.354659330099821091e-03 2.400525510311126709e-01
3.484900000000000000e+04 3.484900000000000000e+05 3.229299187660217285e-02 2.145984768867492676e-01 1.366202905774116516e-02 2.251419723033905029e-01 5.258124321699142456e-03 2.388281673192977905e-01
3.542800000000000000e+04 3.542800000000000000e+05 3.037319704890251160e-02 2.139804959297180176e-01 1.298540551215410233e-02 2.299000918865203857e-01 4.546649288386106491e-03 2.373850047588348389e-01
3.601600000000000000e+04 3.601600000000000000e+05 3.102110698819160461e-02 2.153476327657699585e-01 1.374603901058435440e-02 2.283871173858642578e-01 4.779927432537078857e-03 2.397261559963226318e-01
3.661400000000000000e+04 3.661400000000000000e+05 3.236926347017288208e-02 2.161539494991302490e-01 1.239281520247459412e-02 2.329048216342926025e-01 4.261925350874662399e-03 2.383067309856414795e-01
3.722300000000000000e+04 3.722300000000000000e+05 3.359244763851165771e-02 2.181531637907028198e-01 1.206383481621742249e-02 2.321580797433853149e-01 5.595272406935691833e-03 2.383953481912612915e-01
3.784100000000000000e+04 3.784100000000000000e+05 3.164496272802352905e-02 2.174350917339324951e-01 1.444078516215085983e-02 2.287544906139373779e-01 4.652112722396850586e-03 2.392336130142211914e-01
3.846900000000000000e+04 3.846900000000000000e+05 3.109594993293285370e-02 2.186704576015472412e-01 1.233719661831855774e-02 2.303665727376937866e-01 4.964079707860946655e-03 2.410164475440979004e-01
3.910800000000000000e+04 3.910800000000000000e+05 3.284365683794021606e-02 2.214534878730773926e-01 1.132091041654348373e-02 2.328454852104187012e-01 4.796587862074375153e-03 2.378653883934020996e-01
3.975700000000000000e+04 3.975700000000000000e+05 3.096266835927963257e-02 2.199754416942596436e-01 1.294798403978347778e-02 2.333366423845291138e-01 4.255301319062709808e-03 2.358263731002807617e-01
4.041800000000000000e+04 4.041800000000000000e+05 3.428048267960548401e-02 2.178202569484710693e-01 1.037222053855657578e-02 2.369063496589660645e-01 4.847718402743339539e-03 2.413817346096038818e-01
4.108900000000000000e+04 4.108900000000000000e+05 3.094249218702316284e-02 2.162591218948364258e-01 1.305514108389616013e-02 2.317415773868560791e-01 4.513256717473268509e-03 2.399386763572692871e-01
4.177100000000000000e+04 4.177100000000000000e+05 2.667769789695739746e-02 2.144279479980468750e-01 1.312420330941677094e-02 2.297759950160980225e-01 4.796973429620265961e-03 2.398115545511245728e-01
4.246500000000000000e+04 4.246500000000000000e+05 2.797437086701393127e-02 2.185198664665222168e-01 9.292933158576488495e-03 2.317710816860198975e-01 4.654500167816877365e-03 2.404049932956695557e-01
4.317000000000000000e+04 4.317000000000000000e+05 3.029852733016014099e-02 2.164570838212966919e-01 1.079281419515609741e-02 2.271187305450439453e-01 4.883641377091407776e-03 2.408556044101715088e-01
4.388700000000000000e+04 4.388700000000000000e+05 3.023771569132804871e-02 2.131523936986923218e-01 1.067113503813743591e-02 2.298653423786163330e-01 4.768101498484611511e-03 2.368412017822265625e-01
4.461600000000000000e+04 4.461600000000000000e+05 3.025713562965393066e-02 2.192693054676055908e-01 1.318608969449996948e-02 2.383351325988769531e-01 2.869118470698595047e-03 2.401604503393173218e-01
4.535700000000000000e+04 4.535700000000000000e+05 3.044030629098415375e-02 2.214904427528381348e-01 8.780687116086483002e-03 2.326028347015380859e-01 3.744754940271377563e-03 2.414118200540542603e-01
4.611000000000000000e+04 4.611000000000000000e+05 2.666896209120750427e-02 2.162311971187591553e-01 1.051517762243747711e-02 2.365328222513198853e-01 4.443985875695943832e-03 2.426848709583282471e-01
4.687600000000000000e+04 4.687600000000000000e+05 2.774797007441520691e-02 2.209564596414566040e-01 9.492349810898303986e-03 2.324457317590713501e-01 4.095859825611114502e-03 2.425253689289093018e-01
4.765400000000000000e+04 4.765400000000000000e+05 2.871836721897125244e-02 2.203731238842010498e-01 1.050736196339130402e-02 2.340814173221588135e-01 4.092137794941663742e-03 2.404579818248748779e-01
4.844600000000000000e+04 4.844600000000000000e+05 2.806867100298404694e-02 2.148771882057189941e-01 1.150227338075637817e-02 2.317388355731964111e-01 3.961800597608089447e-03 2.405103147029876709e-01
4.925000000000000000e+04 4.925000000000000000e+05 2.940102107822895050e-02 2.241633236408233643e-01 1.181773748248815536e-02 2.306119501590728760e-01 3.492856631055474281e-03 2.396747171878814697e-01
5.006800000000000000e+04 5.006800000000000000e+05 3.111257217824459076e-02 2.234805524349212646e-01 1.050796732306480408e-02 2.317871749401092529e-01 3.591635497286915779e-03 2.399645745754241943e-01
5.090000000000000000e+04 5.090000000000000000e+05 2.554495446383953094e-02 2.203640043735504150e-01 9.114689193665981293e-03 2.361731529235839844e-01 3.897049697116017342e-03 2.406202256679534912e-01
5.174500000000000000e+04 5.174500000000000000e+05 2.327973023056983948e-02 2.213430106639862061e-01 8.972877636551856995e-03 2.367357462644577026e-01 3.566166851669549942e-03 2.384968698024749756e-01
5.260400000000000000e+04 5.260400000000000000e+05 2.556506358087062836e-02 2.174928635358810425e-01 1.009706314653158188e-02 2.320580333471298218e-01 3.676975611597299576e-03 2.439225167036056519e-01
5.347800000000000000e+04 5.347800000000000000e+05 2.685717120766639709e-02 2.223777770996093750e-01 8.479613810777664185e-03 2.315496504306793213e-01 3.134459489956498146e-03 2.415708303451538086e-01
5.436600000000000000e+04 5.436600000000000000e+05 2.813341841101646423e-02 2.237700819969177246e-01 8.950170129537582397e-03 2.338159829378128052e-01 3.038448747247457504e-03 2.398058474063873291e-01
5.526900000000000000e+04 5.526900000000000000e+05 2.715362794697284698e-02 2.233569622039794922e-01 8.990962058305740356e-03 2.373163402080535889e-01 3.120582085102796555e-03 2.426112443208694458e-01
5.618700000000000000e+04 5.618700000000000000e+05 2.591810189187526703e-02 2.187540084123611450e-01 1.012700609862804413e-02 2.330020666122436523e-01 3.058590460568666458e-03 2.395482063293457031e-01
5.712000000000000000e+04 5.712000000000000000e+05 2.546809427440166473e-02 2.191993147134780884e-01 8.533138781785964966e-03 2.379944622516632080e-01 3.355957567691802979e-03 2.415928244590759277e-01
5.806900000000000000e+04 5.806900000000000000e+05 2.733526751399040222e-02 2.239522784948348999e-01 9.302398189902305603e-03 2.352000474929809570e-01 3.268631407991051674e-03 2.401310503482818604e-01
5.903300000000000000e+04 5.903300000000000000e+05 2.595631405711174011e-02 2.179144620895385742e-01 9.145977906882762909e-03 2.335507869720458984e-01 3.393751801922917366e-03 2.393930107355117798e-01
6.001300000000000000e+04 6.001300000000000000e+05 2.522677928209304810e-02 2.186771184206008911e-01 7.869208231568336487e-03 2.416825294494628906e-01 2.365515567362308502e-03 2.419382631778717041e-01
6.101000000000000000e+04 6.101000000000000000e+05 2.376546710729598999e-02 2.192021608352661133e-01 8.335002698004245758e-03 2.382176518440246582e-01 2.735842484980821609e-03 2.434549331665039062e-01
6.202300000000000000e+04 6.202300000000000000e+05 2.372504211962223053e-02 2.203222811222076416e-01 8.567621931433677673e-03 2.324236631393432617e-01 2.329770708456635475e-03 2.406812012195587158e-01
6.305300000000000000e+04 6.305300000000000000e+05 2.480124868452548981e-02 2.187812477350234985e-01 1.093856431543827057e-02 2.365776300430297852e-01 2.484855474904179573e-03 2.413752377033233643e-01
6.410000000000000000e+04 6.410000000000000000e+05 2.605527266860008240e-02 2.302977740764617920e-01 6.885003298521041870e-03 2.336087822914123535e-01 2.402174752205610275e-03 2.409649789333343506e-01
6.516500000000000000e+04 6.516500000000000000e+05 2.561092004179954529e-02 2.248546183109283447e-01 8.529232814908027649e-03 2.342887371778488159e-01 2.494614105671644211e-03 2.431491464376449585e-01
6.624700000000000000e+04 6.624700000000000000e+05 2.504244819283485413e-02 2.291935235261917114e-01 7.947584614157676697e-03 2.335924357175827026e-01 2.199526410549879074e-03 2.427739202976226807e-01
6.734700000000000000e+04 6.734700000000000000e+05 2.082214131951332092e-02 2.222714871168136597e-01 7.638066075742244720e-03 2.379513680934906006e-01 2.835276303812861443e-03 2.464550286531448364e-01
6.846600000000000000e+04 6.846600000000000000e+05 2.568859234452247620e-02 2.247752547264099121e-01 6.928415037691593170e-03 2.395692318677902222e-01 2.023448701947927475e-03 2.422004789113998413e-01
6.960300000000000000e+04 6.960300000000000000e+05 2.498112991452217102e-02 2.234204709529876709e-01 6.346595473587512970e-03 2.354887127876281738e-01 2.715227659791707993e-03 2.457163631916046143e-01
7.075800000000000000e+04 7.075800000000000000e+05 2.387491427361965179e-02 2.191177457571029663e-01 8.338836953043937683e-03 2.372979819774627686e-01 2.625506371259689331e-03 2.404878288507461548e-01
7.193400000000000000e+04 7.193400000000000000e+05 2.096966840326786041e-02 2.254177033901214600e-01 6.684098392724990845e-03 2.412647008895874023e-01 2.470019273459911346e-03 2.402087748050689697e-01
7.312800000000000000e+04 7.312800000000000000e+05 2.176657691597938538e-02 2.209791541099548340e-01 5.429498385637998581e-03 2.341971695423126221e-01 2.061865758150815964e-03 2.432672977447509766e-01
7.434300000000000000e+04 7.434300000000000000e+05 2.205828763544559479e-02 2.251562029123306274e-01 6.966665852814912796e-03 2.360551208257675171e-01 2.381715690717101097e-03 2.447132915258407593e-01
7.557700000000000000e+04 7.557700000000000000e+05 2.385636232793331146e-02 2.189076840877532959e-01 6.128340959548950195e-03 2.356866747140884399e-01 1.885470468550920486e-03 2.423626184463500977e-01
7.683200000000000000e+04 7.683200000000000000e+05 2.133602835237979889e-02 2.272563874721527100e-01 5.890984553843736649e-03 2.402481436729431152e-01 2.049611415714025497e-03 2.424299120903015137e-01
7.810800000000000000e+04 7.810800000000000000e+05 2.437412738800048828e-02 2.264501750469207764e-01 6.782847456634044647e-03 2.347801178693771362e-01 2.091195434331893921e-03 2.403094470500946045e-01
7.940500000000000000e+04 7.940500000000000000e+05 2.073855511844158173e-02 2.253009527921676636e-01 6.567666307091712952e-03 2.354440838098526001e-01 2.217915141955018044e-03 2.439249753952026367e-01
8.072400000000000000e+04 8.072400000000000000e+05 2.237432450056076050e-02 2.229031026363372803e-01 6.286530755460262299e-03 2.359237670898437500e-01 2.310061827301979065e-03 2.427409887313842773e-01
8.206500000000000000e+04 8.206500000000000000e+05 2.211529016494750977e-02 2.253945767879486084e-01 6.552292034029960632e-03 2.383731603622436523e-01 1.774294301867485046e-03 2.422600388526916504e-01
8.342800000000000000e+04 8.342800000000000000e+05 2.054491266608238220e-02 2.252352833747863770e-01 6.674570962786674500e-03 2.414369881153106689e-01 1.696835621260106564e-03 2.418603003025054932e-01
8.481300000000000000e+04 8.481300000000000000e+05 2.452230080962181091e-02 2.269271016120910645e-01 4.998133517801761627e-03 2.404876351356506348e-01 1.923290314152836800e-03 2.417300939559936523e-01
8.622100000000000000e+04 8.622100000000000000e+05 2.267126739025115967e-02 2.228347659111022949e-01 6.382533349096775055e-03 2.371836304664611816e-01 1.979519613087177277e-03 2.436060011386871338e-01
8.765300000000000000e+04 8.765300000000000000e+05 2.161506935954093933e-02 2.218001186847686768e-01 5.315993912518024445e-03 2.403559982776641846e-01 1.618424314074218273e-03 2.423845678567886353e-01
8.910900000000000000e+04 8.910900000000000000e+05 2.162064611911773682e-02 2.283769547939300537e-01 4.875459708273410797e-03 2.350929677486419678e-01 1.371218007989227772e-03 2.435015439987182617e-01
9.058900000000000000e+04 9.058900000000000000e+05 2.055307291448116302e-02 2.268411219120025635e-01 6.994307972490787506e-03 2.420423179864883423e-01 1.852239947766065598e-03 2.440097332000732422e-01
9.209300000000000000e+04 9.209300000000000000e+05 1.958158984780311584e-02 2.243098020553588867e-01 6.558740511536598206e-03 2.381746768951416016e-01 1.824623905122280121e-03 2.452470362186431885e-01
9.362300000000000000e+04 9.362300000000000000e+05 1.797371357679367065e-02 2.288660705089569092e-01 6.178533658385276794e-03 2.396400123834609985e-01 1.801557722501456738e-03 2.413746714591979980e-01
9.517700000000000000e+04 9.517700000000000000e+05 2.136893197894096375e-02 2.274364531040191650e-01 7.297708652913570404e-03 2.403914630413055420e-01 1.514744013547897339e-03 2.452974617481231689e-01
9.675800000000000000e+04 9.675800000000000000e+05 2.120497077703475952e-02 2.296414375305175781e-01 5.610342603176832199e-03 2.371038049459457397e-01 1.697952859103679657e-03 2.456882596015930176e-01
9.836500000000000000e+04 9.836500000000000000e+05 1.790078170597553253e-02 2.252761721611022949e-01 5.520986858755350113e-03 2.396207600831985474e-01 1.664866227656602859e-03 2.438076585531234741e-01
9.999800000000000000e+04 9.999800000000000000e+05 1.964700967073440552e-02 2.276332974433898926e-01 5.702246446162462234e-03 2.416248023509979248e-01 1.640703179873526096e-03 2.444345206022262573e-01


==> dat/results_noisy.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 9.739125519990921021e-02 7.518428564071655273e-02 1.003959774971008301e-01 8.474386483430862427e-02 1.283306628465652466e-01 9.973654150962829590e-02
2.000000000000000000e+00 2.000000000000000000e+01 9.684620797634124756e-02 8.314685523509979248e-02 1.175204068422317505e-01 8.890667557716369629e-02 1.551661193370819092e-01 1.495305895805358887e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.823677897453308105e-02 7.190444320440292358e-02 8.854219317436218262e-02 7.290924340486526489e-02 9.367994964122772217e-02 8.021755516529083252e-02
4.000000000000000000e+00 4.000000000000000000e+01 8.433799445629119873e-02 6.901566684246063232e-02 9.292700886726379395e-02 7.623252272605895996e-02 1.252669692039489746e-01 1.027588024735450745e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.386419713497161865e-02 6.816368550062179565e-02 9.117460250854492188e-02 7.546333968639373779e-02 1.064889952540397644e-01 8.413740992546081543e-02
6.000000000000000000e+00 6.000000000000000000e+01 8.387546241283416748e-02 6.722944974899291992e-02 8.657425642013549805e-02 6.946068257093429565e-02 9.226389229297637939e-02 7.139667868614196777e-02
7.000000000000000000e+00 7.000000000000000000e+01 8.377812802791595459e-02 6.660251319408416748e-02 8.448717743158340454e-02 6.573931127786636353e-02 8.807174861431121826e-02 6.619627773761749268e-02
8.000000000000000000e+00 8.000000000000000000e+01 8.378612995147705078e-02 6.621266901493072510e-02 8.415688574314117432e-02 6.515802443027496338e-02 8.988273143768310547e-02 6.723986566066741943e-02
9.000000000000000000e+00 9.000000000000000000e+01 8.370792120695114136e-02 6.547577679157257080e-02 8.403198421001434326e-02 6.585304439067840576e-02 8.908183872699737549e-02 6.669519841670989990e-02
1.000000000000000000e+01 1.000000000000000000e+02 8.351699262857437134e-02 6.446769833564758301e-02 8.436963707208633423e-02 6.719262152910232544e-02 8.569661527872085571e-02 6.464517861604690552e-02
1.100000000000000000e+01 1.100000000000000000e+02 8.348263055086135864e-02 6.395032256841659546e-02 8.414673060178756714e-02 6.746736168861389160e-02 8.506152033805847168e-02 6.587022542953491211e-02
1.200000000000000000e+01 1.200000000000000000e+02 8.343075960874557495e-02 6.410261243581771851e-02 8.372449129819869995e-02 6.699454784393310547e-02 8.501713722944259644e-02 6.785684823989868164e-02
1.300000000000000000e+01 1.300000000000000000e+02 8.334459364414215088e-02 6.478759646415710449e-02 8.382253348827362061e-02 6.703794747591018677e-02 8.523984253406524658e-02 6.967395544052124023e-02
1.400000000000000000e+01 1.400000000000000000e+02 8.335544914007186890e-02 6.564538925886154175e-02 8.374851942062377930e-02 6.735447794198989868e-02 8.533335477113723755e-02 7.058303803205490112e-02
1.500000000000000000e+01 1.500000000000000000e+02 8.334341645240783691e-02 6.616709381341934204e-02 8.368656039237976074e-02 6.761453300714492798e-02 8.515959978103637695e-02 7.049177587032318115e-02
1.600000000000000000e+01 1.600000000000000000e+02 8.330433815717697144e-02 6.632250547409057617e-02 8.370995521545410156e-02 6.729985773563385010e-02 8.384793251752853394e-02 6.857796758413314819e-02
1.700000000000000000e+01 1.700000000000000000e+02 8.330743759870529175e-02 6.641125679016113281e-02 8.357963711023330688e-02 6.621380150318145752e-02 8.430323749780654907e-02 6.822755932807922363e-02
1.800000000000000000e+01 1.800000000000000000e+02 8.328802883625030518e-02 6.655879318714141846e-02 8.349290490150451660e-02 6.471146643161773682e-02 8.483788371086120605e-02 6.797978281974792480e-02
1.900000000000000000e+01 1.900000000000000000e+02 8.326485753059387207e-02 6.670746952295303345e-02 8.361575007438659668e-02 6.415607780218124390e-02 8.466044068336486816e-02 6.717710942029953003e-02
2.000000000000000000e+01 2.000000000000000000e+02 8.325269818305969238e-02 6.664513796567916870e-02 8.351006358861923218e-02 6.425927579402923584e-02 8.429539203643798828e-02 6.633897125720977783e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.321169763803482056e-02 6.622138619422912598e-02 8.338342607021331787e-02 6.506805121898651123e-02 8.424226939678192139e-02 6.589165329933166504e-02
2.200000000000000000e+01 2.200000000000000000e+02 8.318873494863510132e-02 6.563463807106018066e-02 8.341163396835327148e-02 6.606632471084594727e-02 8.375613391399383545e-02 6.504944711923599243e-02
2.300000000000000000e+01 2.300000000000000000e+02 8.318094909191131592e-02 6.517493724822998047e-02 8.336692303419113159e-02 6.644596904516220093e-02 8.366611599922180176e-02 6.464418768882751465e-02
2.400000000000000000e+01 2.400000000000000000e+02 8.314526081085205078e-02 6.496913731098175049e-02 8.342637121677398682e-02 6.656412035226821899e-02 8.404753357172012329e-02 6.481827795505523682e-02
2.500000000000000000e+01 2.500000000000000000e+02 8.312620222568511963e-02 6.499140709638595581e-02 8.338013291358947754e-02 6.660223007202148438e-02 8.414786309003829956e-02 6.498885899782180786e-02
2.600000000000000000e+01 2.600000000000000000e+02 8.311320841312408447e-02 6.505849957466125488e-02 8.326625078916549683e-02 6.663819402456283569e-02 8.361306786537170410e-02 6.483016163110733032e-02
2.700000000000000000e+01 2.700000000000000000e+02 8.307596296072006226e-02 6.507836282253265381e-02 8.330647647380828857e-02 6.653985381126403809e-02 8.346473425626754761e-02 6.524772942066192627e-02
2.800000000000000000e+01 2.800000000000000000e+02 8.305215090513229370e-02 6.518242508172988892e-02 8.328492194414138794e-02 6.593167781829833984e-02 8.389145135879516602e-02 6.625550240278244019e-02
2.900000000000000000e+01 2.900000000000000000e+02 8.303145319223403931e-02 6.546561419963836670e-02 8.328564465045928955e-02 6.534601002931594849e-02 8.384889364242553711e-02 6.661429256200790405e-02
3.000000000000000000e+01 3.000000000000000000e+02 8.300494402647018433e-02 6.583908945322036743e-02 8.325459063053131104e-02 6.522226333618164062e-02 8.340283483266830444e-02 6.635324656963348389e-02
3.100000000000000000e+01 3.100000000000000000e+02 8.298551291227340698e-02 6.608843058347702026e-02 8.319022506475448608e-02 6.560498476028442383e-02 8.349232375621795654e-02 6.650926917791366577e-02
3.200000000000000000e+01 3.200000000000000000e+02 8.295404911041259766e-02 6.604053080081939697e-02 8.322574943304061890e-02 6.611864268779754639e-02 8.375126123428344727e-02 6.681787222623825073e-02
3.300000000000000000e+01 3.300000000000000000e+02 8.292557299137115479e-02 6.579092144966125488e-02 8.319832384586334229e-02 6.620099395513534546e-02 8.355748653411865234e-02 6.670421361923217773e-02
3.400000000000000000e+01 3.400000000000000000e+02 8.289825171232223511e-02 6.555912643671035767e-02 8.318565040826797485e-02 6.607000529766082764e-02 8.334037661552429199e-02 6.652761250734329224e-02
3.500000000000000000e+01 3.500000000000000000e+02 8.286187797784805298e-02 6.544572114944458008e-02 8.315476775169372559e-02 6.606031954288482666e-02 8.351508527994155884e-02 6.661455333232879639e-02
3.600000000000000000e+01 3.600000000000000000e+02 8.283876627683639526e-02 6.538172066211700439e-02 8.313123881816864014e-02 6.620056182146072388e-02 8.357506990432739258e-02 6.642839312553405762e-02
3.700000000000000000e+01 3.700000000000000000e+02 8.280715346336364746e-02 6.524394452571868896e-02 8.314026892185211182e-02 6.616780906915664673e-02 8.341319859027862549e-02 6.591208279132843018e-02
3.800000000000000000e+01 3.800000000000000000e+02 8.277261257171630859e-02 6.512203067541122437e-02 8.309609442949295044e-02 6.579994410276412964e-02 8.333707600831985474e-02 6.550320982933044434e-02
3.900000000000000000e+01 3.900000000000000000e+02 8.274072408676147461e-02 6.521122157573699951e-02 8.308091759681701660e-02 6.554079800844192505e-02 8.347367495298385620e-02 6.540845334529876709e-02
4.000000000000000000e+01 4.000000000000000000e+02 8.270316570997238159e-02 6.552676856517791748e-02 8.305040001869201660e-02 6.562643498182296753e-02 8.345136046409606934e-02 6.526245921850204468e-02
4.100000000000000000e+01 4.100000000000000000e+02 8.266906440258026123e-02 6.585857272148132324e-02 8.305184543132781982e-02 6.588664650917053223e-02 8.328999578952789307e-02 6.506587564945220947e-02
4.200000000000000000e+01 4.200000000000000000e+02 8.263202011585235596e-02 6.601729989051818848e-02 8.302961289882659912e-02 6.590569019317626953e-02 8.335454761981964111e-02 6.516697257757186890e-02
4.300000000000000000e+01 4.300000000000000000e+02 8.259606361389160156e-02 6.605264544486999512e-02 8.299911022186279297e-02 6.574162095785140991e-02 8.340541273355484009e-02 6.531505286693572998e-02
4.400000000000000000e+01 4.400000000000000000e+02 8.255396783351898193e-02 6.608600914478302002e-02 8.298121392726898193e-02 6.575158238410949707e-02 8.330009877681732178e-02 6.532215327024459839e-02
4.500000000000000000e+01 4.500000000000000000e+02 8.251495659351348877e-02 6.608043611049652100e-02 8.296087384223937988e-02 6.595242023468017578e-02 8.326564729213714600e-02 6.539221107959747314e-02
4.600000000000000000e+01 4.600000000000000000e+02 8.246683329343795776e-02 6.593133509159088135e-02 8.294472098350524902e-02 6.604371964931488037e-02 8.332116901874542236e-02 6.553550809621810913e-02
4.700000000000000000e+01 4.700000000000000000e+02 8.242299407720565796e-02 6.575149297714233398e-02 8.290660381317138672e-02 6.588278710842132568e-02 8.328834176063537598e-02 6.561381369829177856e-02
4.800000000000000000e+01 4.800000000000000000e+02 8.237277716398239136e-02 6.570099294185638428e-02 8.288969099521636963e-02 6.575779616832733154e-02 8.322056382894515991e-02 6.570743024349212646e-02
4.900000000000000000e+01 4.900000000000000000e+02 8.232475817203521729e-02 6.576020270586013794e-02 8.286352455615997314e-02 6.578703224658966064e-02 8.323709666728973389e-02 6.588907539844512939e-02
5.000000000000000000e+01 5.000000000000000000e+02 8.226796984672546387e-02 6.582376360893249512e-02 8.284388482570648193e-02 6.579336524009704590e-02 8.324915915727615356e-02 6.597451120615005493e-02
5.100000000000000000e+01 5.100000000000000000e+02 8.221399784088134766e-02 6.600566953420639038e-02 8.280640095472335815e-02 6.562010198831558228e-02 8.317044377326965332e-02 6.584207713603973389e-02
5.200000000000000000e+01 5.200000000000000000e+02 8.215430378913879395e-02 6.630912423133850098e-02 8.278287947177886963e-02 6.551621854305267334e-02 8.317194879055023193e-02 6.573908776044845581e-02
5.300000000000000000e+01 5.300000000000000000e+02 8.209191262722015381e-02 6.646150350570678711e-02 8.275051414966583252e-02 6.567975878715515137e-02 8.318001776933670044e-02 6.569150090217590332e-02
5.400000000000000000e+01 5.400000000000000000e+02 8.203063905239105225e-02 6.658403575420379639e-02 8.271925896406173706e-02 6.595767289400100708e-02 8.312246948480606079e-02 6.562226265668869019e-02
5.500000000000000000e+01 5.500000000000000000e+02 8.196468651294708252e-02 6.669830530881881714e-02 8.268100023269653320e-02 6.604640185832977295e-02 8.309811353683471680e-02 6.559894979000091553e-02
5.600000000000000000e+01 5.600000000000000000e+02 8.189377188682556152e-02 6.655416637659072876e-02 8.265061676502227783e-02 6.597656011581420898e-02 8.309287577867507935e-02 6.560666859149932861e-02
5.700000000000000000e+01 5.700000000000000000e+02 8.182215690612792969e-02 6.664115190505981445e-02 8.260933309793472290e-02 6.589608639478683472e-02 8.305012434720993042e-02 6.557824462652206421e-02
5.800000000000000000e+01 5.800000000000000000e+02 8.177813142538070679e-02 6.677778810262680054e-02 8.257016539573669434e-02 6.581091135740280151e-02 8.300612866878509521e-02 6.555899232625961304e-02
5.900000000000000000e+01 5.900000000000000000e+02 8.191338926553726196e-02 6.697288155555725098e-02 8.252716809511184692e-02 6.573915481567382812e-02 8.300046622753143311e-02 6.560792773962020874e-02
6.000000000000000000e+01 6.000000000000000000e+02 8.249036967754364014e-02 6.777232885360717773e-02 8.248176425695419312e-02 6.578209996223449707e-02 8.295893669128417969e-02 6.571342051029205322e-02
6.100000000000000000e+01 6.100000000000000000e+02 8.269612491130828857e-02 6.756672263145446777e-02 8.243520557880401611e-02 6.594044715166091919e-02 8.290900290012359619e-02 6.579187512397766113e-02
6.200000000000000000e+01 6.200000000000000000e+02 8.174022287130355835e-02 6.715339422225952148e-02 8.239389955997467041e-02 6.608148664236068726e-02 8.288553357124328613e-02 6.587803363800048828e-02
6.300000000000000000e+01 6.300000000000000000e+02 8.214837312698364258e-02 6.703297793865203857e-02 8.233514428138732910e-02 6.607292592525482178e-02 8.284486085176467896e-02 6.599333882331848145e-02
6.400000000000000000e+01 6.400000000000000000e+02 8.171608299016952515e-02 6.645303964614868164e-02 8.229895681142807007e-02 6.626637279987335205e-02 8.279109746217727661e-02 6.593191623687744141e-02
6.500000000000000000e+01 6.500000000000000000e+02 8.188121020793914795e-02 6.680513918399810791e-02 8.230619132518768311e-02 6.569455564022064209e-02 8.276028931140899658e-02 6.599690020084381104e-02
6.600000000000000000e+01 6.600000000000000000e+02 8.166873455047607422e-02 6.642006337642669678e-02 8.228911459445953369e-02 6.640956550836563110e-02 8.273810148239135742e-02 6.612137705087661743e-02
6.700000000000000000e+01 6.700000000000000000e+02 8.164323866367340088e-02 6.643666326999664307e-02 8.222159743309020996e-02 6.610004603862762451e-02 8.271390199661254883e-02 6.615293025970458984e-02
6.800000000000000000e+01 6.800000000000000000e+02 8.154879510402679443e-02 6.709720194339752197e-02 8.237567543983459473e-02 6.588848680257797241e-02 8.266156911849975586e-02 6.624346971511840820e-02
6.900000000000000000e+01 6.900000000000000000e+02 8.144451677799224854e-02 6.715919077396392822e-02 8.217608928680419922e-02 6.647758185863494873e-02 8.263572305440902710e-02 6.627877056598663330e-02
7.000000000000000000e+01 7.000000000000000000e+02 8.138382434844970703e-02 6.646424531936645508e-02 8.224993944168090820e-02 6.692190468311309814e-02 8.259668946266174316e-02 6.631083786487579346e-02
7.100000000000000000e+01 7.100000000000000000e+02 8.125715702772140503e-02 6.639614701271057129e-02 8.209209889173507690e-02 6.639025360345840454e-02 8.253813534975051880e-02 6.615164875984191895e-02
7.200000000000000000e+01 7.200000000000000000e+02 8.121800422668457031e-02 6.711047887802124023e-02 8.204208314418792725e-02 6.701588630676269531e-02 8.249747753143310547e-02 6.604421883821487427e-02
7.300000000000000000e+01 7.300000000000000000e+02 8.105592429637908936e-02 6.747703254222869873e-02 8.211555331945419312e-02 6.739523261785507202e-02 8.246024698019027710e-02 6.630739569664001465e-02
7.400000000000000000e+01 7.400000000000000000e+02 8.110696822404861450e-02 6.729596108198165894e-02 8.207951486110687256e-02 6.518078595399856567e-02 8.241405338048934937e-02 6.649473309516906738e-02
7.500000000000000000e+01 7.500000000000000000e+02 8.098258078098297119e-02 6.723907589912414551e-02 8.201199769973754883e-02 6.553182005882263184e-02 8.238471299409866333e-02 6.636112183332443237e-02
7.600000000000000000e+01 7.600000000000000000e+02 8.102382719516754150e-02 6.776300817728042603e-02 8.201801776885986328e-02 6.725006550550460815e-02 8.231901377439498901e-02 6.635774672031402588e-02
7.700000000000000000e+01 7.700000000000000000e+02 8.115459978580474854e-02 6.835383921861648560e-02 8.179914951324462891e-02 6.664046645164489746e-02 8.228579163551330566e-02 6.655187904834747314e-02
7.800000000000000000e+01 7.800000000000000000e+02 8.136583864688873291e-02 6.754818558692932129e-02 8.186073601245880127e-02 6.620171666145324707e-02 8.222809433937072754e-02 6.651081144809722900e-02
7.900000000000000000e+01 7.900000000000000000e+02 8.112360537052154541e-02 6.721696257591247559e-02 8.177638053894042969e-02 6.782890856266021729e-02 8.219058811664581299e-02 6.682372093200683594e-02
8.000000000000000000e+01 8.000000000000000000e+02 8.109606802463531494e-02 6.854702532291412354e-02 8.164611458778381348e-02 6.632544845342636108e-02 8.218371868133544922e-02 6.689222157001495361e-02
8.100000000000000000e+01 8.100000000000000000e+02 8.076220750808715820e-02 6.803150475025177002e-02 8.163293451070785522e-02 6.606738269329071045e-02 8.231254667043685913e-02 6.678256392478942871e-02
8.200000000000000000e+01 8.200000000000000000e+02 8.078623563051223755e-02 6.676386296749114990e-02 8.156222850084304810e-02 6.718449294567108154e-02 8.230792731046676636e-02 6.690090149641036987e-02
8.300000000000000000e+01 8.300000000000000000e+02 8.053404837846755981e-02 6.789982318878173828e-02 8.162673562765121460e-02 6.759136170148849487e-02 8.219908177852630615e-02 6.686817854642868042e-02
8.400000000000000000e+01 8.400000000000000000e+02 8.059417456388473511e-02 6.797368824481964111e-02 8.170951902866363525e-02 6.729072332382202148e-02 8.216837048530578613e-02 6.678479909896850586e-02
8.500000000000000000e+01 8.500000000000000000e+02 8.043928444385528564e-02 6.749787926673889160e-02 8.195102214813232422e-02 6.759531795978546143e-02 8.218127489089965820e-02 6.682022660970687866e-02
8.700000000000000000e+01 8.700000000000000000e+02 8.009944856166839600e-02 6.852989643812179565e-02 8.143749833106994629e-02 6.663306802511215210e-02 8.206540346145629883e-02 6.686058640480041504e-02
8.800000000000000000e+01 8.800000000000000000e+02 8.009940385818481445e-02 6.842634081840515137e-02 8.156770467758178711e-02 6.750588119029998779e-02 8.201776444911956787e-02 6.675897538661956787e-02
8.900000000000000000e+01 8.900000000000000000e+02 8.021580427885055542e-02 6.753560155630111694e-02 8.129984140396118164e-02 6.683715432882308960e-02 8.197468519210815430e-02 6.662446260452270508e-02
9.000000000000000000e+01 9.000000000000000000e+02 8.119809627532958984e-02 7.113058120012283325e-02 8.130826056003570557e-02 6.727935373783111572e-02 8.195815235376358032e-02 6.706666946411132812e-02
9.100000000000000000e+01 9.100000000000000000e+02 8.311783522367477417e-02 6.860502064228057861e-02 8.125890791416168213e-02 6.698411703109741211e-02 8.202610164880752563e-02 6.657195091247558594e-02
9.300000000000000000e+01 9.300000000000000000e+02 8.180048316717147827e-02 6.873974949121475220e-02 8.124941587448120117e-02 6.845820695161819458e-02 8.186654001474380493e-02 6.717325747013092041e-02
9.400000000000000000e+01 9.400000000000000000e+02 8.097219467163085938e-02 6.675954908132553101e-02 8.190502226352691650e-02 6.729084253311157227e-02 8.183738589286804199e-02 6.704393029212951660e-02
9.500000000000000000e+01 9.500000000000000000e+02 8.138273656368255615e-02 6.724660098552703857e-02 8.127802610397338867e-02 6.762404739856719971e-02 8.179059624671936035e-02 6.700375676155090332e-02
9.600000000000000000e+01 9.600000000000000000e+02 8.110984414815902710e-02 6.697052717208862305e-02 8.128226548433303833e-02 6.817939877510070801e-02 8.173249661922454834e-02 6.720656156539916992e-02
9.800000000000000000e+01 9.800000000000000000e+02 8.095964044332504272e-02 6.694421172142028809e-02 8.094508945941925049e-02 6.741022318601608276e-02 8.182485401630401611e-02 6.663621962070465088e-02
9.900000000000000000e+01 9.900000000000000000e+02 8.087736368179321289e-02 6.703779846429824829e-02 8.097716420888900757e-02 6.771953403949737549e-02 8.180621266365051270e-02 6.722377985715866089e-02
1.000000000000000000e+02 1.000000000000000000e+03 8.080429583787918091e-02 6.713633239269256592e-02 8.089147508144378662e-02 6.691434234380722046e-02 8.161862194538116455e-02 6.716127693653106689e-02
1.010000000000000000e+02 1.010000000000000000e+03 8.064740151166915894e-02 6.714288890361785889e-02 8.084511011838912964e-02 6.765915453433990479e-02 8.158642053604125977e-02 6.686412543058395386e-02
1.030000000000000000e+02 1.030000000000000000e+03 8.040913939476013184e-02 6.731757521629333496e-02 8.126477897167205811e-02 6.784102320671081543e-02 8.164855837821960449e-02 6.710098683834075928e-02
1.040000000000000000e+02 1.040000000000000000e+03 8.028526604175567627e-02 6.754378974437713623e-02 8.100718259811401367e-02 6.842378526926040649e-02 8.147919178009033203e-02 6.726197898387908936e-02
1.060000000000000000e+02 1.060000000000000000e+03 7.996055483818054199e-02 6.765959411859512329e-02 8.068504929542541504e-02 6.730698049068450928e-02 8.160056173801422119e-02 6.706056743860244751e-02
1.070000000000000000e+02 1.070000000000000000e+03 7.983752340078353882e-02 6.808900833129882812e-02 8.053837716579437256e-02 6.806998699903488159e-02 8.149434626102447510e-02 6.755428016185760498e-02
1.080000000000000000e+02 1.080000000000000000e+03 7.970142364501953125e-02 6.844411045312881470e-02 8.052739500999450684e-02 6.822384893894195557e-02 8.154353499412536621e-02 6.764508038759231567e-02
1.100000000000000000e+02 1.100000000000000000e+03 7.943204045295715332e-02 6.896901130676269531e-02 8.049359172582626343e-02 6.777153164148330688e-02 8.136350661516189575e-02 6.704978644847869873e-02
1.110000000000000000e+02 1.110000000000000000e+03 7.926380634307861328e-02 6.932041049003601074e-02 8.124090731143951416e-02 6.969390809535980225e-02 8.135727047920227051e-02 6.744855642318725586e-02
1.130000000000000000e+02 1.130000000000000000e+03 7.927662134170532227e-02 7.052014023065567017e-02 8.161786198616027832e-02 6.883000582456588745e-02 8.126091957092285156e-02 6.714671850204467773e-02
1.140000000000000000e+02 1.140000000000000000e+03 7.974565029144287109e-02 6.866309046745300293e-02 8.136849850416183472e-02 6.905639171600341797e-02 8.117523789405822754e-02 6.744548678398132324e-02
1.160000000000000000e+02 1.160000000000000000e+03 8.088712394237518311e-02 6.982739269733428955e-02 8.124795556068420410e-02 6.625945866107940674e-02 8.117033541202545166e-02 6.804870069026947021e-02
1.170000000000000000e+02 1.170000000000000000e+03 8.077429234981536865e-02 6.892241537570953369e-02 8.085889369249343872e-02 6.793048977851867676e-02 8.124753832817077637e-02 6.761438399553298950e-02
1.190000000000000000e+02 1.190000000000000000e+03 8.003672212362289429e-02 6.939729303121566772e-02 8.076131343841552734e-02 6.737949699163436890e-02 8.097432553768157959e-02 6.717880070209503174e-02
1.210000000000000000e+02 1.210000000000000000e+03 7.976067066192626953e-02 6.760558485984802246e-02 8.050961792469024658e-02 6.686100363731384277e-02 8.135001361370086670e-02 6.775705516338348389e-02
1.220000000000000000e+02 1.220000000000000000e+03 7.981051504611968994e-02 6.843536347150802612e-02 8.037981390953063965e-02 6.729978322982788086e-02 8.133450150489807129e-02 6.771469116210937500e-02
1.240000000000000000e+02 1.240000000000000000e+03 7.942166179418563843e-02 6.768230348825454712e-02 8.018787950277328491e-02 6.826192140579223633e-02 8.125514537096023560e-02 6.793495267629623413e-02
1.250000000000000000e+02 1.250000000000000000e+03 7.926403731107711792e-02 6.851626932621002197e-02 8.027743548154830933e-02 6.779205054044723511e-02 8.135663717985153198e-02 6.729707866907119751e-02
1.270000000000000000e+02 1.270000000000000000e+03 7.896290719509124756e-02 6.877649575471878052e-02 8.012581616640090942e-02 6.718922406435012817e-02 8.099591732025146484e-02 6.729345023632049561e-02
1.290000000000000000e+02 1.290000000000000000e+03 7.865749299526214600e-02 6.898143142461776733e-02 8.004703372716903687e-02 6.874366104602813721e-02 8.091796189546585083e-02 6.733573228120803833e-02
1.310000000000000000e+02 1.310000000000000000e+03 7.837907969951629639e-02 6.957063078880310059e-02 7.982998341321945190e-02 6.781782209873199463e-02 8.078163117170333862e-02 6.821353733539581299e-02
1.320000000000000000e+02 1.320000000000000000e+03 7.835508882999420166e-02 7.030818611383438110e-02 7.989661395549774170e-02 6.961672008037567139e-02 8.085146546363830566e-02 6.783515214920043945e-02
1.340000000000000000e+02 1.340000000000000000e+03 8.038243651390075684e-02 7.168735563755035400e-02 8.048775047063827515e-02 6.721532344818115234e-02 8.098891377449035645e-02 6.753827631473541260e-02
1.360000000000000000e+02 1.360000000000000000e+03 8.088164031505584717e-02 7.292710244655609131e-02 8.005071431398391724e-02 6.925942003726959229e-02 8.060797303915023804e-02 6.777850538492202759e-02
1.380000000000000000e+02 1.380000000000000000e+03 7.995989173650741577e-02 6.754557788372039795e-02 7.987251132726669312e-02 6.772194802761077881e-02 8.058597892522811890e-02 6.864460557699203491e-02
1.390000000000000000e+02 1.390000000000000000e+03 8.007885515689849854e-02 6.971531361341476440e-02 7.972721755504608154e-02 6.902676075696945190e-02 8.038552105426788330e-02 6.815207004547119141e-02
1.410000000000000000e+02 1.410000000000000000e+03 7.955267280340194702e-02 6.815766543149948120e-02 7.944707572460174561e-02 6.864516437053680420e-02 8.062903583049774170e-02 6.831011176109313965e-02
1.430000000000000000e+02 1.430000000000000000e+03 7.926783710718154907e-02 6.750958412885665894e-02 7.914361357688903809e-02 6.966641545295715332e-02 8.062528073787689209e-02 6.849408149719238281e-02
1.450000000000000000e+02 1.450000000000000000e+03 7.913118600845336914e-02 6.932100653648376465e-02 8.013471215963363647e-02 7.074571400880813599e-02 8.043512701988220215e-02 6.818136572837829590e-02
1.470000000000000000e+02 1.470000000000000000e+03 7.873092591762542725e-02 6.789441406726837158e-02 7.975834608078002930e-02 6.950872391462326050e-02 8.042402565479278564e-02 6.736225634813308716e-02
1.490000000000000000e+02 1.490000000000000000e+03 7.834292948246002197e-02 7.003767043352127075e-02 7.961505651473999023e-02 6.852148473262786865e-02 8.047932386398315430e-02 6.861266493797302246e-02
1.510000000000000000e+02 1.510000000000000000e+03 7.800533622503280640e-02 6.947321444749832153e-02 7.930703461170196533e-02 6.790478527545928955e-02 8.025324344635009766e-02 6.829820573329925537e-02
1.530000000000000000e+02 1.530000000000000000e+03 7.770626246929168701e-02 7.056296616792678833e-02 7.891160249710083008e-02 7.039001584053039551e-02 8.083190768957138062e-02 6.934106349945068359e-02
1.550000000000000000e+02 1.550000000000000000e+03 7.742224633693695068e-02 7.053757458925247192e-02 7.882270961999893188e-02 6.943488866090774536e-02 8.024966716766357422e-02 6.841447204351425171e-02
1.570000000000000000e+02 1.570000000000000000e+03 7.796494662761688232e-02 7.069668173789978027e-02 7.903622835874557495e-02 7.027964293956756592e-02 8.022728562355041504e-02 6.807323545217514038e-02
1.590000000000000000e+02 1.590000000000000000e+03 8.069888502359390259e-02 7.303454726934432983e-02 7.960332930088043213e-02 6.928338855504989624e-02 8.017723262310028076e-02 6.863561272621154785e-02
1.610000000000000000e+02 1.610000000000000000e+03 7.841686904430389404e-02 7.076017558574676514e-02 7.968132942914962769e-02 6.990933418273925781e-02 8.005195111036300659e-02 6.804366409778594971e-02
1.630000000000000000e+02 1.630000000000000000e+03 7.820408046245574951e-02 6.888730823993682861e-02 7.922567427158355713e-02 6.935216486454010010e-02 8.008404076099395752e-02 6.800720840692520142e-02
1.660000000000000000e+02 1.660000000000000000e+03 7.777138054370880127e-02 6.942190229892730713e-02 7.873110473155975342e-02 6.850194185972213745e-02 7.981233298778533936e-02 6.905625760555267334e-02
1.680000000000000000e+02 1.680000000000000000e+03 7.750080525875091553e-02 7.045897841453552246e-02 7.826572656631469727e-02 6.960317492485046387e-02 7.977981865406036377e-02 6.889097392559051514e-02
1.700000000000000000e+02 1.700000000000000000e+03 7.706965506076812744e-02 6.993393599987030029e-02 7.808077335357666016e-02 7.056510448455810547e-02 8.013600111007690430e-02 6.880064308643341064e-02
1.720000000000000000e+02 1.720000000000000000e+03 7.682730257511138916e-02 7.097271084785461426e-02 7.857134938240051270e-02 7.105842232704162598e-02 7.981288433074951172e-02 6.867841631174087524e-02
1.750000000000000000e+02 1.750000000000000000e+03 7.669453322887420654e-02 7.099972665309906006e-02 7.924277335405349731e-02 6.933966279029846191e-02 7.950346916913986206e-02 6.902050971984863281e-02
1.770000000000000000e+02 1.770000000000000000e+03 8.286546915769577026e-02 7.445010542869567871e-02 7.908783853054046631e-02 7.060396671295166016e-02 7.935117185115814209e-02 6.954277306795120239e-02
1.790000000000000000e+02 1.790000000000000000e+03 7.958247512578964233e-02 7.375933229923248291e-02 7.837457209825515747e-02 6.907714903354644775e-02 7.983353734016418457e-02 6.909692287445068359e-02
1.820000000000000000e+02 1.820000000000000000e+03 7.906538993120193481e-02 7.059755921363830566e-02 7.795637845993041992e-02 7.026197016239166260e-02 7.972487807273864746e-02 6.933497637510299683e-02
1.840000000000000000e+02 1.840000000000000000e+03 7.871752977371215820e-02 6.822535395622253418e-02 7.770768553018569946e-02 7.061747461557388306e-02 7.950060814619064331e-02 6.910131871700286865e-02
1.860000000000000000e+02 1.860000000000000000e+03 7.858823239803314209e-02 6.984674930572509766e-02 7.774928212165832520e-02 7.179886847734451294e-02 7.932437211275100708e-02 6.994943320751190186e-02
1.890000000000000000e+02 1.890000000000000000e+03 7.799835503101348877e-02 6.929373741149902344e-02 7.858229428529739380e-02 7.031805813312530518e-02 7.926757633686065674e-02 6.883826851844787598e-02
1.910000000000000000e+02 1.910000000000000000e+03 7.758414745330810547e-02 6.967559456825256348e-02 7.874199748039245605e-02 7.335257530212402344e-02 7.914200425148010254e-02 6.950536370277404785e-02
1.940000000000000000e+02 1.940000000000000000e+03 7.696183770895004272e-02 6.992873549461364746e-02 7.799832522869110107e-02 7.112215459346771240e-02 7.914692163467407227e-02 7.027572393417358398e-02
1.970000000000000000e+02 1.970000000000000000e+03 7.643231004476547241e-02 7.049378752708435059e-02 7.721576094627380371e-02 7.059913873672485352e-02 7.946727424860000610e-02 7.049836218357086182e-02
1.990000000000000000e+02 1.990000000000000000e+03 7.612383365631103516e-02 7.137438654899597168e-02 7.717318832874298096e-02 7.092493027448654175e-02 7.936051487922668457e-02 6.965398788452148438e-02
2.020000000000000000e+02 2.020000000000000000e+03 7.613672316074371338e-02 7.211656868457794189e-02 7.794237136840820312e-02 7.071307301521301270e-02 7.910902798175811768e-02 6.941473484039306641e-02
2.050000000000000000e+02 2.050000000000000000e+03 7.595640420913696289e-02 7.257352024316787720e-02 7.731150835752487183e-02 7.107977569103240967e-02 7.889928668737411499e-02 6.997753679752349854e-02
2.070000000000000000e+02 2.070000000000000000e+03 7.655090093612670898e-02 7.492734491825103760e-02 7.741263508796691895e-02 7.152886688709259033e-02 7.865199446678161621e-02 7.025022804737091064e-02
2.100000000000000000e+02 2.100000000000000000e+03 7.603006064891815186e-02 7.232168316841125488e-02 7.990171015262603760e-02 7.407227158546447754e-02 7.937127351760864258e-02 7.057037204504013062e-02
2.130000000000000000e+02 2.130000000000000000e+03 7.574522495269775391e-02 7.193326950073242188e-02 7.822845876216888428e-02 7.247474789619445801e-02 7.857523113489151001e-02 7.021149992942810059e-02
2.160000000000000000e+02 2.160000000000000000e+03 7.517956197261810303e-02 7.204879820346832275e-02 7.725727558135986328e-02 7.010520994663238525e-02 7.847291231155395508e-02 6.962677836418151855e-02
2.190000000000000000e+02 2.190000000000000000e+03 7.503867149353027344e-02 7.227012515068054199e-02 7.693341374397277832e-02 7.067086547613143921e-02 7.936631143093109131e-02 7.146468013525009155e-02
2.210000000000000000e+02 2.210000000000000000e+03 7.602194696664810181e-02 7.212124019861221313e-02 7.665324211120605469e-02 7.336100190877914429e-02 7.880003005266189575e-02 7.003676146268844604e-02
2.240000000000000000e+02 2.240000000000000000e+03 7.680661976337432861e-02 7.313208281993865967e-02 7.637753337621688843e-02 7.060689479112625122e-02 7.835658639669418335e-02 6.948623061180114746e-02
2.270000000000000000e+02 2.270000000000000000e+03 7.520541548728942871e-02 7.229883968830108643e-02 7.722948491573333740e-02 7.374197244644165039e-02 7.802328467369079590e-02 7.033881545066833496e-02
2.300000000000000000e+02 2.300000000000000000e+03 7.500389963388442993e-02 7.267352938652038574e-02 7.737438380718231201e-02 7.461140304803848267e-02 7.799313217401504517e-02 7.042455673217773438e-02
2.330000000000000000e+02 2.330000000000000000e+03 7.451008260250091553e-02 7.200829684734344482e-02 7.666223496198654175e-02 7.244042307138442993e-02 7.822769135236740112e-02 7.033014297485351562e-02
2.370000000000000000e+02 2.370000000000000000e+03 7.578079402446746826e-02 7.404448091983795166e-02 7.599571347236633301e-02 7.004566490650177002e-02 7.798832654953002930e-02 7.075997442007064819e-02
2.400000000000000000e+02 2.400000000000000000e+03 7.488554716110229492e-02 7.543695718050003052e-02 7.544129341840744019e-02 7.160037755966186523e-02 7.809878140687942505e-02 7.035826891660690308e-02
2.430000000000000000e+02 2.430000000000000000e+03 7.437162101268768311e-02 7.361879944801330566e-02 7.721136510372161865e-02 7.434917241334915161e-02 7.785580307245254517e-02 7.039991766214370728e-02
2.460000000000000000e+02 2.460000000000000000e+03 7.420303672552108765e-02 7.334635406732559204e-02 7.594566792249679565e-02 7.162028551101684570e-02 7.779964059591293335e-02 7.155669480562210083e-02
2.490000000000000000e+02 2.490000000000000000e+03 7.363072782754898071e-02 7.351914048194885254e-02 7.561323046684265137e-02 7.283256947994232178e-02 7.908835262060165405e-02 7.127411663532257080e-02
2.530000000000000000e+02 2.530000000000000000e+03 7.530197501182556152e-02 7.668432593345642090e-02 7.508327066898345947e-02 7.155966758728027344e-02 7.787227630615234375e-02 7.124643027782440186e-02
2.560000000000000000e+02 2.560000000000000000e+03 7.452598214149475098e-02 7.391900569200515747e-02 7.601974159479141235e-02 7.526666671037673950e-02 7.766747474670410156e-02 7.059583812952041626e-02
2.590000000000000000e+02 2.590000000000000000e+03 7.436146587133407593e-02 7.359203696250915527e-02 7.593033462762832642e-02 7.594916224479675293e-02 7.719267904758453369e-02 7.117033004760742188e-02
2.630000000000000000e+02 2.630000000000000000e+03 7.354159653186798096e-02 7.337942719459533691e-02 7.506153732538223267e-02 7.266219705343246460e-02 7.702959328889846802e-02 7.201155275106430054e-02
2.660000000000000000e+02 2.660000000000000000e+03 7.306090742349624634e-02 7.336796820163726807e-02 7.450853288173675537e-02 7.363701611757278442e-02 7.795996218919754028e-02 7.184380292892456055e-02
2.700000000000000000e+02 2.700000000000000000e+03 7.302179932594299316e-02 7.485350966453552246e-02 7.690805941820144653e-02 7.243729382753372192e-02 7.794475555419921875e-02 7.093600928783416748e-02
2.730000000000000000e+02 2.730000000000000000e+03 7.622665911912918091e-02 7.828514277935028076e-02 7.541617751121520996e-02 7.218821346759796143e-02 7.721932232379913330e-02 7.138212025165557861e-02
2.770000000000000000e+02 2.770000000000000000e+03 7.360314577817916870e-02 7.559280842542648315e-02 7.442727684974670410e-02 7.371343672275543213e-02 7.647968828678131104e-02 7.223623245954513550e-02
2.810000000000000000e+02 2.810000000000000000e+03 7.294220477342605591e-02 7.402412593364715576e-02 7.683522254228591919e-02 7.466648519039154053e-02 7.819086313247680664e-02 7.281872630119323730e-02
2.850000000000000000e+02 2.850000000000000000e+03 7.225008308887481689e-02 7.517963647842407227e-02 7.493008673191070557e-02 7.590951770544052124e-02 7.745014131069183350e-02 7.197220623493194580e-02
2.880000000000000000e+02 2.880000000000000000e+03 7.315173000097274780e-02 7.672634720802307129e-02 7.417489588260650635e-02 7.483518868684768677e-02 7.692290097475051880e-02 7.211160659790039062e-02
2.920000000000000000e+02 2.920000000000000000e+03 7.341502606868743896e-02 7.281344383955001831e-02 7.316644489765167236e-02 7.315266877412796021e-02 7.596113532781600952e-02 7.234857976436614990e-02
2.960000000000000000e+02 2.960000000000000000e+03 7.262884080410003662e-02 7.482990622520446777e-02 7.537227869033813477e-02 7.850633561611175537e-02 7.665374875068664551e-02 7.384833693504333496e-02
3.000000000000000000e+02 3.000000000000000000e+03 7.158467173576354980e-02 7.545100152492523193e-02 7.516825944185256958e-02 7.416665554046630859e-02 7.716163992881774902e-02 7.123578339815139771e-02
3.040000000000000000e+02 3.040000000000000000e+03 7.572036981582641602e-02 7.701173424720764160e-02 7.388456165790557861e-02 7.397598028182983398e-02 7.613013684749603271e-02 7.160225510597229004e-02
3.080000000000000000e+02 3.080000000000000000e+03 7.492240518331527710e-02 7.829771935939788818e-02 7.299768924713134766e-02 7.410641014575958252e-02 7.585811614990234375e-02 7.363655418157577515e-02
3.120000000000000000e+02 3.120000000000000000e+03 7.257492840290069580e-02 7.613971084356307983e-02 7.432404160499572754e-02 7.659463584423065186e-02 7.587383687496185303e-02 7.272382080554962158e-02
3.160000000000000000e+02 3.160000000000000000e+03 7.143488526344299316e-02 7.499957829713821411e-02 7.515802979469299316e-02 7.715849578380584717e-02 7.678024470806121826e-02 7.151024043560028076e-02
3.200000000000000000e+02 3.200000000000000000e+03 7.067163288593292236e-02 7.556417584419250488e-02 7.324021309614181519e-02 7.487634569406509399e-02 7.564704120159149170e-02 7.218615710735321045e-02
3.250000000000000000e+02 3.250000000000000000e+03 7.699280232191085815e-02 7.863444834947586060e-02 7.221898436546325684e-02 7.433618605136871338e-02 7.554986327886581421e-02 7.224091887474060059e-02
3.290000000000000000e+02 3.290000000000000000e+03 7.250359654426574707e-02 7.785787433385848999e-02 7.429890334606170654e-02 7.752369344234466553e-02 7.523639500141143799e-02 7.360646873712539673e-02
3.330000000000000000e+02 3.330000000000000000e+03 7.173462212085723877e-02 7.745558768510818481e-02 7.321599125862121582e-02 7.538355141878128052e-02 7.620690762996673584e-02 7.474491745233535767e-02
3.380000000000000000e+02 3.380000000000000000e+03 7.029542326927185059e-02 7.501919567584991455e-02 7.173678278923034668e-02 7.556516677141189575e-02 7.522559165954589844e-02 7.414285838603973389e-02
3.420000000000000000e+02 3.420000000000000000e+03 6.983420252799987793e-02 7.627038657665252686e-02 7.215219736099243164e-02 7.519728690385818481e-02 7.620669901371002197e-02 7.444375008344650269e-02
3.470000000000000000e+02 3.470000000000000000e+03 7.203344255685806274e-02 7.797215878963470459e-02 7.262516021728515625e-02 7.778957486152648926e-02 7.482352107763290405e-02 7.426986098289489746e-02
3.510000000000000000e+02 3.510000000000000000e+03 7.103248685598373413e-02 7.719583064317703247e-02 7.226605713367462158e-02 7.711286842823028564e-02 7.449904829263687134e-02 7.489557564258575439e-02
3.560000000000000000e+02 3.560000000000000000e+03 6.967093050479888916e-02 7.648395001888275146e-02 7.322628796100616455e-02 7.904307544231414795e-02 7.444116473197937012e-02 7.411519438028335571e-02
3.610000000000000000e+02 3.610000000000000000e+03 6.998193264007568359e-02 7.649709284305572510e-02 7.204301655292510986e-02 7.538960874080657959e-02 7.422740757465362549e-02 7.425642013549804688e-02
3.660000000000000000e+02 3.660000000000000000e+03 7.195364683866500854e-02 7.612528651952743530e-02 7.061713933944702148e-02 7.672850787639617920e-02 7.629154622554779053e-02 7.487565279006958008e-02
3.700000000000000000e+02 3.700000000000000000e+03 7.054854184389114380e-02 7.890324294567108154e-02 7.316489517688751221e-02 7.677187770605087280e-02 7.481756806373596191e-02 7.384795695543289185e-02
3.750000000000000000e+02 3.750000000000000000e+03 6.910945475101470947e-02 7.608792185783386230e-02 7.171984761953353882e-02 7.488998770713806152e-02 7.372015714645385742e-02 7.458437979221343994e-02
3.800000000000000000e+02 3.800000000000000000e+03 6.845141947269439697e-02 7.719945162534713745e-02 7.024222612380981445e-02 7.744944095611572266e-02 7.405544072389602661e-02 7.377471029758453369e-02
3.850000000000000000e+02 3.850000000000000000e+03 7.044300436973571777e-02 7.777600735425949097e-02 7.157981395721435547e-02 8.171900361776351929e-02 7.376699149608612061e-02 7.422205060720443726e-02
3.910000000000000000e+02 3.910000000000000000e+03 6.958871334791183472e-02 7.790076732635498047e-02 6.979160755872726440e-02 7.613892853260040283e-02 7.357474416494369507e-02 7.648878544569015503e-02
3.960000000000000000e+02 3.960000000000000000e+03 6.824889034032821655e-02 7.886427640914916992e-02 7.153005152940750122e-02 7.895555347204208374e-02 7.503622770309448242e-02 7.761278748512268066e-02
4.010000000000000000e+02 4.010000000000000000e+03 7.190335541963577271e-02 7.956375181674957275e-02 7.025124877691268921e-02 7.842878997325897217e-02 7.448914647102355957e-02 7.451733946800231934e-02
4.060000000000000000e+02 4.060000000000000000e+03 6.810207664966583252e-02 7.764714211225509644e-02 6.953299790620803833e-02 7.945234328508377075e-02 7.339097559452056885e-02 7.449106872081756592e-02
4.120000000000000000e+02 4.120000000000000000e+03 6.732887029647827148e-02 7.790636271238327026e-02 7.060688734054565430e-02 8.102893829345703125e-02 7.236761599779129028e-02 7.554675638675689697e-02
4.170000000000000000e+02 4.170000000000000000e+03 6.812103092670440674e-02 8.084285259246826172e-02 6.940288841724395752e-02 7.900616526603698730e-02 7.440870255231857300e-02 7.752175629138946533e-02
4.230000000000000000e+02 4.230000000000000000e+03 6.954234093427658081e-02 7.879598438739776611e-02 6.923045217990875244e-02 8.032855391502380371e-02 7.331581413745880127e-02 7.575547695159912109e-02
4.280000000000000000e+02 4.280000000000000000e+03 6.808435916900634766e-02 7.963261008262634277e-02 7.011514902114868164e-02 8.015219867229461670e-02 7.194378972053527832e-02 7.520321011543273926e-02
4.340000000000000000e+02 4.340000000000000000e+03 6.698228418827056885e-02 7.840808480978012085e-02 6.808564066886901855e-02 7.996962964534759521e-02 7.430975139141082764e-02 7.871642708778381348e-02
4.400000000000000000e+02 4.400000000000000000e+03 6.907695531845092773e-02 7.991575449705123901e-02 6.860918551683425903e-02 8.224945515394210815e-02 7.314892113208770752e-02 7.445632666349411011e-02
4.460000000000000000e+02 4.460000000000000000e+03 6.737907230854034424e-02 8.121218532323837280e-02 7.069864869117736816e-02 8.422116190195083618e-02 7.166802883148193359e-02 7.723509520292282104e-02
4.520000000000000000e+02 4.520000000000000000e+03 6.632652878761291504e-02 8.269351720809936523e-02 6.762863695621490479e-02 8.117166906595230103e-02 7.369428873062133789e-02 7.813501358032226562e-02
4.580000000000000000e+02 4.580000000000000000e+03 6.700050830841064453e-02 8.143891394138336182e-02 6.836869567632675171e-02 8.320224285125732422e-02 7.253113389015197754e-02 7.578035444021224976e-02
4.640000000000000000e+02 4.640000000000000000e+03 6.649041920900344849e-02 8.024947345256805420e-02 6.803813576698303223e-02 8.077169954776763916e-02 7.074959576129913330e-02 7.538616657257080078e-02
4.700000000000000000e+02 4.700000000000000000e+03 6.572209298610687256e-02 8.119997382164001465e-02 6.846162676811218262e-02 8.147288113832473755e-02 7.266767323017120361e-02 8.040398359298706055e-02
4.760000000000000000e+02 4.760000000000000000e+03 6.730471551418304443e-02 8.143399655818939209e-02 6.726218760013580322e-02 8.269973099231719971e-02 7.121036201715469360e-02 7.719823718070983887e-02
4.820000000000000000e+02 4.820000000000000000e+03 6.619263440370559692e-02 8.162369579076766968e-02 6.770070642232894897e-02 8.163601160049438477e-02 7.251539826393127441e-02 7.737767696380615234e-02
4.890000000000000000e+02 4.890000000000000000e+03 6.520992517471313477e-02 8.198903501033782959e-02 6.724442541599273682e-02 8.048420399427413940e-02 7.056082785129547119e-02 7.828773558139801025e-02
4.950000000000000000e+02 4.950000000000000000e+03 6.721521168947219849e-02 8.229410648345947266e-02 6.713226437568664551e-02 8.074362576007843018e-02 7.081505656242370605e-02 7.923443615436553955e-02
5.020000000000000000e+02 5.020000000000000000e+03 6.535682082176208496e-02 8.246168494224548340e-02 6.535315513610839844e-02 8.383297175168991089e-02 7.028806209564208984e-02 7.711455225944519043e-02
5.080000000000000000e+02 5.080000000000000000e+03 6.381449848413467407e-02 8.255702257156372070e-02 6.680206209421157837e-02 8.248733729124069214e-02 7.044486701488494873e-02 7.808564603328704834e-02
5.150000000000000000e+02 5.150000000000000000e+03 6.634633243083953857e-02 8.213579654693603516e-02 6.898368895053863525e-02 8.300912380218505859e-02 6.941634416580200195e-02 7.879216969013214111e-02
5.220000000000000000e+02 5.220000000000000000e+03 6.419104337692260742e-02 8.346336334943771362e-02 6.624440848827362061e-02 8.183751255273818970e-02 7.070831209421157837e-02 7.940772175788879395e-02
5.290000000000000000e+02 5.290000000000000000e+03 7.188761234283447266e-02 8.452314138412475586e-02 6.581552326679229736e-02 8.340056240558624268e-02 6.933985650539398193e-02 7.808931916952133179e-02
5.360000000000000000e+02 5.360000000000000000e+03 6.478229165077209473e-02 8.354923874139785767e-02 6.498272716999053955e-02 8.191958814859390259e-02 6.930831074714660645e-02 7.992504537105560303e-02
5.430000000000000000e+02 5.430000000000000000e+03 6.269791722297668457e-02 8.244747668504714966e-02 6.450429558753967285e-02 8.254756778478622437e-02 6.948325783014297485e-02 7.942016422748565674e-02
5.500000000000000000e+02 5.500000000000000000e+03 6.807930767536163330e-02 8.423078060150146484e-02 6.745137274265289307e-02 8.598357439041137695e-02 7.115487009286880493e-02 7.811012864112854004e-02
5.580000000000000000e+02 5.580000000000000000e+03 6.377413868904113770e-02 8.199562877416610718e-02 6.359966844320297241e-02 8.382908999919891357e-02 6.821110099554061890e-02 7.821756601333618164e-02
5.650000000000000000e+02 5.650000000000000000e+03 6.192603707313537598e-02 8.281624317169189453e-02 6.761693954467773438e-02 8.590293675661087036e-02 6.982713937759399414e-02 8.358559757471084595e-02
5.730000000000000000e+02 5.730000000000000000e+03 6.341882050037384033e-02 8.548787236213684082e-02 6.343597173690795898e-02 8.389692008495330811e-02 6.832292675971984863e-02 8.014373481273651123e-02
5.800000000000000000e+02 5.800000000000000000e+03 6.198445707559585571e-02 8.256562054157257080e-02 6.445388495922088623e-02 8.809715509414672852e-02 6.799915432929992676e-02 8.040340244770050049e-02
5.880000000000000000e+02 5.880000000000000000e+03 6.645594537258148193e-02 8.888377994298934937e-02 6.283913552761077881e-02 8.472019433975219727e-02 7.030199468135833740e-02 8.296642452478408813e-02
5.960000000000000000e+02 5.960000000000000000e+03 6.222028285264968872e-02 8.382186293601989746e-02 6.577081233263015747e-02 8.992677927017211914e-02 6.822206825017929077e-02 7.916408777236938477e-02
6.040000000000000000e+02 6.040000000000000000e+03 6.474255025386810303e-02 8.880718052387237549e-02 6.331340968608856201e-02 8.747817575931549072e-02 6.645159423351287842e-02 8.018092811107635498e-02
6.120000000000000000e+02 6.120000000000000000e+03 6.194747239351272583e-02 8.495178818702697754e-02 6.233521550893783569e-02 8.628396689891815186e-02 6.745640188455581665e-02 8.226832747459411621e-02
6.200000000000000000e+02 6.200000000000000000e+03 6.127017736434936523e-02 8.343660086393356323e-02 6.499005854129791260e-02 8.521570265293121338e-02 6.733720004558563232e-02 8.055064082145690918e-02
6.280000000000000000e+02 6.280000000000000000e+03 6.319657713174819946e-02 8.931083977222442627e-02 6.117102503776550293e-02 8.401571959257125854e-02 6.605622172355651855e-02 8.096906542778015137e-02
6.360000000000000000e+02 6.360000000000000000e+03 6.200183928012847900e-02 8.521842956542968750e-02 6.524281948804855347e-02 9.246014803647994995e-02 6.666330248117446899e-02 8.383419364690780640e-02
6.450000000000000000e+02 6.450000000000000000e+03 6.156045943498611450e-02 8.696912974119186401e-02 6.080532819032669067e-02 8.692607283592224121e-02 6.785871088504791260e-02 8.350980281829833984e-02
6.530000000000000000e+02 6.530000000000000000e+03 6.183910369873046875e-02 8.603456616401672363e-02 6.164928898215293884e-02 8.578866720199584961e-02 6.622619926929473877e-02 8.177658915519714355e-02
6.620000000000000000e+02 6.620000000000000000e+03 6.057534366846084595e-02 8.637084066867828369e-02 6.035555899143218994e-02 8.824644982814788818e-02 6.576359272003173828e-02 8.330356329679489136e-02
6.710000000000000000e+02 6.710000000000000000e+03 6.202259659767150879e-02 8.682721853256225586e-02 6.070362776517868042e-02 8.532396703958511353e-02 6.435400247573852539e-02 8.240448683500289917e-02
6.800000000000000000e+02 6.800000000000000000e+03 6.081629544496536255e-02 8.611582219600677490e-02 6.072063371539115906e-02 8.957042545080184937e-02 6.554250419139862061e-02 8.328941464424133301e-02
6.890000000000000000e+02 6.890000000000000000e+03 5.904911458492279053e-02 8.604265749454498291e-02 6.084763258695602417e-02 8.804854750633239746e-02 6.635794043540954590e-02 8.427816629409790039e-02
6.980000000000000000e+02 6.980000000000000000e+03 6.221678480505943298e-02 8.792728185653686523e-02 5.982379615306854248e-02 8.743073046207427979e-02 6.456007063388824463e-02 8.144761621952056885e-02
7.070000000000000000e+02 7.070000000000000000e+03 6.095283478498458862e-02 8.705765753984451294e-02 6.082975864410400391e-02 8.868166804313659668e-02 6.215406954288482666e-02 8.401110768318176270e-02
7.160000000000000000e+02 7.160000000000000000e+03 5.941748619079589844e-02 8.631855249404907227e-02 5.766856670379638672e-02 8.597356826066970825e-02 6.616529077291488647e-02 8.336637914180755615e-02
7.260000000000000000e+02 7.260000000000000000e+03 6.136037409305572510e-02 8.607731014490127563e-02 6.516998261213302612e-02 9.150243550539016724e-02 6.296852976083755493e-02 8.421855419874191284e-02
7.360000000000000000e+02 7.360000000000000000e+03 5.882086604833602905e-02 8.827082812786102295e-02 5.750552937388420105e-02 8.806378394365310669e-02 6.371448934078216553e-02 8.252725005149841309e-02
7.450000000000000000e+02 7.450000000000000000e+03 6.052943319082260132e-02 8.934401720762252808e-02 5.725135281682014465e-02 8.889116346836090088e-02 6.113819032907485962e-02 8.507308363914489746e-02
7.550000000000000000e+02 7.550000000000000000e+03 6.052178144454956055e-02 8.795862644910812378e-02 5.822652205824851990e-02 8.941604197025299072e-02 6.403443217277526855e-02 8.370154350996017456e-02
7.650000000000000000e+02 7.650000000000000000e+03 5.861105397343635559e-02 8.632868528366088867e-02 6.294105201959609985e-02 9.825641661882400513e-02 6.088324636220932007e-02 8.690503984689712524e-02
7.750000000000000000e+02 7.750000000000000000e+03 5.923093855381011963e-02 8.816802501678466797e-02 5.674465745687484741e-02 8.967089653015136719e-02 6.272357702255249023e-02 8.650322258472442627e-02
7.860000000000000000e+02 7.860000000000000000e+03 5.791353434324264526e-02 8.679112046957015991e-02 5.674427002668380737e-02 9.170710295438766479e-02 6.502275168895721436e-02 9.126864373683929443e-02
7.960000000000000000e+02 7.960000000000000000e+03 5.824795365333557129e-02 9.066283702850341797e-02 6.239777058362960815e-02 9.396373480558395386e-02 6.033238023519515991e-02 8.673334866762161255e-02
8.070000000000000000e+02 8.070000000000000000e+03 5.791125074028968811e-02 8.867245167493820190e-02 5.573446303606033325e-02 9.025612473487854004e-02 6.189312040805816650e-02 8.754935115575790405e-02
8.170000000000000000e+02 8.170000000000000000e+03 5.840668454766273499e-02 8.926878869533538818e-02 5.793420225381851196e-02 9.094969928264617920e-02 6.014766544103622437e-02 8.860745280981063843e-02
8.280000000000000000e+02 8.280000000000000000e+03 5.888308212161064148e-02 8.761018514633178711e-02 5.493918061256408691e-02 9.163095057010650635e-02 6.213402748107910156e-02 8.686330914497375488e-02
8.390000000000000000e+02 8.390000000000000000e+03 5.867461115121841431e-02 9.185586869716644287e-02 5.829315632581710815e-02 9.611135721206665039e-02 5.965405702590942383e-02 9.169369935989379883e-02
8.500000000000000000e+02 8.500000000000000000e+03 5.718103796243667603e-02 9.096800535917282104e-02 5.585863068699836731e-02 9.259345382452011108e-02 5.853468179702758789e-02 8.778528869152069092e-02
8.620000000000000000e+02 8.620000000000000000e+03 5.717164278030395508e-02 9.118507802486419678e-02 5.670133233070373535e-02 9.310847520828247070e-02 5.847868323326110840e-02 8.773095905780792236e-02
8.730000000000000000e+02 8.730000000000000000e+03 5.774345993995666504e-02 9.287675470113754272e-02 5.586970597505569458e-02 9.299634397029876709e-02 6.135962903499603271e-02 9.277809411287307739e-02
8.850000000000000000e+02 8.850000000000000000e+03 5.652950704097747803e-02 9.088370203971862793e-02 5.417230725288391113e-02 9.513241052627563477e-02 5.656091868877410889e-02 8.952124416828155518e-02
8.960000000000000000e+02 8.960000000000000000e+03 5.933973193168640137e-02 9.267783164978027344e-02 5.772831663489341736e-02 9.359031170606613159e-02 6.099978089332580566e-02 9.016481041908264160e-02
9.080000000000000000e+02 9.080000000000000000e+03 5.627072229981422424e-02 8.923298120498657227e-02 5.311777442693710327e-02 9.529525786638259888e-02 5.909398198127746582e-02 9.126672148704528809e-02
9.200000000000000000e+02 9.200000000000000000e+03 5.578541755676269531e-02 9.068135172128677368e-02 5.461121350526809692e-02 9.522098302841186523e-02 5.723009631037712097e-02 9.196045994758605957e-02
9.330000000000000000e+02 9.330000000000000000e+03 5.972267687320709229e-02 9.127790480852127075e-02 5.449044331908226013e-02 9.394519776105880737e-02 5.583352595567703247e-02 8.944106101989746094e-02
9.450000000000000000e+02 9.450000000000000000e+03 5.448162555694580078e-02 9.140017628669738770e-02 5.238052085041999817e-02 9.558472782373428345e-02 5.797046795487403870e-02 8.929005265235900879e-02
9.580000000000000000e+02 9.580000000000000000e+03 5.829892307519912720e-02 9.571988135576248169e-02 5.222965776920318604e-02 9.542660415172576904e-02 5.880749225616455078e-02 9.498941898345947266e-02
9.700000000000000000e+02 9.700000000000000000e+03 5.483676120638847351e-02 8.958468586206436157e-02 5.314800888299942017e-02 9.338159114122390747e-02 5.752575397491455078e-02 9.305422008037567139e-02
9.830000000000000000e+02 9.830000000000000000e+03 5.862971395254135132e-02 9.367063641548156738e-02 5.384236946702003479e-02 9.309655427932739258e-02 5.672700703144073486e-02 9.389162063598632812e-02
9.960000000000000000e+02 9.960000000000000000e+03 5.385044962167739868e-02 9.120063483715057373e-02 5.187481641769409180e-02 9.841183573007583618e-02 5.666730925440788269e-02 9.262444823980331421e-02
1.009000000000000000e+03 1.009000000000000000e+04 5.432470142841339111e-02 9.380544722080230713e-02 5.273739248514175415e-02 9.650452435016632080e-02 5.366410315036773682e-02 9.512461721897125244e-02
1.023000000000000000e+03 1.023000000000000000e+04 5.962190404534339905e-02 9.496827423572540283e-02 5.080214887857437134e-02 9.472830593585968018e-02 5.612479895353317261e-02 9.367685019969940186e-02
1.036000000000000000e+03 1.036000000000000000e+04 5.412044003605842590e-02 9.487859904766082764e-02 5.172921717166900635e-02 9.885251522064208984e-02 5.331663042306900024e-02 9.478407353162765503e-02
1.050000000000000000e+03 1.050000000000000000e+04 5.568800866603851318e-02 9.213588386774063110e-02 4.986153542995452881e-02 9.616160392761230469e-02 5.391232296824455261e-02 9.346142411231994629e-02
1.064000000000000000e+03 1.064000000000000000e+04 5.749274790287017822e-02 9.651113301515579224e-02 4.995656758546829224e-02 9.810906648635864258e-02 5.357331037521362305e-02 9.655943512916564941e-02
1.078000000000000000e+03 1.078000000000000000e+04 5.388825386762619019e-02 9.346549212932586670e-02 5.022981762886047363e-02 9.647497534751892090e-02 5.550918728113174438e-02 9.598433971405029297e-02
1.092000000000000000e+03 1.092000000000000000e+04 5.262178182601928711e-02 9.310292452573776245e-02 5.147936195135116577e-02 1.019853502511978149e-01 5.274900794029235840e-02 9.745071083307266235e-02
1.107000000000000000e+03 1.107000000000000000e+04 5.230114609003067017e-02 9.293404221534729004e-02 5.080222338438034058e-02 1.011155098676681519e-01 5.424237996339797974e-02 9.922298789024353027e-02
1.122000000000000000e+03 1.122000000000000000e+04 5.214270576834678650e-02 9.574428200721740723e-02 5.276785790920257568e-02 1.021121144294738770e-01 4.958404228091239929e-02 9.723539650440216064e-02
1.137000000000000000e+03 1.137000000000000000e+04 5.472120642662048340e-02 9.828616678714752197e-02 4.757551103830337524e-02 9.738312661647796631e-02 5.206184461712837219e-02 9.522465616464614868e-02
1.152000000000000000e+03 1.152000000000000000e+04 5.385487526655197144e-02 9.536801278591156006e-02 4.827054962515830994e-02 9.862801432609558105e-02 5.799937993288040161e-02 1.011880636215209961e-01
1.167000000000000000e+03 1.167000000000000000e+04 5.198010057210922241e-02 9.612707793712615967e-02 5.301527678966522217e-02 9.923336654901504517e-02 4.814655333757400513e-02 9.648068994283676147e-02
1.182000000000000000e+03 1.182000000000000000e+04 5.077841132879257202e-02 9.590357542037963867e-02 4.595800489187240601e-02 9.885231405496597290e-02 4.990321770310401917e-02 9.783175587654113770e-02
1.198000000000000000e+03 1.198000000000000000e+04 5.025168135762214661e-02 9.411564469337463379e-02 4.743907600641250610e-02 1.028012409806251526e-01 4.909036308526992798e-02 9.865641593933105469e-02
1.214000000000000000e+03 1.214000000000000000e+04 5.094769969582557678e-02 9.489344805479049683e-02 4.888706654310226440e-02 9.888432919979095459e-02 5.011923611164093018e-02 1.012438684701919556e-01
1.230000000000000000e+03 1.230000000000000000e+04 5.456530302762985229e-02 9.416882693767547607e-02 4.751824960112571716e-02 9.995561093091964722e-02 4.776942729949951172e-02 1.002548187971115112e-01
1.246000000000000000e+03 1.246000000000000000e+04 5.018312856554985046e-02 9.762734174728393555e-02 4.801130294799804688e-02 1.069364398717880249e-01 4.807994142174720764e-02 1.016180366277694702e-01
1.263000000000000000e+03 1.263000000000000000e+04 5.315152555704116821e-02 9.606286883354187012e-02 4.839108139276504517e-02 1.029159277677536011e-01 4.542457312345504761e-02 9.881390631198883057e-02
1.280000000000000000e+03 1.280000000000000000e+04 5.073354393243789673e-02 9.514373540878295898e-02 4.605482518672943115e-02 1.015122234821319580e-01 4.809199646115303040e-02 1.017922535538673401e-01
1.297000000000000000e+03 1.297000000000000000e+04 5.251811072230339050e-02 9.967982769012451172e-02 4.630510509014129639e-02 1.036111861467361450e-01 4.700180888175964355e-02 1.026365458965301514e-01
1.314000000000000000e+03 1.314000000000000000e+04 5.122213810682296753e-02 9.844708442687988281e-02 4.564622044563293457e-02 1.034866571426391602e-01 4.562862217426300049e-02 1.012501865625381470e-01
1.331000000000000000e+03 1.331000000000000000e+04 4.949942976236343384e-02 9.789489209651947021e-02 4.375295341014862061e-02 1.048707216978073120e-01 4.613771662116050720e-02 1.016007661819458008e-01
1.349000000000000000e+03 1.349000000000000000e+04 4.893784970045089722e-02 9.615190327167510986e-02 4.398726671934127808e-02 1.038060486316680908e-01 4.427622631192207336e-02 1.019353568553924561e-01
1.367000000000000000e+03 1.367000000000000000e+04 5.042734742164611816e-02 9.682745486497879028e-02 4.307390376925468445e-02 1.021154895424842834e-01 4.545724019408226013e-02 1.043777838349342346e-01
1.385000000000000000e+03 1.385000000000000000e+04 5.070716887712478638e-02 9.698802977800369263e-02 4.555409774184226990e-02 1.059250831604003906e-01 4.289719089865684509e-02 1.022639721632003784e-01
1.403000000000000000e+03 1.403000000000000000e+04 4.942890256643295288e-02 9.615267813205718994e-02 4.782168567180633545e-02 1.073830053210258484e-01 4.636114835739135742e-02 1.057987660169601440e-01
1.422000000000000000e+03 1.422000000000000000e+04 4.892572760581970215e-02 9.779061377048492432e-02 4.512052983045578003e-02 1.053239256143569946e-01 4.275517165660858154e-02 1.044653058052062988e-01
1.441000000000000000e+03 1.441000000000000000e+04 5.107062682509422302e-02 9.697289764881134033e-02 4.511857032775878906e-02 1.028665155172348022e-01 4.183002561330795288e-02 1.034604981541633606e-01
1.460000000000000000e+03 1.460000000000000000e+04 4.942996799945831299e-02 9.786094725131988525e-02 4.366327449679374695e-02 1.064676120877265930e-01 4.480136930942535400e-02 1.052860617637634277e-01
1.479000000000000000e+03 1.479000000000000000e+04 4.760552197694778442e-02 9.633949398994445801e-02 4.424017667770385742e-02 1.053703799843788147e-01 4.494830965995788574e-02 1.077003404498100281e-01
1.499000000000000000e+03 1.499000000000000000e+04 4.928819090127944946e-02 9.868998080492019653e-02 4.397393390536308289e-02 1.020949929952621460e-01 4.141939431428909302e-02 1.040925532579421997e-01
1.519000000000000000e+03 1.519000000000000000e+04 4.824747517704963684e-02 9.700438380241394043e-02 4.331824928522109985e-02 1.055492758750915527e-01 3.945737332105636597e-02 1.063255220651626587e-01
1.539000000000000000e+03 1.539000000000000000e+04 4.888769239187240601e-02 9.857393801212310791e-02 4.431221261620521545e-02 1.070670336484909058e-01 3.909648954868316650e-02 1.057611554861068726e-01
1.559000000000000000e+03 1.559000000000000000e+04 4.841977730393409729e-02 1.003156304359436035e-01 4.248143732547760010e-02 1.071934401988983154e-01 3.885335847735404968e-02 1.077563539147377014e-01
1.580000000000000000e+03 1.580000000000000000e+04 4.925178736448287964e-02 1.031130254268646240e-01 4.222181439399719238e-02 1.082934439182281494e-01 3.812324255704879761e-02 1.097699403762817383e-01
1.601000000000000000e+03 1.601000000000000000e+04 4.760992154479026794e-02 1.000729352235794067e-01 4.374021291732788086e-02 1.044045090675354004e-01 3.781884163618087769e-02 1.061147451400756836e-01
1.622000000000000000e+03 1.622000000000000000e+04 4.852004721760749817e-02 9.686487168073654175e-02 4.253733903169631958e-02 1.079722121357917786e-01 3.816600143909454346e-02 1.089955568313598633e-01
1.644000000000000000e+03 1.644000000000000000e+04 5.061356350779533386e-02 9.902251511812210083e-02 4.057377949357032776e-02 1.069968491792678833e-01 3.748352080583572388e-02 1.097574755549430847e-01
1.666000000000000000e+03 1.666000000000000000e+04 4.840126633644104004e-02 1.010994613170623779e-01 4.211984202265739441e-02 1.092465221881866455e-01 3.898344188928604126e-02 1.082694381475448608e-01
1.688000000000000000e+03 1.688000000000000000e+04 4.765787348151206970e-02 9.960038214921951294e-02 3.936473280191421509e-02 1.082828268408775330e-01 3.581582382321357727e-02 1.081242114305496216e-01
1.710000000000000000e+03 1.710000000000000000e+04 4.702039062976837158e-02 9.933435916900634766e-02 3.916951268911361694e-02 1.082185655832290649e-01 3.677022084593772888e-02 1.132016852498054504e-01
1.733000000000000000e+03 1.733000000000000000e+04 4.856261238455772400e-02 9.851403534412384033e-02 3.819666430354118347e-02 1.079958677291870117e-01 4.077157005667686462e-02 1.109559312462806702e-01
1.756000000000000000e+03 1.756000000000000000e+04 4.603487625718116760e-02 1.003732383251190186e-01 3.920994699001312256e-02 1.073995530605316162e-01 3.662502765655517578e-02 1.126405447721481323e-01
1.779000000000000000e+03 1.779000000000000000e+04 4.634333401918411255e-02 1.018715947866439819e-01 3.972920775413513184e-02 1.090443879365921021e-01 3.560474514961242676e-02 1.122604459524154663e-01
1.803000000000000000e+03 1.803000000000000000e+04 4.715071991086006165e-02 1.004425659775733948e-01 4.064272716641426086e-02 1.126925647258758545e-01 3.514933586120605469e-02 1.124417483806610107e-01
1.827000000000000000e+03 1.827000000000000000e+04 4.568751528859138489e-02 1.020472124218940735e-01 3.903319314122200012e-02 1.122456341981887817e-01 3.365765884518623352e-02 1.125090271234512329e-01
1.851000000000000000e+03 1.851000000000000000e+04 4.654945433139801025e-02 1.004039198160171509e-01 4.092973470687866211e-02 1.096708178520202637e-01 3.294529765844345093e-02 1.124093383550643921e-01
1.875000000000000000e+03 1.875000000000000000e+04 4.674051702022552490e-02 1.047722995281219482e-01 3.819335252046585083e-02 1.107947379350662231e-01 3.359221294522285461e-02 1.119121462106704712e-01
1.900000000000000000e+03 1.900000000000000000e+04 4.603333771228790283e-02 9.993343800306320190e-02 3.915276005864143372e-02 1.096315458416938782e-01 3.460378944873809814e-02 1.167946308851242065e-01
1.926000000000000000e+03 1.926000000000000000e+04 4.686427116394042969e-02 1.023560762405395508e-01 3.902207314968109131e-02 1.108171790838241577e-01 3.517000749707221985e-02 1.154780983924865723e-01
1.951000000000000000e+03 1.951000000000000000e+04 4.467428848147392273e-02 1.009338721632957458e-01 3.702393919229507446e-02 1.074339896440505981e-01 3.315283358097076416e-02 1.198919862508773804e-01
1.977000000000000000e+03 1.977000000000000000e+04 4.605878889560699463e-02 1.019193232059478760e-01 3.653085231781005859e-02 1.125668436288833618e-01 3.293889388442039490e-02 1.158444806933403015e-01
2.003000000000000000e+03 2.003000000000000000e+04 4.611502960324287415e-02 1.020245701074600220e-01 3.754672780632972717e-02 1.105422973632812500e-01 3.282063826918601990e-02 1.178341954946517944e-01
2.030000000000000000e+03 2.030000000000000000e+04 4.404303804039955139e-02 1.018187031149864197e-01 3.405009955167770386e-02 1.118799969553947449e-01 3.043577820062637329e-02 1.170080974698066711e-01
2.057000000000000000e+03 2.057000000000000000e+04 4.564840346574783325e-02 1.042068600654602051e-01 3.656367212533950806e-02 1.130666509270668030e-01 3.555065393447875977e-02 1.166301518678665161e-01
2.084000000000000000e+03 2.084000000000000000e+04 4.467630386352539062e-02 1.029960736632347107e-01 3.528928011655807495e-02 1.128032356500625610e-01 3.051518276333808899e-02 1.175880879163742065e-01
2.112000000000000000e+03 2.112000000000000000e+04 4.385976493358612061e-02 1.041491627693176270e-01 3.677159920334815979e-02 1.101800724864006042e-01 2.987812831997871399e-02 1.175141036510467529e-01
2.140000000000000000e+03 2.140000000000000000e+04 4.418547078967094421e-02 1.038843989372253418e-01 3.881127014756202698e-02 1.145714148879051208e-01 3.421498090028762817e-02 1.202499344944953918e-01
2.168000000000000000e+03 2.168000000000000000e+04 4.671266674995422363e-02 1.025293841958045959e-01 3.597723692655563354e-02 1.171163022518157959e-01 3.395582735538482666e-02 1.261250972747802734e-01
2.197000000000000000e+03 2.197000000000000000e+04 4.594938457012176514e-02 1.016003564000129700e-01 3.799830749630928040e-02 1.125873103737831116e-01 2.956270053982734680e-02 1.199181824922561646e-01
2.226000000000000000e+03 2.226000000000000000e+04 4.725051671266555786e-02 1.067590638995170593e-01 3.723291307687759399e-02 1.168105006217956543e-01 2.830308675765991211e-02 1.205523908138275146e-01
2.255000000000000000e+03 2.255000000000000000e+04 4.415921494364738464e-02 1.035789847373962402e-01 3.451979160308837891e-02 1.144165620207786560e-01 2.803439646959304810e-02 1.193567514419555664e-01
2.285000000000000000e+03 2.285000000000000000e+04 4.352207481861114502e-02 1.031770184636116028e-01 3.330000862479209900e-02 1.129983738064765930e-01 2.862430736422538757e-02 1.219483241438865662e-01
2.316000000000000000e+03 2.316000000000000000e+04 4.582111537456512451e-02 1.013090163469314575e-01 3.573610261082649231e-02 1.177682578563690186e-01 2.632731571793556213e-02 1.211663782596588135e-01
2.346000000000000000e+03 2.346000000000000000e+04 4.575644806027412415e-02 1.097356677055358887e-01 3.341874480247497559e-02 1.138855367898941040e-01 2.795413136482238770e-02 1.226128786802291870e-01
2.378000000000000000e+03 2.378000000000000000e+04 4.431094601750373840e-02 1.064542531967163086e-01 3.896682336926460266e-02 1.228968948125839233e-01 2.882000245153903961e-02 1.204842031002044678e-01
2.409000000000000000e+03 2.409000000000000000e+04 4.451237991452217102e-02 1.059229224920272827e-01 3.589639440178871155e-02 1.158782243728637695e-01 2.739993296563625336e-02 1.232057213783264160e-01
2.441000000000000000e+03 2.441000000000000000e+04 4.218204319477081299e-02 1.055105179548263550e-01 3.468722850084304810e-02 1.147248148918151855e-01 2.602330408990383148e-02 1.210135817527770996e-01
2.473000000000000000e+03 2.473000000000000000e+04 4.328257963061332703e-02 1.071830913424491882e-01 3.400605916976928711e-02 1.186185702681541443e-01 2.565786615014076233e-02 1.222664564847946167e-01
2.506000000000000000e+03 2.506000000000000000e+04 4.265205562114715576e-02 1.078371256589889526e-01 3.304291144013404846e-02 1.152094528079032898e-01 2.502696774899959564e-02 1.238774806261062622e-01
2.539000000000000000e+03 2.539000000000000000e+04 4.086773842573165894e-02 1.050810217857360840e-01 3.343397006392478943e-02 1.184635460376739502e-01 2.777438983321189880e-02 1.231761872768402100e-01
2.573000000000000000e+03 2.573000000000000000e+04 4.187405109405517578e-02 1.073224619030952454e-01 3.433155268430709839e-02 1.213985085487365723e-01 2.936810255050659180e-02 1.226993054151535034e-01
2.607000000000000000e+03 2.607000000000000000e+04 4.340188205242156982e-02 1.069120019674301147e-01 3.363376855850219727e-02 1.158546581864356995e-01 2.577172033488750458e-02 1.268810480833053589e-01
2.642000000000000000e+03 2.642000000000000000e+04 4.124983400106430054e-02 1.053186208009719849e-01 3.218035772442817688e-02 1.164924055337905884e-01 2.543913014233112335e-02 1.233730241656303406e-01
2.677000000000000000e+03 2.677000000000000000e+04 4.299241304397583008e-02 1.084792762994766235e-01 3.280015289783477783e-02 1.154585033655166626e-01 2.386380732059478760e-02 1.224269196391105652e-01
2.712000000000000000e+03 2.712000000000000000e+04 4.135867208242416382e-02 1.088864803314208984e-01 3.063672408461570740e-02 1.152748316526412964e-01 2.510440908372402191e-02 1.237565279006958008e-01
2.748000000000000000e+03 2.748000000000000000e+04 4.306457936763763428e-02 1.114075928926467896e-01 3.328729420900344849e-02 1.175166070461273193e-01 2.346056327223777771e-02 1.246431767940521240e-01
2.785000000000000000e+03 2.785000000000000000e+04 4.177266731858253479e-02 1.029927954077720642e-01 3.362490236759185791e-02 1.212174072861671448e-01 2.363339066505432129e-02 1.254197806119918823e-01
2.822000000000000000e+03 2.822000000000000000e+04 4.190346971154212952e-02 1.051059514284133911e-01 2.860561758279800415e-02 1.142770349979400635e-01 2.141439355909824371e-02 1.231659501791000366e-01
2.859000000000000000e+03 2.859000000000000000e+04 4.059927165508270264e-02 1.077420413494110107e-01 3.089711442589759827e-02 1.156783401966094971e-01 2.147101610898971558e-02 1.255101561546325684e-01
2.897000000000000000e+03 2.897000000000000000e+04 4.276576638221740723e-02 1.072287112474441528e-01 3.216983377933502197e-02 1.150007992982864380e-01 2.360007166862487793e-02 1.256254315376281738e-01
2.936000000000000000e+03 2.936000000000000000e+04 4.074894636869430542e-02 1.054050922393798828e-01 3.140972554683685303e-02 1.207864508032798767e-01 2.246646210551261902e-02 1.277240216732025146e-01
2.975000000000000000e+03 2.975000000000000000e+04 4.038204997777938843e-02 1.059425920248031616e-01 3.271796926856040955e-02 1.157097071409225464e-01 2.505843900144100189e-02 1.305862218141555786e-01
3.014000000000000000e+03 3.014000000000000000e+04 4.021058976650238037e-02 1.102147325873374939e-01 3.103717043995857239e-02 1.157516539096832275e-01 2.482748776674270630e-02 1.310117989778518677e-01
3.054000000000000000e+03 3.054000000000000000e+04 3.934323787689208984e-02 1.058053076267242432e-01 3.156994283199310303e-02 1.216954588890075684e-01 2.280945703387260437e-02 1.268041133880615234e-01
3.095000000000000000e+03 3.095000000000000000e+04 4.125565662980079651e-02 1.073088273406028748e-01 3.005234524607658386e-02 1.199584677815437317e-01 2.096659317612648010e-02 1.300625205039978027e-01
3.136000000000000000e+03 3.136000000000000000e+04 4.037450999021530151e-02 1.126343905925750732e-01 3.543202579021453857e-02 1.181915700435638428e-01 1.993757486343383789e-02 1.272347718477249146e-01
3.177000000000000000e+03 3.177000000000000000e+04 4.071011766791343689e-02 1.092311590909957886e-01 2.991338074207305908e-02 1.185991093516349792e-01 2.019454725086688995e-02 1.275156736373901367e-01
3.219000000000000000e+03 3.219000000000000000e+04 3.758959472179412842e-02 1.091153919696807861e-01 3.134354203939437866e-02 1.197552531957626343e-01 2.270735800266265869e-02 1.294906884431838989e-01
3.262000000000000000e+03 3.262000000000000000e+04 4.209078103303909302e-02 1.098138839006423950e-01 3.012403659522533417e-02 1.192453503608703613e-01 2.007797732949256897e-02 1.267633140087127686e-01
3.305000000000000000e+03 3.305000000000000000e+04 3.932046145200729370e-02 1.085198819637298584e-01 3.042175248265266418e-02 1.252155601978302002e-01 1.994572021067142487e-02 1.311535090208053589e-01
3.349000000000000000e+03 3.349000000000000000e+04 4.228661209344863892e-02 1.064511612057685852e-01 2.979340776801109314e-02 1.244367659091949463e-01 2.242668904364109039e-02 1.326128542423248291e-01
3.394000000000000000e+03 3.394000000000000000e+04 3.935936838388442993e-02 1.111889854073524475e-01 3.008114919066429138e-02 1.211931556463241577e-01 2.235936000943183899e-02 1.317808926105499268e-01
3.439000000000000000e+03 3.439000000000000000e+04 3.850070014595985413e-02 1.079732328653335571e-01 2.814021706581115723e-02 1.242002099752426147e-01 1.781488955020904541e-02 1.308948397636413574e-01
3.484000000000000000e+03 3.484000000000000000e+04 3.770240768790245056e-02 1.081167161464691162e-01 2.687664330005645752e-02 1.200116053223609924e-01 2.057970687747001648e-02 1.290960907936096191e-01
3.530000000000000000e+03 3.530000000000000000e+04 3.862170130014419556e-02 1.100225448608398438e-01 2.789267525076866150e-02 1.217080950736999512e-01 1.825173012912273407e-02 1.295082867145538330e-01
3.577000000000000000e+03 3.577000000000000000e+04 3.899819776415824890e-02 1.095721870660781860e-01 2.838272415101528168e-02 1.205470636487007141e-01 2.147104963660240173e-02 1.354532241821289062e-01
3.625000000000000000e+03 3.625000000000000000e+04 3.726743906736373901e-02 1.102264747023582458e-01 2.761273458600044250e-02 1.231558099389076233e-01 1.778278127312660217e-02 1.299334168434143066e-01
3.673000000000000000e+03 3.673000000000000000e+04 3.777682408690452576e-02 1.122537106275558472e-01 2.791969664394855499e-02 1.186499744653701782e-01 1.888721436262130737e-02 1.295949816703796387e-01
3.722000000000000000e+03 3.722000000000000000e+04 3.853125125169754028e-02 1.109962537884712219e-01 2.686606906354427338e-02 1.215073093771934509e-01 1.734056323766708374e-02 1.301335692405700684e-01
3.771000000000000000e+03 3.771000000000000000e+04 4.055619984865188599e-02 1.114420369267463684e-01 2.647292986512184143e-02 1.232441738247871399e-01 1.630531065165996552e-02 1.313568502664566040e-01
3.821000000000000000e+03 3.821000000000000000e+04 3.764899447560310364e-02 1.135292649269104004e-01 2.868636697530746460e-02 1.197887361049652100e-01 1.706328615546226501e-02 1.302697062492370605e-01
3.872000000000000000e+03 3.872000000000000000e+04 3.837752342224121094e-02 1.150078475475311279e-01 2.748832479119300842e-02 1.251866519451141357e-01 2.107501029968261719e-02 1.348804831504821777e-01
3.923000000000000000e+03 3.923000000000000000e+04 3.718261420726776123e-02 1.093380600214004517e-01 2.499065920710563660e-02 1.239783912897109985e-01 1.834532059729099274e-02 1.310189962387084961e-01
3.975000000000000000e+03 3.975000000000000000e+04 3.798985481262207031e-02 1.148430407047271729e-01 2.613958716392517090e-02 1.220765337347984314e-01 1.677401550114154816e-02 1.315889954566955566e-01
4.028000000000000000e+03 4.028000000000000000e+04 3.827733173966407776e-02 1.146429851651191711e-01 2.950603142380714417e-02 1.315405368804931641e-01 1.637495495378971100e-02 1.325497627258300781e-01
4.081000000000000000e+03 4.081000000000000000e+04 3.783433884382247925e-02 1.080193892121315002e-01 2.561006136238574982e-02 1.258121132850646973e-01 1.583244651556015015e-02 1.351392567157745361e-01
4.135000000000000000e+03 4.135000000000000000e+04 3.846558928489685059e-02 1.086801812052726746e-01 2.653614617884159088e-02 1.215438544750213623e-01 1.648418605327606201e-02 1.305495202541351318e-01
4.190000000000000000e+03 4.190000000000000000e+04 3.732588887214660645e-02 1.132642030715942383e-01 2.407052740454673767e-02 1.234492361545562744e-01 1.602883264422416687e-02 1.335135400295257568e-01
4.246000000000000000e+03 4.246000000000000000e+04 3.836670517921447754e-02 1.098719984292984009e-01 2.536260709166526794e-02 1.251627951860427856e-01 1.505247503519058228e-02 1.319390535354614258e-01
4.302000000000000000e+03 4.302000000000000000e+04 3.838365897536277771e-02 1.083090305328369141e-01 2.770372107625007629e-02 1.295871883630752563e-01 1.567485928535461426e-02 1.335546374320983887e-01
4.359000000000000000e+03 4.359000000000000000e+04 3.793571516871452332e-02 1.137307882308959961e-01 2.365479990839958191e-02 1.238592043519020081e-01 1.563356257975101471e-02 1.347676515579223633e-01
4.417000000000000000e+03 4.417000000000000000e+04 3.789076954126358032e-02 1.127948611974716187e-01 2.405209839344024658e-02 1.253754049539566040e-01 1.599744148552417755e-02 1.355205923318862915e-01
4.476000000000000000e+03 4.476000000000000000e+04 3.793583065271377563e-02 1.154801696538925171e-01 2.496097609400749207e-02 1.283384263515472412e-01 1.458094175904989243e-02 1.347938776016235352e-01
4.535000000000000000e+03 4.535000000000000000e+04 3.994221985340118408e-02 1.192838922142982483e-01 2.829462103545665741e-02 1.265270411968231201e-01 1.678240299224853516e-02 1.365712881088256836e-01
4.595000000000000000e+03 4.595000000000000000e+04 3.652531653642654419e-02 1.116729974746704102e-01 2.558165788650512695e-02 1.295214295387268066e-01 1.622318103909492493e-02 1.335483938455581665e-01
4.656000000000000000e+03 4.656000000000000000e+04 3.814456611871719360e-02 1.146989762783050537e-01 2.326698228716850281e-02 1.278202831745147705e-01 1.538714393973350525e-02 1.334469616413116455e-01
4.718000000000000000e+03 4.718000000000000000e+04 3.640871495008468628e-02 1.093662828207015991e-01 2.534360624849796295e-02 1.273071467876434326e-01 1.383571233600378036e-02 1.349152624607086182e-01
4.780000000000000000e+03 4.780000000000000000e+04 3.844204172492027283e-02 1.118286699056625366e-01 2.488213777542114258e-02 1.238006427884101868e-01 1.817919127643108368e-02 1.353021711111068726e-01
4.844000000000000000e+03 4.844000000000000000e+04 3.700509294867515564e-02 1.122655048966407776e-01 2.331639453768730164e-02 1.230574101209640503e-01 1.390609145164489746e-02 1.361595243215560913e-01
4.908000000000000000e+03 4.908000000000000000e+04 3.694777190685272217e-02 1.133812069892883301e-01 2.434658259153366089e-02 1.267596930265426636e-01 1.600532606244087219e-02 1.376302242279052734e-01
4.973000000000000000e+03 4.973000000000000000e+04 3.451361134648323059e-02 1.138577237725257874e-01 2.610092237591743469e-02 1.319536268711090088e-01 1.280828192830085754e-02 1.332262754440307617e-01
5.039000000000000000e+03 5.039000000000000000e+04 3.504496067762374878e-02 1.131621152162551880e-01 2.877465263009071350e-02 1.299823075532913208e-01 1.374427042901515961e-02 1.347268521785736084e-01
5.106000000000000000e+03 5.106000000000000000e+04 3.409073501825332642e-02 1.143594682216644287e-01 2.451616153120994568e-02 1.293174624443054199e-01 1.341736875474452972e-02 1.355284154415130615e-01
5.174000000000000000e+03 5.174000000000000000e+04 3.652899712324142456e-02 1.170570105314254761e-01 2.392891049385070801e-02 1.237004995346069336e-01 1.315415371209383011e-02 1.336252987384796143e-01
5.242000000000000000e+03 5.242000000000000000e+04 3.511383011937141418e-02 1.168006137013435364e-01 2.460789307951927185e-02 1.265741139650344849e-01 1.484872214496135712e-02 1.368183195590972900e-01
5.312000000000000000e+03 5.312000000000000000e+04 3.443113714456558228e-02 1.147668138146400452e-01 2.322641760110855103e-02 1.264620721340179443e-01 1.627836190164089203e-02 1.388228386640548706e-01
5.382000000000000000e+03 5.382000000000000000e+04 3.404020145535469055e-02 1.130050420761108398e-01 2.263549529016017914e-02 1.264349073171615601e-01 1.294647343456745148e-02 1.376483291387557983e-01
5.454000000000000000e+03 5.454000000000000000e+04 3.495848178863525391e-02 1.174323633313179016e-01 2.357752621173858643e-02 1.306887269020080566e-01 1.117057539522647858e-02 1.353687345981597900e-01
5.526000000000000000e+03 5.526000000000000000e+04 3.418923169374465942e-02 1.117844879627227783e-01 2.374338358640670776e-02 1.273670494556427002e-01 1.216155663132667542e-02 1.348071992397308350e-01
5.599000000000000000e+03 5.599000000000000000e+04 3.502754122018814087e-02 1.195787861943244934e-01 2.143362909555435181e-02 1.306115388870239258e-01 1.245452929288148880e-02 1.353953331708908081e-01
5.674000000000000000e+03 5.674000000000000000e+04 3.315231204032897949e-02 1.151142418384552002e-01 2.391747385263442993e-02 1.272168308496475220e-01 1.133196242153644562e-02 1.370386481285095215e-01
5.749000000000000000e+03 5.749000000000000000e+04 3.421231731772422791e-02 1.137200221419334412e-01 2.179485559463500977e-02 1.298504620790481567e-01 1.476747915148735046e-02 1.386932283639907837e-01
5.825000000000000000e+03 5.825000000000000000e+04 3.599264845252037048e-02 1.189810484647750854e-01 2.465891465544700623e-02 1.337484121322631836e-01 1.137014105916023254e-02 1.346266716718673706e-01
5.902000000000000000e+03 5.902000000000000000e+04 3.537104651331901550e-02 1.188417673110961914e-01 2.362423203885555267e-02 1.283359825611114502e-01 1.088989898562431335e-02 1.365976631641387939e-01
5.981000000000000000e+03 5.981000000000000000e+04 3.319316729903221130e-02 1.162832379341125488e-01 2.385932207107543945e-02 1.242226734757423401e-01 1.089733932167291641e-02 1.374247819185256958e-01
6.060000000000000000e+03 6.060000000000000000e+04 3.538217023015022278e-02 1.134968250989913940e-01 2.398031577467918396e-02 1.252311468124389648e-01 1.313133444637060165e-02 1.389354765415191650e-01
6.140000000000000000e+03 6.140000000000000000e+04 3.325635194778442383e-02 1.167701482772827148e-01 2.088941447436809540e-02 1.275075972080230713e-01 1.076996233314275742e-02 1.387667208909988403e-01
6.222000000000000000e+03 6.222000000000000000e+04 3.411987423896789551e-02 1.188634186983108521e-01 1.973772607743740082e-02 1.236893683671951294e-01 1.135389041155576706e-02 1.391577869653701782e-01
6.304000000000000000e+03 6.304000000000000000e+04 3.323547542095184326e-02 1.136809214949607849e-01 2.377628348767757416e-02 1.371118128299713135e-01 1.095031946897506714e-02 1.371132135391235352e-01
6.388000000000000000e+03 6.388000000000000000e+04 3.597291558980941772e-02 1.177121847867965698e-01 2.161026746034622192e-02 1.284995675086975098e-01 1.015968993306159973e-02 1.387326270341873169e-01
6.473000000000000000e+03 6.473000000000000000e+04 3.403762727975845337e-02 1.162771880626678467e-01 2.142183482646942139e-02 1.281417906284332275e-01 9.815312922000885010e-03 1.360800564289093018e-01
6.559000000000000000e+03 6.559000000000000000e+04 3.261467814445495605e-02 1.150551736354827881e-01 2.173573523759841919e-02 1.257082819938659668e-01 9.363857097923755646e-03 1.370518505573272705e-01
6.646000000000000000e+03 6.646000000000000000e+04 3.277422860264778137e-02 1.152804791927337646e-01 2.158430591225624084e-02 1.303832679986953735e-01 1.004349999129772186e-02 1.383227109909057617e-01
6.734000000000000000e+03 6.734000000000000000e+04 3.473213315010070801e-02 1.195167601108551025e-01 1.917183957993984222e-02 1.290068030357360840e-01 9.940968826413154602e-03 1.394340097904205322e-01
6.823000000000000000e+03 6.823000000000000000e+04 3.332444280385971069e-02 1.182500422000885010e-01 2.181903459131717682e-02 1.314539313316345215e-01 1.031333953142166138e-02 1.387597918510437012e-01
6.914000000000000000e+03 6.914000000000000000e+04 3.184889256954193115e-02 1.153925806283950806e-01 1.839603669941425323e-02 1.286240816116333008e-01 1.108176074922084808e-02 1.409791409969329834e-01
7.005000000000000000e+03 7.005000000000000000e+04 3.345437720417976379e-02 1.160046532750129700e-01 1.921274885535240173e-02 1.314501315355300903e-01 9.549709968268871307e-03 1.385805755853652954e-01
7.098000000000000000e+03 7.098000000000000000e+04 3.226881474256515503e-02 1.142945140600204468e-01 1.986651308834552765e-02 1.292935013771057129e-01 1.378643885254859924e-02 1.394301056861877441e-01
7.192000000000000000e+03 7.192000000000000000e+04 3.381962701678276062e-02 1.196803227066993713e-01 1.968812011182308197e-02 1.318822503089904785e-01 1.251413673162460327e-02 1.408896446228027344e-01
7.288000000000000000e+03 7.288000000000000000e+04 3.036754392087459564e-02 1.160102784633636475e-01 2.151800692081451416e-02 1.312870383262634277e-01 1.004004105925559998e-02 1.395896822214126587e-01
7.384000000000000000e+03 7.384000000000000000e+04 3.153426945209503174e-02 1.162678673863410950e-01 1.932542771100997925e-02 1.293264925479888916e-01 8.541559800505638123e-03 1.398962438106536865e-01
7.482000000000000000e+03 7.482000000000000000e+04 3.386033326387405396e-02 1.226639673113822937e-01 1.876320317387580872e-02 1.273128986358642578e-01 1.125521864742040634e-02 1.391849666833877563e-01
7.582000000000000000e+03 7.582000000000000000e+04 3.128946572542190552e-02 1.183674708008766174e-01 1.970805600285530090e-02 1.294874846935272217e-01 9.086738340556621552e-03 1.401467621326446533e-01
7.682000000000000000e+03 7.682000000000000000e+04 3.187309950590133667e-02 1.217494457960128784e-01 1.899962686002254486e-02 1.336430609226226807e-01 8.427608758211135864e-03 1.382627189159393311e-01
7.784000000000000000e+03 7.784000000000000000e+04 3.150532394647598267e-02 1.195198148488998413e-01 2.021319605410099030e-02 1.331594437360763550e-01 9.870367124676704407e-03 1.398289799690246582e-01
7.887000000000000000e+03 7.887000000000000000e+04 3.416623920202255249e-02 1.196271255612373352e-01 2.039985544979572296e-02 1.295782029628753662e-01 7.510221097618341446e-03 1.385804414749145508e-01
7.992000000000000000e+03 7.992000000000000000e+04 3.341106325387954712e-02 1.176809221506118774e-01 1.903146691620349884e-02 1.318441927433013916e-01 8.425584062933921814e-03 1.396988183259963989e-01
8.098000000000000000e+03 8.098000000000000000e+04 3.401293233036994934e-02 1.211855337023735046e-01 2.024681866168975830e-02 1.299914270639419556e-01 9.412514045834541321e-03 1.404158324003219604e-01
8.205000000000000000e+03 8.205000000000000000e+04 3.381041809916496277e-02 1.254422068595886230e-01 1.816290430724620819e-02 1.325288414955139160e-01 9.528830647468566895e-03 1.395328640937805176e-01
8.314000000000000000e+03 8.314000000000000000e+04 3.064109943807125092e-02 1.171056330204010010e-01 1.916062459349632263e-02 1.257661432027816772e-01 8.871495723724365234e-03 1.404926180839538574e-01
8.424000000000000000e+03 8.424000000000000000e+04 2.927624993026256561e-02 1.174064502120018005e-01 1.867245882749557495e-02 1.303379237651824951e-01 8.217498660087585449e-03 1.397188752889633179e-01
8.536000000000000000e+03 8.536000000000000000e+04 3.119008429348468781e-02 1.229621917009353638e-01 1.838983036577701569e-02 1.305299699306488037e-01 7.955272682011127472e-03 1.399282813072204590e-01
8.649000000000000000e+03 8.649000000000000000e+04 3.088510781526565552e-02 1.211089342832565308e-01 1.932474039494991302e-02 1.315042376518249512e-01 1.046287640929222107e-02 1.406083703041076660e-01
8.764000000000000000e+03 8.764000000000000000e+04 3.151981160044670105e-02 1.160968691110610962e-01 1.855715736746788025e-02 1.318818926811218262e-01 6.821196060627698898e-03 1.392351686954498291e-01
8.880000000000000000e+03 8.880000000000000000e+04 2.943710051476955414e-02 1.206472963094711304e-01 1.881175674498081207e-02 1.344581395387649536e-01 9.150233119726181030e-03 1.410237550735473633e-01
8.998000000000000000e+03 8.998000000000000000e+04 3.033604845404624939e-02 1.162429451942443848e-01 1.718588732182979584e-02 1.316556334495544434e-01 8.293660357594490051e-03 1.402661204338073730e-01
9.118000000000000000e+03 9.118000000000000000e+04 3.047362342476844788e-02 1.202931255102157593e-01 2.069430053234100342e-02 1.337039321660995483e-01 7.834146730601787567e-03 1.405025720596313477e-01
9.238000000000000000e+03 9.238000000000000000e+04 3.111642412841320038e-02 1.158315092325210571e-01 1.807925477623939514e-02 1.321809589862823486e-01 8.974742144346237183e-03 1.406614482402801514e-01
9.361000000000000000e+03 9.361000000000000000e+04 3.100603073835372925e-02 1.211869120597839355e-01 1.716323755681514740e-02 1.270078271627426147e-01 1.033125165849924088e-02 1.391551792621612549e-01
9.485000000000000000e+03 9.485000000000000000e+04 3.040853515267372131e-02 1.189021095633506775e-01 2.109937369823455811e-02 1.289038956165313721e-01 8.797505870461463928e-03 1.414900124073028564e-01
9.611000000000000000e+03 9.611000000000000000e+04 2.859737724065780640e-02 1.200455352663993835e-01 1.662141457200050354e-02 1.320300102233886719e-01 7.183572743088006973e-03 1.401632726192474365e-01
9.738000000000000000e+03 9.738000000000000000e+04 3.239337354898452759e-02 1.246591508388519287e-01 1.631972193717956543e-02 1.360485851764678955e-01 8.197509683668613434e-03 1.427617222070693970e-01
9.868000000000000000e+03 9.868000000000000000e+04 3.091168403625488281e-02 1.188335940241813660e-01 1.566893234848976135e-02 1.316650807857513428e-01 7.006430067121982574e-03 1.411992013454437256e-01
9.998000000000000000e+03 9.998000000000000000e+04 3.054649382829666138e-02 1.248573809862136841e-01 1.666843704879283905e-02 1.336717009544372559e-01 7.232184521853923798e-03 1.407173722982406616e-01


==> dat/results_noisy_long.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.122867390513420105e-01 9.559103846549987793e-02 1.209476590156555176e-01 9.944708645343780518e-02 1.480823010206222534e-01 1.338638961315155029e-01
2.000000000000000000e+00 2.000000000000000000e+01 9.531696140766143799e-02 7.575024664402008057e-02 1.200070977210998535e-01 1.045925468206405640e-01 1.849730610847473145e-01 1.584648489952087402e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.728192001581192017e-02 6.983433663845062256e-02 9.551101922988891602e-02 7.661670446395874023e-02 9.581915289163589478e-02 7.682240009307861328e-02
4.000000000000000000e+00 4.000000000000000000e+01 8.429844677448272705e-02 6.864968687295913696e-02 8.956413716077804565e-02 7.377608865499496460e-02 1.565054357051849365e-01 1.236152052879333496e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.413399010896682739e-02 6.763800978660583496e-02 9.567755460739135742e-02 7.582690566778182983e-02 1.333777755498886108e-01 1.126049757003784180e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.374248445034027100e-02 6.605581939220428467e-02 9.025581926107406616e-02 7.093770802021026611e-02 9.942038357257843018e-02 8.714409917593002319e-02
7.000000000000000000e+00 7.000000000000000000e+01 8.364953100681304932e-02 6.521497666835784912e-02 8.507860451936721802e-02 6.716507673263549805e-02 8.782976865768432617e-02 7.671925425529479980e-02
8.000000000000000000e+00 8.000000000000000000e+01 8.373025059700012207e-02 6.480826437473297119e-02 8.381820470094680786e-02 6.638049334287643433e-02 9.333500266075134277e-02 8.147601783275604248e-02
9.000000000000000000e+00 9.000000000000000000e+01 8.367152512073516846e-02 6.448101252317428589e-02 8.424445986747741699e-02 6.676167249679565430e-02 9.425891935825347900e-02 7.865033298730850220e-02
1.000000000000000000e+01 1.000000000000000000e+02 8.354054391384124756e-02 6.433393806219100952e-02 8.467185497283935547e-02 6.719475984573364258e-02 9.011934697628021240e-02 7.378227263689041138e-02
1.100000000000000000e+01 1.100000000000000000e+02 8.342809975147247314e-02 6.452286243438720703e-02 8.428305387496948242e-02 6.678840517997741699e-02 8.604300022125244141e-02 6.997093558311462402e-02
1.200000000000000000e+01 1.200000000000000000e+02 8.334856480360031128e-02 6.505037099123001099e-02 8.374982327222824097e-02 6.628417223691940308e-02 8.617573976516723633e-02 6.992802023887634277e-02
1.300000000000000000e+01 1.300000000000000000e+02 8.330630511045455933e-02 6.579983979463577271e-02 8.372472971677780151e-02 6.644962728023529053e-02 8.635532110929489136e-02 6.968133151531219482e-02
1.400000000000000000e+01 1.400000000000000000e+02 8.327706158161163330e-02 6.650866568088531494e-02 8.399631828069686890e-02 6.690950691699981689e-02 8.611616492271423340e-02 6.891351193189620972e-02
1.500000000000000000e+01 1.500000000000000000e+02 8.323310315608978271e-02 6.694974005222320557e-02 8.395015448331832886e-02 6.693367660045623779e-02 8.524864912033081055e-02 6.569761037826538086e-02
1.600000000000000000e+01 1.600000000000000000e+02 8.319516479969024658e-02 6.706461310386657715e-02 8.360467106103897095e-02 6.655762344598770142e-02 8.531428873538970947e-02 6.383305788040161133e-02
1.700000000000000000e+01 1.700000000000000000e+02 8.317740261554718018e-02 6.691545248031616211e-02 8.335183560848236084e-02 6.614603102207183838e-02 8.568248897790908813e-02 6.340274959802627563e-02
1.800000000000000000e+01 1.800000000000000000e+02 8.315216749906539917e-02 6.658166646957397461e-02 8.345003426074981689e-02 6.599714607000350952e-02 8.462402969598770142e-02 6.190234795212745667e-02
1.900000000000000000e+01 1.900000000000000000e+02 8.310788124799728394e-02 6.614820659160614014e-02 8.366607129573822021e-02 6.604202091693878174e-02 8.446811884641647339e-02 6.212588399648666382e-02
2.000000000000000000e+01 2.000000000000000000e+02 8.307263255119323730e-02 6.570541858673095703e-02 8.365941047668457031e-02 6.602132320404052734e-02 8.459958434104919434e-02 6.427682936191558838e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.305738866329193115e-02 6.531292200088500977e-02 8.344985544681549072e-02 6.594696640968322754e-02 8.507134020328521729e-02 6.661920249462127686e-02
2.200000000000000000e+01 2.200000000000000000e+02 8.304215222597122192e-02 6.500147283077239990e-02 8.329682797193527222e-02 6.600961089134216309e-02 8.525957912206649780e-02 6.793433427810668945e-02
2.300000000000000000e+01 2.300000000000000000e+02 8.301922678947448730e-02 6.482470780611038208e-02 8.333597332239151001e-02 6.621826440095901489e-02 8.488459885120391846e-02 6.781759113073348999e-02
2.400000000000000000e+01 2.400000000000000000e+02 8.299709856510162354e-02 6.483943760395050049e-02 8.342637121677398682e-02 6.634149700403213501e-02 8.436517417430877686e-02 6.690160930156707764e-02
2.500000000000000000e+01 2.500000000000000000e+02 8.297314494848251343e-02 6.506007164716720581e-02 8.341474831104278564e-02 6.623105704784393311e-02 8.410429954528808594e-02 6.612429022789001465e-02
2.600000000000000000e+01 2.600000000000000000e+02 8.294628560543060303e-02 6.543660163879394531e-02 8.331535756587982178e-02 6.595954298973083496e-02 8.378557860851287842e-02 6.625948101282119751e-02
2.700000000000000000e+01 2.700000000000000000e+02 8.292660862207412720e-02 6.587175279855728149e-02 8.323892951011657715e-02 6.572623550891876221e-02 8.434258401393890381e-02 6.794910132884979248e-02
2.800000000000000000e+01 2.800000000000000000e+02 8.291128277778625488e-02 6.623235344886779785e-02 8.323441445827484131e-02 6.566056609153747559e-02 8.423041552305221558e-02 6.832775473594665527e-02
2.900000000000000000e+01 2.900000000000000000e+02 8.288933336734771729e-02 6.641543656587600708e-02 8.326043188571929932e-02 6.574162840843200684e-02 8.392412960529327393e-02 6.845378130674362183e-02
3.000000000000000000e+01 3.000000000000000000e+02 8.286267518997192383e-02 6.640779227018356323e-02 8.326609432697296143e-02 6.587868183851242065e-02 8.357335627079010010e-02 6.769669055938720703e-02
3.100000000000000000e+01 3.100000000000000000e+02 8.283682167530059814e-02 6.627053022384643555e-02 8.323954790830612183e-02 6.599541008472442627e-02 8.398824930191040039e-02 6.694921851158142090e-02
3.200000000000000000e+01 3.200000000000000000e+02 8.280932903289794922e-02 6.607861816883087158e-02 8.320677280426025391e-02 6.605847179889678955e-02 8.397683501243591309e-02 6.618924438953399658e-02
3.300000000000000000e+01 3.300000000000000000e+02 8.278135210275650024e-02 6.591098010540008545e-02 8.319410681724548340e-02 6.606820225715637207e-02 8.373457938432693481e-02 6.507361680269241333e-02
3.400000000000000000e+01 3.400000000000000000e+02 8.275719732046127319e-02 6.581091880798339844e-02 8.319376409053802490e-02 6.603790074586868286e-02 8.356624841690063477e-02 6.435371190309524536e-02
3.500000000000000000e+01 3.500000000000000000e+02 8.273179829120635986e-02 6.578897684812545776e-02 8.317805081605911255e-02 6.598311662673950195e-02 8.375570178031921387e-02 6.509590148925781250e-02
3.600000000000000000e+01 3.600000000000000000e+02 8.270266652107238770e-02 6.584536284208297729e-02 8.314644545316696167e-02 6.593407690525054932e-02 8.382326364517211914e-02 6.543031334877014160e-02
3.700000000000000000e+01 3.700000000000000000e+02 8.267402648925781250e-02 6.598791480064392090e-02 8.312604576349258423e-02 6.592230498790740967e-02 8.330070972442626953e-02 6.488408893346786499e-02
3.800000000000000000e+01 3.800000000000000000e+02 8.264361321926116943e-02 6.619644165039062500e-02 8.312503993511199951e-02 6.594128906726837158e-02 8.345030993223190308e-02 6.478114426136016846e-02
3.900000000000000000e+01 3.900000000000000000e+02 8.261094242334365845e-02 6.641034036874771118e-02 8.312277495861053467e-02 6.595471501350402832e-02 8.371238410472869873e-02 6.533329933881759644e-02
4.000000000000000000e+01 4.000000000000000000e+02 8.257947862148284912e-02 6.656023114919662476e-02 8.310702443122863770e-02 6.594371795654296875e-02 8.349668979644775391e-02 6.548344343900680542e-02
4.100000000000000000e+01 4.100000000000000000e+02 8.254622668027877808e-02 6.659434735774993896e-02 8.308641612529754639e-02 6.592198461294174194e-02 8.329209685325622559e-02 6.600418686866760254e-02
4.200000000000000000e+01 4.200000000000000000e+02 8.251017332077026367e-02 6.651367247104644775e-02 8.307035267353057861e-02 6.590770184993743896e-02 8.344465494155883789e-02 6.627380847930908203e-02
4.300000000000000000e+01 4.300000000000000000e+02 8.247421681880950928e-02 6.637537479400634766e-02 8.306168764829635620e-02 6.590075790882110596e-02 8.330783247947692871e-02 6.566712260246276855e-02
4.400000000000000000e+01 4.400000000000000000e+02 8.243536949157714844e-02 6.624774634838104248e-02 8.305739611387252808e-02 6.588784605264663696e-02 8.341559767723083496e-02 6.532153487205505371e-02
4.500000000000000000e+01 4.500000000000000000e+02 8.239324390888214111e-02 6.617085635662078857e-02 8.304882794618606567e-02 6.585792452096939087e-02 8.340042829513549805e-02 6.560371816158294678e-02
4.600000000000000000e+01 4.600000000000000000e+02 8.235223591327667236e-02 6.616786867380142212e-02 8.303149044513702393e-02 6.582298874855041504e-02 8.319717645645141602e-02 6.616828590631484985e-02
4.700000000000000000e+01 4.700000000000000000e+02 8.230929821729660034e-02 6.624635308980941772e-02 8.301212638616561890e-02 6.582051515579223633e-02 8.331876248121261597e-02 6.731528043746948242e-02
4.800000000000000000e+01 4.800000000000000000e+02 8.226403594017028809e-02 6.640847027301788330e-02 8.299783617258071899e-02 6.588280200958251953e-02 8.336329460144042969e-02 6.746542453765869141e-02
4.900000000000000000e+01 4.900000000000000000e+02 8.221845328807830811e-02 6.662864983081817627e-02 8.298767358064651489e-02 6.600359082221984863e-02 8.319747447967529297e-02 6.650199741125106812e-02
5.000000000000000000e+01 5.000000000000000000e+02 8.217126131057739258e-02 6.681156903505325317e-02 8.297836780548095703e-02 6.613712012767791748e-02 8.326303213834762573e-02 6.585223972797393799e-02
5.100000000000000000e+01 5.100000000000000000e+02 8.212117850780487061e-02 6.687633693218231201e-02 8.296634256839752197e-02 6.622278690338134766e-02 8.320672065019607544e-02 6.553352624177932739e-02
5.200000000000000000e+01 5.200000000000000000e+02 8.206772804260253906e-02 6.682617962360382080e-02 8.294908702373504639e-02 6.622211635112762451e-02 8.321653306484222412e-02 6.580094993114471436e-02
5.300000000000000000e+01 5.300000000000000000e+02 8.201164007186889648e-02 6.677039712667465210e-02 8.293139934539794922e-02 6.615008413791656494e-02 8.323317021131515503e-02 6.585776805877685547e-02
5.400000000000000000e+01 5.400000000000000000e+02 8.195361495018005371e-02 6.672735512256622314e-02 8.291922509670257568e-02 6.606647372245788574e-02 8.312078565359115601e-02 6.539475917816162109e-02
5.600000000000000000e+01 5.600000000000000000e+02 8.183098584413528442e-02 6.671199202537536621e-02 8.289316296577453613e-02 6.607007980346679688e-02 8.315881341695785522e-02 6.556649506092071533e-02
5.700000000000000000e+01 5.700000000000000000e+02 8.176230639219284058e-02 6.696288287639617920e-02 8.287347853183746338e-02 6.616973131895065308e-02 8.316174894571304321e-02 6.597264111042022705e-02
5.800000000000000000e+01 5.800000000000000000e+02 8.169564604759216309e-02 6.717711687088012695e-02 8.285588026046752930e-02 6.628221273422241211e-02 8.312842249870300293e-02 6.583146750926971436e-02
5.900000000000000000e+01 5.900000000000000000e+02 8.163458108901977539e-02 6.741236150264739990e-02 8.284169435501098633e-02 6.635382026433944702e-02 8.310641348361968994e-02 6.534515321254730225e-02
6.000000000000000000e+01 6.000000000000000000e+02 8.162792026996612549e-02 6.727524101734161377e-02 8.282687515020370483e-02 6.635902822017669678e-02 8.314193040132522583e-02 6.530985981225967407e-02
6.200000000000000000e+01 6.200000000000000000e+02 8.166916668415069580e-02 6.671124696731567383e-02 8.278934657573699951e-02 6.624460220336914062e-02 8.310291171073913574e-02 6.624910980463027954e-02
6.300000000000000000e+01 6.300000000000000000e+02 8.145751804113388062e-02 6.814184039831161499e-02 8.277264237403869629e-02 6.621196866035461426e-02 8.306753635406494141e-02 6.629301607608795166e-02
6.400000000000000000e+01 6.400000000000000000e+02 8.139322698116302490e-02 6.776399910449981689e-02 8.275559544563293457e-02 6.623597443103790283e-02 8.309081196784973145e-02 6.616955995559692383e-02
6.600000000000000000e+01 6.600000000000000000e+02 8.122837543487548828e-02 6.795353442430496216e-02 8.271523565053939819e-02 6.643877178430557251e-02 8.304494619369506836e-02 6.633432209491729736e-02
6.700000000000000000e+01 6.700000000000000000e+02 8.118772506713867188e-02 6.797009706497192383e-02 8.269681036472320557e-02 6.655900180339813232e-02 8.304603397846221924e-02 6.620860844850540161e-02
6.900000000000000000e+01 6.900000000000000000e+02 8.120899647474288940e-02 6.731233745813369751e-02 8.265437185764312744e-02 6.664308905601501465e-02 8.302886039018630981e-02 6.573362648487091064e-02
7.000000000000000000e+01 7.000000000000000000e+02 8.119960874319076538e-02 6.894630193710327148e-02 8.263307809829711914e-02 6.660063564777374268e-02 8.299905061721801758e-02 6.595906615257263184e-02
7.200000000000000000e+01 7.200000000000000000e+02 8.155757188796997070e-02 6.986445933580398560e-02 8.258633315563201904e-02 6.656796485185623169e-02 8.298639953136444092e-02 6.591198593378067017e-02
7.300000000000000000e+01 7.300000000000000000e+02 8.106321096420288086e-02 6.736458837985992432e-02 8.256154507398605347e-02 6.662616133689880371e-02 8.298430591821670532e-02 6.571699678897857666e-02
7.500000000000000000e+01 7.500000000000000000e+02 8.101935684680938721e-02 6.877795606851577759e-02 8.250921219587326050e-02 6.670600175857543945e-02 8.296425640583038330e-02 6.588712334632873535e-02
7.600000000000000000e+01 7.600000000000000000e+02 8.089572191238403320e-02 6.761370599269866943e-02 8.248098194599151611e-02 6.669129431247711182e-02 8.294199407100677490e-02 6.579486280679702759e-02
7.800000000000000000e+01 7.800000000000000000e+02 8.070005476474761963e-02 6.850987672805786133e-02 8.242167532444000244e-02 6.674239039421081543e-02 8.291552960872650146e-02 6.598559021949768066e-02
8.000000000000000000e+01 8.000000000000000000e+02 8.090930432081222534e-02 6.915789842605590820e-02 8.235652744770050049e-02 6.677553057670593262e-02 8.289143443107604980e-02 6.612861156463623047e-02
8.100000000000000000e+01 8.100000000000000000e+02 8.109284937381744385e-02 6.761100888252258301e-02 8.232197165489196777e-02 6.680960208177566528e-02 8.288216590881347656e-02 6.596693396568298340e-02
8.300000000000000000e+01 8.300000000000000000e+02 8.066502213478088379e-02 6.871373206377029419e-02 8.224781602621078491e-02 6.692260503768920898e-02 8.285547792911529541e-02 6.609349697828292847e-02
8.500000000000000000e+01 8.500000000000000000e+02 8.069248497486114502e-02 6.925063580274581909e-02 8.216314762830734253e-02 6.705030798912048340e-02 8.282157778739929199e-02 6.595705449581146240e-02
8.700000000000000000e+01 8.700000000000000000e+02 8.048209547996520996e-02 6.859494000673294067e-02 8.207059651613235474e-02 6.711059063673019409e-02 8.278739452362060547e-02 6.609493494033813477e-02
8.900000000000000000e+01 8.900000000000000000e+02 8.037424087524414062e-02 6.858260184526443481e-02 8.210211992263793945e-02 6.680236011743545532e-02 8.275068551301956177e-02 6.588593870401382446e-02
9.000000000000000000e+01 9.000000000000000000e+02 8.017556369304656982e-02 6.825488060712814331e-02 8.228065073490142822e-02 6.815147399902343750e-02 8.272995054721832275e-02 6.592800468206405640e-02
9.200000000000000000e+01 9.200000000000000000e+02 8.009391278028488159e-02 6.750807911157608032e-02 8.214669674634933472e-02 6.692493706941604614e-02 8.268617093563079834e-02 6.614760309457778931e-02
9.400000000000000000e+01 9.400000000000000000e+02 8.001665771007537842e-02 6.840915977954864502e-02 8.198856562376022339e-02 6.720231473445892334e-02 8.264039456844329834e-02 6.622719764709472656e-02
9.600000000000000000e+01 9.600000000000000000e+02 8.012326061725616455e-02 6.789012253284454346e-02 8.176027238368988037e-02 6.720774620771408081e-02 8.259526640176773071e-02 6.626297533512115479e-02
9.800000000000000000e+01 9.800000000000000000e+02 8.055581152439117432e-02 7.050625234842300415e-02 8.174196630716323853e-02 6.754440069198608398e-02 8.254893124103546143e-02 6.635530292987823486e-02
1.010000000000000000e+02 1.010000000000000000e+03 8.158795535564422607e-02 6.761339306831359863e-02 8.172830194234848022e-02 6.737560033798217773e-02 8.246859908103942871e-02 6.632348895072937012e-02
1.030000000000000000e+02 1.030000000000000000e+03 8.067226409912109375e-02 7.002021372318267822e-02 8.151310682296752930e-02 6.759408861398696899e-02 8.240883052349090576e-02 6.651255488395690918e-02
1.050000000000000000e+02 1.050000000000000000e+03 8.024257421493530273e-02 6.760568916797637939e-02 8.144080638885498047e-02 6.747822463512420654e-02 8.235223591327667236e-02 6.649212539196014404e-02
1.070000000000000000e+02 1.070000000000000000e+03 8.019142597913742065e-02 6.929588317871093750e-02 8.139435946941375732e-02 6.770410388708114624e-02 8.228895813226699829e-02 6.652170419692993164e-02
1.090000000000000000e+02 1.090000000000000000e+03 7.990829646587371826e-02 6.820115447044372559e-02 8.132061362266540527e-02 6.839185953140258789e-02 8.222877979278564453e-02 6.671175360679626465e-02
1.120000000000000000e+02 1.120000000000000000e+03 7.982083410024642944e-02 6.930467486381530762e-02 8.110904693603515625e-02 6.775082647800445557e-02 8.213107287883758545e-02 6.692729145288467407e-02
1.140000000000000000e+02 1.140000000000000000e+03 7.944166660308837891e-02 6.921596825122833252e-02 8.111450821161270142e-02 6.796796619892120361e-02 8.206667006015777588e-02 6.661479175090789795e-02
1.170000000000000000e+02 1.170000000000000000e+03 7.934693247079849243e-02 6.993515044450759888e-02 8.095240592956542969e-02 6.842524558305740356e-02 8.195772767066955566e-02 6.721970438957214355e-02
1.190000000000000000e+02 1.190000000000000000e+03 7.929342985153198242e-02 7.005487382411956787e-02 8.119311928749084473e-02 6.955729424953460693e-02 8.191011846065521240e-02 6.747985631227493286e-02
1.220000000000000000e+02 1.220000000000000000e+03 7.962250709533691406e-02 6.920991092920303345e-02 8.119456470012664795e-02 6.858570128679275513e-02 8.179758489131927490e-02 6.716041266918182373e-02
1.240000000000000000e+02 1.240000000000000000e+03 7.949363440275192261e-02 7.057309150695800781e-02 8.102940022945404053e-02 6.915695965290069580e-02 8.176049590110778809e-02 6.742079555988311768e-02
1.270000000000000000e+02 1.270000000000000000e+03 7.907110452651977539e-02 7.059170305728912354e-02 8.067387342453002930e-02 6.782405823469161987e-02 8.164158463478088379e-02 6.822129338979721069e-02
1.300000000000000000e+02 1.300000000000000000e+03 7.870788872241973877e-02 7.013826072216033936e-02 8.054700493812561035e-02 6.781928241252899170e-02 8.151942491531372070e-02 6.769688427448272705e-02
1.320000000000000000e+02 1.320000000000000000e+03 7.865852117538452148e-02 7.039088010787963867e-02 8.086111396551132202e-02 6.870799511671066284e-02 8.147548139095306396e-02 6.789479404687881470e-02
1.350000000000000000e+02 1.350000000000000000e+03 7.932628691196441650e-02 7.137761265039443970e-02 8.112271130084991455e-02 6.856331974267959595e-02 8.133243024349212646e-02 6.762483716011047363e-02
1.380000000000000000e+02 1.380000000000000000e+03 7.897610217332839966e-02 7.018187642097473145e-02 8.094065636396408081e-02 6.835537403821945190e-02 8.138398081064224243e-02 6.811525672674179077e-02
1.410000000000000000e+02 1.410000000000000000e+03 7.867544889450073242e-02 7.035270333290100098e-02 8.053106069564819336e-02 6.739883124828338623e-02 8.119186013936996460e-02 6.806933879852294922e-02
1.440000000000000000e+02 1.440000000000000000e+03 7.812702655792236328e-02 7.010355591773986816e-02 8.005061000585556030e-02 6.866811215877532959e-02 8.105064928531646729e-02 6.843869388103485107e-02
1.470000000000000000e+02 1.470000000000000000e+03 7.775095105171203613e-02 7.120228558778762817e-02 7.982271164655685425e-02 7.004326581954956055e-02 8.130967617034912109e-02 6.848905235528945923e-02
1.500000000000000000e+02 1.500000000000000000e+03 8.089152723550796509e-02 7.170175015926361084e-02 8.059644699096679688e-02 6.979265809059143066e-02 8.095905184745788574e-02 6.828103214502334595e-02
1.540000000000000000e+02 1.540000000000000000e+03 7.866036891937255859e-02 7.006454467773437500e-02 8.101339638233184814e-02 6.901291012763977051e-02 8.065254986286163330e-02 6.801018863916397095e-02
1.570000000000000000e+02 1.570000000000000000e+03 7.796595990657806396e-02 6.912540644407272339e-02 8.067078143358230591e-02 6.812365353107452393e-02 8.072085678577423096e-02 6.823311746120452881e-02
1.600000000000000000e+02 1.600000000000000000e+03 7.762549817562103271e-02 7.026843726634979248e-02 8.020344376564025879e-02 6.839598715305328369e-02 8.099222183227539062e-02 6.928291916847229004e-02
1.640000000000000000e+02 1.640000000000000000e+03 7.767458260059356689e-02 7.274353504180908203e-02 7.965692132711410522e-02 6.856115162372589111e-02 8.056137710809707642e-02 6.825161725282669067e-02
1.670000000000000000e+02 1.670000000000000000e+03 7.751687616109848022e-02 7.086762785911560059e-02 7.954984903335571289e-02 6.915083527565002441e-02 8.035760372877120972e-02 6.942544877529144287e-02
1.710000000000000000e+02 1.710000000000000000e+03 7.802797853946685791e-02 7.164562493562698364e-02 7.976590096950531006e-02 6.859979033470153809e-02 8.019370585680007935e-02 6.892535090446472168e-02
1.740000000000000000e+02 1.740000000000000000e+03 7.757860422134399414e-02 7.008340209722518921e-02 8.002477884292602539e-02 7.081115245819091797e-02 8.083068579435348511e-02 6.901593506336212158e-02
1.780000000000000000e+02 1.780000000000000000e+03 7.676969468593597412e-02 7.185092568397521973e-02 7.933646440505981445e-02 6.855369359254837036e-02 8.006463944911956787e-02 6.867957860231399536e-02
1.820000000000000000e+02 1.820000000000000000e+03 7.648347318172454834e-02 7.271735370159149170e-02 7.888685166835784912e-02 7.033969461917877197e-02 8.013232052326202393e-02 6.939314305782318115e-02
1.860000000000000000e+02 1.860000000000000000e+03 7.766047120094299316e-02 7.421074807643890381e-02 7.982335239648818970e-02 7.107577472925186157e-02 7.987698912620544434e-02 6.853595376014709473e-02
1.900000000000000000e+02 1.900000000000000000e+03 7.673287391662597656e-02 7.065878808498382568e-02 7.916569709777832031e-02 7.018691301345825195e-02 7.981547713279724121e-02 7.016804069280624390e-02
1.940000000000000000e+02 1.940000000000000000e+03 7.627740502357482910e-02 7.162033021450042725e-02 7.885778695344924927e-02 7.061696052551269531e-02 8.012186735868453979e-02 7.016465067863464355e-02
1.980000000000000000e+02 1.980000000000000000e+03 7.618629932403564453e-02 7.220894098281860352e-02 7.957354933023452759e-02 7.064125686883926392e-02 7.969710975885391235e-02 6.967397779226303101e-02
2.020000000000000000e+02 2.020000000000000000e+03 7.699086517095565796e-02 7.259583473205566406e-02 7.872678339481353760e-02 7.049690186977386475e-02 7.985015213489532471e-02 6.927067041397094727e-02
2.060000000000000000e+02 2.060000000000000000e+03 7.619787752628326416e-02 7.249488681554794312e-02 7.819738984107971191e-02 7.071723043918609619e-02 7.925866544246673584e-02 7.040685415267944336e-02
2.110000000000000000e+02 2.110000000000000000e+03 7.582668960094451904e-02 7.194406539201736450e-02 8.094812929630279541e-02 7.434394955635070801e-02 7.943011820316314697e-02 6.990031898021697998e-02
2.150000000000000000e+02 2.150000000000000000e+03 7.511325180530548096e-02 7.149287313222885132e-02 7.885745167732238770e-02 7.097057998180389404e-02 7.942435145378112793e-02 6.971977651119232178e-02
2.200000000000000000e+02 2.200000000000000000e+03 7.574807852506637573e-02 7.347744703292846680e-02 7.805419713258743286e-02 6.973077356815338135e-02 7.872557640075683594e-02 6.966092437505722046e-02
2.250000000000000000e+02 2.250000000000000000e+03 7.633598893880844116e-02 7.277424633502960205e-02 7.768103480339050293e-02 7.091962546110153198e-02 7.916501164436340332e-02 6.909413635730743408e-02
2.290000000000000000e+02 2.290000000000000000e+03 7.542671263217926025e-02 7.166539132595062256e-02 7.832790166139602661e-02 7.037445902824401855e-02 7.887960970401763916e-02 6.865369528532028198e-02
2.340000000000000000e+02 2.340000000000000000e+03 7.481621205806732178e-02 7.245561480522155762e-02 7.767735421657562256e-02 7.047837972640991211e-02 7.885213196277618408e-02 7.038781791925430298e-02
2.390000000000000000e+02 2.390000000000000000e+03 7.660090923309326172e-02 7.686913013458251953e-02 7.687985152006149292e-02 7.147398591041564941e-02 7.897312939167022705e-02 7.038831710815429688e-02
2.440000000000000000e+02 2.440000000000000000e+03 7.473757117986679077e-02 7.385733723640441895e-02 7.969871163368225098e-02 7.332410663366317749e-02 7.841956615447998047e-02 6.998212635517120361e-02
2.500000000000000000e+02 2.500000000000000000e+03 7.399170100688934326e-02 7.473924756050109863e-02 7.864054292440414429e-02 6.868066638708114624e-02 7.907157391309738159e-02 6.981216371059417725e-02
2.550000000000000000e+02 2.550000000000000000e+03 7.498569786548614502e-02 7.576488703489303589e-02 7.756353169679641724e-02 7.004999369382858276e-02 7.838096469640731812e-02 7.156854122877120972e-02
2.600000000000000000e+02 2.600000000000000000e+03 7.496813684701919556e-02 7.280595600605010986e-02 7.659627497196197510e-02 7.129716128110885620e-02 7.818437367677688599e-02 7.053765654563903809e-02
2.660000000000000000e+02 2.660000000000000000e+03 7.352071255445480347e-02 7.532403618097305298e-02 7.846648991107940674e-02 7.412038743495941162e-02 7.850617170333862305e-02 7.135963439941406250e-02
2.720000000000000000e+02 2.720000000000000000e+03 7.470341771841049194e-02 7.543921470642089844e-02 7.649858295917510986e-02 7.217318564653396606e-02 7.767745852470397949e-02 7.180355489253997803e-02
2.770000000000000000e+02 2.770000000000000000e+03 7.340786606073379517e-02 7.382845878601074219e-02 7.599785923957824707e-02 7.260883599519729614e-02 7.791444659233093262e-02 7.069835066795349121e-02
2.830000000000000000e+02 2.830000000000000000e+03 7.333138585090637207e-02 7.618117332458496094e-02 7.780461013317108154e-02 7.068184018135070801e-02 7.703214883804321289e-02 7.140639424324035645e-02
2.890000000000000000e+02 2.890000000000000000e+03 7.407018542289733887e-02 7.537603378295898438e-02 7.644873112440109253e-02 7.106810063123703003e-02 7.831549644470214844e-02 7.238292694091796875e-02
2.960000000000000000e+02 2.960000000000000000e+03 7.284896820783615112e-02 7.684929668903350830e-02 7.515776157379150391e-02 7.283554971218109131e-02 7.744581252336502075e-02 7.234652340412139893e-02
3.020000000000000000e+02 3.020000000000000000e+03 7.367889583110809326e-02 7.524820417165756226e-02 7.794755697250366211e-02 7.310351729393005371e-02 7.683596760034561157e-02 7.090055942535400391e-02
3.080000000000000000e+02 3.080000000000000000e+03 7.203513383865356445e-02 7.430879771709442139e-02 7.585423439741134644e-02 7.296328991651535034e-02 7.820254564285278320e-02 7.262720912694931030e-02
3.150000000000000000e+02 3.150000000000000000e+03 7.237736135721206665e-02 7.508532702922821045e-02 7.497231662273406982e-02 7.286164164543151855e-02 7.666221261024475098e-02 7.157307863235473633e-02
3.220000000000000000e+02 3.220000000000000000e+03 7.140381634235382080e-02 7.451415061950683594e-02 7.489412277936935425e-02 7.354229688644409180e-02 7.801447808742523193e-02 7.148158550262451172e-02
3.280000000000000000e+02 3.280000000000000000e+03 7.305882871150970459e-02 7.677117735147476196e-02 7.545425742864608765e-02 7.573591172695159912e-02 7.643102109432220459e-02 7.209411263465881348e-02
3.350000000000000000e+02 3.350000000000000000e+03 7.113625109195709229e-02 7.712043821811676025e-02 7.398939877748489380e-02 7.418607920408248901e-02 7.656720280647277832e-02 7.292430847883224487e-02
3.430000000000000000e+02 3.430000000000000000e+03 7.376196980476379395e-02 7.722494751214981079e-02 7.507971674203872681e-02 7.551645487546920776e-02 7.604183256626129150e-02 7.255080342292785645e-02
3.500000000000000000e+02 3.500000000000000000e+03 7.151818275451660156e-02 7.766458392143249512e-02 7.365588843822479248e-02 7.415421307086944580e-02 7.642327249050140381e-02 7.302716374397277832e-02
3.570000000000000000e+02 3.570000000000000000e+03 7.094547152519226074e-02 7.571025937795639038e-02 7.386185228824615479e-02 7.614351063966751099e-02 7.583969086408615112e-02 7.266026735305786133e-02
3.650000000000000000e+02 3.650000000000000000e+03 7.048908621072769165e-02 7.873424887657165527e-02 7.283142209053039551e-02 7.580128312110900879e-02 7.613181322813034058e-02 7.340885698795318604e-02
3.730000000000000000e+02 3.730000000000000000e+03 7.106386125087738037e-02 7.849121838808059692e-02 7.360139489173889160e-02 7.302238047122955322e-02 7.565850019454956055e-02 7.397525757551193237e-02
3.810000000000000000e+02 3.810000000000000000e+03 7.085322588682174683e-02 7.805879414081573486e-02 7.238386571407318115e-02 7.362610846757888794e-02 7.478952407836914062e-02 7.281272113323211670e-02
3.890000000000000000e+02 3.890000000000000000e+03 7.115708291530609131e-02 7.985233515501022339e-02 7.492743432521820068e-02 7.735361158847808838e-02 7.485309243202209473e-02 7.272642850875854492e-02
3.970000000000000000e+02 3.970000000000000000e+03 6.856274604797363281e-02 7.877501100301742554e-02 7.175689935684204102e-02 7.575212419033050537e-02 7.389722019433975220e-02 7.350187003612518311e-02
4.060000000000000000e+02 4.060000000000000000e+03 7.064388692378997803e-02 7.926588505506515503e-02 7.508280873298645020e-02 7.778903841972351074e-02 7.527440786361694336e-02 7.281863689422607422e-02
4.140000000000000000e+02 4.140000000000000000e+03 6.946349889039993286e-02 8.079797029495239258e-02 7.180730253458023071e-02 7.561969757080078125e-02 7.371968030929565430e-02 7.522009313106536865e-02
4.230000000000000000e+02 4.230000000000000000e+03 6.989571452140808105e-02 7.889531552791595459e-02 7.150281965732574463e-02 7.662996649742126465e-02 7.373264431953430176e-02 7.483855634927749634e-02
4.320000000000000000e+02 4.320000000000000000e+03 6.932500749826431274e-02 8.106981217861175537e-02 7.145050913095474243e-02 7.491748034954071045e-02 7.318198680877685547e-02 7.439888268709182739e-02
4.410000000000000000e+02 4.410000000000000000e+03 6.883479654788970947e-02 8.155781775712966919e-02 7.037615776062011719e-02 7.803238928318023682e-02 7.381226122379302979e-02 7.555255293846130371e-02
4.510000000000000000e+02 4.510000000000000000e+03 6.745596975088119507e-02 8.051319420337677002e-02 7.019835710525512695e-02 7.617651671171188354e-02 7.279348373413085938e-02 7.597421109676361084e-02
4.600000000000000000e+02 4.600000000000000000e+03 7.039597630500793457e-02 8.384908735752105713e-02 7.288679480552673340e-02 8.096744120121002197e-02 7.350105047225952148e-02 7.734087109565734863e-02
4.700000000000000000e+02 4.700000000000000000e+03 6.714415550231933594e-02 7.882551848888397217e-02 6.906873732805252075e-02 7.669106870889663696e-02 7.361435890197753906e-02 7.666626572608947754e-02
4.800000000000000000e+02 4.800000000000000000e+03 6.944870948791503906e-02 8.257183432579040527e-02 7.294306904077529907e-02 7.963697612285614014e-02 7.161486893892288208e-02 7.575458288192749023e-02
4.900000000000000000e+02 4.900000000000000000e+03 6.616537272930145264e-02 8.181580901145935059e-02 6.867869198322296143e-02 7.660877704620361328e-02 7.190140336751937866e-02 7.642921805381774902e-02
5.010000000000000000e+02 5.010000000000000000e+03 6.839741766452789307e-02 8.484660089015960693e-02 6.970663368701934814e-02 8.004961162805557251e-02 7.145909219980239868e-02 7.755969464778900146e-02
5.120000000000000000e+02 5.120000000000000000e+03 6.783247739076614380e-02 8.050118386745452881e-02 6.847442686557769775e-02 7.863909751176834106e-02 7.142683863639831543e-02 7.778574526309967041e-02
5.220000000000000000e+02 5.220000000000000000e+03 6.614675372838973999e-02 8.021919429302215576e-02 6.795211881399154663e-02 8.178144693374633789e-02 7.140605896711349487e-02 7.653936743736267090e-02
5.340000000000000000e+02 5.340000000000000000e+03 6.619278341531753540e-02 8.448164165019989014e-02 7.003833353519439697e-02 8.193783462047576904e-02 7.051970064640045166e-02 7.610925287008285522e-02
5.450000000000000000e+02 5.450000000000000000e+03 6.672635674476623535e-02 8.317375183105468750e-02 6.579671800136566162e-02 8.129662275314331055e-02 7.010135054588317871e-02 7.890835404396057129e-02
5.570000000000000000e+02 5.570000000000000000e+03 6.532336771488189697e-02 8.254565298557281494e-02 6.767319142818450928e-02 8.211358636617660522e-02 7.169310748577117920e-02 8.004439622163772583e-02
5.680000000000000000e+02 5.680000000000000000e+03 6.582339853048324585e-02 8.323142677545547485e-02 6.532873958349227905e-02 8.156100660562515259e-02 7.010652124881744385e-02 7.945366948843002319e-02
5.810000000000000000e+02 5.810000000000000000e+03 6.695164740085601807e-02 8.093900978565216064e-02 6.574930995702743530e-02 8.061736822128295898e-02 6.881684064865112305e-02 7.868058234453201294e-02
5.930000000000000000e+02 5.930000000000000000e+03 6.467661261558532715e-02 8.603482693433761597e-02 6.691192090511322021e-02 8.241343498229980469e-02 6.855109333992004395e-02 7.802610099315643311e-02
6.060000000000000000e+02 6.060000000000000000e+03 6.377825140953063965e-02 8.000320196151733398e-02 6.534124165773391724e-02 8.464904129505157471e-02 6.932844221591949463e-02 7.864691317081451416e-02
6.180000000000000000e+02 6.180000000000000000e+03 6.715996563434600830e-02 9.097116440534591675e-02 6.768316030502319336e-02 8.208689093589782715e-02 6.857483088970184326e-02 8.127750456333160400e-02
6.320000000000000000e+02 6.320000000000000000e+03 6.496946513652801514e-02 8.742820471525192261e-02 6.327849626541137695e-02 8.194442093372344971e-02 6.666828691959381104e-02 8.150801062583923340e-02
6.450000000000000000e+02 6.450000000000000000e+03 6.521472334861755371e-02 8.405314385890960693e-02 6.247732043266296387e-02 8.300399780273437500e-02 6.746748089790344238e-02 8.190168440341949463e-02
6.590000000000000000e+02 6.590000000000000000e+03 6.374523043632507324e-02 8.465488255023956299e-02 6.332461535930633545e-02 8.296738564968109131e-02 7.145696878433227539e-02 8.159200847148895264e-02
6.730000000000000000e+02 6.730000000000000000e+03 6.501308083534240723e-02 8.486294001340866089e-02 6.554914265871047974e-02 8.749230951070785522e-02 6.785605847835540771e-02 8.309815824031829834e-02
6.870000000000000000e+02 6.870000000000000000e+03 6.174724176526069641e-02 8.493011444807052612e-02 6.514866650104522705e-02 8.405185490846633911e-02 6.622838973999023438e-02 8.268205076456069946e-02
7.020000000000000000e+02 7.020000000000000000e+03 6.130474805831909180e-02 8.402340859174728394e-02 6.004197150468826294e-02 8.607860654592514038e-02 6.671831011772155762e-02 8.166193962097167969e-02
7.170000000000000000e+02 7.170000000000000000e+03 6.271369755268096924e-02 8.678834140300750732e-02 6.258806586265563965e-02 8.786961436271667480e-02 6.438247859477996826e-02 8.301099389791488647e-02
7.320000000000000000e+02 7.320000000000000000e+03 6.190168857574462891e-02 8.517015725374221802e-02 5.983512103557586670e-02 8.691743761301040649e-02 6.464609503746032715e-02 8.230865001678466797e-02
7.480000000000000000e+02 7.480000000000000000e+03 6.051538884639739990e-02 8.727227151393890381e-02 6.021384149789810181e-02 8.677549660205841064e-02 6.697557866573333740e-02 8.265893161296844482e-02
7.640000000000000000e+02 7.640000000000000000e+03 6.076316908001899719e-02 8.832760155200958252e-02 5.958442389965057373e-02 8.616084605455398560e-02 6.387063115835189819e-02 8.362480998039245605e-02
7.800000000000000000e+02 7.800000000000000000e+03 6.091589108109474182e-02 8.821710199117660522e-02 5.971332266926765442e-02 8.935394883155822754e-02 6.336373835802078247e-02 8.556246757507324219e-02
7.970000000000000000e+02 7.970000000000000000e+03 6.113576516509056091e-02 8.577521890401840210e-02 5.994517356157302856e-02 8.894380927085876465e-02 6.168601661920547485e-02 8.461175113916397095e-02
8.140000000000000000e+02 8.140000000000000000e+03 6.094483286142349243e-02 8.817392587661743164e-02 5.777320265769958496e-02 8.666793256998062134e-02 6.116466969251632690e-02 8.638317883014678955e-02
8.310000000000000000e+02 8.310000000000000000e+03 5.998160690069198608e-02 8.566297590732574463e-02 5.706100165843963623e-02 8.960352838039398193e-02 6.269986182451248169e-02 8.606697618961334229e-02
8.490000000000000000e+02 8.490000000000000000e+03 6.033063307404518127e-02 8.773476630449295044e-02 5.915494635701179504e-02 9.107427299022674561e-02 6.006208807229995728e-02 8.662597835063934326e-02
8.670000000000000000e+02 8.670000000000000000e+03 6.133178621530532837e-02 8.737942576408386230e-02 5.880197510123252869e-02 9.287387132644653320e-02 6.315562874078750610e-02 9.124714136123657227e-02
8.850000000000000000e+02 8.850000000000000000e+03 5.863216519355773926e-02 8.988352119922637939e-02 6.028924137353897095e-02 9.141075611114501953e-02 6.018667668104171753e-02 8.998876810073852539e-02
9.040000000000000000e+02 9.040000000000000000e+03 5.793168395757675171e-02 8.858217298984527588e-02 5.813506245613098145e-02 9.381112456321716309e-02 6.701651960611343384e-02 9.175303578376770020e-02
9.230000000000000000e+02 9.230000000000000000e+03 5.910063534975051880e-02 8.754076063632965088e-02 5.773395672440528870e-02 9.210930764675140381e-02 6.014395505189895630e-02 9.038811922073364258e-02
9.430000000000000000e+02 9.430000000000000000e+03 5.784378945827484131e-02 8.877264708280563354e-02 5.697903409600257874e-02 9.243487566709518433e-02 5.757007747888565063e-02 9.291686862707138062e-02
9.630000000000000000e+02 9.630000000000000000e+03 5.803614482283592224e-02 9.285521507263183594e-02 5.557638406753540039e-02 9.301283955574035645e-02 5.996731668710708618e-02 9.493948519229888916e-02
9.840000000000000000e+02 9.840000000000000000e+03 5.877932161092758179e-02 9.625071287155151367e-02 5.245130881667137146e-02 9.337267279624938965e-02 5.586249381303787231e-02 9.210149943828582764e-02
1.005000000000000000e+03 1.005000000000000000e+04 5.686721950769424438e-02 8.762884140014648438e-02 5.224022269248962402e-02 9.074212610721588135e-02 5.930570885539054871e-02 9.292344003915786743e-02
1.026000000000000000e+03 1.026000000000000000e+04 5.678965896368026733e-02 9.192946553230285645e-02 5.154982209205627441e-02 9.279046952724456787e-02 5.509633570909500122e-02 9.356406331062316895e-02
1.048000000000000000e+03 1.048000000000000000e+04 5.702264606952667236e-02 9.342999756336212158e-02 5.103914439678192139e-02 9.283211827278137207e-02 5.464043468236923218e-02 9.415647387504577637e-02
1.070000000000000000e+03 1.070000000000000000e+04 5.636021867394447327e-02 9.133414179086685181e-02 5.508509278297424316e-02 1.014276817440986633e-01 5.536988377571105957e-02 9.527426958084106445e-02
1.093000000000000000e+03 1.093000000000000000e+04 5.646400898694992065e-02 9.431196749210357666e-02 5.285976827144622803e-02 9.839358180761337280e-02 5.407851189374923706e-02 9.167184680700302124e-02
1.116000000000000000e+03 1.116000000000000000e+04 5.703464895486831665e-02 9.005188196897506714e-02 5.231891945004463196e-02 9.739782661199569702e-02 5.420354753732681274e-02 9.544590115547180176e-02
1.140000000000000000e+03 1.140000000000000000e+04 5.735831707715988159e-02 9.143507480621337891e-02 5.000332742929458618e-02 9.820331633090972900e-02 5.442493036389350891e-02 9.572540223598480225e-02
1.164000000000000000e+03 1.164000000000000000e+04 5.487980693578720093e-02 9.006953239440917969e-02 5.115709826350212097e-02 9.890836477279663086e-02 5.123380199074745178e-02 9.499720484018325806e-02
1.189000000000000000e+03 1.189000000000000000e+04 5.743761360645294189e-02 9.039352834224700928e-02 5.016139894723892212e-02 1.014989092946052551e-01 5.035701021552085876e-02 9.808323532342910767e-02
1.214000000000000000e+03 1.214000000000000000e+04 5.533977225422859192e-02 9.255084395408630371e-02 4.992590099573135376e-02 9.971030056476593018e-02 5.252237617969512939e-02 9.982403367757797241e-02
1.240000000000000000e+03 1.240000000000000000e+04 5.579278990626335144e-02 9.354124218225479126e-02 4.992160201072692871e-02 9.975324571132659912e-02 5.146046727895736694e-02 1.016066819429397583e-01
1.267000000000000000e+03 1.267000000000000000e+04 5.498497188091278076e-02 9.640654921531677246e-02 4.731684923171997070e-02 9.971408545970916748e-02 5.131863057613372803e-02 9.978853911161422729e-02
1.294000000000000000e+03 1.294000000000000000e+04 5.334015935659408569e-02 9.260909259319305420e-02 4.597983881831169128e-02 9.846915304660797119e-02 4.915452003479003906e-02 1.024754717946052551e-01
1.321000000000000000e+03 1.321000000000000000e+04 5.227898061275482178e-02 9.591618180274963379e-02 4.859598726034164429e-02 1.023121327161788940e-01 4.624873772263526917e-02 9.910526871681213379e-02
1.349000000000000000e+03 1.349000000000000000e+04 5.581904947757720947e-02 9.554159641265869141e-02 4.556922987103462219e-02 1.017415523529052734e-01 4.549466818571090698e-02 1.014939099550247192e-01
1.378000000000000000e+03 1.378000000000000000e+04 5.453614145517349243e-02 9.872055053710937500e-02 4.617562517523765564e-02 1.021840646862983704e-01 4.486884921789169312e-02 1.023538187146186829e-01
1.408000000000000000e+03 1.408000000000000000e+04 5.283842980861663818e-02 9.462289512157440186e-02 4.682916030287742615e-02 1.028779223561286926e-01 4.476482421159744263e-02 1.029031202197074890e-01
1.438000000000000000e+03 1.438000000000000000e+04 5.230294913053512573e-02 9.789599478244781494e-02 4.724374413490295410e-02 1.037991121411323547e-01 4.541484266519546509e-02 1.066667735576629639e-01
1.468000000000000000e+03 1.468000000000000000e+04 5.074761062860488892e-02 9.557206928730010986e-02 4.369515180587768555e-02 1.032225936651229858e-01 4.346135258674621582e-02 1.044055148959159851e-01
1.499000000000000000e+03 1.499000000000000000e+04 5.084685236215591431e-02 9.643985331058502197e-02 4.584613069891929626e-02 1.036345809698104858e-01 4.275754094123840332e-02 1.018482297658920288e-01
1.531000000000000000e+03 1.531000000000000000e+04 5.177027732133865356e-02 9.789561480283737183e-02 4.185444861650466919e-02 1.059827655553817749e-01 4.325788095593452454e-02 1.067445874214172363e-01
1.564000000000000000e+03 1.564000000000000000e+04 5.206475406885147095e-02 9.927096962928771973e-02 4.230928421020507812e-02 1.073547080159187317e-01 4.354487359523773193e-02 1.097122058272361755e-01
1.597000000000000000e+03 1.597000000000000000e+04 5.288334935903549194e-02 9.428022801876068115e-02 4.163537546992301941e-02 1.027124673128128052e-01 4.168726503849029541e-02 1.064311712980270386e-01
1.631000000000000000e+03 1.631000000000000000e+04 5.155806243419647217e-02 9.745778143405914307e-02 4.218531772494316101e-02 1.059072613716125488e-01 3.976786136627197266e-02 1.074853688478469849e-01
1.666000000000000000e+03 1.666000000000000000e+04 4.992283508181571960e-02 9.533751010894775391e-02 4.048378020524978638e-02 1.048852726817131042e-01 3.839303180575370789e-02 1.082134842872619629e-01
1.702000000000000000e+03 1.702000000000000000e+04 5.081031471490859985e-02 9.903333336114883423e-02 3.922168165445327759e-02 1.063688695430755615e-01 3.837768733501434326e-02 1.090408265590667725e-01
1.738000000000000000e+03 1.738000000000000000e+04 5.072262883186340332e-02 1.000414192676544189e-01 4.017014428973197937e-02 1.056168675422668457e-01 3.732447326183319092e-02 1.084353774785995483e-01
1.775000000000000000e+03 1.775000000000000000e+04 4.933927580714225769e-02 1.003555804491043091e-01 3.847627714276313782e-02 1.094570606946945190e-01 3.584050387144088745e-02 1.090181320905685425e-01
1.813000000000000000e+03 1.813000000000000000e+04 5.210135877132415771e-02 1.025236025452613831e-01 3.992230817675590515e-02 1.102742850780487061e-01 3.666953742504119873e-02 1.098905205726623535e-01
1.851000000000000000e+03 1.851000000000000000e+04 5.033740773797035217e-02 9.817957878112792969e-02 4.075108468532562256e-02 1.091587990522384644e-01 3.667277097702026367e-02 1.133429929614067078e-01
1.891000000000000000e+03 1.891000000000000000e+04 4.971504956483840942e-02 9.774304926395416260e-02 4.205768182873725891e-02 1.094799265265464783e-01 3.424061089754104614e-02 1.132208555936813354e-01
1.931000000000000000e+03 1.931000000000000000e+04 4.765228927135467529e-02 1.004785373806953430e-01 3.755795955657958984e-02 1.123279631137847900e-01 3.458399698138237000e-02 1.147434189915657043e-01
1.972000000000000000e+03 1.972000000000000000e+04 4.927305877208709717e-02 9.995652735233306885e-02 3.804326802492141724e-02 1.080286055803298950e-01 3.577843308448791504e-02 1.155875846743583679e-01
2.014000000000000000e+03 2.014000000000000000e+04 4.622617363929748535e-02 9.857944399118423462e-02 3.659965842962265015e-02 1.118275523185729980e-01 3.294478356838226318e-02 1.146190613508224487e-01
2.057000000000000000e+03 2.057000000000000000e+04 4.930080473423004150e-02 9.839077293872833252e-02 3.628945350646972656e-02 1.117599606513977051e-01 3.658359497785568237e-02 1.145502105355262756e-01
2.101000000000000000e+03 2.101000000000000000e+04 4.805911704897880554e-02 9.907864034175872803e-02 3.701343759894371033e-02 1.114964932203292847e-01 3.264746069908142090e-02 1.169706955552101135e-01
2.146000000000000000e+03 2.146000000000000000e+04 4.707955569028854370e-02 1.016402915120124817e-01 3.487489372491836548e-02 1.125800535082817078e-01 3.252040967345237732e-02 1.176123321056365967e-01
2.192000000000000000e+03 2.192000000000000000e+04 4.649756476283073425e-02 9.852185100317001343e-02 3.602284938097000122e-02 1.113939508795738220e-01 3.057632409036159515e-02 1.180080473423004150e-01
2.238000000000000000e+03 2.238000000000000000e+04 4.861705005168914795e-02 1.000147163867950439e-01 3.632107749581336975e-02 1.148171648383140564e-01 3.307472914457321167e-02 1.160667017102241516e-01
2.286000000000000000e+03 2.286000000000000000e+04 4.805647209286689758e-02 1.063288077712059021e-01 3.460893407464027405e-02 1.119117140769958496e-01 3.052163124084472656e-02 1.189476251602172852e-01
2.335000000000000000e+03 2.335000000000000000e+04 4.437228292226791382e-02 1.015703082084655762e-01 3.445065394043922424e-02 1.130622923374176025e-01 2.901711687445640564e-02 1.203571632504463196e-01
2.384000000000000000e+03 2.384000000000000000e+04 4.675427079200744629e-02 1.049879863858222961e-01 3.400842100381851196e-02 1.153119131922721863e-01 2.807400748133659363e-02 1.190662235021591187e-01
2.435000000000000000e+03 2.435000000000000000e+04 4.674249887466430664e-02 1.005641072988510132e-01 3.252359479665756226e-02 1.122407466173171997e-01 2.981905266642570496e-02 1.201075464487075806e-01
2.487000000000000000e+03 2.487000000000000000e+04 4.722618311643600464e-02 1.001205295324325562e-01 3.532712534070014954e-02 1.145537495613098145e-01 3.026299923658370972e-02 1.210819855332374573e-01
2.540000000000000000e+03 2.540000000000000000e+04 4.480409622192382812e-02 1.010444313287734985e-01 3.513444587588310242e-02 1.160885840654373169e-01 2.933917194604873657e-02 1.250935196876525879e-01
2.594000000000000000e+03 2.594000000000000000e+04 4.517131298780441284e-02 1.058171316981315613e-01 3.215304762125015259e-02 1.157191395759582520e-01 2.529991045594215393e-02 1.224622353911399841e-01
2.649000000000000000e+03 2.649000000000000000e+04 4.427128285169601440e-02 1.060752719640731812e-01 3.261605277657508850e-02 1.187175512313842773e-01 2.901288494467735291e-02 1.240604892373085022e-01
2.706000000000000000e+03 2.706000000000000000e+04 4.375687241554260254e-02 1.056835800409317017e-01 3.129901736974716187e-02 1.166326701641082764e-01 2.548580989241600037e-02 1.223916560411453247e-01
2.763000000000000000e+03 2.763000000000000000e+04 4.563050344586372375e-02 1.029345616698265076e-01 3.072190284729003906e-02 1.164226680994033813e-01 3.016667999327182770e-02 1.274679303169250488e-01
2.822000000000000000e+03 2.822000000000000000e+04 4.605288058519363403e-02 1.131918579339981079e-01 3.342679515480995178e-02 1.160014197230339050e-01 2.576983347535133362e-02 1.241004690527915955e-01
2.882000000000000000e+03 2.882000000000000000e+04 4.477739706635475159e-02 1.078126281499862671e-01 3.098033554852008820e-02 1.176667213439941406e-01 2.483940683305263519e-02 1.247466504573822021e-01
2.944000000000000000e+03 2.944000000000000000e+04 4.378634691238403320e-02 1.042915135622024536e-01 3.084052726626396179e-02 1.178240254521369934e-01 2.115787565708160400e-02 1.261300295591354370e-01
3.007000000000000000e+03 3.007000000000000000e+04 4.262760281562805176e-02 1.076497361063957214e-01 3.035341762006282806e-02 1.200519055128097534e-01 2.658130601048469543e-02 1.306070685386657715e-01
3.071000000000000000e+03 3.071000000000000000e+04 4.307905957102775574e-02 1.051328927278518677e-01 2.935477904975414276e-02 1.193484067916870117e-01 2.598949894309043884e-02 1.270436048507690430e-01
3.136000000000000000e+03 3.136000000000000000e+04 4.211368411779403687e-02 1.090703159570693970e-01 3.018496930599212646e-02 1.187562718987464905e-01 2.230721712112426758e-02 1.273566633462905884e-01
3.203000000000000000e+03 3.203000000000000000e+04 4.611782357096672058e-02 1.084162145853042603e-01 3.186315298080444336e-02 1.252941936254501343e-01 2.176620438694953918e-02 1.266849637031555176e-01
3.271000000000000000e+03 3.271000000000000000e+04 4.262132942676544189e-02 1.075761169195175171e-01 2.715730667114257812e-02 1.175158843398094177e-01 2.179054357111454010e-02 1.258676499128341675e-01
3.341000000000000000e+03 3.341000000000000000e+04 4.290282726287841797e-02 1.085344180464744568e-01 3.109455108642578125e-02 1.266110539436340332e-01 2.155303023755550385e-02 1.280341148376464844e-01
3.412000000000000000e+03 3.412000000000000000e+04 3.991565853357315063e-02 1.060265228152275085e-01 2.716028317809104919e-02 1.195149645209312439e-01 2.760698273777961731e-02 1.308938264846801758e-01
3.485000000000000000e+03 3.485000000000000000e+04 4.187727719545364380e-02 1.091640740633010864e-01 3.022089228034019470e-02 1.200683116912841797e-01 1.965025439858436584e-02 1.292624175548553467e-01
3.559000000000000000e+03 3.559000000000000000e+04 3.984630107879638672e-02 1.075200289487838745e-01 3.113681636750698090e-02 1.230923086404800415e-01 2.061237767338752747e-02 1.315734982490539551e-01
3.635000000000000000e+03 3.635000000000000000e+04 4.278698563575744629e-02 1.087891906499862671e-01 2.742851525545120239e-02 1.205710619688034058e-01 1.981910318136215210e-02 1.281461268663406372e-01
3.712000000000000000e+03 3.712000000000000000e+04 4.025323688983917236e-02 1.070962697267532349e-01 2.874625101685523987e-02 1.234549582004547119e-01 2.085098996758460999e-02 1.337405294179916382e-01
3.791000000000000000e+03 3.791000000000000000e+04 4.326936230063438416e-02 1.093820780515670776e-01 2.633575722575187683e-02 1.202962547540664673e-01 2.168944850564002991e-02 1.328029334545135498e-01
3.872000000000000000e+03 3.872000000000000000e+04 4.086755216121673584e-02 1.063559651374816895e-01 2.782600186765193939e-02 1.219500601291656494e-01 1.889882609248161316e-02 1.305502951145172119e-01
3.954000000000000000e+03 3.954000000000000000e+04 4.226054251194000244e-02 1.058636605739593506e-01 2.545181289315223694e-02 1.258491575717926025e-01 1.809766888618469238e-02 1.335773766040802002e-01
4.039000000000000000e+03 4.039000000000000000e+04 3.960920125246047974e-02 1.082866340875625610e-01 2.700291201472282410e-02 1.212845891714096069e-01 1.906043291091918945e-02 1.320644319057464600e-01
4.125000000000000000e+03 4.125000000000000000e+04 4.114182293415069580e-02 1.062666922807693481e-01 2.465308457612991333e-02 1.229451224207878113e-01 1.860946789383888245e-02 1.304398924112319946e-01
4.212000000000000000e+03 4.212000000000000000e+04 4.052345827221870422e-02 1.134825572371482849e-01 2.906525880098342896e-02 1.249391436576843262e-01 1.666769199073314667e-02 1.325934380292892456e-01
4.302000000000000000e+03 4.302000000000000000e+04 3.889314830303192139e-02 1.075766682624816895e-01 2.398588508367538452e-02 1.241417080163955688e-01 1.777355372905731201e-02 1.345818340778350830e-01
4.394000000000000000e+03 4.394000000000000000e+04 3.920277208089828491e-02 1.098787337541580200e-01 2.498960494995117188e-02 1.238440871238708496e-01 1.704436168074607849e-02 1.325670182704925537e-01
4.487000000000000000e+03 4.487000000000000000e+04 3.713234141469001770e-02 1.063547581434249878e-01 2.458995953202247620e-02 1.246623992919921875e-01 1.602309010922908783e-02 1.335343718528747559e-01
4.583000000000000000e+03 4.583000000000000000e+04 3.853569924831390381e-02 1.119387745857238770e-01 2.414329722523689270e-02 1.263738274574279785e-01 1.827532052993774414e-02 1.372957825660705566e-01
4.681000000000000000e+03 4.681000000000000000e+04 4.009523242712020874e-02 1.133832782506942749e-01 2.301161736249923706e-02 1.258898079395294189e-01 1.596154831349849701e-02 1.342201530933380127e-01
4.780000000000000000e+03 4.780000000000000000e+04 4.087960720062255859e-02 1.071428582072257996e-01 2.640732564032077789e-02 1.306992918252944946e-01 1.550639793276786804e-02 1.350122392177581787e-01
4.882000000000000000e+03 4.882000000000000000e+04 3.735619038343429565e-02 1.069839149713516235e-01 2.134298346936702728e-02 1.278675049543380737e-01 1.599812507629394531e-02 1.352314054965972900e-01
4.986000000000000000e+03 4.986000000000000000e+04 4.179044067859649658e-02 1.172104254364967346e-01 2.170323580503463745e-02 1.240829974412918091e-01 1.462898496538400650e-02 1.344981342554092407e-01
5.092000000000000000e+03 5.092000000000000000e+04 3.646589815616607666e-02 1.129507422447204590e-01 2.356672659516334534e-02 1.238220408558845520e-01 1.506204716861248016e-02 1.353298425674438477e-01
5.201000000000000000e+03 5.201000000000000000e+04 3.803658112883567810e-02 1.150200963020324707e-01 2.358032390475273132e-02 1.269969940185546875e-01 1.328129507601261139e-02 1.360353976488113403e-01
5.312000000000000000e+03 5.312000000000000000e+04 3.716471791267395020e-02 1.134919673204421997e-01 2.476962655782699585e-02 1.285046488046646118e-01 1.172623783349990845e-02 1.349146962165832520e-01
5.425000000000000000e+03 5.425000000000000000e+04 3.777983784675598145e-02 1.131608784198760986e-01 2.205428853631019592e-02 1.306572258472442627e-01 1.326750684529542923e-02 1.343867182731628418e-01
5.540000000000000000e+03 5.540000000000000000e+04 3.686538338661193848e-02 1.100287511944770813e-01 2.396854758262634277e-02 1.275806874036788940e-01 1.346880011260509491e-02 1.346150636672973633e-01
5.658000000000000000e+03 5.658000000000000000e+04 3.575160726904869080e-02 1.094523668289184570e-01 2.197459340095520020e-02 1.258846819400787354e-01 1.271610055118799210e-02 1.368058621883392334e-01
5.779000000000000000e+03 5.779000000000000000e+04 3.590463846921920776e-02 1.104603186249732971e-01 2.144158631563186646e-02 1.301054507493972778e-01 1.309395767748355865e-02 1.334785073995590210e-01
5.902000000000000000e+03 5.902000000000000000e+04 3.558587282896041870e-02 1.146986484527587891e-01 2.160640060901641846e-02 1.293589174747467041e-01 1.091131567955017090e-02 1.353511959314346313e-01
6.028000000000000000e+03 6.028000000000000000e+04 3.800961375236511230e-02 1.112764477729797363e-01 1.976177468895912170e-02 1.289184093475341797e-01 1.240220852196216583e-02 1.379881799221038818e-01
6.156000000000000000e+03 6.156000000000000000e+04 3.675531968474388123e-02 1.146840527653694153e-01 2.134844288229942322e-02 1.293416619300842285e-01 1.309173554182052612e-02 1.392475664615631104e-01
6.287000000000000000e+03 6.287000000000000000e+04 3.391694650053977966e-02 1.110453829169273376e-01 1.879031956195831299e-02 1.269614845514297485e-01 1.118321809917688370e-02 1.370907276868820190e-01
6.421000000000000000e+03 6.421000000000000000e+04 3.516566380858421326e-02 1.127480790019035339e-01 1.790548674762248993e-02 1.274692267179489136e-01 1.113870274275541306e-02 1.395860016345977783e-01
6.558000000000000000e+03 6.558000000000000000e+04 3.608598187565803528e-02 1.174087449908256531e-01 1.958052068948745728e-02 1.316845566034317017e-01 9.373908862471580505e-03 1.368325352668762207e-01
6.698000000000000000e+03 6.698000000000000000e+04 3.440538048744201660e-02 1.145195364952087402e-01 1.831153035163879395e-02 1.300377100706100464e-01 1.009441167116165161e-02 1.377166807651519775e-01
6.840000000000000000e+03 6.840000000000000000e+04 3.745301067829132080e-02 1.152079403400421143e-01 2.063231356441974640e-02 1.294910609722137451e-01 1.295091304928064346e-02 1.392775774002075195e-01
6.986000000000000000e+03 6.986000000000000000e+04 3.422834724187850952e-02 1.168574318289756775e-01 1.864072307944297791e-02 1.294930279254913330e-01 1.244592200964689255e-02 1.388916522264480591e-01
7.135000000000000000e+03 7.135000000000000000e+04 3.307872265577316284e-02 1.158137321472167969e-01 1.867857016623020172e-02 1.321932375431060791e-01 9.664257988333702087e-03 1.389335393905639648e-01
7.287000000000000000e+03 7.287000000000000000e+04 3.569497913122177124e-02 1.202759891748428345e-01 2.101804688572883606e-02 1.298295557498931885e-01 1.125751249492168427e-02 1.401574164628982544e-01
7.442000000000000000e+03 7.442000000000000000e+04 3.490220382809638977e-02 1.151073127985000610e-01 1.812558062374591827e-02 1.290284693241119385e-01 9.243531152606010437e-03 1.390706300735473633e-01
7.600000000000000000e+03 7.600000000000000000e+04 3.231126442551612854e-02 1.130099296569824219e-01 1.798263937234878540e-02 1.322620511054992676e-01 1.009203121066093445e-02 1.400868743658065796e-01
7.762000000000000000e+03 7.762000000000000000e+04 3.513806685805320740e-02 1.160264089703559875e-01 1.713388413190841675e-02 1.320013403892517090e-01 7.534638047218322754e-03 1.370691657066345215e-01
7.928000000000000000e+03 7.928000000000000000e+04 3.537113219499588013e-02 1.217544227838516235e-01 1.687682420015335083e-02 1.312915682792663574e-01 9.426973760128021240e-03 1.399771869182586670e-01
8.097000000000000000e+03 8.097000000000000000e+04 3.474339097738265991e-02 1.155812814831733704e-01 2.008497714996337891e-02 1.345305442810058594e-01 9.225591085851192474e-03 1.392039060592651367e-01
8.269000000000000000e+03 8.269000000000000000e+04 3.431868180632591248e-02 1.204435974359512329e-01 1.977406628429889679e-02 1.305533051490783691e-01 1.349610835313796997e-02 1.409631520509719849e-01
8.445000000000000000e+03 8.445000000000000000e+04 3.434586524963378906e-02 1.151654794812202454e-01 1.609579473733901978e-02 1.286417245864868164e-01 9.140595793724060059e-03 1.400410532951354980e-01
8.625000000000000000e+03 8.625000000000000000e+04 3.452262282371520996e-02 1.144277155399322510e-01 1.585712283849716187e-02 1.307956874370574951e-01 7.636242546141147614e-03 1.395421922206878662e-01
8.809000000000000000e+03 8.809000000000000000e+04 3.379666805267333984e-02 1.177348196506500244e-01 1.649113744497299194e-02 1.334944665431976318e-01 1.202060095965862274e-02 1.431022584438323975e-01
8.996000000000000000e+03 8.996000000000000000e+04 3.507185727357864380e-02 1.203100830316543579e-01 1.773864030838012695e-02 1.351276636123657227e-01 9.897710755467414856e-03 1.403101831674575806e-01
9.188000000000000000e+03 9.188000000000000000e+04 3.393911570310592651e-02 1.181315630674362183e-01 1.652707159519195557e-02 1.303597837686538696e-01 1.040582172572612762e-02 1.436158716678619385e-01
9.384000000000000000e+03 9.384000000000000000e+04 3.233898803591728210e-02 1.205419600009918213e-01 1.589857786893844604e-02 1.359302401542663574e-01 9.245933964848518372e-03 1.406006813049316406e-01
9.584000000000000000e+03 9.584000000000000000e+04 3.381036967039108276e-02 1.145466715097427368e-01 1.571151241660118103e-02 1.312625408172607422e-01 7.715582847595214844e-03 1.403720378875732422e-01
9.788000000000000000e+03 9.788000000000000000e+04 3.297403082251548767e-02 1.174817383289337158e-01 1.599586755037307739e-02 1.345641016960144043e-01 7.909668609499931335e-03 1.421571969985961914e-01
9.996000000000000000e+03 9.996000000000000000e+04 3.257814794778823853e-02 1.225479990243911743e-01 1.733464375138282776e-02 1.361198872327804565e-01 7.511579431593418121e-03 1.431717574596405029e-01
1.020900000000000000e+04 1.020900000000000000e+05 3.317207843065261841e-02 1.169550418853759766e-01 1.488339714705944061e-02 1.329711973667144775e-01 7.540262769907712936e-03 1.404467076063156128e-01
1.042700000000000000e+04 1.042700000000000000e+05 3.390444815158843994e-02 1.195232272148132324e-01 1.624526455998420715e-02 1.343588978052139282e-01 6.238213740289211273e-03 1.400996297597885132e-01
1.064900000000000000e+04 1.064900000000000000e+05 3.402005136013031006e-02 1.175600886344909668e-01 1.514134369790554047e-02 1.323890089988708496e-01 9.636241942644119263e-03 1.424177438020706177e-01
1.087500000000000000e+04 1.087500000000000000e+05 3.161849826574325562e-02 1.191112250089645386e-01 1.502754166722297668e-02 1.322720348834991455e-01 8.060717023909091949e-03 1.416099965572357178e-01
1.110700000000000000e+04 1.110700000000000000e+05 3.257652744650840759e-02 1.196514219045639038e-01 1.749150827527046204e-02 1.393624097108840942e-01 6.815944798290729523e-03 1.420600265264511108e-01
1.134400000000000000e+04 1.134400000000000000e+05 3.273913264274597168e-02 1.254938244819641113e-01 1.282607764005661011e-02 1.332294046878814697e-01 1.035648025572299957e-02 1.411034166812896729e-01
1.158500000000000000e+04 1.158500000000000000e+05 2.942948974668979645e-02 1.197092831134796143e-01 1.365650538355112076e-02 1.317987740039825439e-01 5.543557927012443542e-03 1.405625343322753906e-01
1.183200000000000000e+04 1.183200000000000000e+05 2.927080914378166199e-02 1.209411397576332092e-01 1.463514659553766251e-02 1.355096101760864258e-01 6.421470083296298981e-03 1.420921832323074341e-01
1.208400000000000000e+04 1.208400000000000000e+05 3.234169632196426392e-02 1.182227656245231628e-01 1.663515716791152954e-02 1.362325549125671387e-01 7.460802327841520309e-03 1.454365551471710205e-01
1.234200000000000000e+04 1.234200000000000000e+05 3.082279488444328308e-02 1.239244341850280762e-01 1.328320614993572235e-02 1.347170472145080566e-01 7.615752518177032471e-03 1.441759467124938965e-01
1.260400000000000000e+04 1.260400000000000000e+05 3.147226944565773010e-02 1.201951801776885986e-01 1.314915530383586884e-02 1.336680650711059570e-01 6.362731568515300751e-03 1.423684060573577881e-01
1.287300000000000000e+04 1.287300000000000000e+05 3.644422441720962524e-02 1.181593164801597595e-01 1.329565234482288361e-02 1.349935531616210938e-01 6.541659124195575714e-03 1.432220339775085449e-01
1.314700000000000000e+04 1.314700000000000000e+05 3.208892792463302612e-02 1.251780390739440918e-01 1.278316508978605270e-02 1.368657946586608887e-01 5.289767868816852570e-03 1.424542069435119629e-01
1.342700000000000000e+04 1.342700000000000000e+05 2.904496155679225922e-02 1.222737878561019897e-01 1.335368305444717407e-02 1.358564943075180054e-01 5.817541852593421936e-03 1.433060765266418457e-01
1.371300000000000000e+04 1.371300000000000000e+05 2.905439957976341248e-02 1.203575283288955688e-01 1.315366104245185852e-02 1.365406215190887451e-01 5.538156256079673767e-03 1.419004946947097778e-01
1.400500000000000000e+04 1.400500000000000000e+05 3.106734529137611389e-02 1.234073862433433533e-01 1.611077785491943359e-02 1.367118209600448608e-01 6.484636571258306503e-03 1.424568146467208862e-01
1.430300000000000000e+04 1.430300000000000000e+05 3.118144534528255463e-02 1.213396191596984863e-01 1.347884722054004669e-02 1.385067254304885864e-01 5.596304312348365784e-03 1.447138190269470215e-01
1.460800000000000000e+04 1.460800000000000000e+05 3.057520464062690735e-02 1.231107562780380249e-01 1.433251984417438507e-02 1.373327672481536865e-01 5.241182632744312286e-03 1.426879465579986572e-01
1.491900000000000000e+04 1.491900000000000000e+05 2.833765558898448944e-02 1.181255131959915161e-01 1.394294761121273041e-02 1.383382380008697510e-01 5.973442457616329193e-03 1.430070996284484863e-01
1.523700000000000000e+04 1.523700000000000000e+05 3.064158186316490173e-02 1.222267374396324158e-01 1.283241249620914459e-02 1.384352445602416992e-01 5.945105105638504028e-03 1.428796947002410889e-01
1.556200000000000000e+04 1.556200000000000000e+05 3.044641762971878052e-02 1.283939033746719360e-01 1.525051333010196686e-02 1.378587484359741211e-01 6.687846034765243530e-03 1.419440507888793945e-01
1.589300000000000000e+04 1.589300000000000000e+05 3.088056296110153198e-02 1.223701983690261841e-01 1.209373027086257935e-02 1.384731680154800415e-01 8.318342268466949463e-03 1.450067460536956787e-01
1.623200000000000000e+04 1.623200000000000000e+05 2.915192581713199615e-02 1.180180087685585022e-01 1.449383608996868134e-02 1.389037370681762695e-01 5.684260744601488113e-03 1.445958316326141357e-01
1.657700000000000000e+04 1.657700000000000000e+05 2.531501278281211853e-02 1.208821237087249756e-01 1.303669810295104980e-02 1.360254287719726562e-01 4.727883264422416687e-03 1.422730088233947754e-01
1.693000000000000000e+04 1.693000000000000000e+05 2.858906984329223633e-02 1.223576366901397705e-01 1.361927390098571777e-02 1.412607878446578979e-01 3.772892756387591362e-03 1.435714960098266602e-01
1.729100000000000000e+04 1.729100000000000000e+05 2.844098582863807678e-02 1.247083395719528198e-01 1.196213066577911377e-02 1.345917135477066040e-01 5.596925504505634308e-03 1.431628018617630005e-01
1.765900000000000000e+04 1.765900000000000000e+05 2.686960622668266296e-02 1.214686855673789978e-01 1.076778490096330643e-02 1.372159123420715332e-01 3.673439845442771912e-03 1.445175260305404663e-01
1.803600000000000000e+04 1.803600000000000000e+05 3.006274625658988953e-02 1.200975924730300903e-01 1.032228581607341766e-02 1.394412368535995483e-01 4.152144771069288254e-03 1.450224965810775757e-01
1.842000000000000000e+04 1.842000000000000000e+05 2.573651447892189026e-02 1.206008940935134888e-01 1.035817340016365051e-02 1.352750808000564575e-01 3.770039416849613190e-03 1.434486061334609985e-01
1.881200000000000000e+04 1.881200000000000000e+05 2.861757576465606689e-02 1.265665292739868164e-01 1.012475788593292236e-02 1.380901038646697998e-01 6.077543832361698151e-03 1.462138295173645020e-01
1.921300000000000000e+04 1.921300000000000000e+05 2.925703488290309906e-02 1.234982833266258240e-01 1.240210700780153275e-02 1.365379244089126587e-01 4.563144408166408539e-03 1.465723514556884766e-01
1.962200000000000000e+04 1.962200000000000000e+05 2.753506973385810852e-02 1.230875477194786072e-01 1.047173142433166504e-02 1.383700519800186157e-01 4.605650436133146286e-03 1.429574489593505859e-01
2.004000000000000000e+04 2.004000000000000000e+05 2.878004685044288635e-02 1.214326694607734680e-01 1.139099244028329849e-02 1.391201019287109375e-01 5.958274938166141510e-03 1.453223526477813721e-01
2.046700000000000000e+04 2.046700000000000000e+05 2.825575508177280426e-02 1.228404492139816284e-01 1.130836829543113708e-02 1.390178352594375610e-01 2.824667375534772873e-03 1.436540186405181885e-01
2.090300000000000000e+04 2.090300000000000000e+05 2.617004327476024628e-02 1.244077831506729126e-01 1.202647201716899872e-02 1.353280693292617798e-01 4.092676565051078796e-03 1.456287503242492676e-01
2.134800000000000000e+04 2.134800000000000000e+05 2.652548253536224365e-02 1.229637786746025085e-01 1.231153775006532669e-02 1.379305124282836914e-01 3.314035478979349136e-03 1.436279863119125366e-01
2.180300000000000000e+04 2.180300000000000000e+05 2.852183207869529724e-02 1.288424581289291382e-01 9.214010089635848999e-03 1.372929662466049194e-01 4.150639753788709641e-03 1.430940330028533936e-01
2.226700000000000000e+04 2.226700000000000000e+05 2.780480310320854187e-02 1.247778609395027161e-01 9.494125843048095703e-03 1.399101614952087402e-01 3.374436404556035995e-03 1.462369114160537720e-01
2.274100000000000000e+04 2.274100000000000000e+05 2.940570935606956482e-02 1.325032413005828857e-01 1.065153256058692932e-02 1.409174501895904541e-01 4.191598854959011078e-03 1.441186964511871338e-01
2.322600000000000000e+04 2.322600000000000000e+05 2.903270162642002106e-02 1.271662712097167969e-01 1.034022308886051178e-02 1.370274275541305542e-01 3.671528771519660950e-03 1.446607410907745361e-01
2.372000000000000000e+04 2.372000000000000000e+05 2.478351816534996033e-02 1.268446147441864014e-01 8.622294291853904724e-03 1.400751918554306030e-01 3.424154361709952354e-03 1.448477953672409058e-01
2.422600000000000000e+04 2.422600000000000000e+05 2.473894506692886353e-02 1.229341328144073486e-01 1.172028575092554092e-02 1.383521854877471924e-01 3.277899697422981262e-03 1.456353515386581421e-01
2.474200000000000000e+04 2.474200000000000000e+05 2.371026575565338135e-02 1.246806830167770386e-01 1.014865748584270477e-02 1.373038291931152344e-01 2.434808062389492989e-03 1.445558071136474609e-01
2.526900000000000000e+04 2.526900000000000000e+05 2.457157708704471588e-02 1.261574327945709229e-01 8.949580602347850800e-03 1.389985084533691406e-01 3.008666913956403732e-03 1.458557546138763428e-01
2.580700000000000000e+04 2.580700000000000000e+05 2.649725042283535004e-02 1.276133358478546143e-01 8.342198096215724945e-03 1.405229866504669189e-01 1.808881992474198341e-03 1.457842737436294556e-01
2.635600000000000000e+04 2.635600000000000000e+05 2.392470836639404297e-02 1.254567801952362061e-01 1.049206033349037170e-02 1.383086591958999634e-01 4.687676206231117249e-03 1.460451483726501465e-01
2.691800000000000000e+04 2.691800000000000000e+05 2.494648285210132599e-02 1.245866343379020691e-01 9.682923555374145508e-03 1.401577740907669067e-01 3.094662912189960480e-03 1.458460092544555664e-01
2.749100000000000000e+04 2.749100000000000000e+05 2.467542700469493866e-02 1.271441876888275146e-01 8.457298390567302704e-03 1.405163407325744629e-01 2.068444155156612396e-03 1.441516131162643433e-01
2.807700000000000000e+04 2.807700000000000000e+05 2.322928793728351593e-02 1.236851662397384644e-01 9.407650679349899292e-03 1.409885585308074951e-01 2.544464077800512314e-03 1.453658938407897949e-01
2.867500000000000000e+04 2.867500000000000000e+05 2.582593634724617004e-02 1.302513629198074341e-01 9.082350879907608032e-03 1.403372436761856079e-01 2.135365968570113182e-03 1.451606899499893188e-01
2.928500000000000000e+04 2.928500000000000000e+05 2.536177262663841248e-02 1.323048472404479980e-01 8.138861507177352905e-03 1.386210620403289795e-01 3.088573459535837173e-03 1.476028561592102051e-01
2.990900000000000000e+04 2.990900000000000000e+05 2.306212857365608215e-02 1.285971552133560181e-01 1.047090161591768265e-02 1.419081836938858032e-01 3.059408627450466156e-03 1.462812721729278564e-01
3.054600000000000000e+04 3.054600000000000000e+05 2.480388432741165161e-02 1.277299523353576660e-01 9.228925220668315887e-03 1.417355537414550781e-01 1.629421487450599670e-03 1.468032002449035645e-01
3.119700000000000000e+04 3.119700000000000000e+05 2.241377159953117371e-02 1.232397258281707764e-01 7.850849069654941559e-03 1.403524130582809448e-01 1.513887429609894753e-03 1.452870965003967285e-01
3.186100000000000000e+04 3.186100000000000000e+05 2.570589631795883179e-02 1.291106641292572021e-01 7.735150400549173355e-03 1.408730298280715942e-01 1.900172326713800430e-03 1.462125778198242188e-01
3.254000000000000000e+04 3.254000000000000000e+05 2.318681031465530396e-02 1.286693215370178223e-01 8.997489698231220245e-03 1.421791315078735352e-01 1.109679578803479671e-03 1.459488123655319214e-01
3.323300000000000000e+04 3.323300000000000000e+05 2.200468815863132477e-02 1.266411542892456055e-01 9.165482595562934875e-03 1.406085789203643799e-01 1.471730880439281464e-03 1.471422016620635986e-01
3.394100000000000000e+04 3.394100000000000000e+05 2.465869300067424774e-02 1.323142945766448975e-01 8.539685979485511780e-03 1.415096819400787354e-01 2.265650313347578049e-03 1.480288505554199219e-01
3.466400000000000000e+04 3.466400000000000000e+05 2.459948137402534485e-02 1.304508000612258911e-01 7.365607190877199173e-03 1.415923684835433960e-01 2.339260187000036240e-03 1.460519880056381226e-01
3.540200000000000000e+04 3.540200000000000000e+05 2.425304241478443146e-02 1.351065337657928467e-01 1.001821458339691162e-02 1.437375098466873169e-01 1.879338407889008522e-03 1.470536887645721436e-01
3.615600000000000000e+04 3.615600000000000000e+05 2.203263342380523682e-02 1.260493099689483643e-01 7.849376648664474487e-03 1.424145400524139404e-01 1.018150709569454193e-03 1.448428183794021606e-01
3.692600000000000000e+04 3.692600000000000000e+05 2.078326977789402008e-02 1.310619115829467773e-01 7.357650436460971832e-03 1.389802098274230957e-01 2.609106246381998062e-03 1.462382674217224121e-01
3.771300000000000000e+04 3.771300000000000000e+05 2.112021297216415405e-02 1.284164488315582275e-01 7.918957620859146118e-03 1.404005289077758789e-01 3.958009183406829834e-03 1.488925516605377197e-01
3.851600000000000000e+04 3.851600000000000000e+05 2.245619148015975952e-02 1.316631436347961426e-01 8.787047117948532104e-03 1.426403671503067017e-01 1.515235286206007004e-03 1.473651826381683350e-01
3.933600000000000000e+04 3.933600000000000000e+05 2.241891995072364807e-02 1.289980709552764893e-01 6.721492856740951538e-03 1.416575163602828979e-01 1.618219073861837387e-03 1.465709656476974487e-01
4.017400000000000000e+04 4.017400000000000000e+05 2.083431184291839600e-02 1.287792176008224487e-01 7.118728943169116974e-03 1.446758657693862915e-01 1.048236852511763573e-03 1.463996171951293945e-01
4.103000000000000000e+04 4.103000000000000000e+05 2.233709022402763367e-02 1.308352947235107422e-01 9.431220591068267822e-03 1.421102583408355713e-01 1.652454026043415070e-03 1.460483670234680176e-01
4.190400000000000000e+04 4.190400000000000000e+05 2.274295128881931305e-02 1.315610110759735107e-01 7.696454413235187531e-03 1.398221105337142944e-01 3.277665935456752777e-03 1.445083916187286377e-01
4.279600000000000000e+04 4.279600000000000000e+05 2.297916635870933533e-02 1.279431134462356567e-01 6.378224585205316544e-03 1.436708718538284302e-01 2.254699589684605598e-03 1.462696790695190430e-01
4.370800000000000000e+04 4.370800000000000000e+05 2.185719460248947144e-02 1.388628333806991577e-01 8.083012886345386505e-03 1.460893154144287109e-01 1.614377833902835846e-03 1.482646167278289795e-01
4.463900000000000000e+04 4.463900000000000000e+05 2.112315967679023743e-02 1.350309550762176514e-01 6.708636879920959473e-03 1.444764733314514160e-01 2.772727049887180328e-03 1.475923359394073486e-01
4.559000000000000000e+04 4.559000000000000000e+05 2.074088901281356812e-02 1.348889619112014771e-01 5.362058058381080627e-03 1.428141593933105469e-01 7.774827536195516586e-04 1.467531770467758179e-01
4.656100000000000000e+04 4.656100000000000000e+05 2.109935879707336426e-02 1.288077086210250854e-01 7.771485019475221634e-03 1.432750523090362549e-01 1.211720751598477364e-03 1.457753777503967285e-01
4.755200000000000000e+04 4.755200000000000000e+05 1.966126635670661926e-02 1.342430412769317627e-01 6.684524472802877426e-03 1.425822079181671143e-01 5.662829498760402203e-04 1.472068279981613159e-01
4.856500000000000000e+04 4.856500000000000000e+05 2.000827342271804810e-02 1.303626298904418945e-01 6.870033219456672668e-03 1.445022523403167725e-01 9.036540286615490913e-04 1.504427194595336914e-01
4.960000000000000000e+04 4.960000000000000000e+05 2.110518515110015869e-02 1.310807764530181885e-01 5.302525125443935394e-03 1.444777250289916992e-01 6.155771552585065365e-04 1.463972032070159912e-01
5.065600000000000000e+04 5.065600000000000000e+05 2.051633968949317932e-02 1.312323659658432007e-01 7.105369586497545242e-03 1.423101723194122314e-01 2.280079759657382965e-03 1.477317512035369873e-01
5.173500000000000000e+04 5.173500000000000000e+05 2.367743849754333496e-02 1.291821300983428955e-01 6.972054019570350647e-03 1.429595649242401123e-01 5.466778529807925224e-04 1.476773321628570557e-01
5.283700000000000000e+04 5.283700000000000000e+05 2.002083882689476013e-02 1.351723372936248779e-01 6.198343820869922638e-03 1.455122232437133789e-01 3.054936183616518974e-03 1.484695076942443848e-01
5.396200000000000000e+04 5.396200000000000000e+05 1.907707005739212036e-02 1.290370225906372070e-01 8.018592372536659241e-03 1.438440829515457153e-01 7.422763854265213013e-03 1.474134922027587891e-01
5.511200000000000000e+04 5.511200000000000000e+05 2.026241272687911987e-02 1.374199986457824707e-01 5.619087722152471542e-03 1.442402005195617676e-01 9.649129933677613735e-04 1.457235068082809448e-01
5.628600000000000000e+04 5.628600000000000000e+05 1.979862153530120850e-02 1.322977989912033081e-01 6.715284660458564758e-03 1.467509269714355469e-01 2.719343174248933792e-04 1.472342908382415771e-01
5.748500000000000000e+04 5.748500000000000000e+05 1.953258551657199860e-02 1.308439373970031738e-01 6.816131994128227234e-03 1.434493958950042725e-01 4.984766710549592972e-04 1.470883637666702271e-01
5.870900000000000000e+04 5.870900000000000000e+05 2.066515386104583740e-02 1.326877474784851074e-01 5.848678760230541229e-03 1.396796107292175293e-01 6.044305046088993549e-04 1.470316350460052490e-01
5.995900000000000000e+04 5.995900000000000000e+05 1.823519170284271240e-02 1.349796056747436523e-01 5.254629999399185181e-03 1.442945003509521484e-01 3.968039527535438538e-04 1.467134654521942139e-01
6.123600000000000000e+04 6.123600000000000000e+05 2.019461803138256073e-02 1.314120590686798096e-01 6.170766428112983704e-03 1.428998410701751709e-01 1.123079098761081696e-03 1.467999815940856934e-01
6.254100000000000000e+04 6.254100000000000000e+05 1.826841756701469421e-02 1.372138261795043945e-01 5.855095572769641876e-03 1.452665627002716064e-01 8.637621649540960789e-04 1.484712511301040649e-01
6.387300000000000000e+04 6.387300000000000000e+05 1.980185508728027344e-02 1.389560401439666748e-01 6.930600851774215698e-03 1.433156579732894897e-01 5.958256078884005547e-04 1.485429406166076660e-01
6.523300000000000000e+04 6.523300000000000000e+05 1.730170473456382751e-02 1.355846971273422241e-01 4.223618656396865845e-03 1.426012814044952393e-01 5.336308968253433704e-04 1.476982831954956055e-01
6.662300000000000000e+04 6.662300000000000000e+05 1.899428479373455048e-02 1.366629600524902344e-01 4.981243982911109924e-03 1.446524560451507568e-01 4.454978916328400373e-04 1.475930660963058472e-01
6.804200000000000000e+04 6.804200000000000000e+05 1.828298531472682953e-02 1.330483406782150269e-01 4.485651850700378418e-03 1.434273421764373779e-01 5.471151089295744896e-04 1.480985879898071289e-01
6.949100000000000000e+04 6.949100000000000000e+05 1.713277585804462433e-02 1.352231353521347046e-01 5.602384451776742935e-03 1.420379430055618286e-01 5.664012278430163860e-04 1.487586796283721924e-01
7.097100000000000000e+04 7.097100000000000000e+05 1.763356477022171021e-02 1.333330273628234863e-01 5.024086683988571167e-03 1.465603113174438477e-01 3.679529763758182526e-04 1.462654024362564087e-01
7.248300000000000000e+04 7.248300000000000000e+05 1.930340193212032318e-02 1.387201547622680664e-01 4.006433766335248947e-03 1.450296491384506226e-01 7.457447936758399010e-04 1.480313241481781006e-01
7.402700000000000000e+04 7.402700000000000000e+05 1.871633902192115784e-02 1.341400146484375000e-01 4.527733661234378815e-03 1.425914764404296875e-01 3.894457768183201551e-04 1.473613083362579346e-01
7.560300000000000000e+04 7.560300000000000000e+05 2.016195468604564667e-02 1.349003463983535767e-01 4.606867209076881409e-03 1.432554870843887329e-01 4.800921014975756407e-04 1.480849981307983398e-01
7.721400000000000000e+04 7.721400000000000000e+05 1.677720248699188232e-02 1.368182152509689331e-01 4.862457048147916794e-03 1.426491439342498779e-01 3.545617219060659409e-03 1.481595039367675781e-01
7.885800000000000000e+04 7.885800000000000000e+05 1.606137119233608246e-02 1.355738341808319092e-01 6.124683190137147903e-03 1.442980766296386719e-01 4.945950931869447231e-04 1.489948779344558716e-01
8.053800000000000000e+04 8.053800000000000000e+05 1.714007556438446045e-02 1.315869837999343872e-01 4.152470268309116364e-03 1.433134078979492188e-01 1.217892672866582870e-02 1.452227681875228882e-01
8.225300000000000000e+04 8.225300000000000000e+05 1.651290617883205414e-02 1.402445137500762939e-01 3.760128747671842575e-03 1.442788243293762207e-01 1.471942814532667398e-04 1.470236778259277344e-01
8.400500000000000000e+04 8.400500000000000000e+05 1.782662793993949890e-02 1.327971816062927246e-01 4.148857668042182922e-03 1.484884023666381836e-01 1.391324040014296770e-04 1.480286419391632080e-01
8.579400000000000000e+04 8.579400000000000000e+05 1.829678192734718323e-02 1.345162391662597656e-01 3.409059951081871986e-03 1.446025818586349487e-01 8.549523772671818733e-04 1.489083468914031982e-01
8.762200000000000000e+04 8.762200000000000000e+05 1.820774003863334656e-02 1.345088034868240356e-01 3.445970360189676285e-03 1.433463394641876221e-01 6.834369851276278496e-04 1.473142206668853760e-01
8.948800000000000000e+04 8.948800000000000000e+05 1.631841063499450684e-02 1.390351057052612305e-01 4.100318532437086105e-03 1.453434377908706665e-01 2.042440901277586818e-04 1.480248272418975830e-01
9.139400000000000000e+04 9.139400000000000000e+05 1.858771964907646179e-02 1.339956670999526978e-01 4.441794939339160919e-03 1.474689245223999023e-01 4.399147001095116138e-04 1.485784798860549927e-01
9.334100000000000000e+04 9.334100000000000000e+05 1.526796817779541016e-02 1.348911523818969727e-01 5.072353873401880264e-03 1.462966352701187134e-01 1.045179320499300957e-03 1.491529345512390137e-01
9.532900000000000000e+04 9.532900000000000000e+05 1.775161176919937134e-02 1.400400102138519287e-01 3.515230491757392883e-03 1.445512473583221436e-01 3.145875816699117422e-04 1.479740738868713379e-01
9.735900000000000000e+04 9.735900000000000000e+05 1.862335577607154846e-02 1.402451097965240479e-01 4.028430208563804626e-03 1.483884453773498535e-01 2.304113295394927263e-04 1.477739661931991577e-01
9.943300000000000000e+04 9.943300000000000000e+05 1.603622920811176300e-02 1.324315667152404785e-01 6.323430221527814865e-03 1.448298394680023193e-01 2.272430429002270103e-04 1.474387645721435547e-01
1.015510000000000000e+05 1.015510000000000000e+06 1.841073855757713318e-02 1.389825046062469482e-01 4.130137618631124496e-03 1.460464000701904297e-01 2.023797133006155491e-04 1.480147540569305420e-01
1.037140000000000000e+05 1.037140000000000000e+06 1.741260848939418793e-02 1.426283121109008789e-01 3.831357229501008987e-03 1.476078629493713379e-01 3.343930875416845083e-04 1.483375132083892822e-01
1.059230000000000000e+05 1.059230000000000000e+06 1.775366812944412231e-02 1.392569690942764282e-01 2.481191651895642281e-03 1.457508057355880737e-01 9.041213197633624077e-04 1.479456722736358643e-01
1.081790000000000000e+05 1.081790000000000000e+06 1.604668423533439636e-02 1.375721693038940430e-01 2.901890082284808159e-03 1.433157622814178467e-01 8.685419743414968252e-05 1.478125751018524170e-01
1.104830000000000000e+05 1.104830000000000000e+06 1.626674085855484009e-02 1.429463028907775879e-01 3.884385805577039719e-03 1.449643969535827637e-01 2.170638472307473421e-04 1.485736370086669922e-01
1.128360000000000000e+05 1.128360000000000000e+06 1.704095490276813507e-02 1.360847055912017822e-01 2.625687746331095695e-03 1.436820924282073975e-01 3.428054624237120152e-04 1.460361331701278687e-01
1.152400000000000000e+05 1.152400000000000000e+06 1.595143787562847137e-02 1.364203989505767822e-01 3.527905326336622238e-03 1.465194225311279297e-01 1.187843517982400954e-04 1.472593247890472412e-01
1.176940000000000000e+05 1.176940000000000000e+06 1.563121750950813293e-02 1.416001617908477783e-01 3.544595325365662575e-03 1.462383866310119629e-01 1.442209759261459112e-04 1.486411392688751221e-01
1.202010000000000000e+05 1.202010000000000000e+06 1.490782015025615692e-02 1.342644393444061279e-01 4.182439297437667847e-03 1.440093219280242920e-01 1.798562007024884224e-03 1.485452055931091309e-01
1.227610000000000000e+05 1.227610000000000000e+06 1.518732868134975433e-02 1.340048611164093018e-01 4.127994179725646973e-03 1.463278830051422119e-01 4.822801565751433372e-04 1.483445763587951660e-01
1.253760000000000000e+05 1.253760000000000000e+06 1.427616737782955170e-02 1.396476328372955322e-01 4.680952522903680801e-03 1.466028392314910889e-01 8.156982221407815814e-05 1.478045433759689331e-01
1.280460000000000000e+05 1.280460000000000000e+06 1.489462796598672867e-02 1.378052681684494019e-01 3.303988371044397354e-03 1.421092152595520020e-01 2.905077708419412374e-04 1.490117013454437256e-01
1.307730000000000000e+05 1.307730000000000000e+06 1.332789845764636993e-02 1.364205181598663330e-01 3.014408983290195465e-03 1.443895697593688965e-01 4.623074783012270927e-04 1.466952264308929443e-01
1.335590000000000000e+05 1.335590000000000000e+06 1.492804475128650665e-02 1.363842487335205078e-01 3.011379856616258621e-03 1.466416865587234497e-01 5.001032841391861439e-04 1.481695920228958130e-01
1.364040000000000000e+05 1.364040000000000000e+06 1.637634634971618652e-02 1.398099958896636963e-01 3.526377491652965546e-03 1.454548388719558716e-01 3.353835782036185265e-04 1.498596072196960449e-01
1.393090000000000000e+05 1.393090000000000000e+06 1.601861417293548584e-02 1.384697109460830688e-01 3.574567846953868866e-03 1.464208066463470459e-01 3.803947765845805407e-05 1.479308903217315674e-01
1.422760000000000000e+05 1.422760000000000000e+06 1.416217628866434097e-02 1.382164359092712402e-01 2.662097569555044174e-03 1.454648971557617188e-01 1.831206900533288717e-04 1.479247212409973145e-01
1.453060000000000000e+05 1.453060000000000000e+06 1.510018482804298401e-02 1.359501481056213379e-01 2.580139320343732834e-03 1.477851122617721558e-01 1.246505416929721832e-04 1.470408886671066284e-01
1.484010000000000000e+05 1.484010000000000000e+06 1.475963182747364044e-02 1.444632560014724731e-01 3.610257990658283234e-03 1.479211449623107910e-01 1.483120955526828766e-03 1.482600867748260498e-01
1.515620000000000000e+05 1.515620000000000000e+06 1.306245289742946625e-02 1.414667665958404541e-01 2.721355296671390533e-03 1.479786932468414307e-01 1.436721213394775987e-04 1.483446806669235229e-01
1.547900000000000000e+05 1.547900000000000000e+06 1.627479866147041321e-02 1.446560472249984741e-01 2.236268948763608932e-03 1.453537344932556152e-01 6.697977660223841667e-04 1.483431160449981689e-01
1.580870000000000000e+05 1.580870000000000000e+06 1.336476765573024750e-02 1.432459652423858643e-01 2.571278018876910210e-03 1.457424461841583252e-01 3.044962650164961815e-04 1.482384651899337769e-01
1.614540000000000000e+05 1.614540000000000000e+06 1.302353478968143463e-02 1.423890292644500732e-01 2.485023345798254013e-03 1.472642719745635986e-01 7.351271779043599963e-05 1.479484736919403076e-01
1.648930000000000000e+05 1.648930000000000000e+06 1.161052007228136063e-02 1.382728219032287598e-01 1.848635612986981869e-03 1.431168019771575928e-01 1.769986352883279324e-03 1.455671489238739014e-01
1.684050000000000000e+05 1.684050000000000000e+06 1.275943033397197723e-02 1.413453221321105957e-01 2.781060058623552322e-03 1.513070613145828247e-01 7.029286643955856562e-05 1.498704403638839722e-01
1.719920000000000000e+05 1.719920000000000000e+06 1.414819061756134033e-02 1.440842747688293457e-01 2.190834376960992813e-03 1.418791413307189941e-01 3.406755276955664158e-04 1.465589404106140137e-01
1.756560000000000000e+05 1.756560000000000000e+06 1.305713690817356110e-02 1.365015059709548950e-01 2.783751115202903748e-03 1.483218967914581299e-01 1.205128355650231242e-04 1.471794545650482178e-01
1.793970000000000000e+05 1.793970000000000000e+06 1.401859335601329803e-02 1.438013315200805664e-01 2.163543365895748138e-03 1.471527516841888428e-01 1.276502443943172693e-04 1.470182687044143677e-01
1.832180000000000000e+05 1.832180000000000000e+06 1.344310026615858078e-02 1.410222351551055908e-01 2.225595992058515549e-03 1.484474241733551025e-01 2.215234053437598050e-05 1.484719216823577881e-01
1.871200000000000000e+05 1.871200000000000000e+06 1.253308728337287903e-02 1.431120783090591431e-01 3.434301353991031647e-03 1.481400132179260254e-01 1.368852099403738976e-04 1.486510932445526123e-01
1.911060000000000000e+05 1.911060000000000000e+06 1.280497480183839798e-02 1.393767148256301880e-01 2.593472134321928024e-03 1.459499448537826538e-01 9.030389628605917096e-05 1.489270478487014771e-01
1.951760000000000000e+05 1.951760000000000000e+06 1.248999871313571930e-02 1.425959020853042603e-01 2.197469584643840790e-03 1.461426317691802979e-01 1.210546761285513639e-04 1.487416177988052368e-01
1.993330000000000000e+05 1.993330000000000000e+06 1.312624476850032806e-02 1.424967646598815918e-01 2.171801403164863586e-03 1.489585638046264648e-01 3.753800046979449689e-05 1.488213241100311279e-01
2.035790000000000000e+05 2.035790000000000000e+06 1.237718295305967331e-02 1.412979364395141602e-01 2.483797725290060043e-03 1.484816968441009521e-01 3.687125717988237739e-05 1.486157327890396118e-01
2.079150000000000000e+05 2.079150000000000000e+06 1.311866566538810730e-02 1.449722945690155029e-01 1.968279015272855759e-03 1.468999385833740234e-01 1.278045820072293282e-04 1.471569240093231201e-01
2.123440000000000000e+05 2.123440000000000000e+06 1.117147132754325867e-02 1.361473053693771362e-01 1.449016621336340904e-03 1.478800773620605469e-01 3.075057175010442734e-04 1.492953300476074219e-01
2.168660000000000000e+05 2.168660000000000000e+06 1.348103024065494537e-02 1.407826989889144897e-01 1.726179500110447407e-03 1.477460116147994995e-01 2.927765126514714211e-05 1.486473828554153442e-01
2.214850000000000000e+05 2.214850000000000000e+06 1.380969025194644928e-02 1.424177289009094238e-01 1.559341209940612316e-03 1.451624035835266113e-01 1.048863778123632073e-04 1.491377204656600952e-01
2.262030000000000000e+05 2.262030000000000000e+06 1.350978761911392212e-02 1.385487020015716553e-01 1.638778834603726864e-03 1.453876197338104248e-01 2.194714397774077952e-05 1.484370529651641846e-01
2.310210000000000000e+05 2.310210000000000000e+06 1.155992224812507629e-02 1.410579681396484375e-01 1.996458042412996292e-03 1.463468372821807861e-01 6.241290247999131680e-05 1.487118154764175415e-01
2.359410000000000000e+05 2.359410000000000000e+06 1.130427978932857513e-02 1.446063965559005737e-01 2.077529672533273697e-03 1.458462178707122803e-01 4.172984918113797903e-04 1.489834189414978027e-01
2.409670000000000000e+05 2.409670000000000000e+06 1.405451633036136627e-02 1.463057994842529297e-01 2.400720957666635513e-03 1.483380496501922607e-01 8.403311221627518535e-05 1.487349867820739746e-01
2.460990000000000000e+05 2.460990000000000000e+06 1.085990481078624725e-02 1.434752941131591797e-01 1.782049192115664482e-03 1.460287272930145264e-01 1.300431322306394577e-04 1.487141102552413940e-01
2.513410000000000000e+05 2.513410000000000000e+06 1.199669018387794495e-02 1.371751278638839722e-01 1.255227718502283096e-03 1.482777595520019531e-01 3.016742994077503681e-04 1.483922153711318970e-01
2.566940000000000000e+05 2.566940000000000000e+06 1.138897798955440521e-02 1.436793953180313110e-01 1.502582803368568420e-03 1.475812792778015137e-01 9.283002145821228623e-05 1.473073214292526245e-01
2.621620000000000000e+05 2.621620000000000000e+06 1.246450562030076981e-02 1.385833024978637695e-01 2.455383539199829102e-03 1.492830514907836914e-01 1.244920440512942150e-05 1.487049758434295654e-01
2.677450000000000000e+05 2.677450000000000000e+06 1.196335535496473312e-02 1.451506018638610840e-01 2.319533610716462135e-03 1.473613381385803223e-01 1.098641077987849712e-04 1.481221765279769897e-01
2.734480000000000000e+05 2.734480000000000000e+06 1.166141591966152191e-02 1.401336938142776489e-01 1.311059342697262764e-03 1.479368805885314941e-01 1.347858233202714473e-05 1.486518830060958862e-01
2.792720000000000000e+05 2.792720000000000000e+06 1.299309358000755310e-02 1.400626152753829956e-01 1.803158549591898918e-03 1.473713815212249756e-01 9.210457938024774194e-05 1.505941897630691528e-01
2.852210000000000000e+05 2.852210000000000000e+06 1.104090083390474319e-02 1.403391361236572266e-01 1.417680177837610245e-03 1.452085971832275391e-01 8.243121556006371975e-05 1.494559943675994873e-01
2.912960000000000000e+05 2.912960000000000000e+06 1.202257536351680756e-02 1.449190676212310791e-01 1.311924657784402370e-03 1.484323441982269287e-01 4.924380482407286763e-05 1.482796669006347656e-01
2.975000000000000000e+05 2.975000000000000000e+06 1.098755374550819397e-02 1.431055366992950439e-01 1.598941045813262463e-03 1.501712054014205933e-01 2.938622856163419783e-05 1.489565372467041016e-01
3.038370000000000000e+05 3.038370000000000000e+06 1.148729771375656128e-02 1.398571580648422241e-01 1.388245029374957085e-03 1.478441506624221802e-01 7.487912080250680447e-05 1.490072309970855713e-01
3.103080000000000000e+05 3.103080000000000000e+06 1.300494000315666199e-02 1.498017311096191406e-01 2.133554313331842422e-03 1.448097974061965942e-01 2.043379063252359629e-04 1.489956676959991455e-01
3.169170000000000000e+05 3.169170000000000000e+06 1.016767509281635284e-02 1.460712403059005737e-01 1.709061441943049431e-03 1.488485336303710938e-01 5.350629362510517240e-05 1.490920186042785645e-01
3.236680000000000000e+05 3.236680000000000000e+06 1.015966013073921204e-02 1.432492882013320923e-01 1.346387667581439018e-03 1.489456892013549805e-01 1.307097845710813999e-04 1.502982676029205322e-01
3.305610000000000000e+05 3.305610000000000000e+06 1.112059317529201508e-02 1.461346745491027832e-01 1.267584506422281265e-03 1.460909247398376465e-01 9.377026435686275363e-05 1.489157080650329590e-01
3.376020000000000000e+05 3.376020000000000000e+06 9.213791228830814362e-03 1.436125487089157104e-01 1.749091432429850101e-03 1.477322429418563843e-01 3.175931124133057892e-05 1.486904621124267578e-01
3.447930000000000000e+05 3.447930000000000000e+06 1.010415889322757721e-02 1.427359580993652344e-01 1.580130774527788162e-03 1.456104516983032227e-01 1.421463093720376492e-04 1.491372734308242798e-01
3.521370000000000000e+05 3.521370000000000000e+06 1.100266352295875549e-02 1.448630243539810181e-01 1.287044957280158997e-03 1.487246751785278320e-01 2.968142143799923360e-05 1.483538597822189331e-01
3.596370000000000000e+05 3.596370000000000000e+06 1.113314926624298096e-02 1.431383043527603149e-01 2.812085440382361412e-03 1.478697061538696289e-01 1.288948260480538011e-04 1.493173837661743164e-01
3.672970000000000000e+05 3.672970000000000000e+06 1.035812404006719589e-02 1.460012793540954590e-01 2.404185710474848747e-03 1.466831713914871216e-01 1.441385247744619846e-04 1.482687890529632568e-01
3.751200000000000000e+05 3.751200000000000000e+06 1.196278072893619537e-02 1.442334353923797607e-01 9.352744091302156448e-04 1.485560089349746704e-01 2.190138911828398705e-05 1.487617343664169312e-01
3.831100000000000000e+05 3.831100000000000000e+06 1.152514293789863586e-02 1.481795310974121094e-01 1.352055929601192474e-03 1.466349661350250244e-01 1.456810787203721702e-05 1.485900282859802246e-01
3.912700000000000000e+05 3.912700000000000000e+06 1.060799602419137955e-02 1.439401358366012573e-01 1.194266835227608681e-03 1.470049023628234863e-01 1.705488248262554407e-04 1.490787267684936523e-01
3.996030000000000000e+05 3.996030000000000000e+06 9.836133569478988647e-03 1.457612514495849609e-01 1.356637105345726013e-03 1.464340388774871826e-01 8.207738574128597975e-06 1.487899571657180786e-01
4.081150000000000000e+05 4.081150000000000000e+06 1.098237745463848114e-02 1.427001357078552246e-01 8.910060278140008450e-04 1.467225551605224609e-01 2.017289807554334402e-04 1.460087299346923828e-01
4.168070000000000000e+05 4.168070000000000000e+06 1.119901426136493683e-02 1.420402526855468750e-01 1.188031514175236225e-03 1.465738117694854736e-01 1.324525328527670354e-05 1.488939523696899414e-01
4.256850000000000000e+05 4.256850000000000000e+06 9.621857665479183197e-03 1.471469402313232422e-01 1.105063594877719879e-03 1.479443162679672241e-01 3.785888839047402143e-05 1.488741636276245117e-01
4.347520000000000000e+05 4.347520000000000000e+06 1.032337732613086700e-02 1.453872621059417725e-01 1.255692099221050739e-03 1.488957107067108154e-01 7.670043123653158545e-05 1.488361656665802002e-01
4.440110000000000000e+05 4.440110000000000000e+06 1.125340908765792847e-02 1.456694602966308594e-01 9.462570887990295887e-04 1.479832977056503296e-01 6.546095391968265176e-06 1.488180756568908691e-01
4.534690000000000000e+05 4.534690000000000000e+06 9.606143459677696228e-03 1.403290182352066040e-01 1.076061744242906570e-03 1.466969847679138184e-01 1.278671152249444276e-05 1.491856276988983154e-01
4.631270000000000000e+05 4.631270000000000000e+06 9.653427638113498688e-03 1.458438336849212646e-01 7.298803539015352726e-04 1.466193199157714844e-01 1.530281733721494675e-04 1.492897272109985352e-01
4.729910000000000000e+05 4.729910000000000000e+06 1.007722876965999603e-02 1.471751034259796143e-01 8.916205260902643204e-04 1.473815143108367920e-01 5.261142177914734930e-06 1.489270925521850586e-01
4.830660000000000000e+05 4.830660000000000000e+06 8.462203666567802429e-03 1.400853395462036133e-01 6.647565169259905815e-04 1.472370177507400513e-01 9.942916221916675568e-06 1.488323807716369629e-01
4.933550000000000000e+05 4.933550000000000000e+06 9.122716262936592102e-03 1.436709463596343994e-01 7.689952035434544086e-04 1.463194638490676880e-01 1.521619287814246491e-05 1.489168107509613037e-01
5.038630000000000000e+05 5.038630000000000000e+06 9.680233895778656006e-03 1.457971334457397461e-01 7.266320171765983105e-04 1.463218927383422852e-01 1.502029408584348857e-05 1.489841639995574951e-01
5.145950000000000000e+05 5.145950000000000000e+06 1.007314398884773254e-02 1.408637315034866333e-01 1.094811246730387211e-03 1.483291387557983398e-01 6.072151882108300924e-05 1.505993604660034180e-01
5.255550000000000000e+05 5.255550000000000000e+06 9.360256604850292206e-03 1.401865482330322266e-01 7.745103794150054455e-04 1.482449620962142944e-01 4.619733772415202111e-06 1.489951312541961670e-01
5.367490000000000000e+05 5.367490000000000000e+06 9.202871471643447876e-03 1.506900638341903687e-01 1.284602796658873558e-03 1.480939537286758423e-01 4.574729973683133721e-05 1.489778757095336914e-01
5.481810000000000000e+05 5.481810000000000000e+06 8.992208167910575867e-03 1.427071690559387207e-01 1.286239596083760262e-03 1.474953740835189819e-01 4.330076080805156380e-06 1.489137560129165649e-01
5.598570000000000000e+05 5.598570000000000000e+06 8.415279909968376160e-03 1.428533047437667847e-01 9.115396533161401749e-04 1.468263864517211914e-01 1.013003111438592896e-05 1.489505469799041748e-01
5.717820000000000000e+05 5.717820000000000000e+06 9.277966804802417755e-03 1.477416306734085083e-01 6.802007555961608887e-04 1.484005451202392578e-01 2.567248520790599287e-05 1.492734849452972412e-01
5.839600000000000000e+05 5.839600000000000000e+06 9.305999614298343658e-03 1.468702852725982666e-01 5.969864432699978352e-04 1.476105451583862305e-01 1.095991392503492534e-04 1.491979360580444336e-01
5.963980000000000000e+05 5.963980000000000000e+06 8.777529932558536530e-03 1.420099139213562012e-01 7.603365229442715645e-04 1.487680226564407349e-01 7.923762314021587372e-05 1.488859057426452637e-01
6.091010000000000000e+05 6.091010000000000000e+06 7.723506540060043335e-03 1.458771228790283203e-01 8.194522233679890633e-04 1.501764357089996338e-01 2.289126132382079959e-04 1.474476754665374756e-01
6.220740000000000000e+05 6.220740000000000000e+06 8.186936378479003906e-03 1.480126082897186279e-01 3.937461588066071272e-04 1.480162888765335083e-01 1.562130055390298367e-04 1.493075639009475708e-01
6.353240000000000000e+05 6.353240000000000000e+06 8.224993012845516205e-03 1.430966407060623169e-01 7.178768282756209373e-04 1.478868722915649414e-01 5.648453225148841739e-06 1.489911377429962158e-01
6.488560000000000000e+05 6.488560000000000000e+06 8.459504693746566772e-03 1.457657366991043091e-01 7.355891866609454155e-04 1.488799452781677246e-01 5.240515383775345981e-05 1.490596234798431396e-01
6.626760000000000000e+05 6.626760000000000000e+06 7.660776376724243164e-03 1.488022804260253906e-01 1.309258630499243736e-03 1.478138566017150879e-01 2.698038406379055232e-05 1.489669680595397949e-01
6.767900000000000000e+05 6.767900000000000000e+06 9.128621779382228851e-03 1.441406607627868652e-01 5.573250818997621536e-04 1.484426259994506836e-01 9.266659617424011230e-06 1.489819437265396118e-01
6.912050000000000000e+05 6.912050000000000000e+06 7.372463587671518326e-03 1.473933309316635132e-01 1.271069515496492386e-03 1.477432847023010254e-01 3.137491148663684726e-05 1.489993929862976074e-01
7.059280000000000000e+05 7.059280000000000000e+06 8.302055299282073975e-03 1.463939398527145386e-01 5.908455932512879372e-04 1.514839529991149902e-01 1.243372207682114094e-05 1.484169661998748779e-01
7.209630000000000000e+05 7.209630000000000000e+06 8.558646775782108307e-03 1.524976044893264771e-01 9.638232877478003502e-04 1.493650227785110474e-01 1.981404057005420327e-05 1.495555043220520020e-01
7.363190000000000000e+05 7.363190000000000000e+06 8.330130949616432190e-03 1.483158767223358154e-01 9.779070969671010971e-04 1.482852697372436523e-01 9.110021892411168665e-06 1.489734351634979248e-01
7.520020000000000000e+05 7.520020000000000000e+06 8.927580900490283966e-03 1.486273109912872314e-01 5.412967875599861145e-04 1.491030752658843994e-01 4.801064278581179678e-06 1.489956676959991455e-01
7.680190000000000000e+05 7.680190000000000000e+06 7.822603918612003326e-03 1.515401005744934082e-01 7.335859118029475212e-04 1.441603004932403564e-01 9.739874803926795721e-05 1.493709534406661987e-01
7.843770000000000000e+05 7.843770000000000000e+06 7.713803090155124664e-03 1.489655375480651855e-01 5.273143760859966278e-04 1.446579098701477051e-01 5.047415470471605659e-06 1.490910053253173828e-01
8.010840000000000000e+05 8.010840000000000000e+06 8.383963257074356079e-03 1.412070691585540771e-01 3.083373303525149822e-04 1.467701792716979980e-01 5.119065463077276945e-05 1.490064263343811035e-01
8.181470000000000000e+05 8.181470000000000000e+06 7.434259634464979172e-03 1.455385684967041016e-01 4.724511236418038607e-04 1.492043435573577881e-01 2.266717820020858198e-05 1.491095572710037231e-01
8.355720000000000000e+05 8.355720000000000000e+06 8.313715457916259766e-03 1.466041207313537598e-01 4.548763972707092762e-04 1.487410813570022583e-01 4.487272690312238410e-06 1.489415913820266724e-01
8.533690000000000000e+05 8.533690000000000000e+06 8.202217519283294678e-03 1.536455154418945312e-01 4.953036550432443619e-04 1.484715044498443604e-01 1.881815478554926813e-05 1.495062112808227539e-01
8.715460000000000000e+05 8.715460000000000000e+06 7.739443331956863403e-03 1.406708359718322754e-01 4.284714814275503159e-04 1.474964469671249390e-01 5.374439570005051792e-05 1.473395377397537231e-01
8.901090000000000000e+05 8.901090000000000000e+06 8.884688839316368103e-03 1.451956331729888916e-01 6.956242141313850880e-04 1.469893157482147217e-01 3.147499455735669471e-06 1.489245891571044922e-01
9.090670000000000000e+05 9.090670000000000000e+06 6.441433448344469070e-03 1.462386697530746460e-01 5.274501163512468338e-04 1.471626013517379761e-01 5.533641342481132597e-06 1.487666368484497070e-01
9.284300000000000000e+05 9.284300000000000000e+06 7.688407786190509796e-03 1.442337781190872192e-01 4.235093074385076761e-04 1.473478078842163086e-01 1.210001209983602166e-04 1.492944657802581787e-01
9.482050000000000000e+05 9.482050000000000000e+06 7.045834325253963470e-03 1.469134390354156494e-01 8.199063595384359360e-04 1.515160501003265381e-01 7.070237188600003719e-06 1.491647511720657349e-01
9.684010000000000000e+05 9.684010000000000000e+06 7.429789286106824875e-03 1.472981423139572144e-01 5.935321096330881119e-04 1.479879915714263916e-01 1.153862394858151674e-04 1.488059908151626587e-01
9.890270000000000000e+05 9.890270000000000000e+06 7.258711848407983780e-03 1.443372070789337158e-01 2.870684838853776455e-04 1.461827158927917480e-01 5.649771992466412485e-06 1.492902189493179321e-01
1.010092000000000000e+06 1.010092000000000000e+07 7.116520777344703674e-03 1.410776078701019287e-01 4.449692787602543831e-04 1.481523215770721436e-01 7.746069968561641872e-06 1.490449458360671997e-01
1.031606000000000000e+06 1.031606000000000000e+07 7.755870465189218521e-03 1.482142210006713867e-01 7.476359605789184570e-04 1.492553353309631348e-01 7.859196557546965778e-06 1.488849818706512451e-01
1.053579000000000000e+06 1.053579000000000000e+07 6.921181920915842056e-03 1.510155200958251953e-01 5.546855973079800606e-04 1.480110138654708862e-01 3.448800271144136786e-05 1.503794789314270020e-01
1.076019000000000000e+06 1.076019000000000000e+07 8.333096280694007874e-03 1.502309441566467285e-01 4.081277584191411734e-04 1.520312130451202393e-01 4.603241904987953603e-06 1.490754485130310059e-01
1.098938000000000000e+06 1.098938000000000000e+07 6.730593740940093994e-03 1.457904875278472900e-01 3.492421237751841545e-04 1.471126675605773926e-01 1.272426015930250287e-05 1.492609530687332153e-01
1.122344000000000000e+06 1.122344000000000000e+07 8.479444310069084167e-03 1.439059078693389893e-01 3.450411604717373848e-04 1.487356573343276978e-01 5.256343683868180960e-06 1.491489708423614502e-01
1.146249000000000000e+06 1.146249000000000000e+07 6.791964638978242874e-03 1.451993733644485474e-01 4.019527987111359835e-04 1.482725739479064941e-01 2.829358345479704440e-05 1.491005420684814453e-01
1.170663000000000000e+06 1.170663000000000000e+07 9.220240637660026550e-03 1.516807377338409424e-01 1.668034528847783804e-04 1.483065783977508545e-01 3.503928019199520350e-05 1.488523930311203003e-01
1.195598000000000000e+06 1.195598000000000000e+07 7.535907439887523651e-03 1.488870382308959961e-01 3.800099366344511509e-04 1.479750573635101318e-01 8.670444949530065060e-04 1.427598595619201660e-01
1.221063000000000000e+06 1.221063000000000000e+07 7.036931812763214111e-03 1.510220468044281006e-01 3.726478316821157932e-04 1.489814221858978271e-01 8.816416993795428425e-06 1.491302251815795898e-01
1.247070000000000000e+06 1.247070000000000000e+07 6.317169871181249619e-03 1.463125050067901611e-01 5.310392007231712341e-04 1.492407619953155518e-01 1.237076139659620821e-05 1.491743028163909912e-01
1.273632000000000000e+06 1.273632000000000000e+07 6.088128313422203064e-03 1.485721915960311890e-01 4.548425204120576382e-04 1.476618051528930664e-01 7.200234449555864558e-06 1.489523649215698242e-01
1.300759000000000000e+06 1.300759000000000000e+07 5.870861466974020004e-03 1.492556333541870117e-01 2.410280285403132439e-04 1.488637924194335938e-01 2.347024292248534039e-06 1.491107344627380371e-01
1.328465000000000000e+06 1.328465000000000000e+07 6.424332037568092346e-03 1.486927568912506104e-01 1.512969029136002064e-04 1.471866965293884277e-01 2.792959276121109724e-05 1.481435894966125488e-01
1.356760000000000000e+06 1.356760000000000000e+07 6.330702453851699829e-03 1.440394967794418335e-01 3.148108080495148897e-04 1.478765308856964111e-01 1.980982597160618752e-05 1.491185724735260010e-01
1.385658000000000000e+06 1.385658000000000000e+07 6.120059639215469360e-03 1.461427807807922363e-01 3.454733232501894236e-04 1.477383822202682495e-01 1.151493779616430402e-04 1.490458995103836060e-01
1.415171000000000000e+06 1.415171000000000000e+07 6.788152270019054413e-03 1.445531845092773438e-01 1.077449414879083633e-03 1.509472876787185669e-01 5.177188540983479470e-06 1.489663869142532349e-01
1.445313000000000000e+06 1.445313000000000000e+07 6.980833131819963455e-03 1.489865481853485107e-01 2.795888285618275404e-04 1.483365446329116821e-01 9.833331569097936153e-05 1.486383974552154541e-01
1.476097000000000000e+06 1.476097000000000000e+07 6.242793053388595581e-03 1.514772325754165649e-01 1.710551878204569221e-04 1.488490700721740723e-01 1.587806036695837975e-05 1.491184532642364502e-01
1.507537000000000000e+06 1.507537000000000000e+07 6.492214277386665344e-03 1.529633104801177979e-01 1.987454743357375264e-04 1.487855166196823120e-01 4.083318344783037901e-06 1.491735279560089111e-01
1.539646000000000000e+06 1.539646000000000000e+07 8.297538384795188904e-03 1.491038203239440918e-01 2.653200062923133373e-04 1.481875628232955933e-01 2.672096707101445645e-05 1.503145843744277954e-01
1.572439000000000000e+06 1.572439000000000000e+07 5.674028769135475159e-03 1.464729160070419312e-01 5.701836198568344116e-04 1.475523561239242554e-01 4.098169029020937160e-06 1.492730677127838135e-01
1.605931000000000000e+06 1.605931000000000000e+07 5.801991559565067291e-03 1.457710117101669312e-01 3.673539031296968460e-04 1.490953266620635986e-01 2.578476596681866795e-06 1.491275131702423096e-01
1.640136000000000000e+06 1.640136000000000000e+07 7.085649762302637100e-03 1.482677906751632690e-01 3.580144839361310005e-04 1.488398313522338867e-01 3.234006953789503314e-06 1.491103917360305786e-01
1.675070000000000000e+06 1.675070000000000000e+07 6.955566816031932831e-03 1.486171185970306396e-01 1.090620935428887606e-04 1.468546688556671143e-01 4.314022953622043133e-05 1.493887007236480713e-01
1.710747000000000000e+06 1.710747000000000000e+07 6.557225249707698822e-03 1.482334136962890625e-01 2.139087009709328413e-04 1.487080007791519165e-01 1.937995511980261654e-05 1.493010222911834717e-01
1.747185000000000000e+06 1.747185000000000000e+07 6.715255789458751678e-03 1.494081765413284302e-01 5.749312913394533098e-05 1.483085751533508301e-01 1.214468735270202160e-03 1.480252742767333984e-01
1.784399000000000000e+06 1.784399000000000000e+07 5.713649559766054153e-03 1.506026387214660645e-01 2.270954719278961420e-04 1.483319848775863647e-01 1.287344730371842161e-05 1.490777879953384399e-01
1.822405000000000000e+06 1.822405000000000000e+07 6.590240634977817535e-03 1.519346535205841064e-01 2.712352725211530924e-04 1.455912292003631592e-01 2.327972906641662121e-04 1.521762162446975708e-01
1.861221000000000000e+06 1.861221000000000000e+07 5.416449625045061111e-03 1.459487378597259521e-01 2.513913786970078945e-04 1.491252630949020386e-01 1.787994506230461411e-06 1.490656435489654541e-01
1.900863000000000000e+06 1.900863000000000000e+07 5.860853008925914764e-03 1.451164036989212036e-01 1.033073567668907344e-04 1.487552374601364136e-01 5.348516424419358373e-05 1.490903496742248535e-01
1.941350000000000000e+06 1.941350000000000000e+07 6.428753957152366638e-03 1.556558012962341309e-01 1.547001738799735904e-04 1.506980955600738525e-01 1.856262770161265507e-06 1.492823809385299683e-01
1.982699000000000000e+06 1.982699000000000000e+07 5.705133080482482910e-03 1.480383872985839844e-01 1.776721037458628416e-04 1.476472318172454834e-01 4.752145832753740251e-05 1.499450355768203735e-01
2.024929000000000000e+06 2.024929000000000000e+07 5.786394700407981873e-03 1.517745554447174072e-01 4.609270254150032997e-04 1.481910496950149536e-01 9.053554094862192869e-06 1.485373377799987793e-01
2.068059000000000000e+06 2.068059000000000000e+07 6.052893586456775665e-03 1.555626839399337769e-01 2.598557039164006710e-04 1.484673321247100830e-01 8.669148883200250566e-07 1.491566449403762817e-01
2.112107000000000000e+06 2.112107000000000000e+07 6.026964634656906128e-03 1.496966481208801270e-01 1.024920129566453397e-04 1.484162211418151855e-01 6.707814463879913092e-07 1.491483598947525024e-01
2.157093000000000000e+06 2.157093000000000000e+07 5.776323378086090088e-03 1.557904630899429321e-01 1.328686630586162210e-04 1.487334966659545898e-01 2.468530510668642819e-06 1.491061449050903320e-01
2.203037000000000000e+06 2.203037000000000000e+07 5.259931553155183792e-03 1.484045386314392090e-01 1.324073527939617634e-04 1.484997719526290894e-01 1.168357994174584746e-05 1.490839719772338867e-01
2.249960000000000000e+06 2.249960000000000000e+07 6.146588828414678574e-03 1.488517820835113525e-01 1.927527773659676313e-04 1.494947969913482666e-01 1.582593540661036968e-05 1.498759239912033081e-01
2.297882000000000000e+06 2.297882000000000000e+07 6.137187592685222626e-03 1.552087664604187012e-01 1.152799959527328610e-04 1.493691056966781616e-01 1.003001816570758820e-04 1.493640840053558350e-01
2.346825000000000000e+06 2.346825000000000000e+07 6.078683305531740189e-03 1.459856629371643066e-01 1.406499795848503709e-04 1.486029326915740967e-01 5.306485491018975154e-07 1.491580009460449219e-01
2.396811000000000000e+06 2.396811000000000000e+07 6.040048785507678986e-03 1.517472416162490845e-01 1.245947205461561680e-04 1.484726965427398682e-01 8.889625178198912181e-07 1.491962671279907227e-01
2.447861000000000000e+06 2.447861000000000000e+07 6.571630015969276428e-03 1.488409936428070068e-01 7.450311677530407906e-04 1.491653323173522949e-01 1.672128928476013243e-05 1.501145362854003906e-01
2.499998000000000000e+06 2.499998000000000000e+07 6.086618639528751373e-03 1.497977226972579956e-01 3.782015992328524590e-04 1.494857966899871826e-01 3.021968041139189154e-05 1.493038833141326904e-01


==> dat/weightchange_noise.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.576885466647581779e-07 5.652696799529621785e-08 5.448467987889671349e-08 7.007613334053530707e-08 1.411283534480389790e-07 3.962501796195283532e-05 8.977042138576507568e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.271986775464029051e-06 4.557532520266249776e-07 4.375454238925158279e-07 5.601478960670647211e-07 1.126334495893388521e-06 3.183905209880322218e-04 8.870048820972442627e-02
3.000000000000000000e+00 3.000000000000000000e+00 4.400078978505916893e-06 1.593011347722494975e-06 1.526124606243683957e-06 1.935841510203317739e-06 3.885426849592477083e-06 1.109616830945014954e-03 8.755487948656082153e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.027395228447858244e-05 3.769119757635053247e-06 3.608513452491024509e-06 4.531996182777220383e-06 9.070811756828334183e-06 2.620636718347668648e-03 8.659704029560089111e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.877206887002103031e-05 7.075712801452027634e-06 6.769279025320429355e-06 8.409926522290334105e-06 1.676510510151274502e-05 4.901555366814136505e-03 8.595609664916992188e-02
6.000000000000000000e+00 6.000000000000000000e+00 2.931412745965644717e-05 1.142588553193490952e-05 1.091032481781439856e-05 1.339207301498390734e-05 2.652825423865579069e-05 7.839041762053966522e-03 8.557216078042984009e-02
7.000000000000000000e+00 7.000000000000000000e+00 4.134482514928095043e-05 1.663767943682614714e-05 1.582886761752888560e-05 1.917702866194304079e-05 3.762314372579567134e-05 1.121061760932207108e-02 8.536707609891891479e-02
8.000000000000000000e+00 8.000000000000000000e+00 5.418373621068894863e-05 2.249334102089051157e-05 2.129940185113810003e-05 2.543952541600447148e-05 4.925930988974869251e-05 1.476043555885553360e-02 8.525255322456359863e-02
9.000000000000000000e+00 9.000000000000000000e+00 6.723248225171118975e-05 2.879902785934973508e-05 2.711478555283974856e-05 3.189814742654561996e-05 6.074668999644927680e-05 1.825814135372638702e-02 8.516745269298553467e-02
1.000000000000000000e+01 1.000000000000000000e+01 8.003315451787784696e-05 3.540504985721781850e-05 3.311707041575573385e-05 3.835467941826209426e-05 7.160384848248213530e-05 2.153374440968036652e-02 8.507094532251358032e-02
1.100000000000000000e+01 1.100000000000000000e+01 9.248124115401878953e-05 4.219976108288392425e-05 3.919540540664456785e-05 4.469407213036902249e-05 8.155470277415588498e-05 2.448769845068454742e-02 8.495023846626281738e-02
1.200000000000000000e+01 1.200000000000000000e+01 1.044329837895929813e-04 4.911147698294371367e-05 4.527937926468439400e-05 5.086212695459835231e-05 9.050023800227791071e-05 2.708554454147815704e-02 8.481115102767944336e-02
1.300000000000000000e+01 1.300000000000000000e+01 1.158318264060653746e-04 5.608066567219793797e-05 5.131958823767490685e-05 5.684514690074138343e-05 9.846899047261103988e-05 2.934239618480205536e-02 8.466666191816329956e-02
1.400000000000000000e+01 1.400000000000000000e+01 1.266687177121639252e-04 6.306206341832876205e-05 5.727774987462908030e-05 6.264703552005812526e-05 1.055614338838495314e-04 3.130430355668067932e-02 8.453043550252914429e-02
1.500000000000000000e+01 1.500000000000000000e+01 1.369132514810189605e-04 7.002537313383072615e-05 6.312740151770412922e-05 6.827756442362442613e-05 1.119084190577268600e-04 3.303065150976181030e-02 8.441091328859329224e-02
1.600000000000000000e+01 1.600000000000000000e+01 1.465533714508637786e-04 7.693179213674739003e-05 6.884361937409266829e-05 7.374111009994521737e-05 1.176379737444221973e-04 3.458125889301300049e-02 8.430957794189453125e-02
1.700000000000000000e+01 1.700000000000000000e+01 1.556110946694388986e-04 8.375494508072733879e-05 7.440592889906838536e-05 7.903973892098292708e-05 1.228678593179211020e-04 3.600865975022315979e-02 8.422465622425079346e-02
1.800000000000000000e+01 1.800000000000000000e+01 1.640484551899135113e-04 9.047374624060466886e-05 7.979993824847042561e-05 8.417407661909237504e-05 1.277030532946810126e-04 3.735485300421714783e-02 8.415298908948898315e-02
1.900000000000000000e+01 1.900000000000000000e+01 1.719003485050052404e-04 9.707035496830940247e-05 8.502252603648230433e-05 8.914423960959538817e-05 1.322219904977828264e-04 3.865114971995353699e-02 8.408892899751663208e-02
2.000000000000000000e+01 2.000000000000000000e+01 1.790890964912250638e-04 1.035241948557086289e-04 9.006833715829998255e-05 9.394811058882623911e-05 1.364870404358953238e-04 3.991911932826042175e-02 8.402853459119796753e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.857835595728829503e-04 1.098200009437277913e-04 9.493953984929248691e-05 9.858293196884915233e-05 1.405465445714071393e-04 4.117153584957122803e-02 8.397094160318374634e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.920688519021496177e-04 1.159570820163935423e-04 9.964677883544936776e-05 1.030486091622151434e-04 1.444383815396577120e-04 4.241368919610977173e-02 8.391407132148742676e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.980609522433951497e-04 1.219343030243180692e-04 1.042003641487099230e-04 1.073543899110518396e-04 1.481889339629560709e-04 4.364388808608055115e-02 8.386032283306121826e-02
2.400000000000000000e+01 2.400000000000000000e+01 2.038995444308966398e-04 1.277537812711670995e-04 1.086125703295692801e-04 1.115059421863406897e-04 1.518164353910833597e-04 4.485419392585754395e-02 8.381205797195434570e-02
2.500000000000000000e+01 2.500000000000000000e+01 2.096064854413270950e-04 1.334163534920662642e-04 1.128993826569058001e-04 1.155124991782940924e-04 1.553300244268029928e-04 4.603134095668792725e-02 8.376879990100860596e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.151971420971676707e-04 1.389296812703832984e-04 1.170708637800998986e-04 1.193805146613158286e-04 1.587273000041022897e-04 4.715862497687339783e-02 8.373162150382995605e-02
2.700000000000000000e+01 2.700000000000000000e+01 2.207715297117829323e-04 1.442899083485826850e-04 1.211300041177310050e-04 1.231118367286399007e-04 1.620028342586010695e-04 4.821781814098358154e-02 8.369968831539154053e-02
2.800000000000000000e+01 2.800000000000000000e+01 2.263656497234478593e-04 1.495022443123161793e-04 1.250849454663693905e-04 1.267125771846622229e-04 1.651423372095450759e-04 4.919158294796943665e-02 8.367074280977249146e-02
2.900000000000000000e+01 2.900000000000000000e+01 2.320141211384907365e-04 1.545683480799198151e-04 1.289402134716510773e-04 1.301918528042733669e-04 1.681343273958191276e-04 5.006480962038040161e-02 8.364337682723999023e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.377003402216359973e-04 1.594948844285681844e-04 1.326984202023595572e-04 1.335542183369398117e-04 1.709686184767633677e-04 5.082601308822631836e-02 8.361403644084930420e-02
3.100000000000000000e+01 3.100000000000000000e+01 2.434311754768714309e-04 1.642986608203500509e-04 1.363634219160303473e-04 1.368056109640747309e-04 1.736447011353448033e-04 5.146852508187294006e-02 8.358383178710937500e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.491617051418870687e-04 1.689919154159724712e-04 1.399477769155055285e-04 1.399519969709217548e-04 1.761648309184238315e-04 5.199069529771804810e-02 8.355340361595153809e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.549121563788503408e-04 1.735806436045095325e-04 1.434640580555424094e-04 1.430035772500559688e-04 1.785326894605532289e-04 5.239544808864593506e-02 8.352333307266235352e-02
3.400000000000000000e+01 3.400000000000000000e+01 2.607120841275900602e-04 1.780778256943449378e-04 1.469212729716673493e-04 1.459700288251042366e-04 1.807560329325497150e-04 5.268938839435577393e-02 8.349373936653137207e-02
3.500000000000000000e+01 3.500000000000000000e+01 2.665692882146686316e-04 1.824965293053537607e-04 1.503290404798462987e-04 1.488560810685157776e-04 1.828420354286208749e-04 5.288173258304595947e-02 8.346562832593917847e-02
3.600000000000000000e+01 3.600000000000000000e+01 2.724641817621886730e-04 1.868376712081953883e-04 1.536854833830147982e-04 1.516696211183443666e-04 1.848003303166478872e-04 5.298302322626113892e-02 8.343951404094696045e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.783775562420487404e-04 1.911119616124778986e-04 1.569910382386296988e-04 1.544128754176199436e-04 1.866383099695667624e-04 5.300416424870491028e-02 8.341519534587860107e-02
3.800000000000000000e+01 3.800000000000000000e+01 2.843014954123646021e-04 1.953183818841353059e-04 1.602434931555762887e-04 1.570900785736739635e-04 1.883666118374094367e-04 5.295546725392341614e-02 8.339207619428634644e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.902224950958043337e-04 1.994663325604051352e-04 1.634426880627870560e-04 1.597023219801485538e-04 1.899941853480413556e-04 5.284616351127624512e-02 8.337002247571945190e-02
4.000000000000000000e+01 4.000000000000000000e+01 2.961244608741253614e-04 2.035574434557929635e-04 1.665922609390690923e-04 1.622596173547208309e-04 1.915331231430172920e-04 5.268450826406478882e-02 8.334862440824508667e-02
4.100000000000000000e+01 4.100000000000000000e+01 3.019910654984414577e-04 2.075969823636114597e-04 1.696905237622559071e-04 1.647694298299029469e-04 1.929934369400143623e-04 5.247774347662925720e-02 8.332820236682891846e-02
4.200000000000000000e+01 4.200000000000000000e+01 3.077824076171964407e-04 2.115818351740017533e-04 1.727349153952673078e-04 1.672343205427750945e-04 1.943858223967254162e-04 5.223217606544494629e-02 8.330811560153961182e-02
4.300000000000000000e+01 4.300000000000000000e+01 3.134876315016299486e-04 2.155160764232277870e-04 1.757333957357332110e-04 1.696585823083296418e-04 1.957211206899955869e-04 5.195324495434761047e-02 8.328790962696075439e-02
4.400000000000000000e+01 4.400000000000000000e+01 3.190900024492293596e-04 2.193999971495941281e-04 1.786903158063068986e-04 1.720457366900518537e-04 1.970120356418192387e-04 5.164535716176033020e-02 8.326759934425354004e-02
4.500000000000000000e+01 4.500000000000000000e+01 3.245919942855834961e-04 2.232372062280774117e-04 1.816096628317609429e-04 1.744030887493863702e-04 1.982707181014120579e-04 5.131201446056365967e-02 8.324730396270751953e-02
4.600000000000000000e+01 4.600000000000000000e+01 3.299733507446944714e-04 2.270280238008126616e-04 1.844981743488460779e-04 1.767409266903996468e-04 1.995099592022597790e-04 5.095578357577323914e-02 8.322731405496597290e-02
4.700000000000000000e+01 4.700000000000000000e+01 3.352041530888527632e-04 2.307739778188988566e-04 1.873605069704353809e-04 1.790679816622287035e-04 2.007378498092293739e-04 5.057852342724800110e-02 8.320784568786621094e-02
4.800000000000000000e+01 4.800000000000000000e+01 3.402692673262208700e-04 2.344746753806248307e-04 1.902000076370313764e-04 1.813888084143400192e-04 2.019602543441578746e-04 5.018142983317375183e-02 8.318905532360076904e-02
4.900000000000000000e+01 4.900000000000000000e+01 3.451771626714617014e-04 2.381318918196484447e-04 1.930205908138304949e-04 1.837064191931858659e-04 2.031796320807188749e-04 4.976519569754600525e-02 8.317086100578308105e-02
5.000000000000000000e+01 5.000000000000000000e+01 3.499295271467417479e-04 2.417472132947295904e-04 1.958250068128108978e-04 1.860232296166941524e-04 2.043989952653646469e-04 4.933024570345878601e-02 8.315289765596389771e-02
5.100000000000000000e+01 5.100000000000000000e+01 3.545591898728162050e-04 2.453238412272185087e-04 1.986196730285882950e-04 1.883440709207206964e-04 2.056215307675302029e-04 4.887706413865089417e-02 8.313508331775665283e-02
5.200000000000000000e+01 5.200000000000000000e+01 3.591263957787305117e-04 2.488636528141796589e-04 2.014065830735489726e-04 1.906708348542451859e-04 2.068506146315485239e-04 4.840631783008575439e-02 8.311758935451507568e-02
5.300000000000000000e+01 5.300000000000000000e+01 3.637040499597787857e-04 2.523745060898363590e-04 2.041877014562487602e-04 1.930070429807528853e-04 2.080887788906693459e-04 4.791919142007827759e-02 8.310063928365707397e-02
5.400000000000000000e+01 5.400000000000000000e+01 3.683548129629343748e-04 2.558603882789611816e-04 2.069677284453064203e-04 1.953558385139331222e-04 2.093400835292413831e-04 4.741743952035903931e-02 8.308391273021697998e-02
5.500000000000000000e+01 5.500000000000000000e+01 3.730815078597515821e-04 2.593211247585713863e-04 2.097449323628097773e-04 1.977175561478361487e-04 2.106064348481595516e-04 4.690328612923622131e-02 8.306708931922912598e-02
5.600000000000000000e+01 5.600000000000000000e+01 3.778639656957238913e-04 2.627625945024192333e-04 2.125215542037039995e-04 2.000942622544243932e-04 2.118883421644568443e-04 4.637926816940307617e-02 8.305019885301589966e-02
5.700000000000000000e+01 5.700000000000000000e+01 3.827194741461426020e-04 2.661920443642884493e-04 2.153011882910504937e-04 2.024872810579836369e-04 2.131880319211632013e-04 4.584802687168121338e-02 8.303329348564147949e-02
5.800000000000000000e+01 5.800000000000000000e+01 3.876265254803001881e-04 2.696152951102703810e-04 2.180857991334050894e-04 2.048992755590006709e-04 2.145047037629410625e-04 4.531224444508552551e-02 8.301676809787750244e-02
5.900000000000000000e+01 5.900000000000000000e+01 3.925629425793886185e-04 2.730429114308208227e-04 2.208805963164195418e-04 2.073357463814318180e-04 2.158410352421924472e-04 4.477443173527717590e-02 8.300043642520904541e-02
6.000000000000000000e+01 6.000000000000000000e+01 3.975225845351815224e-04 2.764809469226747751e-04 2.236910804640501738e-04 2.097958349622786045e-04 2.171954984078183770e-04 4.423677548766136169e-02 8.298419415950775146e-02
6.100000000000000000e+01 6.100000000000000000e+01 4.024926456622779369e-04 2.799216308631002903e-04 2.265175280626863241e-04 2.122781879734247923e-04 2.185672055929899216e-04 4.370101913809776306e-02 8.296807855367660522e-02
6.200000000000000000e+01 6.200000000000000000e+01 4.074657335877418518e-04 2.833643811754882336e-04 2.293567522428929806e-04 2.147820632671937346e-04 2.199566952185705304e-04 4.316848143935203552e-02 8.295217156410217285e-02
6.300000000000000000e+01 6.300000000000000000e+01 4.124382685404270887e-04 2.868081210181117058e-04 2.322077052667737007e-04 2.173113025492057204e-04 2.213645930169150233e-04 4.264019429683685303e-02 8.293644338846206665e-02
6.400000000000000000e+01 6.400000000000000000e+01 4.174155765213072300e-04 2.902516280300915241e-04 2.350637660128995776e-04 2.198631991632282734e-04 2.227914956165477633e-04 4.211685433983802795e-02 8.292080461978912354e-02
6.500000000000000000e+01 6.500000000000000000e+01 4.224147705826908350e-04 2.936968521680682898e-04 2.379280049353837967e-04 2.224360796390101314e-04 2.242370828753337264e-04 4.159890487790107727e-02 8.290528506040573120e-02
6.600000000000000000e+01 6.600000000000000000e+01 4.274028178770095110e-04 2.971442008856683969e-04 2.407971041975542903e-04 2.250268444186076522e-04 2.256994193885475397e-04 4.108648374676704407e-02 8.288989216089248657e-02
6.700000000000000000e+01 6.700000000000000000e+01 4.323923494666814804e-04 3.005993203260004520e-04 2.436735230730846524e-04 2.276338491356000304e-04 2.271774137625470757e-04 4.057946801185607910e-02 8.287458121776580811e-02
6.800000000000000000e+01 6.800000000000000000e+01 4.373688134364783764e-04 3.040664014406502247e-04 2.465600846335291862e-04 2.302567154401913285e-04 2.286693343194201589e-04 4.007746279239654541e-02 8.285922557115554810e-02
7.000000000000000000e+01 7.000000000000000000e+01 4.472621949389576912e-04 3.110154357273131609e-04 2.523630391806364059e-04 2.355435281060636044e-04 2.316973987035453320e-04 3.908577561378479004e-02 8.282863348722457886e-02
7.100000000000000000e+01 7.100000000000000000e+01 4.521565570030361414e-04 3.144916263408958912e-04 2.552791556809097528e-04 2.382073726039379835e-04 2.332321309950202703e-04 3.859465196728706360e-02 8.281353116035461426e-02
7.200000000000000000e+01 7.200000000000000000e+01 4.570484452415257692e-04 3.179730847477912903e-04 2.582058368716388941e-04 2.408819273114204407e-04 2.347773552173748612e-04 3.810596466064453125e-02 8.279855549335479736e-02
7.300000000000000000e+01 7.300000000000000000e+01 4.619361716322600842e-04 3.214642638340592384e-04 2.611423260532319546e-04 2.435693459119647741e-04 2.363344392506405711e-04 3.761955723166465759e-02 8.278366923332214355e-02
7.400000000000000000e+01 7.400000000000000000e+01 4.668237816076725721e-04 3.249662404414266348e-04 2.640930470079183578e-04 2.462722186464816332e-04 2.379030484007671475e-04 3.713560849428176880e-02 8.276876807212829590e-02
7.600000000000000000e+01 7.600000000000000000e+01 4.766825877595692873e-04 3.320003452245146036e-04 2.700523764360696077e-04 2.517225802876055241e-04 2.410724409855902195e-04 3.617742657661437988e-02 8.273912966251373291e-02
7.700000000000000000e+01 7.700000000000000000e+01 4.816824803128838539e-04 3.355255175847560167e-04 2.730603155214339495e-04 2.544694580137729645e-04 2.426745195407420397e-04 3.570498153567314148e-02 8.272428810596466064e-02
7.800000000000000000e+01 7.800000000000000000e+01 4.867131647188216448e-04 3.390547062736004591e-04 2.760860661510378122e-04 2.572307130321860313e-04 2.442908880766481161e-04 3.523836657404899597e-02 8.270949125289916992e-02
7.900000000000000000e+01 7.900000000000000000e+01 4.917484475299715996e-04 3.425870963837951422e-04 2.791278238873928785e-04 2.600039588287472725e-04 2.459207898937165737e-04 3.477873280644416809e-02 8.269479125738143921e-02
8.100000000000000000e+01 8.100000000000000000e+01 5.016999784857034683e-04 3.496778954286128283e-04 2.852650941349565983e-04 2.656004508025944233e-04 2.492288185749202967e-04 3.388532251119613647e-02 8.266543596982955933e-02
8.200000000000000000e+01 8.200000000000000000e+01 5.065963487140834332e-04 3.532352857291698456e-04 2.883600536733865738e-04 2.684251521714031696e-04 2.509076730348169804e-04 3.345397859811782837e-02 8.265079557895660400e-02
8.300000000000000000e+01 8.300000000000000000e+01 5.114712985232472420e-04 3.567991370800882578e-04 2.914684009738266468e-04 2.712662389967590570e-04 2.526034659240394831e-04 3.303428366780281067e-02 8.263620734214782715e-02
8.500000000000000000e+01 8.500000000000000000e+01 5.212657270021736622e-04 3.639549249783158302e-04 2.977351250592619181e-04 2.770017017610371113e-04 2.560452849138528109e-04 3.223252668976783752e-02 8.260715007781982422e-02
8.600000000000000000e+01 8.600000000000000000e+01 5.262083723209798336e-04 3.675509360618889332e-04 3.008915809914469719e-04 2.798946516122668982e-04 2.577911654952913523e-04 3.185098990797996521e-02 8.259259164333343506e-02
8.800000000000000000e+01 8.800000000000000000e+01 5.360707873478531837e-04 3.747783484868705273e-04 3.072436084039509296e-04 2.857192303054034710e-04 2.613324613776057959e-04 3.112589567899703979e-02 8.256377279758453369e-02
8.900000000000000000e+01 8.900000000000000000e+01 5.409726290963590145e-04 3.784034342970699072e-04 3.104330680798739195e-04 2.886501024477183819e-04 2.631273237057030201e-04 3.078160807490348816e-02 8.254933357238769531e-02
9.100000000000000000e+01 9.100000000000000000e+01 5.507760215550661087e-04 3.856746770907193422e-04 3.168329421896487474e-04 2.945598389487713575e-04 2.667699591256678104e-04 3.012735210359096527e-02 8.252051472663879395e-02
9.200000000000000000e+01 9.200000000000000000e+01 5.556988762691617012e-04 3.893141401931643486e-04 3.200397477485239506e-04 2.975351235363632441e-04 2.686161024030297995e-04 2.981637045741081238e-02 8.250610530376434326e-02
9.400000000000000000e+01 9.400000000000000000e+01 5.655209533870220184e-04 3.966016229242086411e-04 3.264799015596508980e-04 3.035311528947204351e-04 2.723545185290277004e-04 2.922394685447216034e-02 8.247732371091842651e-02
9.500000000000000000e+01 9.500000000000000000e+01 5.704011418856680393e-04 4.002494970336556435e-04 3.297179937362670898e-04 3.065519849769771099e-04 2.742453943938016891e-04 2.894167974591255188e-02 8.246295154094696045e-02
9.700000000000000000e+01 9.700000000000000000e+01 5.801638471893966198e-04 4.075614851899445057e-04 3.362460993230342865e-04 3.126423398498445749e-04 2.780711511150002480e-04 2.840434201061725616e-02 8.243419229984283447e-02
9.900000000000000000e+01 9.900000000000000000e+01 5.898833624087274075e-04 4.148882289882749319e-04 3.428536583669483662e-04 3.187896218150854111e-04 2.819572691805660725e-04 2.790344692766666412e-02 8.240545541048049927e-02
1.000000000000000000e+02 1.000000000000000000e+02 5.946835735812783241e-04 4.185578145552426577e-04 3.461835440248250961e-04 3.218789352104067802e-04 2.839212247636169195e-04 2.766703069210052490e-02 8.239109814167022705e-02
1.020000000000000000e+02 1.020000000000000000e+02 6.042480817995965481e-04 4.259220149833709002e-04 3.528993693180382252e-04 3.280959790572524071e-04 2.878923551179468632e-04 2.722396887838840485e-02 8.236229419708251953e-02
1.040000000000000000e+02 1.040000000000000000e+02 6.139451870694756508e-04 4.333250981289893389e-04 3.596851602196693420e-04 3.343712305650115013e-04 2.919237304013222456e-04 2.682388573884963989e-02 8.233340829610824585e-02
1.050000000000000000e+02 1.050000000000000000e+02 6.188333500176668167e-04 4.370427632238715887e-04 3.631012514233589172e-04 3.375266387593001127e-04 2.939663245342671871e-04 2.664107084274291992e-02 8.231897652149200439e-02
1.070000000000000000e+02 1.070000000000000000e+02 6.285586860030889511e-04 4.444961086846888065e-04 3.699786611832678318e-04 3.438788698986172676e-04 2.981124853249639273e-04 2.631155401468276978e-02 8.229017257690429688e-02
1.090000000000000000e+02 1.090000000000000000e+02 6.381526472978293896e-04 4.519569338299334049e-04 3.769130562432110310e-04 3.502870386000722647e-04 3.023426397703588009e-04 2.603177726268768311e-02 8.226127922534942627e-02
1.110000000000000000e+02 1.110000000000000000e+02 6.478212308138608932e-04 4.594224155880510807e-04 3.838954435195773840e-04 3.567653766367584467e-04 3.066592325922101736e-04 2.580246515572071075e-02 8.223226666450500488e-02
1.120000000000000000e+02 1.120000000000000000e+02 6.526685901917517185e-04 4.631599585991352797e-04 3.873962268698960543e-04 3.600291092880070210e-04 3.088490630034357309e-04 2.570658922195434570e-02 8.221776783466339111e-02
1.140000000000000000e+02 1.140000000000000000e+02 6.624530069530010223e-04 4.706534673459827900e-04 3.944210475310683250e-04 3.665966796688735485e-04 3.132863494101911783e-04 2.555104345083236694e-02 8.218878507614135742e-02
1.160000000000000000e+02 1.160000000000000000e+02 6.722695543430745602e-04 4.781639436259865761e-04 4.014742444269359112e-04 3.732020559255033731e-04 3.177949693053960800e-04 2.544168196618556976e-02 8.215983211994171143e-02
1.180000000000000000e+02 1.180000000000000000e+02 6.821050192229449749e-04 4.856930463574826717e-04 4.085537220817059278e-04 3.798563266173005104e-04 3.223836829420179129e-04 2.537704445421695709e-02 8.213098347187042236e-02
1.200000000000000000e+02 1.200000000000000000e+02 6.919387960806488991e-04 4.932646406814455986e-04 4.156647773925215006e-04 3.865484613925218582e-04 3.270496963523328304e-04 2.535584196448326111e-02 8.210198581218719482e-02
1.220000000000000000e+02 1.220000000000000000e+02 7.018467877060174942e-04 5.008831503801047802e-04 4.228373290970921516e-04 3.932859690394252539e-04 3.317859373055398464e-04 2.537769824266433716e-02 8.207288384437561035e-02
1.240000000000000000e+02 1.240000000000000000e+02 7.117345812730491161e-04 5.085255834273993969e-04 4.300908185541629791e-04 4.000742046628147364e-04 3.365967131685465574e-04 2.544299699366092682e-02 8.204364031553268433e-02
1.260000000000000000e+02 1.260000000000000000e+02 7.216425146907567978e-04 5.161844892427325249e-04 4.374440468382090330e-04 4.069337155669927597e-04 3.414810344111174345e-04 2.555226720869541168e-02 8.201424777507781982e-02
1.280000000000000000e+02 1.280000000000000000e+02 7.316500996239483356e-04 5.238609155640006065e-04 4.448989930097013712e-04 4.138772201258689165e-04 3.464330511633306742e-04 2.570564858615398407e-02 8.198479562997817993e-02
1.310000000000000000e+02 1.310000000000000000e+02 7.467007962986826897e-04 5.354178720153868198e-04 4.562776593957096338e-04 4.244270967319607735e-04 3.539981553331017494e-04 2.601695805788040161e-02 8.194062113761901855e-02
1.330000000000000000e+02 1.330000000000000000e+02 7.567738648504018784e-04 5.431728786788880825e-04 4.639822582248598337e-04 4.315330879762768745e-04 3.591349232010543346e-04 2.627759985625743866e-02 8.191113173961639404e-02
1.350000000000000000e+02 1.350000000000000000e+02 7.668745238333940506e-04 5.509798647835850716e-04 4.717746633104979992e-04 4.387133230920881033e-04 3.643478266894817352e-04 2.657851949334144592e-02 8.188158273696899414e-02
1.370000000000000000e+02 1.370000000000000000e+02 7.770327501930296421e-04 5.588319036178290844e-04 4.796335997525602579e-04 4.459735646378248930e-04 3.696390194818377495e-04 2.691908180713653564e-02 8.185189962387084961e-02
1.390000000000000000e+02 1.390000000000000000e+02 7.874052971601486206e-04 5.667387740686535835e-04 4.875473096035420895e-04 4.533134633675217628e-04 3.750011383090168238e-04 2.729805931448936462e-02 8.182218670845031738e-02
1.420000000000000000e+02 1.420000000000000000e+02 8.030672906897962093e-04 5.787099944427609444e-04 4.994888440705835819e-04 4.644698929041624069e-04 3.831937501672655344e-04 2.793855406343936920e-02 8.177745342254638672e-02
1.440000000000000000e+02 1.440000000000000000e+02 8.135742973536252975e-04 5.867171566933393478e-04 5.075050285086035728e-04 4.719761782325804234e-04 3.887587517965584993e-04 2.841408737003803253e-02 8.174748718738555908e-02
1.470000000000000000e+02 1.470000000000000000e+02 8.293444407172501087e-04 5.987486219964921474e-04 5.195944104343652725e-04 4.833244602195918560e-04 3.972486010752618313e-04 2.920125983655452728e-02 8.170257508754730225e-02
1.490000000000000000e+02 1.490000000000000000e+02 8.398093050345778465e-04 6.068070069886744022e-04 5.276974407024681568e-04 4.909525741823017597e-04 4.029846750199794769e-04 2.977485395967960358e-02 8.167264610528945923e-02
1.510000000000000000e+02 1.510000000000000000e+02 8.502504788339138031e-04 6.149156251922249794e-04 5.358494818210601807e-04 4.986345302313566208e-04 4.087769193574786186e-04 3.038780204951763153e-02 8.164268732070922852e-02
1.540000000000000000e+02 1.540000000000000000e+02 8.660232415422797203e-04 6.271654274314641953e-04 5.481392727233469486e-04 5.102477152831852436e-04 4.175703215878456831e-04 3.138134628534317017e-02 8.159762620925903320e-02
1.570000000000000000e+02 1.570000000000000000e+02 8.818414644338190556e-04 6.394825177267193794e-04 5.605153273791074753e-04 5.219752201810479164e-04 4.264645976945757866e-04 3.246309235692024231e-02 8.155240863561630249e-02
1.590000000000000000e+02 1.590000000000000000e+02 8.924482390284538269e-04 6.477546412497758865e-04 5.688772653229534626e-04 5.298895412124693394e-04 4.324639448896050453e-04 3.323231637477874756e-02 8.152207732200622559e-02
1.620000000000000000e+02 1.620000000000000000e+02 9.085063356906175613e-04 6.602109642699360847e-04 5.815706681460142136e-04 5.419579683803021908e-04 4.415923613123595715e-04 3.445469588041305542e-02 8.147641271352767944e-02
1.640000000000000000e+02 1.640000000000000000e+02 9.191683493554592133e-04 6.685200496576726437e-04 5.901189288124442101e-04 5.501332343555986881e-04 4.477837937884032726e-04 3.531324863433837891e-02 8.144594728946685791e-02
1.670000000000000000e+02 1.670000000000000000e+02 9.352164925076067448e-04 6.810383056290447712e-04 6.030622753314673901e-04 5.625621997751295567e-04 4.572392499540001154e-04 3.666530549526214600e-02 8.140008151531219482e-02
1.700000000000000000e+02 1.700000000000000000e+02 9.512694086879491806e-04 6.936887511983513832e-04 6.161605124361813068e-04 5.751415155827999115e-04 4.668982874136418104e-04 3.809496387839317322e-02 8.135400712490081787e-02
1.730000000000000000e+02 1.730000000000000000e+02 9.673977619968354702e-04 7.064685923978686333e-04 6.294160848483443260e-04 5.878516822122037411e-04 4.767615173477679491e-04 3.960317000746726990e-02 8.130788058042526245e-02
1.760000000000000000e+02 1.760000000000000000e+02 9.834258817136287689e-04 7.193497149273753166e-04 6.427643820643424988e-04 6.007243064232170582e-04 4.868205287493765354e-04 4.118882492184638977e-02 8.126170188188552856e-02
1.790000000000000000e+02 1.790000000000000000e+02 9.995171567425131798e-04 7.322540041059255600e-04 6.561785121448338032e-04 6.137400050647556782e-04 4.970484878867864609e-04 4.284891113638877869e-02 8.121535181999206543e-02
1.820000000000000000e+02 1.820000000000000000e+02 1.015758956782519817e-03 7.452534628100693226e-04 6.697043427266180515e-04 6.269071600399911404e-04 5.074256914667785168e-04 4.458130896091461182e-02 8.116894960403442383e-02
1.850000000000000000e+02 1.850000000000000000e+02 1.032086205668747425e-03 7.583707920275628567e-04 6.832847138866782188e-04 6.402314756996929646e-04 5.179542931728065014e-04 4.638594016432762146e-02 8.112277090549468994e-02
1.880000000000000000e+02 1.880000000000000000e+02 1.048633828759193420e-03 7.715754327364265919e-04 6.968730012886226177e-04 6.537298322655260563e-04 5.286629893817007542e-04 4.826363176107406616e-02 8.107645809650421143e-02
1.910000000000000000e+02 1.910000000000000000e+02 1.065341290086507797e-03 7.848903187550604343e-04 7.104397518560290337e-04 6.673682946711778641e-04 5.395860644057393074e-04 5.021345242857933044e-02 8.102998882532119751e-02
1.940000000000000000e+02 1.940000000000000000e+02 1.082031521946191788e-03 7.982290699146687984e-04 7.239906117320060730e-04 6.811138591729104519e-04 5.507338210009038448e-04 5.223030224442481995e-02 8.098334819078445435e-02
1.970000000000000000e+02 1.970000000000000000e+02 1.098749344237148762e-03 8.115087402984499931e-04 7.376202847808599472e-04 6.949730450287461281e-04 5.620633019134402275e-04 5.430792644619941711e-02 8.093668520450592041e-02
2.010000000000000000e+02 2.010000000000000000e+02 1.120907953009009361e-03 8.291503763757646084e-04 7.560106460005044937e-04 7.136016502045094967e-04 5.774020683020353317e-04 5.716343969106674194e-02 8.087420463562011719e-02
2.040000000000000000e+02 2.040000000000000000e+02 1.137414015829563141e-03 8.424288243986666203e-04 7.699627312831580639e-04 7.276826654560863972e-04 5.889830645173788071e-04 5.936634540557861328e-02 8.082726597785949707e-02
2.070000000000000000e+02 2.070000000000000000e+02 1.154073514044284821e-03 8.558160043321549892e-04 7.840596954338252544e-04 7.418473251163959503e-04 6.006248877383768559e-04 6.162166595458984375e-02 8.078005909919738770e-02
2.110000000000000000e+02 2.110000000000000000e+02 1.176514080725610256e-03 8.738985634408891201e-04 8.030304452404379845e-04 7.608966552652418613e-04 6.163379875943064690e-04 6.471189111471176147e-02 8.071614056825637817e-02
2.140000000000000000e+02 2.140000000000000000e+02 1.193224219605326653e-03 8.875817293301224709e-04 8.174589020200073719e-04 7.753196405246853828e-04 6.283220718614757061e-04 6.709165871143341064e-02 8.066989481449127197e-02
2.180000000000000000e+02 2.180000000000000000e+02 1.215929631143808365e-03 9.059097501449286938e-04 8.369743009097874165e-04 7.947813137434422970e-04 6.445450126193463802e-04 7.034303247928619385e-02 8.060637116432189941e-02
2.210000000000000000e+02 2.210000000000000000e+02 1.232950133271515369e-03 9.196721366606652737e-04 8.518579998053610325e-04 8.096019737422466278e-04 6.568943499587476254e-04 7.283785939216613770e-02 8.055739104747772217e-02
2.250000000000000000e+02 2.250000000000000000e+02 1.255522947758436203e-03 9.380528936162590981e-04 8.720086188986897469e-04 8.296502055600285530e-04 6.736294017173349857e-04 7.623691856861114502e-02 8.049447834491729736e-02
2.290000000000000000e+02 2.290000000000000000e+02 1.278190524317324162e-03 9.563470957800745964e-04 8.921992848627269268e-04 8.498757379129528999e-04 6.906669586896896362e-04 7.971818745136260986e-02 8.042897284030914307e-02
2.330000000000000000e+02 2.330000000000000000e+02 1.300933188758790493e-03 9.747457224875688553e-04 9.124174248427152634e-04 8.703091298229992390e-04 7.079520146362483501e-04 8.327656984329223633e-02 8.036532998085021973e-02
2.370000000000000000e+02 2.370000000000000000e+02 1.323785865679383278e-03 9.934293339028954506e-04 9.328628657385706902e-04 8.910376927815377712e-04 7.254175143316388130e-04 8.690407872200012207e-02 8.030225336551666260e-02
2.400000000000000000e+02 2.400000000000000000e+02 1.340740011073648930e-03 1.007557613775134087e-03 9.485001792199909687e-04 9.068521321751177311e-04 7.386400830000638962e-04 8.966607600450515747e-02 8.025204390287399292e-02
2.440000000000000000e+02 2.440000000000000000e+02 1.363232033327221870e-03 1.026489888317883015e-03 9.695717599242925644e-04 9.283663239330053329e-04 7.563691469840705395e-04 9.340339899063110352e-02 8.018980920314788818e-02
2.490000000000000000e+02 2.490000000000000000e+02 1.390837482176721096e-03 1.050394610501825809e-03 9.962201584130525589e-04 9.559573954902589321e-04 7.787658250890672207e-04 9.816240519285202026e-02 8.010837435722351074e-02
2.530000000000000000e+02 2.530000000000000000e+02 1.413145218975841999e-03 1.069609308615326881e-03 1.017715781927108765e-03 9.785402799025177956e-04 7.969732978381216526e-04 1.020343229174613953e-01 8.004824817180633545e-02
2.570000000000000000e+02 2.570000000000000000e+02 1.435241079889237881e-03 1.088791876100003719e-03 1.039427239447832108e-03 1.001413213089108467e-03 8.154922397807240486e-04 1.059573590755462646e-01 7.998081296682357788e-02
2.610000000000000000e+02 2.610000000000000000e+02 1.457663718611001968e-03 1.108115771785378456e-03 1.061315531842410564e-03 1.024490804411470890e-03 8.341359207406640053e-04 1.099291443824768066e-01 7.991211116313934326e-02
2.660000000000000000e+02 2.660000000000000000e+02 1.485148211941123009e-03 1.132262055762112141e-03 1.088978722691535950e-03 1.053428975865244865e-03 8.575786487199366093e-04 1.149611249566078186e-01 7.984369993209838867e-02
2.700000000000000000e+02 2.700000000000000000e+02 1.507713110186159611e-03 1.151843462139368057e-03 1.111579593271017075e-03 1.076775719411671162e-03 8.765563834458589554e-04 1.190323680639266968e-01 7.977473735809326172e-02
2.740000000000000000e+02 2.740000000000000000e+02 1.530026667751371861e-03 1.171714509837329388e-03 1.134552061557769775e-03 1.100553548894822598e-03 8.957529789768159389e-04 1.231438294053077698e-01 7.970280945301055908e-02
2.790000000000000000e+02 2.790000000000000000e+02 1.559009309858083725e-03 1.196462311781942844e-03 1.163843902759253979e-03 1.130781020037829876e-03 9.198931511491537094e-04 1.283287256956100464e-01 7.964100688695907593e-02
2.840000000000000000e+02 2.840000000000000000e+02 1.588662853464484215e-03 1.221558079123497009e-03 1.193952630273997784e-03 1.161711988970637321e-03 9.444067836739122868e-04 1.335500925779342651e-01 7.954846322536468506e-02
2.880000000000000000e+02 2.880000000000000000e+02 1.612345920875668526e-03 1.241696882061660290e-03 1.218263641931116581e-03 1.186941983178257942e-03 9.641368524171411991e-04 1.377557218074798584e-01 7.948882132768630981e-02
2.930000000000000000e+02 2.930000000000000000e+02 1.642338116653263569e-03 1.267147483304142952e-03 1.249092863872647285e-03 1.218803925439715385e-03 9.890353539958596230e-04 1.430514603853225708e-01 7.940055429935455322e-02
2.980000000000000000e+02 2.980000000000000000e+02 1.673090970143675804e-03 1.293287612497806549e-03 1.280342810787260532e-03 1.250779372639954090e-03 1.014582579955458641e-03 1.483921408653259277e-01 7.934406399726867676e-02
3.030000000000000000e+02 3.030000000000000000e+02 1.704164664261043072e-03 1.319994451478123665e-03 1.312002423219382763e-03 1.283189863897860050e-03 1.040523056872189045e-03 1.537485867738723755e-01 7.923617213964462280e-02
3.080000000000000000e+02 3.080000000000000000e+02 1.734683057293295860e-03 1.346415141597390175e-03 1.343981944955885410e-03 1.315827132202684879e-03 1.066705561242997646e-03 1.591422259807586670e-01 7.915921509265899658e-02
3.130000000000000000e+02 3.130000000000000000e+02 1.765284454450011253e-03 1.372561091557145119e-03 1.376005122438073158e-03 1.348977559246122837e-03 1.093443366698920727e-03 1.645603626966476440e-01 7.910773158073425293e-02
3.180000000000000000e+02 3.180000000000000000e+02 1.796838827431201935e-03 1.399205648340284824e-03 1.408302807249128819e-03 1.382493530400097370e-03 1.120344502851366997e-03 1.699820458889007568e-01 7.901215553283691406e-02
3.240000000000000000e+02 3.240000000000000000e+02 1.833874732255935669e-03 1.432140707038342953e-03 1.448379596695303917e-03 1.423477777279913425e-03 1.153193414211273193e-03 1.764799654483795166e-01 7.889832556247711182e-02
3.290000000000000000e+02 3.290000000000000000e+02 1.865349826402962208e-03 1.460137194953858852e-03 1.482575898990035057e-03 1.458373386412858963e-03 1.181023893877863884e-03 1.818965524435043335e-01 7.883315533399581909e-02
3.340000000000000000e+02 3.340000000000000000e+02 1.897573820315301418e-03 1.488604815676808357e-03 1.517643220722675323e-03 1.494260039180517197e-03 1.209737616591155529e-03 1.873250603675842285e-01 7.877485454082489014e-02
3.400000000000000000e+02 3.400000000000000000e+02 1.934463274665176868e-03 1.522843493148684502e-03 1.559485914185643196e-03 1.537702162750065327e-03 1.244757557287812233e-03 1.938405930995941162e-01 7.866846024990081787e-02
3.460000000000000000e+02 3.460000000000000000e+02 1.974082319065928459e-03 1.557679846882820129e-03 1.602077623829245567e-03 1.581893302500247955e-03 1.280092867091298103e-03 2.003643363714218140e-01 7.866188883781433105e-02
3.510000000000000000e+02 3.510000000000000000e+02 2.006602240726351738e-03 1.587418490089476109e-03 1.638197340071201324e-03 1.619461341761052608e-03 1.309872488491237164e-03 2.057448327541351318e-01 7.848292589187622070e-02
3.570000000000000000e+02 3.570000000000000000e+02 2.045513829216361046e-03 1.623173593543469906e-03 1.681347261182963848e-03 1.665247837081551552e-03 1.346590928733348846e-03 2.122064083814620972e-01 7.833958417177200317e-02
3.630000000000000000e+02 3.630000000000000000e+02 2.084475941956043243e-03 1.659043715335428715e-03 1.724804053083062172e-03 1.711241900920867920e-03 1.383432885631918907e-03 2.186684012413024902e-01 7.824240624904632568e-02
3.690000000000000000e+02 3.690000000000000000e+02 2.123856218531727791e-03 1.695050974376499653e-03 1.769044203683733940e-03 1.757484860718250275e-03 1.421498134732246399e-03 2.250699847936630249e-01 7.825773954391479492e-02
3.750000000000000000e+02 3.750000000000000000e+02 2.165185520425438881e-03 1.731511321850121021e-03 1.814279705286026001e-03 1.805464737117290497e-03 1.460911589674651623e-03 2.313991934061050415e-01 7.814707607030868530e-02
3.820000000000000000e+02 3.820000000000000000e+02 2.214177744463086128e-03 1.774581498466432095e-03 1.866865786723792553e-03 1.862371340394020081e-03 1.507383771240711212e-03 2.387437224388122559e-01 7.801619917154312134e-02
3.880000000000000000e+02 3.880000000000000000e+02 2.255642320960760117e-03 1.812341972254216671e-03 1.912712003104388714e-03 1.912084408104419708e-03 1.547920517623424530e-03 2.449979782104492188e-01 7.787492126226425171e-02
3.940000000000000000e+02 3.940000000000000000e+02 2.298218198120594025e-03 1.850495696999132633e-03 1.958408625796437263e-03 1.962157664820551872e-03 1.588821061886847019e-03 2.512465417385101318e-01 7.783199846744537354e-02
4.010000000000000000e+02 4.010000000000000000e+02 2.351505449041724205e-03 1.895616645924746990e-03 2.014120109379291534e-03 2.021896420046687126e-03 1.638314686715602875e-03 2.584280967712402344e-01 7.769574970006942749e-02
4.080000000000000000e+02 4.080000000000000000e+02 2.402190817520022392e-03 1.941537833772599697e-03 2.071004360914230347e-03 2.082518767565488815e-03 1.688772696070373058e-03 2.655299305915832520e-01 7.761345803737640381e-02
4.140000000000000000e+02 4.140000000000000000e+02 2.450168132781982422e-03 1.982634654268622398e-03 2.120436634868383408e-03 2.135771559551358223e-03 1.731658703647553921e-03 2.715120613574981689e-01 7.747914642095565796e-02
4.210000000000000000e+02 4.210000000000000000e+02 2.505217911675572395e-03 2.030298113822937012e-03 2.179721370339393616e-03 2.199313836172223091e-03 1.783771556802093983e-03 2.784316837787628174e-01 7.736636698246002197e-02
4.280000000000000000e+02 4.280000000000000000e+02 2.562137320637702942e-03 2.078376244753599167e-03 2.238826593384146690e-03 2.263966482132673264e-03 1.836549374274909496e-03 2.853256464004516602e-01 7.733057439327239990e-02
4.350000000000000000e+02 4.350000000000000000e+02 2.618856495246291161e-03 2.127553336322307587e-03 2.299214480444788933e-03 2.329604700207710266e-03 1.890244311653077602e-03 2.921134531497955322e-01 7.721957564353942871e-02
4.430000000000000000e+02 4.430000000000000000e+02 2.684898674488067627e-03 2.183585194870829582e-03 2.368785208091139793e-03 2.406224142760038376e-03 1.953524071723222733e-03 2.997617721557617188e-01 7.706861197948455811e-02
4.500000000000000000e+02 4.500000000000000000e+02 2.741639968007802963e-03 2.232533181086182594e-03 2.431381726637482643e-03 2.473350847139954567e-03 2.009056741371750832e-03 3.063530623912811279e-01 7.692817598581314087e-02
4.580000000000000000e+02 4.580000000000000000e+02 2.811118029057979584e-03 2.290332922711968422e-03 2.502960152924060822e-03 2.552099525928497314e-03 2.072880510240793228e-03 3.137044012546539307e-01 7.667960226535797119e-02
4.650000000000000000e+02 4.650000000000000000e+02 2.869089832529425621e-03 2.341756829991936684e-03 2.566977404057979584e-03 2.620275132358074188e-03 2.129240659996867180e-03 3.201080560684204102e-01 7.691425830125808716e-02
4.730000000000000000e+02 4.730000000000000000e+02 2.939911093562841415e-03 2.403302583843469620e-03 2.640535589307546616e-03 2.702086698263883591e-03 2.193973399698734283e-03 3.272277116775512695e-01 7.675009965896606445e-02
4.810000000000000000e+02 4.810000000000000000e+02 3.009416628628969193e-03 2.462819451466202736e-03 2.715325215831398964e-03 2.784912940114736557e-03 2.260197186842560768e-03 3.342118263244628906e-01 7.660584151744842529e-02
4.890000000000000000e+02 4.890000000000000000e+02 3.080173628404736519e-03 2.524039009585976601e-03 2.790826139971613884e-03 2.869544085115194321e-03 2.327895723283290863e-03 3.411039113998413086e-01 7.623860985040664673e-02
4.970000000000000000e+02 4.970000000000000000e+02 3.153779078274965286e-03 2.586528891697525978e-03 2.867300994694232941e-03 2.958123339340090752e-03 2.396114636212587357e-03 3.478663563728332520e-01 7.623542845249176025e-02
5.050000000000000000e+02 5.050000000000000000e+02 3.226565895602107048e-03 2.651171758770942688e-03 2.943883882835507393e-03 3.046305850148200989e-03 2.463695360347628593e-03 3.544544875621795654e-01 7.593834400177001953e-02
5.140000000000000000e+02 5.140000000000000000e+02 3.312664339318871498e-03 2.722967183217406273e-03 3.030339488759636879e-03 3.147062845528125763e-03 2.539597684517502785e-03 3.615841865539550781e-01 7.639614492654800415e-02
5.220000000000000000e+02 5.220000000000000000e+02 3.397614927962422371e-03 2.789252903312444687e-03 3.111450234428048134e-03 3.240786492824554443e-03 2.608876442536711693e-03 3.676990270614624023e-01 7.587929815053939819e-02
5.310000000000000000e+02 5.310000000000000000e+02 3.490582574158906937e-03 2.866592258214950562e-03 3.203468630090355873e-03 3.346863901242613792e-03 2.684491919353604317e-03 3.743238151073455811e-01 7.588025927543640137e-02
5.400000000000000000e+02 5.400000000000000000e+02 3.589784726500511169e-03 2.941835206001996994e-03 3.296854905784130096e-03 3.453749231994152069e-03 2.760964678600430489e-03 3.807870447635650635e-01 7.575689256191253662e-02
5.490000000000000000e+02 5.490000000000000000e+02 3.686424810439348221e-03 3.020413219928741455e-03 3.390626981854438782e-03 3.562991507351398468e-03 2.841918030753731728e-03 3.873108923435211182e-01 7.555298507213592529e-02
5.580000000000000000e+02 5.580000000000000000e+02 3.789893584325909615e-03 3.098151646554470062e-03 3.484400222077965736e-03 3.669508732855319977e-03 2.923037158325314522e-03 3.937524855136871338e-01 7.536597549915313721e-02
5.670000000000000000e+02 5.670000000000000000e+02 3.885367419570684433e-03 3.176677040755748749e-03 3.579234937205910683e-03 3.778937272727489471e-03 3.005580045282840729e-03 4.001096487045288086e-01 7.545560598373413086e-02
5.760000000000000000e+02 5.760000000000000000e+02 3.991462290287017822e-03 3.255977062508463860e-03 3.672350663691759109e-03 3.888909704983234406e-03 3.090388840064406395e-03 4.063563644886016846e-01 7.546149939298629761e-02
5.860000000000000000e+02 5.860000000000000000e+02 4.106494132429361343e-03 3.345982870087027550e-03 3.775442484766244888e-03 4.011077340692281723e-03 3.185566281899809837e-03 4.131420254707336426e-01 7.551839947700500488e-02
5.960000000000000000e+02 5.960000000000000000e+02 4.234430380165576935e-03 3.436683444306254387e-03 3.885813988745212555e-03 4.137853160500526428e-03 3.284468781203031540e-03 4.197631776332855225e-01 7.451689988374710083e-02
6.060000000000000000e+02 6.060000000000000000e+02 4.366329405456781387e-03 3.528902074322104454e-03 3.993822727352380753e-03 4.265752620995044708e-03 3.384211566299200058e-03 4.263689219951629639e-01 7.458914071321487427e-02
6.160000000000000000e+02 6.160000000000000000e+02 4.499916918575763702e-03 3.628165926784276962e-03 4.105629865080118179e-03 4.396566189825534821e-03 3.479853039607405663e-03 4.324353933334350586e-01 7.498440146446228027e-02
6.260000000000000000e+02 6.260000000000000000e+02 4.635796416550874710e-03 3.718164516612887383e-03 4.217927809804677963e-03 4.526415839791297913e-03 3.578250762075185776e-03 4.383561909198760986e-01 7.467076182365417480e-02
6.360000000000000000e+02 6.360000000000000000e+02 4.776326008141040802e-03 3.808562178164720535e-03 4.325990565121173859e-03 4.657715093344449997e-03 3.676306689158082008e-03 4.442397654056549072e-01 7.428325712680816650e-02
6.470000000000000000e+02 6.470000000000000000e+02 4.931034520268440247e-03 3.910141997039318085e-03 4.455401562154293060e-03 4.808385856449604034e-03 3.786964109167456627e-03 4.506846964359283447e-01 7.418520748615264893e-02
6.580000000000000000e+02 6.580000000000000000e+02 5.105872638523578644e-03 4.023733548820018768e-03 4.583046771585941315e-03 4.955846350640058517e-03 3.894964000210165977e-03 4.568145275115966797e-01 7.406787574291229248e-02
6.690000000000000000e+02 6.690000000000000000e+02 5.266550928354263306e-03 4.123481921851634979e-03 4.714960698038339615e-03 5.108831916004419327e-03 4.012546967715024948e-03 4.630348086357116699e-01 7.472271472215652466e-02
6.800000000000000000e+02 6.800000000000000000e+02 5.450050812214612961e-03 4.237473476678133011e-03 4.848566371947526932e-03 5.264342296868562698e-03 4.126603715121746063e-03 4.688791334629058838e-01 7.361114025115966797e-02
6.910000000000000000e+02 6.910000000000000000e+02 5.625061690807342529e-03 4.347147885710000992e-03 4.976034164428710938e-03 5.423869471997022629e-03 4.247820004820823669e-03 4.747408330440521240e-01 7.428118586540222168e-02
7.020000000000000000e+02 7.020000000000000000e+02 5.817578639835119247e-03 4.454818554222583771e-03 5.110369995236396790e-03 5.586126353591680527e-03 4.363031592220067978e-03 4.801982939243316650e-01 7.305069267749786377e-02
7.140000000000000000e+02 7.140000000000000000e+02 6.015015300363302231e-03 4.578384570777416229e-03 5.259098950773477554e-03 5.755642428994178772e-03 4.479179158806800842e-03 4.856048822402954102e-01 7.328903675079345703e-02
7.260000000000000000e+02 7.260000000000000000e+02 6.210219115018844604e-03 4.691891837865114212e-03 5.406250245869159698e-03 5.925770848989486694e-03 4.602610133588314056e-03 4.911062121391296387e-01 7.319775968790054321e-02
7.380000000000000000e+02 7.380000000000000000e+02 6.440595723688602448e-03 4.828060977160930634e-03 5.557537544518709183e-03 6.099821999669075012e-03 4.729694221168756485e-03 4.963876605033874512e-01 7.263706624507904053e-02
7.500000000000000000e+02 7.500000000000000000e+02 6.662291474640369415e-03 4.955675452947616577e-03 5.710015539079904556e-03 6.277591921389102936e-03 4.865387454628944397e-03 5.018573403358459473e-01 7.420528680086135864e-02
7.630000000000000000e+02 7.630000000000000000e+02 6.970718502998352051e-03 5.110426340252161026e-03 5.871490109711885452e-03 6.465718615800142288e-03 4.980680067092180252e-03 5.066009759902954102e-01 7.307268679141998291e-02
7.750000000000000000e+02 7.750000000000000000e+02 7.215317804366350174e-03 5.236655473709106445e-03 6.020354107022285461e-03 6.635433528572320938e-03 5.098172463476657867e-03 5.111163854598999023e-01 7.252158969640731812e-02
7.880000000000000000e+02 7.880000000000000000e+02 7.470681797713041306e-03 5.370385013520717621e-03 6.183907855302095413e-03 6.831685546785593033e-03 5.235416814684867859e-03 5.163151621818542480e-01 7.217931747436523438e-02
8.010000000000000000e+02 8.010000000000000000e+02 7.734012790024280548e-03 5.495463032275438309e-03 6.350076291710138321e-03 7.034210953861474991e-03 5.367252044379711151e-03 5.213071107864379883e-01 7.304906100034713745e-02
8.150000000000000000e+02 8.150000000000000000e+02 7.997863925993442535e-03 5.638233385980129242e-03 6.530373822897672653e-03 7.237986661493778229e-03 5.491343792527914047e-03 5.261936187744140625e-01 7.255896180868148804e-02
8.280000000000000000e+02 8.280000000000000000e+02 8.240251801908016205e-03 5.785190034657716751e-03 6.694271229207515717e-03 7.434257306158542633e-03 5.632298067212104797e-03 5.310940742492675781e-01 7.195562124252319336e-02
8.420000000000000000e+02 8.420000000000000000e+02 8.572838269174098969e-03 5.926454439759254456e-03 6.872532423585653305e-03 7.631847169250249863e-03 5.765351932495832443e-03 5.358625650405883789e-01 7.118538022041320801e-02
8.560000000000000000e+02 8.560000000000000000e+02 8.885965682566165924e-03 6.081972736865282059e-03 7.048713508993387222e-03 7.849067449569702148e-03 5.907727405428886414e-03 5.406683683395385742e-01 7.231224328279495239e-02
8.700000000000000000e+02 8.700000000000000000e+02 9.201551787555217743e-03 6.238377187401056290e-03 7.231210358440876007e-03 8.056692779064178467e-03 6.023769266903400421e-03 5.446971654891967773e-01 7.147434353828430176e-02
8.850000000000000000e+02 8.850000000000000000e+02 9.540723636746406555e-03 6.404172629117965698e-03 7.422270718961954117e-03 8.274544030427932739e-03 6.173001602292060852e-03 5.494724512100219727e-01 7.156445831060409546e-02
8.990000000000000000e+02 8.990000000000000000e+02 9.834940545260906219e-03 6.553431972861289978e-03 7.597712799906730652e-03 8.482207544147968292e-03 6.317321676760911942e-03 5.537602901458740234e-01 7.213208079338073730e-02
9.140000000000000000e+02 9.140000000000000000e+02 1.019519008696079254e-02 6.723015569150447845e-03 7.785501889884471893e-03 8.700503967702388763e-03 6.475985515862703323e-03 5.581015348434448242e-01 7.093098759651184082e-02
9.300000000000000000e+02 9.300000000000000000e+02 1.058190967887639999e-02 6.894384976476430893e-03 7.985698990523815155e-03 8.945688605308532715e-03 6.632812786847352982e-03 5.627174377441406250e-01 7.159619033336639404e-02
9.450000000000000000e+02 9.450000000000000000e+02 1.090755686163902283e-02 7.048611994832754135e-03 8.176355622708797455e-03 9.164557792246341705e-03 6.772179156541824341e-03 5.664958953857421875e-01 7.126197218894958496e-02
9.610000000000000000e+02 9.610000000000000000e+02 1.128972787410020828e-02 7.214452605694532394e-03 8.372099138796329498e-03 9.396397508680820465e-03 6.942769978195428848e-03 5.707544088363647461e-01 7.124140858650207520e-02
9.770000000000000000e+02 9.770000000000000000e+02 1.167627982795238495e-02 7.385083939880132675e-03 8.570365607738494873e-03 9.620733559131622314e-03 7.095561362802982330e-03 5.747861862182617188e-01 7.055835425853729248e-02
9.930000000000000000e+02 9.930000000000000000e+02 1.204379834234714508e-02 7.545665372163057327e-03 8.770883083343505859e-03 9.850352071225643158e-03 7.284636143594980240e-03 5.793150663375854492e-01 7.082290202379226685e-02
1.009000000000000000e+03 1.009000000000000000e+03 1.243357546627521515e-02 7.705769501626491547e-03 8.969548158347606659e-03 1.007271558046340942e-02 7.393290288746356964e-03 5.816695094108581543e-01 7.030820846557617188e-02
1.026000000000000000e+03 1.026000000000000000e+03 1.281034760177135468e-02 7.880376651883125305e-03 9.181092493236064911e-03 1.034236978739500046e-02 7.611897774040699005e-03 5.864313840866088867e-01 7.100765407085418701e-02
1.043000000000000000e+03 1.043000000000000000e+03 1.327072456479072571e-02 8.064469322562217712e-03 9.396793320775032043e-03 1.058320701122283936e-02 7.749505806714296341e-03 5.895732045173645020e-01 6.997406482696533203e-02
1.061000000000000000e+03 1.061000000000000000e+03 1.370488572865724564e-02 8.226442150771617889e-03 9.619820863008499146e-03 1.085380930453538895e-02 7.944455370306968689e-03 5.934481620788574219e-01 6.927701085805892944e-02
1.078000000000000000e+03 1.078000000000000000e+03 1.413953769952058792e-02 8.399967104196548462e-03 9.825123474001884460e-03 1.110050361603498459e-02 8.104504086077213287e-03 5.966852903366088867e-01 6.952983140945434570e-02
1.096000000000000000e+03 1.096000000000000000e+03 1.457130163908004761e-02 8.579600602388381958e-03 1.005563791841268539e-02 1.137402001768350601e-02 8.321399800479412079e-03 6.006591916084289551e-01 6.934431195259094238e-02
1.114000000000000000e+03 1.114000000000000000e+03 1.502376049757003784e-02 8.750892244279384613e-03 1.028208620846271515e-02 1.162831112742424011e-02 8.503362536430358887e-03 6.041719317436218262e-01 7.007230818271636963e-02
1.133000000000000000e+03 1.133000000000000000e+03 1.544832158833742142e-02 8.926484733819961548e-03 1.050841901451349258e-02 1.191373821347951889e-02 8.696679025888442993e-03 6.076472401618957520e-01 7.003232836723327637e-02
1.152000000000000000e+03 1.152000000000000000e+03 1.585985720157623291e-02 9.110496379435062408e-03 1.073632854968309402e-02 1.220435462892055511e-02 8.914800360798835754e-03 6.114330291748046875e-01 6.905218213796615601e-02
1.171000000000000000e+03 1.171000000000000000e+03 1.629613339900970459e-02 9.307631291449069977e-03 1.098650228232145309e-02 1.249363645911216736e-02 9.139328263700008392e-03 6.151941418647766113e-01 7.055129855871200562e-02
1.190000000000000000e+03 1.190000000000000000e+03 1.677094399929046631e-02 9.501043707132339478e-03 1.122782938182353973e-02 1.276733633130788803e-02 9.349413216114044189e-03 6.185741424560546875e-01 7.182277739048004150e-02
1.210000000000000000e+03 1.210000000000000000e+03 1.729811169207096100e-02 9.700446389615535736e-03 1.147840637713670731e-02 1.306590344756841660e-02 9.567261673510074615e-03 6.220707893371582031e-01 6.831365823745727539e-02
1.230000000000000000e+03 1.230000000000000000e+03 1.778707467019557953e-02 9.922177530825138092e-03 1.172957755625247955e-02 1.336441934108734131e-02 9.795422665774822235e-03 6.252216696739196777e-01 7.068937271833419800e-02
1.251000000000000000e+03 1.251000000000000000e+03 1.833359524607658386e-02 1.013171486556529999e-02 1.200537662953138351e-02 1.367111317813396454e-02 1.004886906594038010e-02 6.288683414459228516e-01 7.273943722248077393e-02
1.271000000000000000e+03 1.271000000000000000e+03 1.893413439393043518e-02 1.034730114042758942e-02 1.225880999118089676e-02 1.396067254245281219e-02 1.024464797228574753e-02 6.313261389732360840e-01 7.016657292842864990e-02
1.292000000000000000e+03 1.292000000000000000e+03 1.950267329812049866e-02 1.057267840951681137e-02 1.253761537373065948e-02 1.425218768417835236e-02 1.047202199697494507e-02 6.341170668601989746e-01 6.826722621917724609e-02
1.314000000000000000e+03 1.314000000000000000e+03 2.008247748017311096e-02 1.080447621643543243e-02 1.280952151864767075e-02 1.458651665598154068e-02 1.073660235852003098e-02 6.372727751731872559e-01 6.864815950393676758e-02
1.336000000000000000e+03 1.336000000000000000e+03 2.069885283708572388e-02 1.103793550282716751e-02 1.309346593916416168e-02 1.490083336830139160e-02 1.100267656147480011e-02 6.402254700660705566e-01 6.781055033206939697e-02
1.358000000000000000e+03 1.358000000000000000e+03 2.125236578285694122e-02 1.124288514256477356e-02 1.337217725813388824e-02 1.522802934050559998e-02 1.128375250846147537e-02 6.436096429824829102e-01 6.820654124021530151e-02
1.381000000000000000e+03 1.381000000000000000e+03 2.189256437122821808e-02 1.148067228496074677e-02 1.366983074694871902e-02 1.555877644568681717e-02 1.154949422925710678e-02 6.465066075325012207e-01 6.918634474277496338e-02
1.403000000000000000e+03 1.403000000000000000e+03 2.249226719141006470e-02 1.171070896089076996e-02 1.394198741763830185e-02 1.587638631463050842e-02 1.181786041706800461e-02 6.490938663482666016e-01 6.676506251096725464e-02
1.427000000000000000e+03 1.427000000000000000e+03 2.314810641109943390e-02 1.196531765162944794e-02 1.426337845623493195e-02 1.624518632888793945e-02 1.214456465095281601e-02 6.521490812301635742e-01 6.856118142604827881e-02
1.450000000000000000e+03 1.450000000000000000e+03 2.375896833837032318e-02 1.219179574400186539e-02 1.455165166407823563e-02 1.658339239656925201e-02 1.245470903813838959e-02 6.552305817604064941e-01 6.807801127433776855e-02
1.475000000000000000e+03 1.475000000000000000e+03 2.470145002007484436e-02 1.251159142702817917e-02 1.489971205592155457e-02 1.694624871015548706e-02 1.273784041404724121e-02 6.565847992897033691e-01 6.710176169872283936e-02
1.499000000000000000e+03 1.499000000000000000e+03 2.536512166261672974e-02 1.275571342557668686e-02 1.522368937730789185e-02 1.732393540441989899e-02 1.309891790151596069e-02 6.598427295684814453e-01 6.769753992557525635e-02
1.524000000000000000e+03 1.524000000000000000e+03 2.605068869888782501e-02 1.300482545047998428e-02 1.553784776479005814e-02 1.768743060529232025e-02 1.343405060470104218e-02 6.624300479888916016e-01 6.706143170595169067e-02
1.549000000000000000e+03 1.549000000000000000e+03 2.671339362859725952e-02 1.324505731463432312e-02 1.585461385548114777e-02 1.806002855300903320e-02 1.377715263515710831e-02 6.652750968933105469e-01 6.875136494636535645e-02
1.575000000000000000e+03 1.575000000000000000e+03 2.745203301310539246e-02 1.351367495954036713e-02 1.618167385458946228e-02 1.844067499041557312e-02 1.414959412068128586e-02 6.679592728614807129e-01 6.622336804866790771e-02
1.601000000000000000e+03 1.601000000000000000e+03 2.810913696885108948e-02 1.378376875072717667e-02 1.651947759091854095e-02 1.882982067763805389e-02 1.452897489070892334e-02 6.708216667175292969e-01 6.631346046924591064e-02
1.628000000000000000e+03 1.628000000000000000e+03 2.888667210936546326e-02 1.404929999262094498e-02 1.685982756316661835e-02 1.923536695539951324e-02 1.492161117494106293e-02 6.738260984420776367e-01 6.819775700569152832e-02
1.655000000000000000e+03 1.655000000000000000e+03 2.965258061885833740e-02 1.431573741137981415e-02 1.720206625759601593e-02 1.962157897651195526e-02 1.532506477087736130e-02 6.762056350708007812e-01 6.477218121290206909e-02
1.682000000000000000e+03 1.682000000000000000e+03 3.040629066526889801e-02 1.459316723048686981e-02 1.753828302025794983e-02 2.003725431859493256e-02 1.572493650019168854e-02 6.787546873092651367e-01 6.612575054168701172e-02
1.710000000000000000e+03 1.710000000000000000e+03 3.123835101723670959e-02 1.489071734249591827e-02 1.790341176092624664e-02 2.045577764511108398e-02 1.616087555885314941e-02 6.813564300537109375e-01 6.682150065898895264e-02
1.739000000000000000e+03 1.739000000000000000e+03 3.206324949860572815e-02 1.521265599876642227e-02 1.824883930385112762e-02 2.090461738407611847e-02 1.661804504692554474e-02 6.837588548660278320e-01 6.463041901588439941e-02
1.768000000000000000e+03 1.768000000000000000e+03 3.287570923566818237e-02 1.548580918461084366e-02 1.861509680747985840e-02 2.134038694202899933e-02 1.708442345261573792e-02 6.865185499191284180e-01 6.914246082305908203e-02
1.797000000000000000e+03 1.797000000000000000e+03 3.367089852690696716e-02 1.579638384282588959e-02 1.896359212696552277e-02 2.177874930202960968e-02 1.755485311150550842e-02 6.885854601860046387e-01 6.437535583972930908e-02
1.827000000000000000e+03 1.827000000000000000e+03 3.446779772639274597e-02 1.610116101801395416e-02 1.934269629418849945e-02 2.225748822093009949e-02 1.804254576563835144e-02 6.912036538124084473e-01 6.655204296112060547e-02
1.857000000000000000e+03 1.857000000000000000e+03 3.533708304166793823e-02 1.640469394624233246e-02 1.972361095249652863e-02 2.271822467446327209e-02 1.855650730431079865e-02 6.936557888984680176e-01 6.466791033744812012e-02
1.888000000000000000e+03 1.888000000000000000e+03 3.617801889777183533e-02 1.672862656414508820e-02 2.011967077851295471e-02 2.320108935236930847e-02 1.909467764198780060e-02 6.961716413497924805e-01 6.526546925306320190e-02
1.919000000000000000e+03 1.919000000000000000e+03 3.697936609387397766e-02 1.702473126351833344e-02 2.050081454217433929e-02 2.368617802858352661e-02 1.964093931019306183e-02 6.983018517494201660e-01 6.410850584506988525e-02
1.951000000000000000e+03 1.951000000000000000e+03 3.788016736507415771e-02 1.734954118728637695e-02 2.090069651603698730e-02 2.417960390448570251e-02 2.021059207618236542e-02 7.007430195808410645e-01 6.437692046165466309e-02
1.984000000000000000e+03 1.984000000000000000e+03 3.882430493831634521e-02 1.771606132388114929e-02 2.130949124693870544e-02 2.470503933727741241e-02 2.079864218831062317e-02 7.031926512718200684e-01 6.537699699401855469e-02
2.017000000000000000e+03 2.017000000000000000e+03 3.979017212986946106e-02 1.803815364837646484e-02 2.173873595893383026e-02 2.521105483174324036e-02 2.136738039553165436e-02 7.057284116744995117e-01 6.575845181941986084e-02
2.050000000000000000e+03 2.050000000000000000e+03 4.077728092670440674e-02 1.838494464755058289e-02 2.214563824236392975e-02 2.574400417506694794e-02 2.198370546102523804e-02 7.077709436416625977e-01 6.697314977645874023e-02
2.084000000000000000e+03 2.084000000000000000e+03 4.173213243484497070e-02 1.875366829335689545e-02 2.257335372269153595e-02 2.628453075885772705e-02 2.259767428040504456e-02 7.100090384483337402e-01 6.545781344175338745e-02
2.119000000000000000e+03 2.119000000000000000e+03 4.273068159818649292e-02 1.912541873753070831e-02 2.302531152963638306e-02 2.684891037642955780e-02 2.326324582099914551e-02 7.122930884361267090e-01 6.622690707445144653e-02
2.154000000000000000e+03 2.154000000000000000e+03 4.386288300156593323e-02 1.953369006514549255e-02 2.344421669840812683e-02 2.740920707583427429e-02 2.394647896289825439e-02 7.141237258911132812e-01 6.353650987148284912e-02
2.190000000000000000e+03 2.190000000000000000e+03 4.484535381197929382e-02 1.988316886126995087e-02 2.389645949006080627e-02 2.800767868757247925e-02 2.463419362902641296e-02 7.164955735206604004e-01 6.467781215906143188e-02
2.226000000000000000e+03 2.226000000000000000e+03 4.583710432052612305e-02 2.028484828770160675e-02 2.433942258358001709e-02 2.856379188597202301e-02 2.534650266170501709e-02 7.187877893447875977e-01 6.397433578968048096e-02
2.263000000000000000e+03 2.263000000000000000e+03 4.696141928434371948e-02 2.068857289850711823e-02 2.479863353073596954e-02 2.915345877408981323e-02 2.606305107474327087e-02 7.211807966232299805e-01 6.600557267665863037e-02
2.301000000000000000e+03 2.301000000000000000e+03 4.804085940122604370e-02 2.110803872346878052e-02 2.527839876711368561e-02 2.978947944939136505e-02 2.685585059225559235e-02 7.228574752807617188e-01 6.442624330520629883e-02
2.339000000000000000e+03 2.339000000000000000e+03 4.917231202125549316e-02 2.154338173568248749e-02 2.576133050024509430e-02 3.040816821157932281e-02 2.764586545526981354e-02 7.249629497528076172e-01 6.475154310464859009e-02
2.378000000000000000e+03 2.378000000000000000e+03 5.019684135913848877e-02 2.195147611200809479e-02 2.625150978565216064e-02 3.104203753173351288e-02 2.848484553396701813e-02 7.270688414573669434e-01 6.211889535188674927e-02
2.417000000000000000e+03 2.417000000000000000e+03 5.130194500088691711e-02 2.235800959169864655e-02 2.675026468932628632e-02 3.169412538409233093e-02 2.932927571237087250e-02 7.291307449340820312e-01 6.187237799167633057e-02
2.457000000000000000e+03 2.457000000000000000e+03 5.241046845912933350e-02 2.279539406299591064e-02 2.725357934832572937e-02 3.234278038144111633e-02 3.017934225499629974e-02 7.313621044158935547e-01 6.388802826404571533e-02
2.498000000000000000e+03 2.498000000000000000e+03 5.359746888279914856e-02 2.323521859943866730e-02 2.778346464037895203e-02 3.302847966551780701e-02 3.108207508921623230e-02 7.333166003227233887e-01 6.179893761873245239e-02
2.540000000000000000e+03 2.540000000000000000e+03 5.491085723042488098e-02 2.373597770929336548e-02 2.831725962460041046e-02 3.373120725154876709e-02 3.197263181209564209e-02 7.353256940841674805e-01 6.152310594916343689e-02
2.582000000000000000e+03 2.582000000000000000e+03 5.613154917955398560e-02 2.420956082642078400e-02 2.883181534707546234e-02 3.443403169512748718e-02 3.286903351545333862e-02 7.375209331512451172e-01 6.112528592348098755e-02
2.625000000000000000e+03 2.625000000000000000e+03 5.733117833733558655e-02 2.467363700270652771e-02 2.939296700060367584e-02 3.515483811497688293e-02 3.382353484630584717e-02 7.394011616706848145e-01 6.274683773517608643e-02
2.668000000000000000e+03 2.668000000000000000e+03 5.853451415896415710e-02 2.516647614538669586e-02 2.995789051055908203e-02 3.587555140256881714e-02 3.481503948569297791e-02 7.412800192832946777e-01 6.380086392164230347e-02
2.713000000000000000e+03 2.713000000000000000e+03 5.986778438091278076e-02 2.567531540989875793e-02 3.053111024200916290e-02 3.665415197610855103e-02 3.584901988506317139e-02 7.433269619941711426e-01 6.367030739784240723e-02
2.758000000000000000e+03 2.758000000000000000e+03 6.119817495346069336e-02 2.614936232566833496e-02 3.112860023975372314e-02 3.740851953625679016e-02 3.689181059598922729e-02 7.455036640167236328e-01 6.020349636673927307e-02
2.804000000000000000e+03 2.804000000000000000e+03 6.261134892702102661e-02 2.670284360647201538e-02 3.170960023999214172e-02 3.822697326540946960e-02 3.796237707138061523e-02 7.472718358039855957e-01 6.344157457351684570e-02
2.850000000000000000e+03 2.850000000000000000e+03 6.383109837770462036e-02 2.719414234161376953e-02 3.233277425169944763e-02 3.902857005596160889e-02 3.908431529998779297e-02 7.492840886116027832e-01 6.107524782419204712e-02
2.897000000000000000e+03 2.897000000000000000e+03 6.519003957509994507e-02 2.772874385118484497e-02 3.293732926249504089e-02 3.982469439506530762e-02 4.020618647336959839e-02 7.512821555137634277e-01 6.166309118270874023e-02
2.946000000000000000e+03 2.946000000000000000e+03 6.672833114862442017e-02 2.830997109413146973e-02 3.357134386897087097e-02 4.069478437304496765e-02 4.138496518135070801e-02 7.531672120094299316e-01 6.146577000617980957e-02
2.994000000000000000e+03 2.994000000000000000e+03 6.801316887140274048e-02 2.886728197336196899e-02 3.418274223804473877e-02 4.154266789555549622e-02 4.259468615055084229e-02 7.549409270286560059e-01 6.063779070973396301e-02
3.044000000000000000e+03 3.044000000000000000e+03 6.949434429407119751e-02 2.944779768586158752e-02 3.484787419438362122e-02 4.244253039360046387e-02 4.382133483886718750e-02 7.568929791450500488e-01 5.995818227529525757e-02
3.095000000000000000e+03 3.095000000000000000e+03 7.097744196653366089e-02 3.004998341202735901e-02 3.551828861236572266e-02 4.334906116127967834e-02 4.505756124854087830e-02 7.587585449218750000e-01 6.004147976636886597e-02
3.146000000000000000e+03 3.146000000000000000e+03 7.248678058385848999e-02 3.065450116991996765e-02 3.620212152600288391e-02 4.427251964807510376e-02 4.634989053010940552e-02 7.605765461921691895e-01 5.938899517059326172e-02
3.198000000000000000e+03 3.198000000000000000e+03 7.401835173368453979e-02 3.126286715269088745e-02 3.689597174525260925e-02 4.521457105875015259e-02 4.767610132694244385e-02 7.625436186790466309e-01 6.109293922781944275e-02
3.252000000000000000e+03 3.252000000000000000e+03 7.554205507040023804e-02 3.189789503812789917e-02 3.762988001108169556e-02 4.618014767765998840e-02 4.905781149864196777e-02 7.643252015113830566e-01 6.306919455528259277e-02
3.306000000000000000e+03 3.306000000000000000e+03 7.713167369365692139e-02 3.256229683756828308e-02 3.835305944085121155e-02 4.715347662568092346e-02 5.046778917312622070e-02 7.660095691680908203e-01 6.046949326992034912e-02
3.360000000000000000e+03 3.360000000000000000e+03 7.873284816741943359e-02 3.323344141244888306e-02 3.907769918441772461e-02 4.812998324632644653e-02 5.186093598604202271e-02 7.676327228546142578e-01 6.252346932888031006e-02
3.416000000000000000e+03 3.416000000000000000e+03 8.032238483428955078e-02 3.390175104141235352e-02 3.985123336315155029e-02 4.913847893476486206e-02 5.333158373832702637e-02 7.695177793502807617e-01 6.067879498004913330e-02
3.473000000000000000e+03 3.473000000000000000e+03 8.189138770103454590e-02 3.459256514906883240e-02 4.063050076365470886e-02 5.022348463535308838e-02 5.485099554061889648e-02 7.712477445602416992e-01 6.190223991870880127e-02
3.531000000000000000e+03 3.531000000000000000e+03 8.366800844669342041e-02 3.527986630797386169e-02 4.142984002828598022e-02 5.128977075219154358e-02 5.634567886590957642e-02 7.730119824409484863e-01 5.887368321418762207e-02
3.589000000000000000e+03 3.589000000000000000e+03 8.521433919668197632e-02 3.598419204354286194e-02 4.222667217254638672e-02 5.238639563322067261e-02 5.795444920659065247e-02 7.746335864067077637e-01 5.769826471805572510e-02
3.649000000000000000e+03 3.649000000000000000e+03 8.692163228988647461e-02 3.671170026063919067e-02 4.303437471389770508e-02 5.349830165505409241e-02 5.959325283765792847e-02 7.763220071792602539e-01 6.157312169671058655e-02
3.710000000000000000e+03 3.710000000000000000e+03 8.874837309122085571e-02 3.747377917170524597e-02 4.387888312339782715e-02 5.462494492530822754e-02 6.122154369950294495e-02 7.780908346176147461e-01 5.888579785823822021e-02
3.771000000000000000e+03 3.771000000000000000e+03 9.040500223636627197e-02 3.821641206741333008e-02 4.470855370163917542e-02 5.576529726386070251e-02 6.289746612310409546e-02 7.797006368637084961e-01 5.977983027696609497e-02
3.834000000000000000e+03 3.834000000000000000e+03 9.216700494289398193e-02 3.901482000946998596e-02 4.555516690015792847e-02 5.694171041250228882e-02 6.460595875978469849e-02 7.814369797706604004e-01 6.106920167803764343e-02
3.897000000000000000e+03 3.897000000000000000e+03 9.401614964008331299e-02 3.981913998723030090e-02 4.643661528825759888e-02 5.812553316354751587e-02 6.634397804737091064e-02 7.829551696777343750e-01 6.010099127888679504e-02
3.962000000000000000e+03 3.962000000000000000e+03 9.586476534605026245e-02 4.065191000699996948e-02 4.733653739094734192e-02 5.933293327689170837e-02 6.817159056663513184e-02 7.845059037208557129e-01 6.165319308638572693e-02
4.028000000000000000e+03 4.028000000000000000e+03 9.745252877473831177e-02 4.147974401712417603e-02 4.824284836649894714e-02 6.060826033353805542e-02 7.006684690713882446e-02 7.861711382865905762e-01 5.806771293282508850e-02
4.095000000000000000e+03 4.095000000000000000e+03 9.938128292560577393e-02 4.233929142355918884e-02 4.919546470046043396e-02 6.186556071043014526e-02 7.195010036230087280e-02 7.877702713012695312e-01 5.851546674966812134e-02
4.163000000000000000e+03 4.163000000000000000e+03 1.013625413179397583e-01 4.320766031742095947e-02 5.014088377356529236e-02 6.313917785882949829e-02 7.385710626840591431e-02 7.892920374870300293e-01 5.708803236484527588e-02
4.232000000000000000e+03 4.232000000000000000e+03 1.032892763614654541e-01 4.408416524529457092e-02 5.111622065305709839e-02 6.445573270320892334e-02 7.577533274888992310e-02 7.909613251686096191e-01 5.972125381231307983e-02
4.302000000000000000e+03 4.302000000000000000e+03 1.052356436848640442e-01 4.503431543707847595e-02 5.212071165442466736e-02 6.577704101800918579e-02 7.778123766183853149e-02 7.924468517303466797e-01 5.959487706422805786e-02
4.374000000000000000e+03 4.374000000000000000e+03 1.072277799248695374e-01 4.599077999591827393e-02 5.315354093909263611e-02 6.716017425060272217e-02 7.981438189744949341e-02 7.939856648445129395e-01 5.917275696992874146e-02
4.446000000000000000e+03 4.446000000000000000e+03 1.091227158904075623e-01 4.694786667823791504e-02 5.418881401419639587e-02 6.854675710201263428e-02 8.195348083972930908e-02 7.953322529792785645e-01 5.829494446516036987e-02
4.520000000000000000e+03 4.520000000000000000e+03 1.112869679927825928e-01 4.793633520603179932e-02 5.526587367057800293e-02 6.993024051189422607e-02 8.406230062246322632e-02 7.968686223030090332e-01 5.725360289216041565e-02
4.595000000000000000e+03 4.595000000000000000e+03 1.133578270673751831e-01 4.891374707221984863e-02 5.632830783724784851e-02 7.135156542062759399e-02 8.623448014259338379e-02 7.983434200286865234e-01 5.944070965051651001e-02
4.672000000000000000e+03 4.672000000000000000e+03 1.154767647385597229e-01 4.992304369807243347e-02 5.742223933339118958e-02 7.285464555025100708e-02 8.843804895877838135e-02 7.999082803726196289e-01 5.624671652913093567e-02
4.749000000000000000e+03 4.749000000000000000e+03 1.175982505083084106e-01 5.092956125736236572e-02 5.854600667953491211e-02 7.433186471462249756e-02 9.066784381866455078e-02 8.012937903404235840e-01 5.595618113875389099e-02
4.828000000000000000e+03 4.828000000000000000e+03 1.197857037186622620e-01 5.200925469398498535e-02 5.968867242336273193e-02 7.582641392946243286e-02 9.291177242994308472e-02 8.028203248977661133e-01 5.602873861789703369e-02
4.908000000000000000e+03 4.908000000000000000e+03 1.218621581792831421e-01 5.311175808310508728e-02 6.084843352437019348e-02 7.737988233566284180e-02 9.527614712715148926e-02 8.042032718658447266e-01 5.672948807477951050e-02
4.990000000000000000e+03 4.990000000000000000e+03 1.240391805768013000e-01 5.419858172535896301e-02 6.203790009021759033e-02 7.896067947149276733e-02 9.768426418304443359e-02 8.057093620300292969e-01 5.438565090298652649e-02
5.073000000000000000e+03 5.073000000000000000e+03 1.262712478637695312e-01 5.530378967523574829e-02 6.327600777149200439e-02 8.051379024982452393e-02 1.001056283712387085e-01 8.071340322494506836e-01 5.738565698266029358e-02
5.157000000000000000e+03 5.157000000000000000e+03 1.284832805395126343e-01 5.648584663867950439e-02 6.452746689319610596e-02 8.213435113430023193e-02 1.025958955287933350e-01 8.085275888442993164e-01 5.737866461277008057e-02
5.243000000000000000e+03 5.243000000000000000e+03 1.307764649391174316e-01 5.772914737462997437e-02 6.581534445285797119e-02 8.382318913936614990e-02 1.050740852952003479e-01 8.098852634429931641e-01 5.549780279397964478e-02
5.330000000000000000e+03 5.330000000000000000e+03 1.330521851778030396e-01 5.890712514519691467e-02 6.710355728864669800e-02 8.553547412157058716e-02 1.076749861240386963e-01 8.112566471099853516e-01 5.542883649468421936e-02
5.418000000000000000e+03 5.418000000000000000e+03 1.352490633726119995e-01 6.009345874190330505e-02 6.842850148677825928e-02 8.726950734853744507e-02 1.103517636656761169e-01 8.126614093780517578e-01 5.669472366571426392e-02
5.508000000000000000e+03 5.508000000000000000e+03 1.376018822193145752e-01 6.131298094987869263e-02 6.980152428150177002e-02 8.903579413890838623e-02 1.129661872982978821e-01 8.140290975570678711e-01 5.712870135903358459e-02
5.600000000000000000e+03 5.600000000000000000e+03 1.399524807929992676e-01 6.262049078941345215e-02 7.121724635362625122e-02 9.084047377109527588e-02 1.157098934054374695e-01 8.153400421142578125e-01 5.505777150392532349e-02
5.693000000000000000e+03 5.693000000000000000e+03 1.422511786222457886e-01 6.390643864870071411e-02 7.261703163385391235e-02 9.267771989107131958e-02 1.184717491269111633e-01 8.167104125022888184e-01 5.357521027326583862e-02
5.787000000000000000e+03 5.787000000000000000e+03 1.446789205074310303e-01 6.516591459512710571e-02 7.401403039693832397e-02 9.449729323387145996e-02 1.211830973625183105e-01 8.181285858154296875e-01 5.252366140484809875e-02
5.883000000000000000e+03 5.883000000000000000e+03 1.471072286367416382e-01 6.652037799358367920e-02 7.548375427722930908e-02 9.639423340559005737e-02 1.240102574229240417e-01 8.193538188934326172e-01 5.647069960832595825e-02
5.981000000000000000e+03 5.981000000000000000e+03 1.494851261377334595e-01 6.785528361797332764e-02 7.697425782680511475e-02 9.834427386522293091e-02 1.268246173858642578e-01 8.207555413246154785e-01 5.614160373806953430e-02
6.080000000000000000e+03 6.080000000000000000e+03 1.520116925239562988e-01 6.921712309122085571e-02 7.850042730569839478e-02 1.002641320228576660e-01 1.296984851360321045e-01 8.220693469047546387e-01 5.566228926181793213e-02
6.181000000000000000e+03 6.181000000000000000e+03 1.544897854328155518e-01 7.059808075428009033e-02 8.005709201097488403e-02 1.022984832525253296e-01 1.327288299798965454e-01 8.232872486114501953e-01 5.482346564531326294e-02
6.284000000000000000e+03 6.284000000000000000e+03 1.570176184177398682e-01 7.202950119972229004e-02 8.163254708051681519e-02 1.043173819780349731e-01 1.357310563325881958e-01 8.245050907135009766e-01 5.428685247898101807e-02
6.389000000000000000e+03 6.389000000000000000e+03 1.595176011323928833e-01 7.342454046010971069e-02 8.324860781431198120e-02 1.063788905739784241e-01 1.388258188962936401e-01 8.258005976676940918e-01 5.445209145545959473e-02
6.495000000000000000e+03 6.495000000000000000e+03 1.619711071252822876e-01 7.492669671773910522e-02 8.489842712879180908e-02 1.084334999322891235e-01 1.418802589178085327e-01 8.270856738090515137e-01 5.377017706632614136e-02
6.602000000000000000e+03 6.602000000000000000e+03 1.644755899906158447e-01 7.642395794391632080e-02 8.659372478723526001e-02 1.105245128273963928e-01 1.449845433235168457e-01 8.282830715179443359e-01 5.115704983472824097e-02
6.712000000000000000e+03 6.712000000000000000e+03 1.672015786170959473e-01 7.800094783306121826e-02 8.831463009119033813e-02 1.126663684844970703e-01 1.481333523988723755e-01 8.294086456298828125e-01 5.385146290063858032e-02
6.824000000000000000e+03 6.824000000000000000e+03 1.697911918163299561e-01 7.953778654336929321e-02 9.005180746316909790e-02 1.148403510451316833e-01 1.513210535049438477e-01 8.306620717048645020e-01 5.291043967008590698e-02
6.937000000000000000e+03 6.937000000000000000e+03 1.723993271589279175e-01 8.112497627735137939e-02 9.185823053121566772e-02 1.170302480459213257e-01 1.545222550630569458e-01 8.318604826927185059e-01 5.316025018692016602e-02
7.052000000000000000e+03 7.052000000000000000e+03 1.750384867191314697e-01 8.275477588176727295e-02 9.364937990903854370e-02 1.192526593804359436e-01 1.577499210834503174e-01 8.330787420272827148e-01 5.470161885023117065e-02
7.169000000000000000e+03 7.169000000000000000e+03 1.776688247919082642e-01 8.444473147392272949e-02 9.549983590841293335e-02 1.215089559555053711e-01 1.610228121280670166e-01 8.342625498771667480e-01 5.395407229661941528e-02
7.288000000000000000e+03 7.288000000000000000e+03 1.803304702043533325e-01 8.612792193889617920e-02 9.738099575042724609e-02 1.237736642360687256e-01 1.643894910812377930e-01 8.354202508926391602e-01 5.199790000915527344e-02
7.409000000000000000e+03 7.409000000000000000e+03 1.830343902111053467e-01 8.785015344619750977e-02 9.926500171422958374e-02 1.261055469512939453e-01 1.678208857774734497e-01 8.365437984466552734e-01 5.154532939195632935e-02
7.532000000000000000e+03 7.532000000000000000e+03 1.858389973640441895e-01 8.959922194480895996e-02 1.011806130409240723e-01 1.284022182226181030e-01 1.711770296096801758e-01 8.377854228019714355e-01 5.426982417702674866e-02
7.658000000000000000e+03 7.658000000000000000e+03 1.886982470750808716e-01 9.139954298734664917e-02 1.031869798898696899e-01 1.308161765336990356e-01 1.747414469718933105e-01 8.388500809669494629e-01 5.145347118377685547e-02
7.785000000000000000e+03 7.785000000000000000e+03 1.915631443262100220e-01 9.323440492153167725e-02 1.051699146628379822e-01 1.332401335239410400e-01 1.782656013965606689e-01 8.399480581283569336e-01 5.029221624135971069e-02
7.914000000000000000e+03 7.914000000000000000e+03 1.943605989217758179e-01 9.508692473173141479e-02 1.072119623422622681e-01 1.357141286134719849e-01 1.818116009235382080e-01 8.410326242446899414e-01 5.309639871120452881e-02
8.045000000000000000e+03 8.045000000000000000e+03 1.972402930259704590e-01 9.692294150590896606e-02 1.092767268419265747e-01 1.381667703390121460e-01 1.853628158569335938e-01 8.421207666397094727e-01 4.913672059774398804e-02
8.179000000000000000e+03 8.179000000000000000e+03 2.000113576650619507e-01 9.885216504335403442e-02 1.113223955035209656e-01 1.406644433736801147e-01 1.890448480844497681e-01 8.432393670082092285e-01 4.782067984342575073e-02
8.315000000000000000e+03 8.315000000000000000e+03 2.029403448104858398e-01 1.007949113845825195e-01 1.134645864367485046e-01 1.432258784770965576e-01 1.927233636379241943e-01 8.442984819412231445e-01 4.980771243572235107e-02
8.453000000000000000e+03 8.453000000000000000e+03 2.058392763137817383e-01 1.027462333440780640e-01 1.156258955597877502e-01 1.457795947790145874e-01 1.964052617549896240e-01 8.454362750053405762e-01 5.119375512003898621e-02
8.593000000000000000e+03 8.593000000000000000e+03 2.088440954685211182e-01 1.047339215874671936e-01 1.177982538938522339e-01 1.483709812164306641e-01 2.001662701368331909e-01 8.465037941932678223e-01 4.997798055410385132e-02
8.736000000000000000e+03 8.736000000000000000e+03 2.118821293115615845e-01 1.067801266908645630e-01 1.200049519538879395e-01 1.509860903024673462e-01 2.039903998374938965e-01 8.474866151809692383e-01 5.099033191800117493e-02
8.881000000000000000e+03 8.881000000000000000e+03 2.147427350282669067e-01 1.087807789444923401e-01 1.222714483737945557e-01 1.536368429660797119e-01 2.078046351671218872e-01 8.485376238822937012e-01 4.786287993192672729e-02
9.029000000000000000e+03 9.029000000000000000e+03 2.178023308515548706e-01 1.108530387282371521e-01 1.245280131697654724e-01 1.562699526548385620e-01 2.115368545055389404e-01 8.496531248092651367e-01 5.032939836382865906e-02
9.179000000000000000e+03 9.179000000000000000e+03 2.208620309829711914e-01 1.129630655050277710e-01 1.268238276243209839e-01 1.589643806219100952e-01 2.154770791530609131e-01 8.506162762641906738e-01 4.779645055532455444e-02
9.331000000000000000e+03 9.331000000000000000e+03 2.237437814474105835e-01 1.151019483804702759e-01 1.291461288928985596e-01 1.616970449686050415e-01 2.193129211664199829e-01 8.516438007354736328e-01 4.962790384888648987e-02
9.486000000000000000e+03 9.486000000000000000e+03 2.268662601709365845e-01 1.172546595335006714e-01 1.314952820539474487e-01 1.644120663404464722e-01 2.231752872467041016e-01 8.526470065116882324e-01 4.644358158111572266e-02
9.644000000000000000e+03 9.644000000000000000e+03 2.298201620578765869e-01 1.194201335310935974e-01 1.338927000761032104e-01 1.672099530696868896e-01 2.271426618099212646e-01 8.536597490310668945e-01 5.096031725406646729e-02
9.804000000000000000e+03 9.804000000000000000e+03 2.328218221664428711e-01 1.216377466917037964e-01 1.363155394792556763e-01 1.700176745653152466e-01 2.311524301767349243e-01 8.546165227890014648e-01 4.372664541006088257e-02
9.967000000000000000e+03 9.967000000000000000e+03 2.357748150825500488e-01 1.238353401422500610e-01 1.387081593275070190e-01 1.727953553199768066e-01 2.350376099348068237e-01 8.557559251785278320e-01 4.711750522255897522e-02
1.013200000000000000e+04 1.013200000000000000e+04 2.388626337051391602e-01 1.261247247457504272e-01 1.411830186843872070e-01 1.756358444690704346e-01 2.390398681163787842e-01 8.566378355026245117e-01 4.797403141856193542e-02
1.030000000000000000e+04 1.030000000000000000e+04 2.419786751270294189e-01 1.283738166093826294e-01 1.436312496662139893e-01 1.784828603267669678e-01 2.430237978696823120e-01 8.576037883758544922e-01 4.562123492360115051e-02
1.047100000000000000e+04 1.047100000000000000e+04 2.451294064521789551e-01 1.307001858949661255e-01 1.461463272571563721e-01 1.813440620899200439e-01 2.470417171716690063e-01 8.585088253021240234e-01 4.550611600279808044e-02
1.064500000000000000e+04 1.064500000000000000e+04 2.482478320598602295e-01 1.330082118511199951e-01 1.486851722002029419e-01 1.842480152845382690e-01 2.510955333709716797e-01 8.594558835029602051e-01 4.545594751834869385e-02
1.082200000000000000e+04 1.082200000000000000e+04 2.514329850673675537e-01 1.353911906480789185e-01 1.512621790170669556e-01 1.871693581342697144e-01 2.551307380199432373e-01 8.603819608688354492e-01 4.526434093713760376e-02
1.100200000000000000e+04 1.100200000000000000e+04 2.545842528343200684e-01 1.377737373113632202e-01 1.539010405540466309e-01 1.901118010282516479e-01 2.592238783836364746e-01 8.613110184669494629e-01 4.502271115779876709e-02
1.118500000000000000e+04 1.118500000000000000e+04 2.577688097953796387e-01 1.401713043451309204e-01 1.564964652061462402e-01 1.930861771106719971e-01 2.633350789546966553e-01 8.622794747352600098e-01 4.623975232243537903e-02
1.137000000000000000e+04 1.137000000000000000e+04 2.608736157417297363e-01 1.426099240779876709e-01 1.591438651084899902e-01 1.960860490798950195e-01 2.674582600593566895e-01 8.632009625434875488e-01 4.664631187915802002e-02
1.155900000000000000e+04 1.155900000000000000e+04 2.640505731105804443e-01 1.450990885496139526e-01 1.618300378322601318e-01 1.991173624992370605e-01 2.715638577938079834e-01 8.641254901885986328e-01 4.858157038688659668e-02
1.175100000000000000e+04 1.175100000000000000e+04 2.673454582691192627e-01 1.475989818572998047e-01 1.645449101924896240e-01 2.021330446004867554e-01 2.756705582141876221e-01 8.650143742561340332e-01 4.499717801809310913e-02
1.194600000000000000e+04 1.194600000000000000e+04 2.706629335880279541e-01 1.501429527997970581e-01 1.673371046781539917e-01 2.052429169416427612e-01 2.799189388751983643e-01 8.658301234245300293e-01 4.822112992405891418e-02
1.214500000000000000e+04 1.214500000000000000e+04 2.737474739551544189e-01 1.526817083358764648e-01 1.700848639011383057e-01 2.083554565906524658e-01 2.840733230113983154e-01 8.668342828750610352e-01 4.554279893636703491e-02
1.234600000000000000e+04 1.234600000000000000e+04 2.770244181156158447e-01 1.552914679050445557e-01 1.728744357824325562e-01 2.114963531494140625e-01 2.883206009864807129e-01 8.676867485046386719e-01 4.599733278155326843e-02
1.255100000000000000e+04 1.255100000000000000e+04 2.801730036735534668e-01 1.579071283340454102e-01 1.756789833307266235e-01 2.146545946598052979e-01 2.925948202610015869e-01 8.685357570648193359e-01 4.640215262770652771e-02
1.276000000000000000e+04 1.276000000000000000e+04 2.835164964199066162e-01 1.605511605739593506e-01 1.785476952791213989e-01 2.177922725677490234e-01 2.968176603317260742e-01 8.693786263465881348e-01 4.409250617027282715e-02
1.297200000000000000e+04 1.297200000000000000e+04 2.867473065853118896e-01 1.631716936826705933e-01 1.814127564430236816e-01 2.209423929452896118e-01 3.010461032390594482e-01 8.702546954154968262e-01 4.613645747303962708e-02
1.318700000000000000e+04 1.318700000000000000e+04 2.899493277072906494e-01 1.658650636672973633e-01 1.843121200799942017e-01 2.241613715887069702e-01 3.053928017616271973e-01 8.710427284240722656e-01 4.322371631860733032e-02
1.340600000000000000e+04 1.340600000000000000e+04 2.931187748908996582e-01 1.685726940631866455e-01 1.872759610414505005e-01 2.273808419704437256e-01 3.096542060375213623e-01 8.718953728675842285e-01 4.510180652141571045e-02
1.362900000000000000e+04 1.362900000000000000e+04 2.963913679122924805e-01 1.713296622037887573e-01 1.902317106723785400e-01 2.306102216243743896e-01 3.140018582344055176e-01 8.726800680160522461e-01 4.552340507507324219e-02
1.385500000000000000e+04 1.385500000000000000e+04 2.996868789196014404e-01 1.741337031126022339e-01 1.932219564914703369e-01 2.338419705629348755e-01 3.182906806468963623e-01 8.734810352325439453e-01 4.256508499383926392e-02
1.408500000000000000e+04 1.408500000000000000e+04 3.029607534408569336e-01 1.769230067729949951e-01 1.962089538574218750e-01 2.371083945035934448e-01 3.225628137588500977e-01 8.743069171905517578e-01 4.483616352081298828e-02
1.431900000000000000e+04 1.431900000000000000e+04 3.061968982219696045e-01 1.797502040863037109e-01 1.992202997207641602e-01 2.403819859027862549e-01 3.268789350986480713e-01 8.750753402709960938e-01 4.246053099632263184e-02
1.455700000000000000e+04 1.455700000000000000e+04 3.096984922885894775e-01 1.826813668012619019e-01 2.022816538810729980e-01 2.435945719480514526e-01 3.310045301914215088e-01 8.758413195610046387e-01 4.464609920978546143e-02
1.479900000000000000e+04 1.479900000000000000e+04 3.130601644515991211e-01 1.854995787143707275e-01 2.052727341651916504e-01 2.468760311603546143e-01 3.352845013141632080e-01 8.766421079635620117e-01 3.822723776102066040e-02
1.504500000000000000e+04 1.504500000000000000e+04 3.164069354534149170e-01 1.883744448423385620e-01 2.083001285791397095e-01 2.501670718193054199e-01 3.394725918769836426e-01 8.774484395980834961e-01 4.240981489419937134e-02
1.529400000000000000e+04 1.529400000000000000e+04 3.196233212947845459e-01 1.913128644227981567e-01 2.113487273454666138e-01 2.535063326358795166e-01 3.437626659870147705e-01 8.781848549842834473e-01 4.089297726750373840e-02
1.554800000000000000e+04 1.554800000000000000e+04 3.230125904083251953e-01 1.942403912544250488e-01 2.144016623497009277e-01 2.568005323410034180e-01 3.480117917060852051e-01 8.789225220680236816e-01 4.212675988674163818e-02
1.580700000000000000e+04 1.580700000000000000e+04 3.263217508792877197e-01 1.971954405307769775e-01 2.174665331840515137e-01 2.601686418056488037e-01 3.522804677486419678e-01 8.796850442886352539e-01 4.185019806027412415e-02
1.606900000000000000e+04 1.606900000000000000e+04 3.297782242298126221e-01 2.001864165067672729e-01 2.205969095230102539e-01 2.634573578834533691e-01 3.564577996730804443e-01 8.804024457931518555e-01 4.428128898143768311e-02
1.633600000000000000e+04 1.633600000000000000e+04 3.329916894435882568e-01 2.031485587358474731e-01 2.237071245908737183e-01 2.668089866638183594e-01 3.607001304626464844e-01 8.811480998992919922e-01 4.345632717013359070e-02
1.660700000000000000e+04 1.660700000000000000e+04 3.362682461738586426e-01 2.061344087123870850e-01 2.268107235431671143e-01 2.701706886291503906e-01 3.649190068244934082e-01 8.818598985671997070e-01 3.940173238515853882e-02
1.688300000000000000e+04 1.688300000000000000e+04 3.395991623401641846e-01 2.091429978609085083e-01 2.299728393554687500e-01 2.735444009304046631e-01 3.691179752349853516e-01 8.825624585151672363e-01 4.207936674356460571e-02
1.716300000000000000e+04 1.716300000000000000e+04 3.428023457527160645e-01 2.121847718954086304e-01 2.331703603267669678e-01 2.769240438938140869e-01 3.733662068843841553e-01 8.832419514656066895e-01 4.134075716137886047e-02
1.744800000000000000e+04 1.744800000000000000e+04 3.461525142192840576e-01 2.152419388294219971e-01 2.363803237676620483e-01 2.802971899509429932e-01 3.776125609874725342e-01 8.839228153228759766e-01 4.072697460651397705e-02
1.773800000000000000e+04 1.773800000000000000e+04 3.495578467845916748e-01 2.182648032903671265e-01 2.395414710044860840e-01 2.836177349090576172e-01 3.817180991172790527e-01 8.846910595893859863e-01 4.666589945554733276e-02
1.803300000000000000e+04 1.803300000000000000e+04 3.528985083103179932e-01 2.213740497827529907e-01 2.427441924810409546e-01 2.869782447814941406e-01 3.859201073646545410e-01 8.853703141212463379e-01 3.983138874173164368e-02
1.833200000000000000e+04 1.833200000000000000e+04 3.562039136886596680e-01 2.244615256786346436e-01 2.459489107131958008e-01 2.903320193290710449e-01 3.900633454322814941e-01 8.860620856285095215e-01 3.947965055704116821e-02
1.863700000000000000e+04 1.863700000000000000e+04 3.594589531421661377e-01 2.275620102882385254e-01 2.491837441921234131e-01 2.937085628509521484e-01 3.942608237266540527e-01 8.867077827453613281e-01 4.251935705542564392e-02
1.894600000000000000e+04 1.894600000000000000e+04 3.627994060516357422e-01 2.306884527206420898e-01 2.524219751358032227e-01 2.970813214778900146e-01 3.984180092811584473e-01 8.873625993728637695e-01 3.894181549549102783e-02
1.926100000000000000e+04 1.926100000000000000e+04 3.660615384578704834e-01 2.338958382606506348e-01 2.556881904602050781e-01 3.004553616046905518e-01 4.025664329528808594e-01 8.880082964897155762e-01 4.026980325579643250e-02
1.958100000000000000e+04 1.958100000000000000e+04 3.693002462387084961e-01 2.370116561651229858e-01 2.589239478111267090e-01 3.038194775581359863e-01 4.067540466785430908e-01 8.886463642120361328e-01 4.114931821823120117e-02
1.990600000000000000e+04 1.990600000000000000e+04 3.725802898406982422e-01 2.402272671461105347e-01 2.621764838695526123e-01 3.072007298469543457e-01 4.109139740467071533e-01 8.892794847488403320e-01 3.844865411520004272e-02
2.023700000000000000e+04 2.023700000000000000e+04 3.759630918502807617e-01 2.433599680662155151e-01 2.654210031032562256e-01 3.105959594249725342e-01 4.149741828441619873e-01 8.899408578872680664e-01 4.066552966833114624e-02
2.057300000000000000e+04 2.057300000000000000e+04 3.791574239730834961e-01 2.465706765651702881e-01 2.687026262283325195e-01 3.139717876911163330e-01 4.190371036529541016e-01 8.906265497207641602e-01 3.705349192023277283e-02
2.091400000000000000e+04 2.091400000000000000e+04 3.824373185634613037e-01 2.497897595167160034e-01 2.720035612583160400e-01 3.173843026161193848e-01 4.231023490428924561e-01 8.912185430526733398e-01 3.737510740756988525e-02
2.126200000000000000e+04 2.126200000000000000e+04 3.857240676879882812e-01 2.530422210693359375e-01 2.752813994884490967e-01 3.207831680774688721e-01 4.271267354488372803e-01 8.918727636337280273e-01 3.964287415146827698e-02
2.161500000000000000e+04 2.161500000000000000e+04 3.890782892704010010e-01 2.563207745552062988e-01 2.786064445972442627e-01 3.241271972656250000e-01 4.310466945171356201e-01 8.924915790557861328e-01 3.625117242336273193e-02
2.197400000000000000e+04 2.197400000000000000e+04 3.923108279705047607e-01 2.595472335815429688e-01 2.818976640701293945e-01 3.275362253189086914e-01 4.350893199443817139e-01 8.931052684783935547e-01 3.873487934470176697e-02
2.233900000000000000e+04 2.233900000000000000e+04 3.955839276313781738e-01 2.627775669097900391e-01 2.851607799530029297e-01 3.308970928192138672e-01 4.390589892864227295e-01 8.937509059906005859e-01 4.319229722023010254e-02
2.271000000000000000e+04 2.271000000000000000e+04 3.988036215305328369e-01 2.660093605518341064e-01 2.884662449359893799e-01 3.343024253845214844e-01 4.430119693279266357e-01 8.943542242050170898e-01 3.729301691055297852e-02
2.308700000000000000e+04 2.308700000000000000e+04 4.020162224769592285e-01 2.692524790763854980e-01 2.917243838310241699e-01 3.376893103122711182e-01 4.469884335994720459e-01 8.949657678604125977e-01 3.701730072498321533e-02
2.347000000000000000e+04 2.347000000000000000e+04 4.052216410636901855e-01 2.724559009075164795e-01 2.949961423873901367e-01 3.410629928112030029e-01 4.509651660919189453e-01 8.955421447753906250e-01 3.377077355980873108e-02
2.386000000000000000e+04 2.386000000000000000e+04 4.084489643573760986e-01 2.757046818733215332e-01 2.982786297798156738e-01 3.444460034370422363e-01 4.548938870429992676e-01 8.961373567581176758e-01 3.603858500719070435e-02
2.425600000000000000e+04 2.425600000000000000e+04 4.116642773151397705e-01 2.789616584777832031e-01 3.015668690204620361e-01 3.478244245052337646e-01 4.588059186935424805e-01 8.967357873916625977e-01 4.008558392524719238e-02
2.465900000000000000e+04 2.465900000000000000e+04 4.148122668266296387e-01 2.821957468986511230e-01 3.048726916313171387e-01 3.512065112590789795e-01 4.627192616462707520e-01 8.973355889320373535e-01 3.745939955115318298e-02
2.506900000000000000e+04 2.506900000000000000e+04 4.181190133094787598e-01 2.855105102062225342e-01 3.082431256771087646e-01 3.545487523078918457e-01 4.665757715702056885e-01 8.978814482688903809e-01 3.771779686212539673e-02
2.548500000000000000e+04 2.548500000000000000e+04 4.212841987609863281e-01 2.887947559356689453e-01 3.115472495555877686e-01 3.578819036483764648e-01 4.703974425792694092e-01 8.984749317169189453e-01 3.734246641397476196e-02
2.590800000000000000e+04 2.590800000000000000e+04 4.243552684783935547e-01 2.920501530170440674e-01 3.148539364337921143e-01 3.612383008003234863e-01 4.742554426193237305e-01 8.990483880043029785e-01 3.507870435714721680e-02
2.633800000000000000e+04 2.633800000000000000e+04 4.275263547897338867e-01 2.953437268733978271e-01 3.181631863117218018e-01 3.645780980587005615e-01 4.780601859092712402e-01 8.996174335479736328e-01 3.506113588809967041e-02
2.677600000000000000e+04 2.677600000000000000e+04 4.306858181953430176e-01 2.986338138580322266e-01 3.214665055274963379e-01 3.678992986679077148e-01 4.818558394908905029e-01 9.001960158348083496e-01 3.389290347695350647e-02
2.722000000000000000e+04 2.722000000000000000e+04 4.337694346904754639e-01 3.019556701183319092e-01 3.247821927070617676e-01 3.712325394153594971e-01 4.856601357460021973e-01 9.007405042648315430e-01 3.499489277601242065e-02
2.767200000000000000e+04 2.767200000000000000e+04 4.369161427021026611e-01 3.052856326103210449e-01 3.281047940254211426e-01 3.745619058609008789e-01 4.893948435783386230e-01 9.012999534606933594e-01 3.392476215958595276e-02
2.813200000000000000e+04 2.813200000000000000e+04 4.400106072425842285e-01 3.085975944995880127e-01 3.314222395420074463e-01 3.779146075248718262e-01 4.931428432464599609e-01 9.018291831016540527e-01 3.285227343440055847e-02
2.859900000000000000e+04 2.859900000000000000e+04 4.432017803192138672e-01 3.119229376316070557e-01 3.346895277500152588e-01 3.812181055545806885e-01 4.968031942844390869e-01 9.023985266685485840e-01 3.419440239667892456e-02
2.907400000000000000e+04 2.907400000000000000e+04 4.462656676769256592e-01 3.152165710926055908e-01 3.379610478878021240e-01 3.845791220664978027e-01 5.005348920822143555e-01 9.029013514518737793e-01 3.494948148727416992e-02
2.955700000000000000e+04 2.955700000000000000e+04 4.493637681007385254e-01 3.185492753982543945e-01 3.412683904170989990e-01 3.879166543483734131e-01 5.041808485984802246e-01 9.034241437911987305e-01 3.199321031570434570e-02
3.004800000000000000e+04 3.004800000000000000e+04 4.524103701114654541e-01 3.218563497066497803e-01 3.445611298084259033e-01 3.912501037120819092e-01 5.078053474426269531e-01 9.039701223373413086e-01 3.124670498073101044e-02
3.054700000000000000e+04 3.054700000000000000e+04 4.554935097694396973e-01 3.251773416996002197e-01 3.478449285030364990e-01 3.945992887020111084e-01 5.114336609840393066e-01 9.044652581214904785e-01 3.433730453252792358e-02
3.105400000000000000e+04 3.105400000000000000e+04 4.585746526718139648e-01 3.284960687160491943e-01 3.511115610599517822e-01 3.978903889656066895e-01 5.149936676025390625e-01 9.049962759017944336e-01 3.170907869935035706e-02
3.157000000000000000e+04 3.157000000000000000e+04 4.616008102893829346e-01 3.318131864070892334e-01 3.543895781040191650e-01 4.011697173118591309e-01 5.185453295707702637e-01 9.055258035659790039e-01 3.084360249340534210e-02
3.209400000000000000e+04 3.209400000000000000e+04 4.646434485912322998e-01 3.351348936557769775e-01 3.576451838016510010e-01 4.044073224067687988e-01 5.220368504524230957e-01 9.060609340667724609e-01 3.101773932576179504e-02
3.262700000000000000e+04 3.262700000000000000e+04 4.676753282546997070e-01 3.384596407413482666e-01 3.609206676483154297e-01 4.076902270317077637e-01 5.255463123321533203e-01 9.065597653388977051e-01 3.420916944742202759e-02
3.316900000000000000e+04 3.316900000000000000e+04 4.707258045673370361e-01 3.417563140392303467e-01 3.641922771930694580e-01 4.109333157539367676e-01 5.290024876594543457e-01 9.070723652839660645e-01 3.122127428650856018e-02
3.372000000000000000e+04 3.372000000000000000e+04 4.737646579742431641e-01 3.450721502304077148e-01 3.674540221691131592e-01 4.141397178173065186e-01 5.324591994285583496e-01 9.075574874877929688e-01 3.044001013040542603e-02
3.428000000000000000e+04 3.428000000000000000e+04 4.767836034297943115e-01 3.483728766441345215e-01 3.707313537597656250e-01 4.173429906368255615e-01 5.358331203460693359e-01 9.080694913864135742e-01 3.391436859965324402e-02
3.484900000000000000e+04 3.484900000000000000e+04 4.797053933143615723e-01 3.516775965690612793e-01 3.739802241325378418e-01 4.205353558063507080e-01 5.392275452613830566e-01 9.085668921470642090e-01 3.057057783007621765e-02
3.542800000000000000e+04 3.542800000000000000e+04 4.826950728893280029e-01 3.549825251102447510e-01 3.772341012954711914e-01 4.236898422241210938e-01 5.425785779953002930e-01 9.090453982353210449e-01 3.083130344748497009e-02
3.601600000000000000e+04 3.601600000000000000e+04 4.856052994728088379e-01 3.582403957843780518e-01 3.804640769958496094e-01 4.268829822540283203e-01 5.459149479866027832e-01 9.095306396484375000e-01 3.156444802880287170e-02
3.661400000000000000e+04 3.661400000000000000e+04 4.885540008544921875e-01 3.615150749683380127e-01 3.837136328220367432e-01 4.300390183925628662e-01 5.492054224014282227e-01 9.100164771080017090e-01 3.088402748107910156e-02
3.722300000000000000e+04 3.722300000000000000e+04 4.914523065090179443e-01 3.647824823856353760e-01 3.869211673736572266e-01 4.331791996955871582e-01 5.525148510932922363e-01 9.104819893836975098e-01 3.246688842773437500e-02
3.784100000000000000e+04 3.784100000000000000e+04 4.943960309028625488e-01 3.680640459060668945e-01 3.901339471340179443e-01 4.362952411174774170e-01 5.557218790054321289e-01 9.109652638435363770e-01 2.853879705071449280e-02
3.846900000000000000e+04 3.846900000000000000e+04 4.973017275333404541e-01 3.713112771511077881e-01 3.933085799217224121e-01 4.393926560878753662e-01 5.589585304260253906e-01 9.114423394203186035e-01 2.806724235415458679e-02
3.910800000000000000e+04 3.910800000000000000e+04 5.001995563507080078e-01 3.745764493942260742e-01 3.965036273002624512e-01 4.424941837787628174e-01 5.622051358222961426e-01 9.118729233741760254e-01 2.813312597572803497e-02
3.975700000000000000e+04 3.975700000000000000e+04 5.030257105827331543e-01 3.777846097946166992e-01 3.996692299842834473e-01 4.455817341804504395e-01 5.654095411300659180e-01 9.123394489288330078e-01 2.964326739311218262e-02
4.041800000000000000e+04 4.041800000000000000e+04 5.059429407119750977e-01 3.810528516769409180e-01 4.028487205505371094e-01 4.486646950244903564e-01 5.685633420944213867e-01 9.127658009529113770e-01 2.656918391585350037e-02
4.108900000000000000e+04 4.108900000000000000e+04 5.087802410125732422e-01 3.842616975307464600e-01 4.060029983520507812e-01 4.517487883567810059e-01 5.717090368270874023e-01 9.132201075553894043e-01 3.050537034869194031e-02
4.177100000000000000e+04 4.177100000000000000e+04 5.115959644317626953e-01 3.874903619289398193e-01 4.091639220714569092e-01 4.547947347164154053e-01 5.748021006584167480e-01 9.136707186698913574e-01 2.785686403512954712e-02
4.246500000000000000e+04 4.246500000000000000e+04 5.144141912460327148e-01 3.907186985015869141e-01 4.123218357563018799e-01 4.578320086002349854e-01 5.778777599334716797e-01 9.140934944152832031e-01 2.904506772756576538e-02
4.317000000000000000e+04 4.317000000000000000e+04 5.171897411346435547e-01 3.939058482646942139e-01 4.154867827892303467e-01 4.608402550220489502e-01 5.809380412101745605e-01 9.145307540893554688e-01 2.931699343025684357e-02
4.388700000000000000e+04 4.388700000000000000e+04 5.200191736221313477e-01 3.970958590507507324e-01 4.186222851276397705e-01 4.638252258300781250e-01 5.839486718177795410e-01 9.149647355079650879e-01 2.730333991348743439e-02
4.461600000000000000e+04 4.461600000000000000e+04 5.227701663970947266e-01 4.003069400787353516e-01 4.217818379402160645e-01 4.668358862400054932e-01 5.869684815406799316e-01 9.153549671173095703e-01 3.100445494055747986e-02
4.535700000000000000e+04 4.535700000000000000e+04 5.255711674690246582e-01 4.034691452980041504e-01 4.249111711978912354e-01 4.697864651679992676e-01 5.899375081062316895e-01 9.157938361167907715e-01 2.896768599748611450e-02
4.611000000000000000e+04 4.611000000000000000e+04 5.283582210540771484e-01 4.066665470600128174e-01 4.280318617820739746e-01 4.727358222007751465e-01 5.928406119346618652e-01 9.162195920944213867e-01 2.609927207231521606e-02
4.687600000000000000e+04 4.687600000000000000e+04 5.310858488082885742e-01 4.098318517208099365e-01 4.311138093471527100e-01 4.756793975830078125e-01 5.957608819007873535e-01 9.166368246078491211e-01 2.627806551754474640e-02
4.765400000000000000e+04 4.765400000000000000e+04 5.338423252105712891e-01 4.129885137081146240e-01 4.341684281826019287e-01 4.786011874675750732e-01 5.986500978469848633e-01 9.170370697975158691e-01 2.872785553336143494e-02
4.844600000000000000e+04 4.844600000000000000e+04 5.365207195281982422e-01 4.161342084407806396e-01 4.372073709964752197e-01 4.815045595169067383e-01 6.015330553054809570e-01 9.174376130104064941e-01 2.735096216201782227e-02
4.925000000000000000e+04 4.925000000000000000e+04 5.392115116119384766e-01 4.192449152469635010e-01 4.402160048484802246e-01 4.843815267086029053e-01 6.043506860733032227e-01 9.178569912910461426e-01 2.663521841168403625e-02
5.006800000000000000e+04 5.006800000000000000e+04 5.419191718101501465e-01 4.223840832710266113e-01 4.431999623775482178e-01 4.872314929962158203e-01 6.071346998214721680e-01 9.182624220848083496e-01 2.559537813067436218e-02
5.090000000000000000e+04 5.090000000000000000e+04 5.445934534072875977e-01 4.255028367042541504e-01 4.461793005466461182e-01 4.900754392147064209e-01 6.099064350128173828e-01 9.186642765998840332e-01 2.678134292364120483e-02
5.174500000000000000e+04 5.174500000000000000e+04 5.471837520599365234e-01 4.285890161991119385e-01 4.491531848907470703e-01 4.929390251636505127e-01 6.126939058303833008e-01 9.190407991409301758e-01 2.771622687578201294e-02
5.260400000000000000e+04 5.260400000000000000e+04 5.497834086418151855e-01 4.316744506359100342e-01 4.520880877971649170e-01 4.957702159881591797e-01 6.154379248619079590e-01 9.194336533546447754e-01 2.710096724331378937e-02
5.347800000000000000e+04 5.347800000000000000e+04 5.523539781570434570e-01 4.347653090953826904e-01 4.550190865993499756e-01 4.985888302326202393e-01 6.181316971778869629e-01 9.198186993598937988e-01 2.871758118271827698e-02
5.436600000000000000e+04 5.436600000000000000e+04 5.549252033233642578e-01 4.378353953361511230e-01 4.579416215419769287e-01 5.013650655746459961e-01 6.208160519599914551e-01 9.201976060867309570e-01 2.742351032793521881e-02
5.526900000000000000e+04 5.526900000000000000e+04 5.574653148651123047e-01 4.408839046955108643e-01 4.608572423458099365e-01 5.041353702545166016e-01 6.234555840492248535e-01 9.206019043922424316e-01 2.765162289142608643e-02
5.618700000000000000e+04 5.618700000000000000e+04 5.600270032882690430e-01 4.439036250114440918e-01 4.637560248374938965e-01 5.068839788436889648e-01 6.261060237884521484e-01 9.209730625152587891e-01 2.654813975095748901e-02
5.712000000000000000e+04 5.712000000000000000e+04 5.625163912773132324e-01 4.469088912010192871e-01 4.666491746902465820e-01 5.096336007118225098e-01 6.287394165992736816e-01 9.213405847549438477e-01 2.532727643847465515e-02
5.806900000000000000e+04 5.806900000000000000e+04 5.649422407150268555e-01 4.499078989028930664e-01 4.695159494876861572e-01 5.123611092567443848e-01 6.313523650169372559e-01 9.217091202735900879e-01 2.268764935433864594e-02
5.903300000000000000e+04 5.903300000000000000e+04 5.674221515655517578e-01 4.528764188289642334e-01 4.723822474479675293e-01 5.150492191314697266e-01 6.339234113693237305e-01 9.220707416534423828e-01 2.499163523316383362e-02
6.001300000000000000e+04 6.001300000000000000e+04 5.699208974838256836e-01 4.558643102645874023e-01 4.752164483070373535e-01 5.177077054977416992e-01 6.364581584930419922e-01 9.224322438240051270e-01 2.743261307477951050e-02
6.101000000000000000e+04 6.101000000000000000e+04 5.724136233329772949e-01 4.588215351104736328e-01 4.780472218990325928e-01 5.203622579574584961e-01 6.389609575271606445e-01 9.227846860885620117e-01 2.595321834087371826e-02
6.202300000000000000e+04 6.202300000000000000e+04 5.748609304428100586e-01 4.617888629436492920e-01 4.808483719825744629e-01 5.229861140251159668e-01 6.414466500282287598e-01 9.231432080268859863e-01 2.328611351549625397e-02
6.305300000000000000e+04 6.305300000000000000e+04 5.773186683654785156e-01 4.647302329540252686e-01 4.836358726024627686e-01 5.255987048149108887e-01 6.438984870910644531e-01 9.234961867332458496e-01 2.661166340112686157e-02
6.410000000000000000e+04 6.410000000000000000e+04 5.797638297080993652e-01 4.676624834537506104e-01 4.864096641540527344e-01 5.281809568405151367e-01 6.463248729705810547e-01 9.238417148590087891e-01 2.631497569382190704e-02
6.516500000000000000e+04 6.516500000000000000e+04 5.821397900581359863e-01 4.705805182456970215e-01 4.891766905784606934e-01 5.307725071907043457e-01 6.487490534782409668e-01 9.241709113121032715e-01 1.975953578948974609e-02
6.624700000000000000e+04 6.624700000000000000e+04 5.845048427581787109e-01 4.734880924224853516e-01 4.919363856315612793e-01 5.333597064018249512e-01 6.511256098747253418e-01 9.245110750198364258e-01 2.161044999957084656e-02
6.734700000000000000e+04 6.734700000000000000e+04 5.869240164756774902e-01 4.763625860214233398e-01 4.946680068969726562e-01 5.359081029891967773e-01 6.534787416458129883e-01 9.248552918434143066e-01 2.608346752822399139e-02
6.846600000000000000e+04 6.846600000000000000e+04 5.892851948738098145e-01 4.792466163635253906e-01 4.973959326744079590e-01 5.384312272071838379e-01 6.558108925819396973e-01 9.251983761787414551e-01 2.278252318501472473e-02
6.960300000000000000e+04 6.960300000000000000e+04 5.916631817817687988e-01 4.821336567401885986e-01 5.000870823860168457e-01 5.409429669380187988e-01 6.581286787986755371e-01 9.255269765853881836e-01 2.217478677630424500e-02
7.075800000000000000e+04 7.075800000000000000e+04 5.940161943435668945e-01 4.850046932697296143e-01 5.027850866317749023e-01 5.434298515319824219e-01 6.604267954826354980e-01 9.258430600166320801e-01 2.092795632779598236e-02
7.193400000000000000e+04 7.193400000000000000e+04 5.963809490203857422e-01 4.878395497798919678e-01 5.054861307144165039e-01 5.459043979644775391e-01 6.626924276351928711e-01 9.261845946311950684e-01 2.258363366127014160e-02
7.312800000000000000e+04 7.312800000000000000e+04 5.986858010292053223e-01 4.906652271747589111e-01 5.081581473350524902e-01 5.483675003051757812e-01 6.649491190910339355e-01 9.265080094337463379e-01 2.372827939689159393e-02
7.434300000000000000e+04 7.434300000000000000e+04 6.010262966156005859e-01 4.934834241867065430e-01 5.108048319816589355e-01 5.507926940917968750e-01 6.671743988990783691e-01 9.268310666084289551e-01 2.222055196762084961e-02
7.557700000000000000e+04 7.557700000000000000e+04 6.032936573028564453e-01 4.962739348411560059e-01 5.134495496749877930e-01 5.531958341598510742e-01 6.693728566169738770e-01 9.271597862243652344e-01 2.177635952830314636e-02
7.683200000000000000e+04 7.683200000000000000e+04 6.055688261985778809e-01 4.990432858467102051e-01 5.160443186759948730e-01 5.555782914161682129e-01 6.715360879898071289e-01 9.274812340736389160e-01 2.110672555863857269e-02
7.810800000000000000e+04 7.810800000000000000e+04 6.078318953514099121e-01 5.018212199211120605e-01 5.186583399772644043e-01 5.579720139503479004e-01 6.736868023872375488e-01 9.277860522270202637e-01 2.283740602433681488e-02
7.940500000000000000e+04 7.940500000000000000e+04 6.100707650184631348e-01 5.045622587203979492e-01 5.212434530258178711e-01 5.603345036506652832e-01 6.758102178573608398e-01 9.281153082847595215e-01 2.032771334052085876e-02
8.072400000000000000e+04 8.072400000000000000e+04 6.123060584068298340e-01 5.073208212852478027e-01 5.238065719604492188e-01 5.626724362373352051e-01 6.779274940490722656e-01 9.284227490425109863e-01 2.120616473257541656e-02
8.206500000000000000e+04 8.206500000000000000e+04 6.145348548889160156e-01 5.100608468055725098e-01 5.263537764549255371e-01 5.650092959403991699e-01 6.800182461738586426e-01 9.287269115447998047e-01 2.226444147527217865e-02
8.342800000000000000e+04 8.342800000000000000e+04 6.167240142822265625e-01 5.127826929092407227e-01 5.288794040679931641e-01 5.673350691795349121e-01 6.820990443229675293e-01 9.290225505828857422e-01 2.065042965114116669e-02
8.481300000000000000e+04 8.481300000000000000e+04 6.188897490501403809e-01 5.154777765274047852e-01 5.313898921012878418e-01 5.696377158164978027e-01 6.841559410095214844e-01 9.293299317359924316e-01 2.096088044345378876e-02
8.622100000000000000e+04 8.622100000000000000e+04 6.210487484931945801e-01 5.181687474250793457e-01 5.338816046714782715e-01 5.719219446182250977e-01 6.861854791641235352e-01 9.296429157257080078e-01 2.167785167694091797e-02
8.765300000000000000e+04 8.765300000000000000e+04 6.231699585914611816e-01 5.208426117897033691e-01 5.363757014274597168e-01 5.741899013519287109e-01 6.882213354110717773e-01 9.299289584159851074e-01 2.352062985301017761e-02
8.910900000000000000e+04 8.910900000000000000e+04 6.252880692481994629e-01 5.234736800193786621e-01 5.388373732566833496e-01 5.764331221580505371e-01 6.902341246604919434e-01 9.302314519882202148e-01 1.974694803357124329e-02
9.058900000000000000e+04 9.058900000000000000e+04 6.273606419563293457e-01 5.260965824127197266e-01 5.412817001342773438e-01 5.786775946617126465e-01 6.922288537025451660e-01 9.305139183998107910e-01 1.924675703048706055e-02
9.209300000000000000e+04 9.209300000000000000e+04 6.294266581535339355e-01 5.286908149719238281e-01 5.437093973159790039e-01 5.809105634689331055e-01 6.941980123519897461e-01 9.308084249496459961e-01 1.811761595308780670e-02
9.362300000000000000e+04 9.362300000000000000e+04 6.315139532089233398e-01 5.312618613243103027e-01 5.461068153381347656e-01 5.831130146980285645e-01 6.961527466773986816e-01 9.310895204544067383e-01 2.018103748559951782e-02
9.517700000000000000e+04 9.517700000000000000e+04 6.335754394531250000e-01 5.338041186332702637e-01 5.485000610351562500e-01 5.852919816970825195e-01 6.980828642845153809e-01 9.313747286796569824e-01 1.964461244642734528e-02
9.675800000000000000e+04 9.675800000000000000e+04 6.356145739555358887e-01 5.363538861274719238e-01 5.508767366409301758e-01 5.874745845794677734e-01 7.000079751014709473e-01 9.316407442092895508e-01 1.957856304943561554e-02
9.836500000000000000e+04 9.836500000000000000e+04 6.376296877861022949e-01 5.389010310173034668e-01 5.532570481300354004e-01 5.896412134170532227e-01 7.019014954566955566e-01 9.319139122962951660e-01 1.898073591291904449e-02
9.999800000000000000e+04 9.999800000000000000e+04 6.396378874778747559e-01 5.414171218872070312e-01 5.556215643882751465e-01 5.917816758155822754e-01 7.037928104400634766e-01 9.321817755699157715e-01 1.867018081247806549e-02


==> dat/weightchange_signal.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.667637434366042726e-06 6.020134151185629889e-07 5.356886276786099188e-07 5.615590339402842801e-07 5.529739155463175848e-07 1.223850267706438899e-04 1.575902998447418213e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.212422830576542765e-05 4.700256795331370085e-06 4.162584446021355689e-06 4.346200057625537738e-06 4.225473730912199244e-06 9.138713940046727657e-04 1.464953273534774780e-01
3.000000000000000000e+00 3.000000000000000000e+00 3.727596413227729499e-05 1.579447052790783346e-05 1.393563161400379613e-05 1.446614987798966467e-05 1.377342141495319083e-05 2.875797683373093605e-03 1.359353661537170410e-01
4.000000000000000000e+00 4.000000000000000000e+00 7.795546116540208459e-05 3.618739719968289137e-05 3.178126644343137741e-05 3.272074900451116264e-05 3.028902028745505959e-05 6.050544325262308121e-03 1.268383264541625977e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.316182024311274290e-04 6.671660230495035648e-05 5.819355283165350556e-05 5.930208135396242142e-05 5.313880683388561010e-05 1.011183112859725952e-02 1.186500340700149536e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.961524831131100655e-04 1.070626021828502417e-04 9.257168858312070370e-05 9.323462290922179818e-05 8.081326086539775133e-05 1.466990262269973755e-02 1.110378280282020569e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.696551673579961061e-04 1.561810349812731147e-04 1.336665154667571187e-04 1.329469523625448346e-04 1.116827334044501185e-04 1.948408409953117371e-02 1.036515086889266968e-01
8.000000000000000000e+00 8.000000000000000000e+00 3.514041309244930744e-04 2.126510516973212361e-04 1.799672318156808615e-04 1.766997884260490537e-04 1.444085064576938748e-04 2.450207434594631195e-02 9.655769169330596924e-02
9.000000000000000000e+00 9.000000000000000000e+00 4.405524232424795628e-04 2.747389371506869793e-04 2.298916951986029744e-04 2.228161611128598452e-04 1.779863086994737387e-04 2.978695742785930634e-02 9.014261513948440552e-02
1.000000000000000000e+01 1.000000000000000000e+01 5.350463907234370708e-04 3.405578318051993847e-04 2.819095097947865725e-04 2.697742893360555172e-04 2.115093666361644864e-04 3.539415821433067322e-02 8.434820920228958130e-02
1.100000000000000000e+01 1.100000000000000000e+01 6.325095309875905514e-04 4.083135281689465046e-04 3.346613957546651363e-04 3.162765642628073692e-04 2.440661482978612185e-04 4.131285101175308228e-02 7.893821597099304199e-02
1.200000000000000000e+01 1.200000000000000000e+01 7.310205255635082722e-04 4.764576442539691925e-04 3.870517539326101542e-04 3.613294684328138828e-04 2.747852995526045561e-04 4.748041555285453796e-02 7.382939010858535767e-02
1.300000000000000000e+01 1.300000000000000000e+01 8.291570702567696571e-04 5.438653752207756042e-04 4.383215273264795542e-04 4.042554355692118406e-04 3.029637446161359549e-04 5.383542552590370178e-02 6.874308735132217407e-02
1.400000000000000000e+01 1.400000000000000000e+01 9.261203813366591930e-04 6.098286830820143223e-04 4.880494379904121161e-04 4.447473329491913319e-04 3.282604739069938660e-04 6.038349494338035583e-02 6.363563239574432373e-02
1.500000000000000000e+01 1.500000000000000000e+01 1.020652824081480503e-03 6.740517565049231052e-04 5.361292860470712185e-04 4.828443925362080336e-04 3.507276996970176697e-04 6.720965355634689331e-02 5.858002230525016785e-02
1.600000000000000000e+01 1.600000000000000000e+01 1.111226156353950500e-03 7.364329649135470390e-04 5.825863918289542198e-04 5.188141367398202419e-04 3.707202267833054066e-04 7.443765550851821899e-02 5.359052866697311401e-02
1.700000000000000000e+01 1.700000000000000000e+01 1.196890952996909618e-03 7.969618891365826130e-04 6.275000632740557194e-04 5.530105554498732090e-04 3.887633210979402065e-04 8.218099176883697510e-02 4.861694574356079102e-02
1.800000000000000000e+01 1.800000000000000000e+01 1.278335694223642349e-03 8.557272958569228649e-04 6.710434681735932827e-04 5.858209333382546902e-04 4.054272139910608530e-04 9.050956368446350098e-02 4.390839487314224243e-02
1.900000000000000000e+01 1.900000000000000000e+01 1.356786931864917278e-03 9.128255187533795834e-04 7.133953622542321682e-04 6.175827584229409695e-04 4.212402855046093464e-04 9.942521899938583374e-02 3.973597660660743713e-02
2.000000000000000000e+01 2.000000000000000000e+01 1.432622782886028290e-03 9.682528907433152199e-04 7.546475389972329140e-04 6.484751938842236996e-04 4.365862114354968071e-04 1.088552400469779968e-01 3.599129989743232727e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.505662919953465462e-03 1.021904055960476398e-03 7.947676349431276321e-04 6.785512669011950493e-04 4.516966000664979219e-04 1.186827868223190308e-01 3.257173299789428711e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.575956935994327068e-03 1.073672436177730560e-03 8.336481405422091484e-04 7.077808259055018425e-04 4.667058528866618872e-04 1.287745088338851929e-01 2.959793061017990112e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.643730443902313709e-03 1.123426249250769615e-03 8.711019763723015785e-04 7.360576419159770012e-04 4.816195287276059389e-04 1.389839649200439453e-01 2.716523222625255585e-02
2.400000000000000000e+01 2.400000000000000000e+01 1.708455034531652927e-03 1.170979463495314121e-03 9.068987565115094185e-04 7.632447523064911366e-04 4.963350947946310043e-04 1.491583734750747681e-01 2.519601397216320038e-02
2.500000000000000000e+01 2.500000000000000000e+01 1.769779250025749207e-03 1.216190634295344353e-03 9.408471523784101009e-04 7.892221910879015923e-04 5.107473116368055344e-04 1.591524481773376465e-01 2.348303981125354767e-02
2.600000000000000000e+01 2.600000000000000000e+01 1.827833591960370541e-03 1.258981996215879917e-03 9.728812729008495808e-04 8.139231940731406212e-04 5.248018424026668072e-04 1.688468158245086670e-01 2.197378501296043396e-02
2.700000000000000000e+01 2.700000000000000000e+01 1.883558346889913082e-03 1.299387658946216106e-03 1.003040466457605362e-03 8.373096352443099022e-04 5.384686519391834736e-04 1.781513839960098267e-01 2.068476378917694092e-02
2.800000000000000000e+01 2.800000000000000000e+01 1.937284134328365326e-03 1.337588764727115631e-03 1.031413790769875050e-03 8.593415259383618832e-04 5.517014069482684135e-04 1.870006471872329712e-01 1.955639198422431946e-02
2.900000000000000000e+01 2.900000000000000000e+01 1.989216310903429985e-03 1.373823732137680054e-03 1.058113179169595242e-03 8.800033247098326683e-04 5.644666962325572968e-04 1.953538358211517334e-01 1.853619143366813660e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.039410173892974854e-03 1.408355659805238247e-03 1.083279610611498356e-03 8.993286755867302418e-04 5.767587572336196899e-04 2.031931579113006592e-01 1.766875199973583221e-02
3.100000000000000000e+01 3.100000000000000000e+01 2.087183995172381401e-03 1.441434607841074467e-03 1.107083051465451717e-03 9.173937141895294189e-04 5.886015133000910282e-04 2.105174213647842407e-01 1.695591211318969727e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.131912624463438988e-03 1.473195152357220650e-03 1.129696727730333805e-03 9.343182318843901157e-04 6.000211578793823719e-04 2.173368632793426514e-01 1.632825657725334167e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.173309214413166046e-03 1.503662904724478722e-03 1.151289558038115501e-03 9.502370958216488361e-04 6.110141985118389130e-04 2.236690074205398560e-01 1.574221253395080566e-02
3.400000000000000000e+01 3.400000000000000000e+01 2.211765386164188385e-03 1.532779308035969734e-03 1.171987503767013550e-03 9.652735316194593906e-04 6.215616012923419476e-04 2.295367419719696045e-01 1.519563235342502594e-02
3.500000000000000000e+01 3.500000000000000000e+01 2.247784519568085670e-03 1.560504897497594357e-03 1.191886025480926037e-03 9.794974466785788536e-04 6.316257058642804623e-04 2.349663376808166504e-01 1.469693705439567566e-02
3.600000000000000000e+01 3.600000000000000000e+01 2.281881868839263916e-03 1.586842117831110954e-03 1.211029710248112679e-03 9.929565712809562683e-04 6.411814829334616661e-04 2.399863749742507935e-01 1.422782521694898605e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.314240438863635063e-03 1.611827407032251358e-03 1.229449640959501266e-03 1.005696249194443226e-03 6.502439500764012337e-04 2.446278333663940430e-01 1.378139015287160873e-02
3.800000000000000000e+01 3.800000000000000000e+01 2.345205284655094147e-03 1.635511522181332111e-03 1.247169333510100842e-03 1.017791219055652618e-03 6.588694523088634014e-04 2.489218711853027344e-01 1.335644349455833435e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.374952193349599838e-03 1.657951273955404758e-03 1.264220103621482849e-03 1.029327977448701859e-03 6.671174778603017330e-04 2.528990805149078369e-01 1.295268349349498749e-02
4.000000000000000000e+01 4.000000000000000000e+01 2.403475577011704445e-03 1.679226988926529884e-03 1.280637807212769985e-03 1.040398958139121532e-03 6.750266766175627708e-04 2.565886080265045166e-01 1.257903594523668289e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.430689055472612381e-03 1.699521206319332123e-03 1.296476460993289948e-03 1.051057013683021069e-03 6.826030439697206020e-04 2.600187659263610840e-01 1.223468594253063202e-02
4.200000000000000000e+01 4.200000000000000000e+01 2.456583781167864799e-03 1.718995044939219952e-03 1.311746309511363506e-03 1.061292947269976139e-03 6.898450083099305630e-04 2.632154524326324463e-01 1.191524416208267212e-02
4.300000000000000000e+01 4.300000000000000000e+01 2.481244038790464401e-03 1.737771905027329922e-03 1.326424069702625275e-03 1.071054721251130104e-03 6.967706722207367420e-04 2.662016153335571289e-01 1.161417365074157715e-02
4.400000000000000000e+01 4.400000000000000000e+01 2.505003474652767181e-03 1.755896955728530884e-03 1.340480986982584000e-03 1.080315560102462769e-03 7.034212467260658741e-04 2.689966559410095215e-01 1.131491735577583313e-02
4.500000000000000000e+01 4.500000000000000000e+01 2.528058830648660660e-03 1.773404655978083611e-03 1.353936619125306606e-03 1.089086523279547691e-03 7.098556379787623882e-04 2.716173231601715088e-01 1.103080809116363525e-02
4.600000000000000000e+01 4.600000000000000000e+01 2.550449222326278687e-03 1.790320267900824547e-03 1.366847543977200985e-03 1.097397413104772568e-03 7.161316461861133575e-04 2.740780711174011230e-01 1.076435949653387070e-02
4.700000000000000000e+01 4.700000000000000000e+01 2.572201425209641457e-03 1.806686050258576870e-03 1.379275694489479065e-03 1.105264876969158649e-03 7.222947897389531136e-04 2.763911187648773193e-01 1.049668155610561371e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.593372482806444168e-03 1.822530291974544525e-03 1.391304424032568932e-03 1.112691010348498821e-03 7.283606682904064655e-04 2.785688042640686035e-01 1.022347249090671539e-02
4.900000000000000000e+01 4.900000000000000000e+01 2.613948425278067589e-03 1.837859512306749821e-03 1.403017085976898670e-03 1.119682332500815392e-03 7.342972094193100929e-04 2.806235253810882568e-01 9.960610419511795044e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.634058473631739616e-03 1.852733781561255455e-03 1.414528698660433292e-03 1.126289600506424904e-03 7.400451577268540859e-04 2.825668752193450928e-01 9.695645421743392944e-03
5.100000000000000000e+01 5.100000000000000000e+01 2.653507282957434654e-03 1.867205719463527203e-03 1.425911090336740017e-03 1.132606412284076214e-03 7.455829181708395481e-04 2.844095826148986816e-01 9.418013505637645721e-03
5.200000000000000000e+01 5.200000000000000000e+01 2.672224538400769234e-03 1.881332136690616608e-03 1.437183236703276634e-03 1.138748833909630775e-03 7.509599672630429268e-04 2.861624658107757568e-01 9.142227470874786377e-03
5.300000000000000000e+01 5.300000000000000000e+01 2.690277760848402977e-03 1.895119086839258671e-03 1.448322203941643238e-03 1.144813140854239464e-03 7.562756654806435108e-04 2.878369987010955811e-01 8.887246251106262207e-03
5.400000000000000000e+01 5.400000000000000000e+01 2.707724692299962044e-03 1.908561680465936661e-03 1.459285733290016651e-03 1.150856027379631996e-03 7.616170914843678474e-04 2.894450128078460693e-01 8.665854111313819885e-03
5.500000000000000000e+01 5.500000000000000000e+01 2.724607242271304131e-03 1.921665505506098270e-03 1.470037968829274178e-03 1.156906946562230587e-03 7.670212071388959885e-04 2.909969687461853027e-01 8.480329997837543488e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.741035073995590210e-03 1.934438943862915039e-03 1.480544917285442352e-03 1.162949367426335812e-03 7.724711322225630283e-04 2.925005257129669189e-01 8.311600424349308014e-03
5.700000000000000000e+01 5.700000000000000000e+01 2.757062437012791634e-03 1.946899457834661007e-03 1.490783062763512135e-03 1.168942311778664589e-03 7.779195439070463181e-04 2.939600348472595215e-01 8.134366944432258606e-03
5.800000000000000000e+01 5.800000000000000000e+01 2.772850915789604187e-03 1.959101529791951180e-03 1.500734710134565830e-03 1.174819073639810085e-03 7.833285490050911903e-04 2.953776121139526367e-01 7.948562502861022949e-03
5.900000000000000000e+01 5.900000000000000000e+01 2.788431243970990181e-03 1.971093937754631042e-03 1.510396134108304977e-03 1.180513179861009121e-03 7.886762614361941814e-04 2.967544794082641602e-01 7.765044458210468292e-03
6.000000000000000000e+01 6.000000000000000000e+01 2.803898416459560394e-03 1.982898917049169540e-03 1.519775367341935635e-03 1.185990287922322750e-03 7.939524366520345211e-04 2.980910241603851318e-01 7.586975116282701492e-03
6.100000000000000000e+01 6.100000000000000000e+01 2.819373970851302147e-03 1.994550460949540138e-03 1.528918161056935787e-03 1.191259943880140781e-03 7.991563761606812477e-04 2.993881404399871826e-01 7.415689527988433838e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.834900747984647751e-03 2.006054390221834183e-03 1.537869102321565151e-03 1.196337980218231678e-03 8.042816189117729664e-04 3.006471693515777588e-01 7.250262890011072159e-03
6.300000000000000000e+01 6.300000000000000000e+01 2.850408433005213737e-03 2.017430961132049561e-03 1.546664629131555557e-03 1.201258506625890732e-03 8.093214128166437149e-04 3.018705844879150391e-01 7.093778811395168304e-03
6.400000000000000000e+01 6.400000000000000000e+01 2.865707967430353165e-03 2.028674120083451271e-03 1.555326627567410469e-03 1.206038403324782848e-03 8.142614387907087803e-04 3.030612170696258545e-01 6.947123445570468903e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.880719956010580063e-03 2.039779908955097198e-03 1.563838450238108635e-03 1.210679300129413605e-03 8.191062952391803265e-04 3.042224049568176270e-01 6.806976161897182465e-03
6.600000000000000000e+01 6.600000000000000000e+01 2.895415294915437698e-03 2.050743903964757919e-03 1.572181237861514091e-03 1.215212978422641754e-03 8.238716400228440762e-04 3.053576350212097168e-01 6.669335067272186279e-03
6.700000000000000000e+01 6.700000000000000000e+01 2.909711329266428947e-03 2.061557257547974586e-03 1.580344862304627895e-03 1.219691243022680283e-03 8.285687654279172421e-04 3.064700663089752197e-01 6.533014588057994843e-03
6.800000000000000000e+01 6.800000000000000000e+01 2.923639724031090736e-03 2.072212751954793930e-03 1.588334445841610432e-03 1.224156236276030540e-03 8.332101861014962196e-04 3.075623214244842529e-01 6.396044977009296417e-03
7.000000000000000000e+01 7.000000000000000000e+01 2.950549358502030373e-03 2.093009883537888527e-03 1.603945274837315083e-03 1.233123126439750195e-03 8.424302213825285435e-04 3.096930086612701416e-01 6.122187711298465729e-03
7.100000000000000000e+01 7.100000000000000000e+01 2.963520353659987450e-03 2.103102859109640121e-03 1.611626474186778069e-03 1.237664953805506229e-03 8.470490574836730957e-04 3.107342123985290527e-01 5.986671429127454758e-03
7.200000000000000000e+01 7.200000000000000000e+01 2.976074581965804100e-03 2.112943911924958229e-03 1.619229442439973354e-03 1.242258935235440731e-03 8.516824455000460148e-04 3.117608129978179932e-01 5.848855245858430862e-03
7.300000000000000000e+01 7.300000000000000000e+01 2.988460008054971695e-03 2.122546778991818428e-03 1.626748126000165939e-03 1.246890169568359852e-03 8.563149604015052319e-04 3.127731680870056152e-01 5.711394362151622772e-03
7.400000000000000000e+01 7.400000000000000000e+01 3.000904805958271027e-03 2.131990157067775726e-03 1.634183106943964958e-03 1.251535373739898205e-03 8.609262877143919468e-04 3.137708008289337158e-01 5.578517913818359375e-03
7.600000000000000000e+01 7.600000000000000000e+01 3.025975311174988747e-03 2.150631276890635490e-03 1.648880541324615479e-03 1.260813791304826736e-03 8.700831676833331585e-04 3.157245516777038574e-01 5.316011607646942139e-03
7.700000000000000000e+01 7.700000000000000000e+01 3.038443624973297119e-03 2.159849507734179497e-03 1.656210049986839294e-03 1.265480532310903072e-03 8.746631210669875145e-04 3.166843354701995850e-01 5.186013877391815186e-03
7.800000000000000000e+01 7.800000000000000000e+01 3.050898667424917221e-03 2.168968552723526955e-03 1.663559582084417343e-03 1.270176842808723450e-03 8.792718872427940369e-04 3.176347613334655762e-01 5.057643633335828781e-03
7.900000000000000000e+01 7.900000000000000000e+01 3.063380718231201172e-03 2.177973045036196709e-03 1.670924713835120201e-03 1.274882699362933636e-03 8.839428192004561424e-04 3.185764849185943604e-01 4.931566305458545685e-03
8.100000000000000000e+01 8.100000000000000000e+01 3.088297322392463684e-03 2.195609966292977333e-03 1.685595139861106873e-03 1.284305355511605740e-03 8.936292142607271671e-04 3.204338848590850830e-01 4.687391687184572220e-03
8.200000000000000000e+01 8.200000000000000000e+01 3.100666450336575508e-03 2.204229356721043587e-03 1.692877616733312607e-03 1.289085135795176029e-03 8.986771572381258011e-04 3.213503658771514893e-01 4.574888385832309723e-03
8.300000000000000000e+01 8.300000000000000000e+01 3.112955018877983093e-03 2.212687861174345016e-03 1.700096181593835354e-03 1.293925102800130844e-03 9.038537973538041115e-04 3.222602009773254395e-01 4.473946057260036469e-03
8.500000000000000000e+01 8.500000000000000000e+01 3.136979416012763977e-03 2.228988567367196083e-03 1.714221085421741009e-03 1.303718076087534428e-03 9.144898504018783569e-04 3.240648508071899414e-01 4.313347861170768738e-03
8.600000000000000000e+01 8.600000000000000000e+01 3.148446558043360710e-03 2.236764412373304367e-03 1.721043838188052177e-03 1.308594015426933765e-03 9.198958287015557289e-04 3.249607980251312256e-01 4.250701051205396652e-03
8.800000000000000000e+01 8.800000000000000000e+01 3.170297713950276375e-03 2.251532394438982010e-03 1.734046498313546181e-03 1.318169175647199154e-03 9.309269371442496777e-04 3.267388939857482910e-01 4.138045944273471832e-03
8.900000000000000000e+01 8.900000000000000000e+01 3.180682659149169922e-03 2.258584601804614067e-03 1.740268198773264885e-03 1.322924508713185787e-03 9.365260484628379345e-04 3.276199102401733398e-01 4.083599895238876343e-03
9.100000000000000000e+01 9.100000000000000000e+01 3.200271166861057281e-03 2.272081328555941582e-03 1.752311130985617638e-03 1.332344836555421352e-03 9.477332350797951221e-04 3.293637037277221680e-01 3.975473344326019287e-03
9.200000000000000000e+01 9.200000000000000000e+01 3.209471004083752632e-03 2.278571482747793198e-03 1.758178696036338806e-03 1.336954650469124317e-03 9.532842086628079414e-04 3.302252292633056641e-01 3.923382610082626343e-03
9.400000000000000000e+01 9.400000000000000000e+01 3.226925618946552277e-03 2.291130367666482925e-03 1.769625814631581306e-03 1.346018863841891289e-03 9.642422664910554886e-04 3.319255411624908447e-01 3.822511760517954826e-03
9.500000000000000000e+01 9.500000000000000000e+01 3.235329873859882355e-03 2.297218656167387962e-03 1.775231445208191872e-03 1.350509701296687126e-03 9.697031928226351738e-04 3.327643275260925293e-01 3.773068077862262726e-03
9.700000000000000000e+01 9.700000000000000000e+01 3.251773538067936897e-03 2.309108618646860123e-03 1.786281820386648178e-03 1.359442248940467834e-03 9.806491434574127197e-04 3.344190120697021484e-01 3.680032677948474884e-03
9.900000000000000000e+01 9.900000000000000000e+01 3.267988562583923340e-03 2.320616273209452629e-03 1.797019154764711857e-03 1.368234865367412567e-03 9.917275747284293175e-04 3.360455632209777832e-01 3.595918882638216019e-03
1.000000000000000000e+02 1.000000000000000000e+02 3.275929251685738564e-03 2.326250309124588966e-03 1.802270999178290367e-03 1.372613129206001759e-03 9.972971165552735329e-04 3.368489444255828857e-01 3.556335344910621643e-03
1.020000000000000000e+02 1.020000000000000000e+02 3.291167551651597023e-03 2.337330253794789314e-03 1.812641043215990067e-03 1.381218316964805126e-03 1.008442952297627926e-03 3.384365141391754150e-01 3.478791099041700363e-03
1.040000000000000000e+02 1.040000000000000000e+02 3.305753227323293686e-03 2.348216483369469643e-03 1.822830061428248882e-03 1.389563316479325294e-03 1.019473769702017307e-03 3.399980664253234863e-01 3.404895542189478874e-03
1.050000000000000000e+02 1.050000000000000000e+02 3.312838030979037285e-03 2.353572985157370567e-03 1.827798318117856979e-03 1.393629238009452820e-03 1.024934346787631512e-03 3.407691717147827148e-01 3.369300393387675285e-03
1.070000000000000000e+02 1.070000000000000000e+02 3.326897043734788895e-03 2.364115789532661438e-03 1.837537041865289211e-03 1.401667366735637188e-03 1.035688328556716442e-03 3.422921895980834961e-01 3.301464254036545753e-03
1.090000000000000000e+02 1.090000000000000000e+02 3.340757684782147408e-03 2.374362433329224586e-03 1.846963888965547085e-03 1.409649732522666454e-03 1.046370365656912327e-03 3.437896966934204102e-01 3.234202507883310318e-03
1.110000000000000000e+02 1.110000000000000000e+02 3.354334738105535507e-03 2.384303603321313858e-03 1.856005517765879631e-03 1.417570165358483791e-03 1.057062763720750809e-03 3.452614247798919678e-01 3.168299095705151558e-03
1.120000000000000000e+02 1.120000000000000000e+02 3.361001377925276756e-03 2.389132743701338768e-03 1.860410440713167191e-03 1.421495690010488033e-03 1.062434632331132889e-03 3.459879755973815918e-01 3.136922139674425125e-03
1.140000000000000000e+02 1.140000000000000000e+02 3.374139778316020966e-03 2.398593816906213760e-03 1.869047177024185658e-03 1.429276308044791222e-03 1.073158695362508297e-03 3.474220335483551025e-01 3.076841123402118683e-03
1.160000000000000000e+02 1.160000000000000000e+02 3.387084463611245155e-03 2.407959895208477974e-03 1.877514412626624107e-03 1.436886377632617950e-03 1.083871466107666492e-03 3.488308191299438477e-01 3.019132651388645172e-03
1.180000000000000000e+02 1.180000000000000000e+02 3.399799810722470284e-03 2.417325740680098534e-03 1.885924721136689186e-03 1.444341964088380337e-03 1.094587496481835842e-03 3.502141237258911133e-01 2.964027691632509232e-03
1.200000000000000000e+02 1.200000000000000000e+02 3.412445308640599251e-03 2.426686929538846016e-03 1.894268207252025604e-03 1.451731659471988678e-03 1.105300965718924999e-03 3.515720069408416748e-01 2.910653362050652504e-03
1.220000000000000000e+02 1.220000000000000000e+02 3.425055416300892830e-03 2.435899106785655022e-03 1.902558607980608940e-03 1.459095627069473267e-03 1.116035506129264832e-03 3.529061973094940186e-01 2.859102562069892883e-03
1.240000000000000000e+02 1.240000000000000000e+02 3.437353996559977531e-03 2.444951096549630165e-03 1.910728169605135918e-03 1.466433634050190449e-03 1.126768183894455433e-03 3.542170226573944092e-01 2.809698227792978287e-03
1.260000000000000000e+02 1.260000000000000000e+02 3.449343144893646240e-03 2.453869208693504333e-03 1.918808906339108944e-03 1.473768264986574650e-03 1.137480838224291801e-03 3.555047214031219482e-01 2.761994022876024246e-03
1.280000000000000000e+02 1.280000000000000000e+02 3.461061278358101845e-03 2.462596865370869637e-03 1.926700468175113201e-03 1.481061917729675770e-03 1.148110721260309219e-03 3.567695617675781250e-01 2.716023707762360573e-03
1.310000000000000000e+02 1.310000000000000000e+02 3.478052094578742981e-03 2.475455170497298241e-03 1.938286353833973408e-03 1.491873990744352341e-03 1.163910143077373505e-03 3.586246073246002197e-01 2.651103772222995758e-03
1.330000000000000000e+02 1.330000000000000000e+02 3.489267081022262573e-03 2.483964199200272560e-03 1.945863361470401287e-03 1.499029225669801235e-03 1.174443052150309086e-03 3.598332107067108154e-01 2.610594965517520905e-03
1.350000000000000000e+02 1.350000000000000000e+02 3.500401275232434273e-03 2.492418978363275528e-03 1.953393220901489258e-03 1.506133005023002625e-03 1.184933586046099663e-03 3.610205352306365967e-01 2.572905970737338066e-03
1.370000000000000000e+02 1.370000000000000000e+02 3.511385992169380188e-03 2.500802511349320412e-03 1.960851484909653664e-03 1.513161230832338333e-03 1.195366727188229561e-03 3.621867001056671143e-01 2.534728962928056717e-03
1.390000000000000000e+02 1.390000000000000000e+02 3.522182349115610123e-03 2.509083133190870285e-03 1.968279248103499413e-03 1.520090736448764801e-03 1.205721171572804451e-03 3.633320331573486328e-01 2.494383603334426880e-03
1.420000000000000000e+02 1.420000000000000000e+02 3.538121469318866730e-03 2.521223621442914009e-03 1.979308668524026871e-03 1.530438894405961037e-03 1.221100916154682636e-03 3.650132417678833008e-01 2.435607369989156723e-03
1.440000000000000000e+02 1.440000000000000000e+02 3.548593027517199516e-03 2.529183169826865196e-03 1.986562274396419525e-03 1.537247910164296627e-03 1.231341855600476265e-03 3.661106526851654053e-01 2.401501871645450592e-03
1.470000000000000000e+02 1.470000000000000000e+02 3.564035985618829727e-03 2.540870569646358490e-03 1.997314160689711571e-03 1.547287334688007832e-03 1.246630330570042133e-03 3.677211701869964600e-01 2.368284855037927628e-03
1.490000000000000000e+02 1.490000000000000000e+02 3.574254689738154411e-03 2.548560500144958496e-03 2.004402223974466324e-03 1.553919631987810135e-03 1.256698742508888245e-03 3.687698245048522949e-01 2.377451630309224129e-03
1.510000000000000000e+02 1.510000000000000000e+02 3.584337653592228889e-03 2.556244144216179848e-03 2.011409495025873184e-03 1.560434582643210888e-03 1.266584615223109722e-03 3.697946667671203613e-01 2.366397762671113014e-03
1.540000000000000000e+02 1.540000000000000000e+02 3.599988296627998352e-03 2.567886840552091599e-03 2.022071974352002144e-03 1.570283202454447746e-03 1.280800206586718559e-03 3.712838888168334961e-01 2.334587508812546730e-03
1.570000000000000000e+02 1.570000000000000000e+02 3.614603308960795403e-03 2.578842686489224434e-03 2.032123738899827003e-03 1.579489326104521751e-03 1.294890069402754307e-03 3.727237582206726074e-01 2.252358477562665939e-03
1.590000000000000000e+02 1.590000000000000000e+02 3.624607808887958527e-03 2.586299786344170570e-03 2.038851846009492874e-03 1.585828838869929314e-03 1.304062781855463982e-03 3.736607432365417480e-01 2.177186775952577591e-03
1.620000000000000000e+02 1.620000000000000000e+02 3.639022121205925941e-03 2.597104525193572044e-03 2.048852620646357536e-03 1.595399691723287106e-03 1.318036345764994621e-03 3.750497996807098389e-01 2.125339582562446594e-03
1.640000000000000000e+02 1.640000000000000000e+02 3.648435464128851891e-03 2.604211913421750069e-03 2.055480610579252243e-03 1.601646887138485909e-03 1.327359233982861042e-03 3.759654462337493896e-01 2.136813243851065636e-03
1.670000000000000000e+02 1.670000000000000000e+02 3.662951523438096046e-03 2.614851342514157295e-03 2.065411303192377090e-03 1.611180603504180908e-03 1.341043971478939056e-03 3.773054480552673340e-01 2.176101785153150558e-03
1.700000000000000000e+02 1.700000000000000000e+02 3.676306689158082008e-03 2.624956425279378891e-03 2.074716147035360336e-03 1.619718852452933788e-03 1.354448264464735985e-03 3.785972595214843750e-01 2.184651093557476997e-03
1.730000000000000000e+02 1.730000000000000000e+02 3.690780606120824814e-03 2.635709708556532860e-03 2.084564417600631714e-03 1.628687139600515366e-03 1.366536482237279415e-03 3.798180818557739258e-01 2.455451991409063339e-03
1.760000000000000000e+02 1.760000000000000000e+02 3.705186070874333382e-03 2.645669970661401749e-03 2.093560528010129929e-03 1.635981840081512928e-03 1.377550535835325718e-03 3.809326887130737305e-01 2.159464405849575996e-03
1.790000000000000000e+02 1.790000000000000000e+02 3.720179433003067970e-03 2.656154334545135498e-03 2.103180158883333206e-03 1.643734052777290344e-03 1.387984957545995712e-03 3.820043802261352539e-01 2.161595504730939865e-03
1.820000000000000000e+02 1.820000000000000000e+02 3.734726924449205399e-03 2.667236840352416039e-03 2.112941816449165344e-03 1.651853206567466259e-03 1.398565480485558510e-03 3.830603063106536865e-01 2.148870611563324928e-03
1.850000000000000000e+02 1.850000000000000000e+02 3.749197581782937050e-03 2.677705371752381325e-03 2.122226636856794357e-03 1.659719506278634071e-03 1.409506308846175671e-03 3.841107189655303955e-01 1.980413915589451790e-03
1.880000000000000000e+02 1.880000000000000000e+02 3.763315966352820396e-03 2.687967615202069283e-03 2.131329383701086044e-03 1.667659613303840160e-03 1.420968328602612019e-03 3.851632177829742432e-01 1.984643284231424332e-03
1.910000000000000000e+02 1.910000000000000000e+02 3.777452744543552399e-03 2.698214957490563393e-03 2.140755532309412956e-03 1.675622537732124329e-03 1.432304619811475277e-03 3.862110674381256104e-01 1.870024600066244602e-03
1.940000000000000000e+02 1.940000000000000000e+02 3.790333867073059082e-03 2.707651816308498383e-03 2.149719744920730591e-03 1.683820853941142559e-03 1.444139867089688778e-03 3.872660100460052490e-01 1.820397330448031425e-03
1.970000000000000000e+02 1.970000000000000000e+02 3.802675986662507057e-03 2.716964343562722206e-03 2.158259507268667221e-03 1.691855606622993946e-03 1.456494210287928581e-03 3.883217871189117432e-01 1.798900542780756950e-03
2.010000000000000000e+02 2.010000000000000000e+02 3.818584606051445007e-03 2.729578176513314247e-03 2.169603947550058365e-03 1.702732173725962639e-03 1.473255688324570656e-03 3.897170722484588623e-01 1.780583290383219719e-03
2.040000000000000000e+02 2.040000000000000000e+02 3.830831497907638550e-03 2.738784067332744598e-03 2.178260823711752892e-03 1.711193472146987915e-03 1.485615735873579979e-03 3.907440006732940674e-01 1.828686567023396492e-03
2.070000000000000000e+02 2.070000000000000000e+02 3.841731697320938110e-03 2.747096819803118706e-03 2.186255762353539467e-03 1.718309242278337479e-03 1.497402321547269821e-03 3.917308151721954346e-01 1.950810663402080536e-03
2.110000000000000000e+02 2.110000000000000000e+02 3.857056377455592155e-03 2.758746733888983727e-03 2.197189489379525185e-03 1.728150993585586548e-03 1.511381589807569981e-03 3.929370045661926270e-01 1.668851822614669800e-03
2.140000000000000000e+02 2.140000000000000000e+02 3.867737948894500732e-03 2.767125377431511879e-03 2.205015858635306358e-03 1.735672820359468460e-03 1.522312406450510025e-03 3.938416540622711182e-01 1.690823817625641823e-03
2.180000000000000000e+02 2.180000000000000000e+02 3.882396500557661057e-03 2.778837224468588829e-03 2.215502085164189339e-03 1.745384768582880497e-03 1.536753261461853981e-03 3.950431644916534424e-01 1.632149331271648407e-03
2.210000000000000000e+02 2.210000000000000000e+02 3.892745357006788254e-03 2.786963013932108879e-03 2.223473973572254181e-03 1.752816839143633842e-03 1.547773950733244419e-03 3.959431946277618408e-01 1.663212198764085770e-03
2.250000000000000000e+02 2.250000000000000000e+02 3.907295409590005875e-03 2.798044588416814804e-03 2.233684295788407326e-03 1.762469299137592316e-03 1.562564983032643795e-03 3.971235752105712891e-01 1.613312400877475739e-03
2.290000000000000000e+02 2.290000000000000000e+02 3.920644987374544144e-03 2.808855148032307625e-03 2.243716269731521606e-03 1.771483686752617359e-03 1.576590701006352901e-03 3.982636332511901855e-01 1.906748628243803978e-03
2.330000000000000000e+02 2.330000000000000000e+02 3.933097235858440399e-03 2.819261746481060982e-03 2.253318903967738152e-03 1.779892598278820515e-03 1.589662511833012104e-03 3.992950320243835449e-01 1.802171813324093819e-03
2.370000000000000000e+02 2.370000000000000000e+02 3.947785589843988419e-03 2.830558223649859428e-03 2.263733651489019394e-03 1.788946683518588543e-03 1.601449213922023773e-03 4.002665579319000244e-01 1.551966415718197823e-03
2.400000000000000000e+02 2.400000000000000000e+02 3.958168439567089081e-03 2.838019281625747681e-03 2.270887373015284538e-03 1.794806914404034615e-03 1.610622857697308064e-03 4.010106027126312256e-01 1.517570344731211662e-03
2.440000000000000000e+02 2.440000000000000000e+02 3.971253987401723862e-03 2.848325064405798912e-03 2.280578017234802246e-03 1.803608960472047329e-03 1.623647054657340050e-03 4.020193815231323242e-01 1.455597579479217529e-03
2.490000000000000000e+02 2.490000000000000000e+02 3.987126518040895462e-03 2.860500942915678024e-03 2.292052377015352249e-03 1.814841059967875481e-03 1.641009817831218243e-03 4.033111333847045898e-01 1.417511026374995708e-03
2.530000000000000000e+02 2.530000000000000000e+02 3.999344073235988617e-03 2.870065160095691681e-03 2.301351632922887802e-03 1.823771279305219650e-03 1.654887571930885315e-03 4.043474197387695312e-01 1.499575213529169559e-03
2.570000000000000000e+02 2.570000000000000000e+02 4.011001437902450562e-03 2.879239153116941452e-03 2.310524927452206612e-03 1.831783796660602093e-03 1.667359494604170322e-03 4.053094685077667236e-01 1.671058707870543003e-03
2.610000000000000000e+02 2.610000000000000000e+02 4.024026449769735336e-03 2.888406626880168915e-03 2.320045372471213341e-03 1.839505974203348160e-03 1.678535481914877892e-03 4.061553776264190674e-01 1.859504263848066330e-03
2.660000000000000000e+02 2.660000000000000000e+02 4.041118081659078598e-03 2.900257939472794533e-03 2.331923926249146461e-03 1.848132000304758549e-03 1.688870950601994991e-03 4.070519208908081055e-01 1.591469394043087959e-03
2.700000000000000000e+02 2.700000000000000000e+02 4.054416902363300323e-03 2.909606322646141052e-03 2.340460196137428284e-03 1.855562208220362663e-03 1.697758445516228676e-03 4.077639877796173096e-01 1.470906310714781284e-03
2.740000000000000000e+02 2.740000000000000000e+02 4.067411180585622787e-03 2.919172635301947594e-03 2.349574817344546318e-03 1.862613018602132797e-03 1.707158167846500874e-03 4.085231125354766846e-01 1.389875076711177826e-03
2.790000000000000000e+02 2.790000000000000000e+02 4.083378706127405167e-03 2.930757356807589531e-03 2.360558602958917618e-03 1.872131018899381161e-03 1.720716129057109356e-03 4.095359742641448975e-01 1.353524043224751949e-03
2.840000000000000000e+02 2.840000000000000000e+02 4.098159726709127426e-03 2.942060586065053940e-03 2.371194073930382729e-03 1.882493612356483936e-03 1.736083533614873886e-03 4.106117486953735352e-01 1.277420204132795334e-03
2.880000000000000000e+02 2.880000000000000000e+02 4.110304173082113266e-03 2.950944937765598297e-03 2.379645127803087234e-03 1.891039311885833740e-03 1.749389339238405228e-03 4.115095138549804688e-01 1.238838303834199905e-03
2.930000000000000000e+02 2.930000000000000000e+02 4.123807419091463089e-03 2.960960380733013153e-03 2.389709465205669403e-03 1.901171053759753704e-03 1.766431843861937523e-03 4.126551151275634766e-01 1.301503740251064301e-03
2.980000000000000000e+02 2.980000000000000000e+02 4.136803094297647476e-03 2.971950452774763107e-03 2.401109552010893822e-03 1.910660997964441776e-03 1.780599472112953663e-03 4.136937558650970459e-01 1.767258741892874241e-03
3.030000000000000000e+02 3.030000000000000000e+02 4.152275156229734421e-03 2.982749138027429581e-03 2.411233028396964073e-03 1.918785856105387211e-03 1.790618640370666981e-03 4.144919514656066895e-01 1.430956646800041199e-03
3.080000000000000000e+02 3.080000000000000000e+02 4.167816136032342911e-03 2.993511501699686050e-03 2.421339042484760284e-03 1.926699187606573105e-03 1.799979945644736290e-03 4.152591228485107422e-01 1.328172627836465836e-03
3.130000000000000000e+02 3.130000000000000000e+02 4.180804826319217682e-03 3.004033816978335381e-03 2.431639935821294785e-03 1.934583997353911400e-03 1.810329733416438103e-03 4.160699248313903809e-01 1.257459865882992744e-03
3.180000000000000000e+02 3.180000000000000000e+02 4.194505512714385986e-03 3.014350542798638344e-03 2.441948745399713516e-03 1.943351351656019688e-03 1.822563936002552509e-03 4.169252812862396240e-01 1.317840069532394409e-03
3.240000000000000000e+02 3.240000000000000000e+02 4.211524967104196548e-03 3.027421655133366585e-03 2.454467117786407471e-03 1.953586935997009277e-03 1.835470204241573811e-03 4.178726673126220703e-01 1.336066983640193939e-03
3.290000000000000000e+02 3.290000000000000000e+02 4.226039629429578781e-03 3.037615679204463959e-03 2.464898163452744484e-03 1.962277572602033615e-03 1.845332910306751728e-03 4.186073541641235352e-01 1.222011400386691093e-03
3.340000000000000000e+02 3.340000000000000000e+02 4.239158704876899719e-03 3.047017147764563560e-03 2.474701264873147011e-03 1.970990793779492378e-03 1.855935784988105297e-03 4.193765521049499512e-01 1.211968483403325081e-03
3.400000000000000000e+02 3.400000000000000000e+02 4.255837295204401016e-03 3.058466361835598946e-03 2.485933247953653336e-03 1.981413224712014198e-03 1.870159176178276539e-03 4.203596711158752441e-01 1.117313280701637268e-03
3.460000000000000000e+02 3.460000000000000000e+02 4.269389901310205460e-03 3.069426631554961205e-03 2.497372683137655258e-03 1.992572797462344170e-03 1.886595739051699638e-03 4.214164912700653076e-01 1.062514726072549820e-03
3.510000000000000000e+02 3.510000000000000000e+02 4.281209781765937805e-03 3.078360343351960182e-03 2.506243297830224037e-03 2.001642016693949699e-03 1.900724135339260101e-03 4.223282337188720703e-01 1.054412219673395157e-03
3.570000000000000000e+02 3.570000000000000000e+02 4.293433390557765961e-03 3.087919438257813454e-03 2.516526496037840843e-03 2.012155018746852875e-03 1.918528578244149685e-03 4.234373271465301514e-01 1.156455487944185734e-03
3.630000000000000000e+02 3.630000000000000000e+02 4.307124763727188110e-03 3.097504843026399612e-03 2.528110053390264511e-03 2.021525986492633820e-03 1.930089667439460754e-03 4.243270456790924072e-01 1.810468966141343117e-03
3.690000000000000000e+02 3.690000000000000000e+02 4.322311840951442719e-03 3.109404584392905235e-03 2.538561355322599411e-03 2.029553521424531937e-03 1.934408443048596382e-03 4.247394800186157227e-01 1.559652388095855713e-03
3.750000000000000000e+02 3.750000000000000000e+02 4.337610211223363876e-03 3.121105255559086800e-03 2.550769597291946411e-03 2.037017839029431343e-03 1.936677726916968822e-03 4.251144230365753174e-01 1.256061252206563950e-03
3.820000000000000000e+02 3.820000000000000000e+02 4.356278572231531143e-03 3.136276733130216599e-03 2.564545720815658569e-03 2.047394867986440659e-03 1.944788498803973198e-03 4.257813394069671631e-01 1.049412996508181095e-03
3.880000000000000000e+02 3.880000000000000000e+02 4.372243769466876984e-03 3.147710580378770828e-03 2.575566992163658142e-03 2.056943019852042198e-03 1.956398133188486099e-03 4.265588521957397461e-01 9.976562578231096268e-04
3.940000000000000000e+02 3.940000000000000000e+02 4.386835265904664993e-03 3.158440580591559410e-03 2.585408277809619904e-03 2.066745422780513763e-03 1.971602439880371094e-03 4.274808466434478760e-01 9.188761468976736069e-04
4.010000000000000000e+02 4.010000000000000000e+02 4.401585552841424942e-03 3.169818781316280365e-03 2.596733160316944122e-03 2.078505931422114372e-03 1.991577213630080223e-03 4.286697804927825928e-01 8.818948990665376186e-04
4.080000000000000000e+02 4.080000000000000000e+02 4.414822906255722046e-03 3.180394647642970085e-03 2.607354661449790001e-03 2.090264810249209404e-03 2.012400655075907707e-03 4.299225509166717529e-01 8.539324626326560974e-04
4.140000000000000000e+02 4.140000000000000000e+02 4.425419494509696960e-03 3.189025912433862686e-03 2.616111654788255692e-03 2.100224606692790985e-03 2.030736068263649940e-03 4.310108721256256104e-01 8.712550043128430843e-04
4.210000000000000000e+02 4.210000000000000000e+02 4.437877330929040909e-03 3.198670223355293274e-03 2.627079840749502182e-03 2.111241687089204788e-03 2.048545051366090775e-03 4.321368038654327393e-01 1.092570601031184196e-03
4.280000000000000000e+02 4.280000000000000000e+02 4.452189430594444275e-03 3.209259826689958572e-03 2.637871075421571732e-03 2.120725112035870552e-03 2.061160746961832047e-03 4.330043792724609375e-01 1.020988798700273037e-03
4.350000000000000000e+02 4.350000000000000000e+02 4.465979989618062973e-03 3.219317179173231125e-03 2.649130299687385559e-03 2.129173837602138519e-03 2.071232767775654793e-03 4.337713420391082764e-01 9.137875167652964592e-04
4.430000000000000000e+02 4.430000000000000000e+02 4.480784293264150620e-03 3.231099341064691544e-03 2.661252394318580627e-03 2.139282878488302231e-03 2.085276646539568901e-03 4.347442388534545898e-01 8.950663614086806774e-04
4.500000000000000000e+02 4.500000000000000000e+02 4.493461921811103821e-03 3.241062164306640625e-03 2.671541413292288780e-03 2.149132313206791878e-03 2.099164528772234917e-03 4.356325268745422363e-01 9.659827919676899910e-04
4.580000000000000000e+02 4.580000000000000000e+02 4.506571684032678604e-03 3.251644549891352654e-03 2.683566184714436531e-03 2.159024123102426529e-03 2.112428890541195869e-03 4.365408420562744141e-01 8.453624323010444641e-04
4.650000000000000000e+02 4.650000000000000000e+02 4.517702385783195496e-03 3.260872326791286469e-03 2.693043323233723640e-03 2.167981117963790894e-03 2.124748425558209419e-03 4.373768568038940430e-01 7.931838626973330975e-04
4.730000000000000000e+02 4.730000000000000000e+02 4.530055448412895203e-03 3.271007910370826721e-03 2.703643171116709709e-03 2.178539987653493881e-03 2.140863332897424698e-03 4.384171068668365479e-01 8.485578582622110844e-04
4.810000000000000000e+02 4.810000000000000000e+02 4.541586618870496750e-03 3.280501579865813255e-03 2.714447444304823875e-03 2.188837155699729919e-03 2.154478570446372032e-03 4.393298327922821045e-01 9.227388072758913040e-04
4.890000000000000000e+02 4.890000000000000000e+02 4.553852602839469910e-03 3.289959626272320747e-03 2.725286409258842468e-03 2.198240254074335098e-03 2.165776444599032402e-03 4.401483833789825439e-01 7.722356822341680527e-04
4.970000000000000000e+02 4.970000000000000000e+02 4.564494360238313675e-03 3.299085190519690514e-03 2.735388465225696564e-03 2.208054531365633011e-03 2.180423121899366379e-03 4.410969018936157227e-01 7.297783158719539642e-04
5.050000000000000000e+02 5.050000000000000000e+02 4.575407598167657852e-03 3.307686420157551765e-03 2.745836274698376656e-03 2.217749366536736488e-03 2.195308450609445572e-03 4.420846998691558838e-01 8.165796753019094467e-04
5.140000000000000000e+02 5.140000000000000000e+02 4.587576724588871002e-03 3.317835507914423943e-03 2.756826812401413918e-03 2.229087520390748978e-03 2.211588434875011444e-03 4.431277215480804443e-01 7.579059456475079060e-04
5.220000000000000000e+02 5.220000000000000000e+02 4.598899278789758682e-03 3.326659789308905602e-03 2.766951220110058784e-03 2.238785848021507263e-03 2.225423464551568031e-03 4.440413713455200195e-01 7.638934766873717308e-04
5.310000000000000000e+02 5.310000000000000000e+02 4.610780160874128342e-03 3.335038432851433754e-03 2.778373425826430321e-03 2.248449018225073814e-03 2.237833105027675629e-03 4.449621737003326416e-01 8.786076796241104603e-04
5.400000000000000000e+02 5.400000000000000000e+02 4.622936248779296875e-03 3.344995435327291489e-03 2.789770951494574547e-03 2.258571796119213104e-03 2.248987555503845215e-03 4.457755684852600098e-01 7.113687461242079735e-04
5.490000000000000000e+02 5.490000000000000000e+02 4.634457640349864960e-03 3.354676533490419388e-03 2.801012946292757988e-03 2.269108081236481667e-03 2.263175090774893761e-03 4.467362463474273682e-01 6.435498362407088280e-04
5.580000000000000000e+02 5.580000000000000000e+02 4.644548520445823669e-03 3.362691961228847504e-03 2.811552723869681358e-03 2.279356354847550392e-03 2.279289765283465385e-03 4.477943480014801025e-01 8.144410094246268272e-04
5.670000000000000000e+02 5.670000000000000000e+02 4.655900876969099045e-03 3.372478066012263298e-03 2.822529524564743042e-03 2.288107527419924736e-03 2.288175281137228012e-03 4.485107660293579102e-01 8.238115115091204643e-04
5.760000000000000000e+02 5.760000000000000000e+02 4.669337999075651169e-03 3.381575457751750946e-03 2.833845326676964760e-03 2.296861959621310234e-03 2.296071499586105347e-03 4.491803646087646484e-01 7.051374414004385471e-04
5.860000000000000000e+02 5.860000000000000000e+02 4.684435669332742691e-03 3.392605343833565712e-03 2.845508977770805359e-03 2.306402428075671196e-03 2.309284871444106102e-03 4.501252472400665283e-01 6.165642989799380302e-04
5.960000000000000000e+02 5.960000000000000000e+02 4.695902112871408463e-03 3.401497378945350647e-03 2.857299288734793663e-03 2.317521488294005394e-03 2.325141103938221931e-03 4.511912167072296143e-01 9.382186108268797398e-04
6.060000000000000000e+02 6.060000000000000000e+02 4.708676133304834366e-03 3.410712117329239845e-03 2.868826733902096748e-03 2.328103175386786461e-03 2.331566065549850464e-03 4.518064260482788086e-01 7.560078520327806473e-04
6.160000000000000000e+02 6.160000000000000000e+02 4.722140729427337646e-03 3.421859582886099815e-03 2.880222629755735397e-03 2.337852958589792252e-03 2.338292775675654411e-03 4.524621665477752686e-01 7.064958335831761360e-04
6.260000000000000000e+02 6.260000000000000000e+02 4.733614623546600342e-03 3.431202145293354988e-03 2.891836687922477722e-03 2.347427653148770332e-03 2.349541522562503815e-03 4.533211886882781982e-01 5.650857929140329361e-04
6.360000000000000000e+02 6.360000000000000000e+02 4.744993988424539566e-03 3.439369611442089081e-03 2.902159700170159340e-03 2.357413060963153839e-03 2.364682266488671303e-03 4.543352425098419189e-01 5.352178122848272324e-04
6.470000000000000000e+02 6.470000000000000000e+02 4.755476955324411392e-03 3.447889117524027824e-03 2.912497613579034805e-03 2.368754940107464790e-03 2.383754355832934380e-03 4.555233120918273926e-01 6.102469051256775856e-04
6.580000000000000000e+02 6.580000000000000000e+02 4.764642566442489624e-03 3.455866826698184013e-03 2.923168241977691650e-03 2.379228826612234116e-03 2.397818490862846375e-03 4.565340876579284668e-01 6.833228981122374535e-04
6.690000000000000000e+02 6.690000000000000000e+02 4.775086883455514908e-03 3.464363981038331985e-03 2.933929208666086197e-03 2.389038214460015297e-03 2.408917993307113647e-03 4.574045538902282715e-01 5.159286083653569221e-04
6.800000000000000000e+02 6.800000000000000000e+02 4.785229917615652084e-03 3.472582437098026276e-03 2.944386331364512444e-03 2.398798475041985512e-03 2.422198187559843063e-03 4.583718180656433105e-01 5.173418903723359108e-04
6.910000000000000000e+02 6.910000000000000000e+02 4.794800654053688049e-03 3.480305196717381477e-03 2.954413881525397301e-03 2.409437671303749084e-03 2.437848132103681564e-03 4.594015479087829590e-01 7.093395106494426727e-04
7.020000000000000000e+02 7.020000000000000000e+02 4.803685937076807022e-03 3.487516893073916435e-03 2.965804655104875565e-03 2.418262651190161705e-03 2.445649122819304466e-03 4.601441323757171631e-01 5.524514126591384411e-04
7.140000000000000000e+02 7.140000000000000000e+02 4.815272986888885498e-03 3.497004741802811623e-03 2.977274358272552490e-03 2.428299281746149063e-03 2.454292960464954376e-03 4.609596431255340576e-01 5.018750089220702648e-04
7.260000000000000000e+02 7.260000000000000000e+02 4.825616721063852310e-03 3.505231812596321106e-03 2.988491905853152275e-03 2.438551047816872597e-03 2.466612262651324272e-03 4.619201421737670898e-01 6.230639992281794548e-04
7.380000000000000000e+02 7.380000000000000000e+02 4.836237989366054535e-03 3.513343399390578270e-03 2.998762298375368118e-03 2.448627259582281113e-03 2.479150891304016113e-03 4.628416895866394043e-01 4.548558499664068222e-04
7.500000000000000000e+02 7.500000000000000000e+02 4.846022464334964752e-03 3.520949045196175575e-03 3.008702537044882774e-03 2.457796828821301460e-03 2.492096507921814919e-03 4.638195037841796875e-01 8.725938387215137482e-04
7.630000000000000000e+02 7.630000000000000000e+02 4.857771098613739014e-03 3.530625253915786743e-03 3.019865602254867554e-03 2.467371989041566849e-03 2.500081202015280724e-03 4.645732045173645020e-01 5.371490260586142540e-04
7.750000000000000000e+02 7.750000000000000000e+02 4.868465475738048553e-03 3.539021825417876244e-03 3.029930405318737030e-03 2.476285211741924286e-03 2.509839832782745361e-03 4.653974175453186035e-01 4.486286197789013386e-04
7.880000000000000000e+02 7.880000000000000000e+02 4.878472071141004562e-03 3.547183703631162643e-03 3.040256444364786148e-03 2.486930461600422859e-03 2.524260431528091431e-03 4.664210081100463867e-01 5.549433408305048943e-04
8.010000000000000000e+02 8.010000000000000000e+02 4.888046532869338989e-03 3.555257106199860573e-03 3.051241394132375717e-03 2.496638102456927299e-03 2.534765750169754028e-03 4.672897756099700928e-01 4.684088053181767464e-04
8.150000000000000000e+02 8.150000000000000000e+02 4.898312967270612717e-03 3.563515376299619675e-03 3.061567433178424835e-03 2.506805118173360825e-03 2.548142801970243454e-03 4.683186411857604980e-01 3.963097697123885155e-04
8.280000000000000000e+02 8.280000000000000000e+02 4.906669724732637405e-03 3.570621367543935776e-03 3.071332816034555435e-03 2.516441280022263527e-03 2.560676075518131256e-03 4.692875444889068604e-01 6.406459142453968525e-04
8.420000000000000000e+02 8.420000000000000000e+02 4.920382983982563019e-03 3.581049852073192596e-03 3.082396695390343666e-03 2.526506781578063965e-03 2.565742703154683113e-03 4.699521660804748535e-01 4.636492813006043434e-04
8.560000000000000000e+02 8.560000000000000000e+02 4.932647105306386948e-03 3.591144690290093422e-03 3.093355800956487656e-03 2.535811858251690865e-03 2.575281308963894844e-03 4.708160459995269775e-01 3.845023747999221087e-04
8.700000000000000000e+02 8.700000000000000000e+02 4.942601080983877182e-03 3.598678857088088989e-03 3.104165894910693169e-03 2.546223578974604607e-03 2.588181989267468452e-03 4.717707633972167969e-01 4.966628039255738258e-04
8.850000000000000000e+02 8.850000000000000000e+02 4.952694289386272430e-03 3.607132704928517342e-03 3.115440020337700844e-03 2.556071383878588676e-03 2.598085906356573105e-03 4.726389646530151367e-01 4.439707845449447632e-04
8.990000000000000000e+02 8.990000000000000000e+02 4.961688537150621414e-03 3.615393303334712982e-03 3.125118557363748550e-03 2.565008355304598808e-03 2.608230337500572205e-03 4.735176563262939453e-01 4.069164860993623734e-04
9.140000000000000000e+02 9.140000000000000000e+02 4.971771966665983200e-03 3.623534692451357841e-03 3.135354490950703621e-03 2.575100632384419441e-03 2.618705853819847107e-03 4.743961691856384277e-01 3.554585273377597332e-04
9.300000000000000000e+02 9.300000000000000000e+02 4.981643054634332657e-03 3.631644649431109428e-03 3.145844675600528717e-03 2.585825510323047638e-03 2.630574861541390419e-03 4.753587841987609863e-01 3.670550067909061909e-04
9.450000000000000000e+02 9.450000000000000000e+02 4.991145804524421692e-03 3.639674047008156776e-03 3.155269660055637360e-03 2.595463301986455917e-03 2.641986822709441185e-03 4.762827754020690918e-01 4.116912023164331913e-04
9.610000000000000000e+02 9.610000000000000000e+02 5.001033656299114227e-03 3.647248959168791771e-03 3.165342379361391068e-03 2.605961170047521591e-03 2.651602262631058693e-03 4.771326482295989990e-01 3.643744275905191898e-04
9.770000000000000000e+02 9.770000000000000000e+02 5.011401139199733734e-03 3.655281849205493927e-03 3.175046760588884354e-03 2.615342382341623306e-03 2.660659607499837875e-03 4.779659211635589600e-01 4.197884700261056423e-04
9.930000000000000000e+02 9.930000000000000000e+02 5.021218676120042801e-03 3.662763163447380066e-03 3.185685258358716965e-03 2.625021617859601974e-03 2.669886685907840729e-03 4.788184463977813721e-01 4.218425019644200802e-04
1.009000000000000000e+03 1.009000000000000000e+03 5.031273700296878815e-03 3.671415150165557861e-03 3.194986842572689056e-03 2.634778385981917381e-03 2.678358461707830429e-03 4.796058535575866699e-01 3.479448205325752497e-04
1.026000000000000000e+03 1.026000000000000000e+03 5.040437914431095123e-03 3.679245011880993843e-03 3.204684238880872726e-03 2.644516993314027786e-03 2.689079381525516510e-03 4.804953634738922119e-01 3.403786686249077320e-04
1.043000000000000000e+03 1.043000000000000000e+03 5.049533676356077194e-03 3.686927026137709618e-03 3.214290365576744080e-03 2.654565498232841492e-03 2.698600525036454201e-03 4.813262224197387695e-01 3.286984865553677082e-04
1.061000000000000000e+03 1.061000000000000000e+03 5.060087423771619797e-03 3.694975050166249275e-03 3.225029213353991508e-03 2.665248466655611992e-03 2.707740757614374161e-03 4.821735620498657227e-01 3.772774070966988802e-04
1.078000000000000000e+03 1.078000000000000000e+03 5.069185979664325714e-03 3.702521324157714844e-03 3.234490286558866501e-03 2.674568444490432739e-03 2.716231625527143478e-03 4.829510748386383057e-01 3.107835655100643635e-04
1.096000000000000000e+03 1.096000000000000000e+03 5.078697111457586288e-03 3.709910670295357704e-03 3.243583487346768379e-03 2.684447215870022774e-03 2.725954400375485420e-03 4.838179051876068115e-01 2.911117626354098320e-04
1.114000000000000000e+03 1.114000000000000000e+03 5.087730009108781815e-03 3.717148443683981895e-03 3.253416391089558601e-03 2.694951603189110756e-03 2.735802670940756798e-03 4.846608638763427734e-01 3.304529527667909861e-04
1.133000000000000000e+03 1.133000000000000000e+03 5.097961053252220154e-03 3.725659335032105446e-03 3.264338476583361626e-03 2.704678103327751160e-03 2.743088640272617340e-03 4.854097068309783936e-01 3.134173166472464800e-04
1.152000000000000000e+03 1.152000000000000000e+03 5.108043085783720016e-03 3.734300611540675163e-03 3.273820970207452774e-03 2.714815782383084297e-03 2.753037959337234497e-03 4.862413406372070312e-01 4.071487346664071083e-04
1.171000000000000000e+03 1.171000000000000000e+03 5.120584741234779358e-03 3.743700450286269188e-03 3.285407088696956635e-03 2.724814694374799728e-03 2.756423084065318108e-03 4.868233799934387207e-01 3.457032726146280766e-04
1.190000000000000000e+03 1.190000000000000000e+03 5.131750367581844330e-03 3.751959418877959251e-03 3.295675618574023247e-03 2.734264126047492027e-03 2.763839671388268471e-03 4.875420331954956055e-01 2.831867896020412445e-04
1.210000000000000000e+03 1.210000000000000000e+03 5.141202360391616821e-03 3.760266117751598358e-03 3.305750200524926186e-03 2.744803437963128090e-03 2.774420427158474922e-03 4.884009659290313721e-01 2.704365469980984926e-04
1.230000000000000000e+03 1.230000000000000000e+03 5.148399621248245239e-03 3.766772802919149399e-03 3.314565634354948997e-03 2.754692919552326202e-03 2.785809338092803955e-03 4.893081486225128174e-01 2.728210820350795984e-04
1.251000000000000000e+03 1.251000000000000000e+03 5.158910993486642838e-03 3.774980781599879265e-03 3.324714023619890213e-03 2.765138866379857063e-03 2.790528116747736931e-03 4.899471700191497803e-01 3.572616842575371265e-04
1.271000000000000000e+03 1.271000000000000000e+03 5.171556025743484497e-03 3.785155713558197021e-03 3.336729947477579117e-03 2.774583641439676285e-03 2.792450133711099625e-03 4.904420375823974609e-01 3.193781303707510233e-04
1.292000000000000000e+03 1.292000000000000000e+03 5.180073902010917664e-03 3.792519448325037956e-03 3.345842473208904266e-03 2.784358570352196693e-03 2.800141228362917900e-03 4.911752045154571533e-01 2.180369920097291470e-04
1.314000000000000000e+03 1.314000000000000000e+03 5.185941699892282486e-03 3.798040095716714859e-03 3.354606684297323227e-03 2.794655272737145424e-03 2.813413739204406738e-03 4.921424686908721924e-01 2.476519439369440079e-04
1.336000000000000000e+03 1.336000000000000000e+03 5.193428136408329010e-03 3.805017331615090370e-03 3.363881260156631470e-03 2.804643241688609123e-03 2.823759103193879128e-03 4.929694533348083496e-01 2.476339286658912897e-04
1.358000000000000000e+03 1.358000000000000000e+03 5.201267078518867493e-03 3.812015289440751076e-03 3.372509730979800224e-03 2.813549945130944252e-03 2.832041354849934578e-03 4.937410056591033936e-01 2.404569531790912151e-04
1.381000000000000000e+03 1.381000000000000000e+03 5.208449438214302063e-03 3.819257719442248344e-03 3.382016671821475029e-03 2.823587972670793533e-03 2.840856788679957390e-03 4.945062696933746338e-01 2.385950065217912197e-04
1.403000000000000000e+03 1.403000000000000000e+03 5.217073485255241394e-03 3.827249631285667419e-03 3.391738515347242355e-03 2.832845086231827736e-03 2.846001880243420601e-03 4.950872957706451416e-01 2.509542100597172976e-04
1.427000000000000000e+03 1.427000000000000000e+03 5.226711276918649673e-03 3.835396142676472664e-03 3.400983987376093864e-03 2.843040740117430687e-03 2.853091107681393623e-03 4.957862794399261475e-01 2.397721254965290427e-04
1.450000000000000000e+03 1.450000000000000000e+03 5.235181655734777451e-03 3.842590842396020889e-03 3.410183126106858253e-03 2.852958627045154572e-03 2.859712112694978714e-03 4.964509606361389160e-01 2.310216805199161172e-04
1.475000000000000000e+03 1.475000000000000000e+03 5.243394989520311356e-03 3.849927103146910667e-03 3.420070046558976173e-03 2.864100504666566849e-03 2.867941977456212044e-03 4.971252679824829102e-01 2.442561672069132328e-04
1.499000000000000000e+03 1.499000000000000000e+03 5.251099821180105209e-03 3.857268719002604485e-03 3.428913420066237450e-03 2.873292192816734314e-03 2.876304788514971733e-03 4.978200495243072510e-01 2.103549923049286008e-04
1.524000000000000000e+03 1.524000000000000000e+03 5.258048418909311295e-03 3.864394966512918472e-03 3.437720471993088722e-03 2.882283646613359451e-03 2.885484369471669197e-03 4.985637068748474121e-01 2.088246546918526292e-04
1.549000000000000000e+03 1.549000000000000000e+03 5.265776999294757843e-03 3.871190128847956657e-03 3.446281189098954201e-03 2.891571959480643272e-03 2.893771510571241379e-03 4.992770850658416748e-01 2.916028024628758430e-04
1.575000000000000000e+03 1.575000000000000000e+03 5.275465548038482666e-03 3.878846066072583199e-03 3.455565776675939560e-03 2.901372499763965607e-03 2.898625796660780907e-03 4.998743832111358643e-01 2.118933771271258593e-04
1.601000000000000000e+03 1.601000000000000000e+03 5.284386686980724335e-03 3.885894315317273140e-03 3.464509965851902962e-03 2.910974435508251190e-03 2.905457979068160057e-03 5.005235671997070312e-01 1.935043546836823225e-04
1.628000000000000000e+03 1.628000000000000000e+03 5.291885696351528168e-03 3.892854554578661919e-03 3.473841585218906403e-03 2.920709317550063133e-03 2.914029406383633614e-03 5.012257099151611328e-01 2.927999012172222137e-04
1.655000000000000000e+03 1.655000000000000000e+03 5.301826633512973785e-03 3.900045994669198990e-03 3.483403939753770828e-03 2.931485185399651527e-03 2.921587554737925529e-03 5.018150210380554199e-01 2.178738068323582411e-04
1.682000000000000000e+03 1.682000000000000000e+03 5.311315413564443588e-03 3.907207865267992020e-03 3.491959068924188614e-03 2.941851504147052765e-03 2.930870978161692619e-03 5.025175213813781738e-01 1.785047206794843078e-04
1.710000000000000000e+03 1.710000000000000000e+03 5.318141076713800430e-03 3.912994638085365295e-03 3.499791724607348442e-03 2.951917238533496857e-03 2.941652666777372360e-03 5.033028721809387207e-01 2.345988323213532567e-04
1.739000000000000000e+03 1.739000000000000000e+03 5.327605642378330231e-03 3.921081777662038803e-03 3.509083529934287071e-03 2.962225582450628281e-03 2.949030837044119835e-03 5.039199590682983398e-01 1.841153425630182028e-04
1.768000000000000000e+03 1.768000000000000000e+03 5.333572160452604294e-03 3.927176818251609802e-03 3.517277073115110397e-03 2.971845213323831558e-03 2.959336386993527412e-03 5.046293735504150391e-01 1.883369259303435683e-04
1.797000000000000000e+03 1.797000000000000000e+03 5.342531017959117889e-03 3.934660926461219788e-03 3.526014508679509163e-03 2.980949124321341515e-03 2.966001396998763084e-03 5.052611827850341797e-01 1.674913364695385098e-04
1.827000000000000000e+03 1.827000000000000000e+03 5.349978338927030563e-03 3.941952250897884369e-03 3.534686518833041191e-03 2.990121021866798401e-03 2.973964205011725426e-03 5.058910250663757324e-01 1.628834579605609179e-04
1.857000000000000000e+03 1.857000000000000000e+03 5.358280148357152939e-03 3.948748577386140823e-03 3.544592298567295074e-03 2.999311778694391251e-03 2.980700461193919182e-03 5.064161419868469238e-01 2.196351269958540797e-04
1.888000000000000000e+03 1.888000000000000000e+03 5.366950761526823044e-03 3.956848289817571640e-03 3.552282694727182388e-03 3.008505562320351601e-03 2.991015557199716568e-03 5.070822834968566895e-01 1.684763410594314337e-04
1.919000000000000000e+03 1.919000000000000000e+03 5.372583400458097458e-03 3.963031340390443802e-03 3.558994969353079796e-03 3.017586888745427132e-03 3.004302270710468292e-03 5.078326463699340820e-01 1.865733938757330179e-04
1.951000000000000000e+03 1.951000000000000000e+03 5.381782539188861847e-03 3.970761783421039581e-03 3.567839274182915688e-03 3.028004197403788567e-03 3.011591266840696335e-03 5.084132552146911621e-01 1.649287587497383356e-04
1.984000000000000000e+03 1.984000000000000000e+03 5.387729965150356293e-03 3.977204207330942154e-03 3.576741553843021393e-03 3.037389367818832397e-03 3.022331278771162033e-03 5.091232657432556152e-01 1.895530585898086429e-04
2.017000000000000000e+03 2.017000000000000000e+03 5.396782886236906052e-03 3.984429407864809036e-03 3.585997503250837326e-03 3.047555452212691307e-03 3.029756247997283936e-03 5.096913576126098633e-01 1.526808482594788074e-04
2.050000000000000000e+03 2.050000000000000000e+03 5.404680036008358002e-03 3.991484176367521286e-03 3.594501875340938568e-03 3.056703601032495499e-03 3.040485316887497902e-03 5.103504061698913574e-01 1.741327723721042275e-04
2.084000000000000000e+03 2.084000000000000000e+03 5.411816295236349106e-03 3.997747786343097687e-03 3.603451419621706009e-03 3.066719742491841316e-03 3.051734529435634613e-03 5.110424757003784180e-01 1.710633514449000359e-04
2.119000000000000000e+03 2.119000000000000000e+03 5.418211687356233597e-03 4.003684036433696747e-03 3.611633554100990295e-03 3.076639724895358086e-03 3.060193732380867004e-03 5.116646289825439453e-01 1.400066685164347291e-04
2.154000000000000000e+03 2.154000000000000000e+03 5.423642694950103760e-03 4.010070115327835083e-03 3.620108356699347496e-03 3.086484037339687347e-03 3.070612670853734016e-03 5.123261213302612305e-01 1.345098717138171196e-04
2.190000000000000000e+03 2.190000000000000000e+03 5.429891403764486313e-03 4.015943501144647598e-03 3.628459526225924492e-03 3.095537424087524414e-03 3.081959672272205353e-03 5.130077600479125977e-01 1.672114740358665586e-04
2.226000000000000000e+03 2.226000000000000000e+03 5.436967592686414719e-03 4.022629931569099426e-03 3.637954592704772949e-03 3.105454379692673683e-03 3.089630976319313049e-03 5.135471820831298828e-01 1.358252775389701128e-04
2.263000000000000000e+03 2.263000000000000000e+03 5.443605128675699234e-03 4.028809722512960434e-03 3.645809134468436241e-03 3.114515915513038635e-03 3.100266680121421814e-03 5.141721367835998535e-01 1.434722216799855232e-04
2.301000000000000000e+03 2.301000000000000000e+03 5.450299941003322601e-03 4.034866578876972198e-03 3.654072061181068420e-03 3.123900620266795158e-03 3.109541721642017365e-03 5.147855877876281738e-01 1.418677857145667076e-04
2.339000000000000000e+03 2.339000000000000000e+03 5.456953309476375580e-03 4.040961153805255890e-03 3.662027651444077492e-03 3.132852958515286446e-03 3.119255881756544113e-03 5.153752565383911133e-01 1.496429904364049435e-04
2.378000000000000000e+03 2.378000000000000000e+03 5.463457666337490082e-03 4.046740010380744934e-03 3.669717581942677498e-03 3.141732187941670418e-03 3.129181684926152229e-03 5.159528851509094238e-01 1.605204597581177950e-04
2.417000000000000000e+03 2.417000000000000000e+03 5.581724923104047775e-03 4.104320891201496124e-03 3.728055860847234726e-03 3.181070787832140923e-03 3.087326651439070702e-03 5.139386653900146484e-01 4.164692072663456202e-04
2.457000000000000000e+03 2.457000000000000000e+03 5.608170758932828903e-03 4.126997198909521103e-03 3.746300237253308296e-03 3.204866079613566399e-03 3.107417607679963112e-03 5.147584676742553711e-01 1.767266076058149338e-04
2.498000000000000000e+03 2.498000000000000000e+03 5.613178946077823639e-03 4.133991431444883347e-03 3.755926154553890228e-03 3.217703197151422501e-03 3.134679747745394707e-03 5.159801840782165527e-01 1.523355604149401188e-04
2.540000000000000000e+03 2.540000000000000000e+03 5.619323346763849258e-03 4.140546545386314392e-03 3.765321103855967522e-03 3.229093505069613457e-03 3.160283202305436134e-03 5.170705914497375488e-01 1.515136973466724157e-04
2.582000000000000000e+03 2.582000000000000000e+03 5.625275894999504089e-03 4.147082101553678513e-03 3.774726530537009239e-03 3.239575307816267014e-03 3.182640997692942619e-03 5.180203318595886230e-01 1.373877457808703184e-04
2.625000000000000000e+03 2.625000000000000000e+03 5.630402360111474991e-03 4.152908921241760254e-03 3.783983178436756134e-03 3.249206580221652985e-03 3.203777130693197250e-03 5.189270377159118652e-01 1.303786848438903689e-04
2.668000000000000000e+03 2.668000000000000000e+03 5.635465495288372040e-03 4.158628638833761215e-03 3.792151343077421188e-03 3.258574753999710083e-03 3.224145621061325073e-03 5.197947621345520020e-01 1.258904085261747241e-04
2.713000000000000000e+03 2.713000000000000000e+03 5.641199648380279541e-03 4.164633806794881821e-03 3.800867591053247452e-03 3.268368309363722801e-03 3.243656363338232040e-03 5.206303596496582031e-01 1.300985313719138503e-04
2.758000000000000000e+03 2.758000000000000000e+03 5.647340789437294006e-03 4.170801024883985519e-03 3.809480927884578705e-03 3.278302261605858803e-03 3.260823898017406464e-03 5.213779807090759277e-01 1.386378862662240863e-04
2.804000000000000000e+03 2.804000000000000000e+03 5.654303822666406631e-03 4.177320282906293869e-03 3.818361554294824600e-03 3.287766361609101295e-03 3.276063594967126846e-03 5.220728516578674316e-01 1.744194742059335113e-04
2.850000000000000000e+03 2.850000000000000000e+03 5.661129020154476166e-03 4.183735232800245285e-03 3.827058477327227592e-03 3.297028597444295883e-03 3.289717249572277069e-03 5.227067470550537109e-01 1.327680074609816074e-04
2.897000000000000000e+03 2.897000000000000000e+03 5.667394958436489105e-03 4.189949017018079758e-03 3.836122807115316391e-03 3.307116683572530746e-03 3.301793243736028671e-03 5.232940912246704102e-01 1.158999366452917457e-04
2.946000000000000000e+03 2.946000000000000000e+03 5.674163810908794403e-03 4.196553956717252731e-03 3.844992723315954208e-03 3.317058319225907326e-03 3.314810805022716522e-03 5.239211916923522949e-01 1.303448807448148727e-04
2.994000000000000000e+03 2.994000000000000000e+03 5.681161768734455109e-03 4.203682299703359604e-03 3.853808622807264328e-03 3.327307291328907013e-03 3.328454447910189629e-03 5.245212912559509277e-01 1.267421757802367210e-04
3.044000000000000000e+03 3.044000000000000000e+03 5.688181146979331970e-03 4.210241604596376419e-03 3.863392863422632217e-03 3.337066620588302612e-03 3.339664544910192490e-03 5.250710844993591309e-01 1.471663563279435039e-04
3.095000000000000000e+03 3.095000000000000000e+03 5.695642903447151184e-03 4.217196721583604813e-03 3.872815519571304321e-03 3.347552148625254631e-03 3.352588741108775139e-03 5.256426334381103516e-01 1.122996109188534319e-04
3.146000000000000000e+03 3.146000000000000000e+03 5.702518392354249954e-03 4.223847761750221252e-03 3.881828160956501961e-03 3.357088426128029823e-03 3.366125747561454773e-03 5.262180566787719727e-01 1.444158697267994285e-04
3.198000000000000000e+03 3.198000000000000000e+03 5.710111465305089951e-03 4.230794031172990799e-03 3.890987951308488846e-03 3.366906661540269852e-03 3.377429675310850143e-03 5.267549157142639160e-01 1.533127797301858664e-04
3.252000000000000000e+03 3.252000000000000000e+03 5.716232117265462875e-03 4.237376619130373001e-03 3.900334704667329788e-03 3.377126995474100113e-03 3.392229555174708366e-03 5.273805260658264160e-01 1.498164056101813912e-04
3.306000000000000000e+03 3.306000000000000000e+03 5.727475509047508240e-03 4.246674478054046631e-03 3.911951556801795959e-03 3.387986216694116592e-03 3.394263330847024918e-03 5.276436209678649902e-01 1.184555148938670754e-04
3.360000000000000000e+03 3.360000000000000000e+03 5.734287202358245850e-03 4.253237973898649216e-03 3.920361399650573730e-03 3.398459404706954956e-03 3.411538433283567429e-03 5.282979607582092285e-01 1.140450622187927365e-04
3.416000000000000000e+03 3.416000000000000000e+03 5.741306580603122711e-03 4.260770510882139206e-03 3.930178936570882797e-03 3.408693475648760796e-03 3.424831666052341461e-03 5.288751125335693359e-01 1.304304169025272131e-04
3.473000000000000000e+03 3.473000000000000000e+03 5.748568568378686905e-03 4.268218297511339188e-03 3.939419984817504883e-03 3.418813692405819893e-03 3.438842250034213066e-03 5.294722914695739746e-01 1.160009851446375251e-04
3.531000000000000000e+03 3.531000000000000000e+03 5.756179336458444595e-03 4.275498446077108383e-03 3.948788158595561981e-03 3.429524833336472511e-03 3.449195064604282379e-03 5.299618244171142578e-01 1.179794926429167390e-04
3.589000000000000000e+03 3.589000000000000000e+03 5.763613618910312653e-03 4.282860085368156433e-03 3.958147484809160233e-03 3.439970547333359718e-03 3.461964661255478859e-03 5.304891467094421387e-01 1.682892907410860062e-04
3.649000000000000000e+03 3.649000000000000000e+03 5.772651638835668564e-03 4.291232675313949585e-03 3.969445358961820602e-03 3.451033262535929680e-03 3.470702795311808586e-03 5.309155583381652832e-01 1.345426280749961734e-04
3.710000000000000000e+03 3.710000000000000000e+03 5.779707338660955429e-03 4.298869520425796509e-03 3.978732973337173462e-03 3.462178865447640419e-03 3.484752494841814041e-03 5.314630866050720215e-01 8.948084723670035601e-05
3.771000000000000000e+03 3.771000000000000000e+03 5.787060130387544632e-03 4.306178074330091476e-03 3.988437820225954056e-03 3.472936572507023811e-03 3.496511606499552727e-03 5.319530367851257324e-01 1.158646700787357986e-04
3.834000000000000000e+03 3.834000000000000000e+03 5.794222466647624969e-03 4.313487093895673752e-03 3.997950814664363861e-03 3.483357140794396400e-03 3.509919857606291771e-03 5.324953794479370117e-01 1.551682944409549236e-04
3.897000000000000000e+03 3.897000000000000000e+03 5.802066065371036530e-03 4.321400076150894165e-03 4.008322954177856445e-03 3.494411241263151169e-03 3.520136000588536263e-03 5.329437255859375000e-01 9.391491767019033432e-05
3.962000000000000000e+03 3.962000000000000000e+03 5.810768809169530869e-03 4.329222254455089569e-03 4.018917679786682129e-03 3.504997817799448967e-03 3.530244110152125359e-03 5.334033966064453125e-01 9.020081779453903437e-05
4.028000000000000000e+03 4.028000000000000000e+03 5.818089004606008530e-03 4.336527548730373383e-03 4.029234871268272400e-03 3.515904303640127182e-03 3.543685656040906906e-03 5.339298248291015625e-01 1.342089963145554066e-04
4.095000000000000000e+03 4.095000000000000000e+03 5.825940985232591629e-03 4.344193730503320694e-03 4.040128085762262344e-03 3.527110675349831581e-03 3.554721828550100327e-03 5.343834757804870605e-01 1.022154829115606844e-04
4.163000000000000000e+03 4.163000000000000000e+03 5.833752918988466263e-03 4.352085758000612259e-03 4.050454124808311462e-03 3.538359887897968292e-03 3.568705869838595390e-03 5.349190831184387207e-01 9.280910308007150888e-05
4.232000000000000000e+03 4.232000000000000000e+03 5.840745754539966583e-03 4.359240178018808365e-03 4.060535226017236710e-03 3.549703862518072128e-03 3.580440301448106766e-03 5.353916287422180176e-01 1.171267722384072840e-04
4.302000000000000000e+03 4.302000000000000000e+03 5.848502740263938904e-03 4.367000423371791840e-03 4.070790484547615051e-03 3.561005229130387306e-03 3.592886729165911674e-03 5.358822345733642578e-01 1.676639658398926258e-04
4.374000000000000000e+03 4.374000000000000000e+03 5.855947732925415039e-03 4.374457057565450668e-03 4.081616178154945374e-03 3.572875168174505234e-03 3.604712896049022675e-03 5.363429784774780273e-01 8.247286314144730568e-05
4.446000000000000000e+03 4.446000000000000000e+03 5.864080507308244705e-03 4.381923004984855652e-03 4.091750364750623703e-03 3.585023805499076843e-03 3.615239867940545082e-03 5.367767810821533203e-01 8.453810005448758602e-05
4.520000000000000000e+03 4.520000000000000000e+03 5.870702210813760757e-03 4.389225039631128311e-03 4.102552309632301331e-03 3.596402704715728760e-03 3.629968035966157913e-03 5.373034477233886719e-01 8.047808660194277763e-05
4.595000000000000000e+03 4.595000000000000000e+03 5.878964439034461975e-03 4.397161304950714111e-03 4.113485570996999741e-03 3.608465194702148438e-03 3.640145063400268555e-03 5.377336144447326660e-01 1.272499357583001256e-04
4.672000000000000000e+03 4.672000000000000000e+03 5.886678118258714676e-03 4.405078012496232986e-03 4.123988095670938492e-03 3.620664123445749283e-03 3.651913953945040703e-03 5.381796956062316895e-01 8.209691441152244806e-05
4.749000000000000000e+03 4.749000000000000000e+03 5.893944762647151947e-03 4.412508103996515274e-03 4.134539514780044556e-03 3.632305189967155457e-03 3.665228607133030891e-03 5.386475324630737305e-01 1.006550082820467651e-04
4.828000000000000000e+03 4.828000000000000000e+03 5.902250297367572784e-03 4.419735632836818695e-03 4.145607817918062210e-03 3.644580719992518425e-03 3.677385626360774040e-03 5.390978455543518066e-01 8.312112913699820638e-05
4.908000000000000000e+03 4.908000000000000000e+03 5.910366773605346680e-03 4.427654203027486801e-03 4.156790673732757568e-03 3.656402230262756348e-03 3.687377553433179855e-03 5.395244359970092773e-01 7.975503103807568550e-05
4.990000000000000000e+03 4.990000000000000000e+03 5.917530972510576248e-03 4.434797912836074829e-03 4.168082494288682938e-03 3.668745979666709900e-03 3.700287546962499619e-03 5.399749279022216797e-01 9.442376176593825221e-05
5.073000000000000000e+03 5.073000000000000000e+03 5.925978533923625946e-03 4.443002864718437195e-03 4.179247654974460602e-03 3.680837806314229965e-03 3.714059712365269661e-03 5.404716730117797852e-01 6.997019227128475904e-05
5.157000000000000000e+03 5.157000000000000000e+03 5.933574400842189789e-03 4.450645763427019119e-03 4.190209787338972092e-03 3.693185281008481979e-03 3.726989263668656349e-03 5.409272313117980957e-01 1.154569326899945736e-04
5.243000000000000000e+03 5.243000000000000000e+03 5.941880866885185242e-03 4.458372946828603745e-03 4.201165866106748581e-03 3.705655690282583237e-03 3.740125335752964020e-03 5.413947701454162598e-01 6.742643745383247733e-05
5.330000000000000000e+03 5.330000000000000000e+03 6.173187866806983948e-03 4.618054255843162537e-03 4.338503815233707428e-03 3.812890266999602318e-03 3.677842672914266586e-03 5.373940467834472656e-01 4.704869352281093597e-04
5.418000000000000000e+03 5.418000000000000000e+03 6.202218122780323029e-03 4.643504507839679718e-03 4.374083597213029861e-03 3.855124814435839653e-03 3.748563118278980255e-03 5.395984053611755371e-01 1.490717986598610878e-04
5.508000000000000000e+03 5.508000000000000000e+03 6.209507584571838379e-03 4.653157666325569153e-03 4.391764756292104721e-03 3.879690542817115784e-03 3.806462977081537247e-03 5.415401458740234375e-01 1.117063220590353012e-04
5.600000000000000000e+03 5.600000000000000000e+03 6.220206152647733688e-03 4.663755651563405991e-03 4.409450571984052658e-03 3.900646232068538666e-03 3.853774629533290863e-03 5.430942773818969727e-01 9.379947732668370008e-05
5.693000000000000000e+03 5.693000000000000000e+03 6.230834871530532837e-03 4.672887735068798065e-03 4.425987135618925095e-03 3.919966984540224075e-03 3.894090652465820312e-03 5.444125533103942871e-01 8.354552119271829724e-05
5.787000000000000000e+03 5.787000000000000000e+03 6.242032628506422043e-03 4.682464059442281723e-03 4.441643599420785904e-03 3.939136397093534470e-03 3.930766135454177856e-03 5.455673336982727051e-01 8.023575355764478445e-05
5.883000000000000000e+03 5.883000000000000000e+03 6.253849714994430542e-03 4.693129565566778183e-03 4.457499831914901733e-03 3.958469722419977188e-03 3.963738679885864258e-03 5.465950369834899902e-01 7.200867548817768693e-05
5.981000000000000000e+03 5.981000000000000000e+03 6.264977622777223587e-03 4.703965969383716583e-03 4.472943488508462906e-03 3.977201879024505615e-03 3.992356825619935989e-03 5.474839210510253906e-01 7.235545490402728319e-05
6.080000000000000000e+03 6.080000000000000000e+03 6.275786552578210831e-03 4.714351613074541092e-03 4.488203208893537521e-03 3.995715174823999405e-03 4.018184728920459747e-03 5.482848286628723145e-01 7.446791278198361397e-05
6.181000000000000000e+03 6.181000000000000000e+03 6.286872085183858871e-03 4.724417347460985184e-03 4.503349307924509048e-03 4.013620782643556595e-03 4.042940214276313782e-03 5.490319728851318359e-01 9.359525574836879969e-05
6.284000000000000000e+03 6.284000000000000000e+03 6.297493819147348404e-03 4.734315909445285797e-03 4.518008325248956680e-03 4.031179938465356827e-03 4.066586494445800781e-03 5.497323870658874512e-01 6.323459820123389363e-05
6.389000000000000000e+03 6.389000000000000000e+03 6.308224983513355255e-03 4.744409583508968353e-03 4.532480612397193909e-03 4.048407077789306641e-03 4.089500755071640015e-03 5.504208803176879883e-01 6.262506940402090549e-05
6.495000000000000000e+03 6.495000000000000000e+03 6.317874882370233536e-03 4.753193352371454239e-03 4.546602256596088409e-03 4.065171815454959869e-03 4.112015478312969208e-03 5.510780215263366699e-01 7.401278708130121231e-05
6.602000000000000000e+03 6.602000000000000000e+03 6.327546201646327972e-03 4.762196447700262070e-03 4.560632165521383286e-03 4.081615712493658066e-03 4.133587703108787537e-03 5.517148971557617188e-01 1.057185800164006650e-04
6.712000000000000000e+03 6.712000000000000000e+03 6.337719969451427460e-03 4.771267063915729523e-03 4.574972670525312424e-03 4.098644480109214783e-03 4.153251182287931442e-03 5.522879958152770996e-01 7.681673014303669333e-05
6.824000000000000000e+03 6.824000000000000000e+03 6.348086986690759659e-03 4.780658055096864700e-03 4.589589312672615051e-03 4.115905612707138062e-03 4.170500673353672028e-03 5.528015494346618652e-01 5.760177009506151080e-05
6.937000000000000000e+03 6.937000000000000000e+03 6.357830483466386795e-03 4.789504688233137131e-03 4.603354260325431824e-03 4.132426343858242035e-03 4.190487787127494812e-03 5.533849000930786133e-01 8.139791316352784634e-05
7.052000000000000000e+03 7.052000000000000000e+03 6.367463618516921997e-03 4.798758774995803833e-03 4.617128055542707443e-03 4.149095620959997177e-03 4.209858831018209457e-03 5.539374351501464844e-01 7.816735887899994850e-05
7.169000000000000000e+03 7.169000000000000000e+03 6.377362180501222610e-03 4.807722754776477814e-03 4.631106276065111160e-03 4.165893886238336563e-03 4.227160010486841202e-03 5.544558763504028320e-01 6.746154394932091236e-05
7.288000000000000000e+03 7.288000000000000000e+03 6.386991590261459351e-03 4.816541448235511780e-03 4.645165987312793732e-03 4.183121025562286377e-03 4.243902396410703659e-03 5.549506545066833496e-01 7.188104063970968127e-05
7.409000000000000000e+03 7.409000000000000000e+03 6.396905053406953812e-03 4.825366660952568054e-03 4.658930469304323196e-03 4.200039431452751160e-03 4.260521847754716873e-03 5.554281473159790039e-01 6.229288555914536119e-05
7.532000000000000000e+03 7.532000000000000000e+03 6.406868342310190201e-03 4.834347404539585114e-03 4.673025105148553848e-03 4.216788336634635925e-03 4.275256767868995667e-03 5.558879375457763672e-01 5.406484706327319145e-05
7.658000000000000000e+03 7.658000000000000000e+03 6.416497286409139633e-03 4.843091126531362534e-03 4.687056411057710648e-03 4.233544226735830307e-03 4.293311387300491333e-03 5.563936829566955566e-01 5.194098775973543525e-05
7.785000000000000000e+03 7.785000000000000000e+03 6.425541359931230545e-03 4.851687699556350708e-03 4.700436722487211227e-03 4.250331316143274307e-03 4.309461917728185654e-03 5.568525195121765137e-01 7.946501864353194833e-05
7.914000000000000000e+03 7.914000000000000000e+03 6.435392890125513077e-03 4.860808141529560089e-03 4.714658018201589584e-03 4.267022944986820221e-03 4.326758906245231628e-03 5.573441982269287109e-01 8.416240598307922482e-05
8.045000000000000000e+03 8.045000000000000000e+03 6.445008330047130585e-03 4.869689233601093292e-03 4.727933555841445923e-03 4.283787682652473450e-03 4.342520143836736679e-03 5.577788352966308594e-01 4.541344605968333781e-05
8.179000000000000000e+03 8.179000000000000000e+03 6.454869173467159271e-03 4.879040177911520004e-03 4.742050543427467346e-03 4.300059750676155090e-03 4.359757062047719955e-03 5.582722425460815430e-01 9.164115908788517118e-05
8.315000000000000000e+03 8.315000000000000000e+03 6.464407313615083694e-03 4.887594841420650482e-03 4.755821079015731812e-03 4.316919948905706406e-03 4.375899210572242737e-03 5.587224364280700684e-01 6.203084194567054510e-05
8.453000000000000000e+03 8.453000000000000000e+03 6.473583169281482697e-03 4.896461497992277145e-03 4.769363906234502792e-03 4.333994816988706589e-03 4.392800386995077133e-03 5.591800212860107422e-01 4.457332397578284144e-05
8.593000000000000000e+03 8.593000000000000000e+03 6.483030039817094803e-03 4.905289504677057266e-03 4.783294163644313812e-03 4.350671079009771347e-03 4.407509230077266693e-03 5.595976710319519043e-01 4.666365202865563333e-05
8.736000000000000000e+03 8.736000000000000000e+03 6.492084357887506485e-03 4.914514254778623581e-03 4.797062836587429047e-03 4.367365501821041107e-03 4.424693994224071503e-03 5.600449442863464355e-01 4.240756970830261707e-05
8.881000000000000000e+03 8.881000000000000000e+03 6.501214578747749329e-03 4.924096167087554932e-03 4.810805432498455048e-03 4.384101834148168564e-03 4.440096206963062286e-03 5.604665875434875488e-01 7.641523552592843771e-05
9.029000000000000000e+03 9.029000000000000000e+03 6.510732229799032211e-03 4.933876916766166687e-03 4.824542906135320663e-03 4.401411861181259155e-03 4.455834627151489258e-03 5.608898997306823730e-01 5.138391134096309543e-05
9.179000000000000000e+03 9.179000000000000000e+03 6.520084105432033539e-03 4.943332169204950333e-03 4.838451277464628220e-03 4.418655298650264740e-03 4.472056403756141663e-03 5.613287091255187988e-01 7.185988943092525005e-05
9.331000000000000000e+03 9.331000000000000000e+03 6.529388483613729477e-03 4.952544346451759338e-03 4.851840436458587646e-03 4.435842391103506088e-03 4.486688412725925446e-03 5.617300271987915039e-01 4.459395131561905146e-05
9.486000000000000000e+03 9.486000000000000000e+03 6.538701243698596954e-03 4.961717873811721802e-03 4.865684546530246735e-03 4.453021101653575897e-03 4.503191448748111725e-03 5.621771812438964844e-01 3.916571586159989238e-05
9.644000000000000000e+03 9.644000000000000000e+03 6.548191420733928680e-03 4.970950074493885040e-03 4.879561718553304672e-03 4.470359068363904953e-03 4.516292363405227661e-03 5.625429153442382812e-01 3.899168950738385320e-05
9.804000000000000000e+03 9.804000000000000000e+03 6.557415705174207687e-03 4.980038385838270187e-03 4.893141333013772964e-03 4.487864207476377487e-03 4.532657098025083542e-03 5.629819035530090332e-01 4.009691474493592978e-05
9.967000000000000000e+03 9.967000000000000000e+03 6.566078402101993561e-03 4.988811444491147995e-03 4.906572401523590088e-03 4.505033139139413834e-03 4.548244643956422806e-03 5.634011030197143555e-01 4.669725967687554657e-05
1.013200000000000000e+04 1.013200000000000000e+04 6.575434003025293350e-03 4.997908603399991989e-03 4.920250736176967621e-03 4.521895200014114380e-03 4.561646375805139542e-03 5.637931227684020996e-01 3.664055839180946350e-05
1.030000000000000000e+04 1.030000000000000000e+04 6.584381218999624252e-03 5.006713792681694031e-03 4.933792166411876678e-03 4.539289977401494980e-03 4.579376894980669022e-03 5.642381906509399414e-01 4.843175702262669802e-05
1.047100000000000000e+04 1.047100000000000000e+04 6.593595724552869797e-03 5.015402100980281830e-03 4.947441164404153824e-03 4.556756466627120972e-03 4.593188874423503876e-03 5.646220445632934570e-01 4.024484951514750719e-05
1.064500000000000000e+04 1.064500000000000000e+04 6.602677050977945328e-03 5.024132784456014633e-03 4.960870370268821716e-03 4.574137274175882339e-03 4.609516821801662445e-03 5.650390982627868652e-01 3.259342702222056687e-05
1.082200000000000000e+04 1.082200000000000000e+04 6.613002158701419830e-03 5.033837165683507919e-03 4.975589923560619354e-03 4.591113887727260590e-03 4.622829146683216095e-03 5.654234886169433594e-01 9.863045852398499846e-05
1.100200000000000000e+04 1.100200000000000000e+04 6.622012238949537277e-03 5.042938049882650375e-03 4.989576525986194611e-03 4.609058611094951630e-03 4.637941718101501465e-03 5.658076405525207520e-01 2.803888310154434294e-05
1.118500000000000000e+04 1.118500000000000000e+04 6.631060503423213959e-03 5.051686428487300873e-03 5.003621336072683334e-03 4.626872017979621887e-03 4.653541371226310730e-03 5.662150979042053223e-01 3.064039992750622332e-05
1.137000000000000000e+04 1.137000000000000000e+04 6.639336701482534409e-03 5.060144234448671341e-03 5.017239134758710861e-03 4.644164349883794785e-03 4.670995753258466721e-03 5.666518211364746094e-01 3.220914004486985505e-05
1.155900000000000000e+04 1.155900000000000000e+04 6.648479029536247253e-03 5.069478880614042282e-03 5.031581968069076538e-03 4.662286024540662766e-03 4.684347659349441528e-03 5.669990777969360352e-01 2.808758290484547615e-05
1.175100000000000000e+04 1.175100000000000000e+04 6.657114252448081970e-03 5.077853333204984665e-03 5.045136902481317520e-03 4.679685458540916443e-03 4.701569676399230957e-03 5.674278736114501953e-01 3.975772779085673392e-05
1.194600000000000000e+04 1.194600000000000000e+04 6.665913853794336319e-03 5.086636636406183243e-03 5.059042479842901230e-03 4.697797354310750961e-03 4.717144183814525604e-03 5.678249597549438477e-01 1.179825776489451528e-04
1.214500000000000000e+04 1.214500000000000000e+04 6.675150245428085327e-03 5.095217842608690262e-03 5.072970874607563019e-03 4.716071765869855881e-03 4.729312844574451447e-03 5.681427121162414551e-01 3.030131119885481894e-05
1.234600000000000000e+04 1.234600000000000000e+04 6.683852057904005051e-03 5.103760398924350739e-03 5.086778197437524796e-03 4.734068643301725388e-03 4.745638463646173477e-03 5.685641765594482422e-01 3.826267493423074484e-05
1.255100000000000000e+04 1.255100000000000000e+04 6.692389026284217834e-03 5.112544633448123932e-03 5.100561771541833878e-03 4.752249922603368759e-03 4.761145450174808502e-03 5.689511895179748535e-01 2.518720248190220445e-05
1.276000000000000000e+04 1.276000000000000000e+04 6.701325066387653351e-03 5.121168214827775955e-03 5.114302039146423340e-03 4.770339466631412506e-03 4.777543712407350540e-03 5.693469047546386719e-01 5.533811781788244843e-05
1.297200000000000000e+04 1.297200000000000000e+04 6.710458546876907349e-03 5.130026023834943771e-03 5.128171294927597046e-03 4.788860213011503220e-03 4.791737068444490433e-03 5.697147250175476074e-01 4.208429163554683328e-05
1.318700000000000000e+04 1.318700000000000000e+04 6.719294469803571701e-03 5.138714797794818878e-03 5.141993053257465363e-03 4.807228688150644302e-03 4.805677104741334915e-03 5.700656771659851074e-01 2.478923670423682779e-05
1.340600000000000000e+04 1.340600000000000000e+04 6.728674285113811493e-03 5.146942567080259323e-03 5.155746825039386749e-03 4.826013930141925812e-03 4.819099791347980499e-03 5.704073309898376465e-01 2.367396518820896745e-05
1.362900000000000000e+04 1.362900000000000000e+04 6.737213581800460815e-03 5.156033206731081009e-03 5.170088261365890503e-03 4.844621755182743073e-03 4.836593754589557648e-03 5.708283782005310059e-01 2.830971970979589969e-05
1.385500000000000000e+04 1.385500000000000000e+04 6.745794322341680527e-03 5.164693575352430344e-03 5.184145644307136536e-03 4.863485693931579590e-03 4.853159189224243164e-03 5.712182521820068359e-01 5.411833990365266800e-05
1.408500000000000000e+04 1.408500000000000000e+04 6.754536181688308716e-03 5.173117853701114655e-03 5.198260303586721420e-03 4.882533103227615356e-03 4.867329727858304977e-03 5.715817213058471680e-01 3.840470526483841240e-05
1.431900000000000000e+04 1.431900000000000000e+04 6.763663608580827713e-03 5.181693471968173981e-03 5.212496500462293625e-03 4.902243614196777344e-03 4.879533778876066208e-03 5.718780159950256348e-01 4.240531416144222021e-05
1.455700000000000000e+04 1.455700000000000000e+04 6.772217340767383575e-03 5.190431606024503708e-03 5.227006971836090088e-03 4.921481478959321976e-03 4.897522740066051483e-03 5.723093152046203613e-01 3.418310370761901140e-05
1.479900000000000000e+04 1.479900000000000000e+04 6.781069096177816391e-03 5.199297331273555756e-03 5.241430830210447311e-03 4.940907470881938934e-03 4.911749623715877533e-03 5.726700425148010254e-01 2.317349571967497468e-05
1.504500000000000000e+04 1.504500000000000000e+04 6.790024228394031525e-03 5.208097863942384720e-03 5.255823489278554916e-03 4.960401449352502823e-03 4.927931353449821472e-03 5.730524659156799316e-01 5.359291026252321899e-05
1.529400000000000000e+04 1.529400000000000000e+04 6.799222435802221298e-03 5.216522142291069031e-03 5.269771441817283630e-03 4.980017431080341339e-03 4.943064879626035690e-03 5.734179019927978516e-01 2.582192973932251334e-05
1.554800000000000000e+04 1.554800000000000000e+04 6.808143574744462967e-03 5.224944557994604111e-03 5.283719394356012344e-03 4.999568685889244080e-03 4.958748817443847656e-03 5.737835764884948730e-01 1.879733645182568580e-05
1.580700000000000000e+04 1.580700000000000000e+04 6.817397195845842361e-03 5.234071519225835800e-03 5.298206582665443420e-03 5.019209347665309906e-03 4.974988289177417755e-03 5.741593241691589355e-01 2.843197762558702379e-05
1.606900000000000000e+04 1.606900000000000000e+04 6.826454307883977890e-03 5.242549814283847809e-03 5.312446039170026779e-03 5.038989242166280746e-03 4.988775588572025299e-03 5.745182037353515625e-01 2.176693669753149152e-05
1.633600000000000000e+04 1.633600000000000000e+04 6.835651583969593048e-03 5.251173395663499832e-03 5.326645914465188980e-03 5.058899521827697754e-03 5.003390833735466003e-03 5.748504996299743652e-01 1.816802978282794356e-05
1.660700000000000000e+04 1.660700000000000000e+04 6.844812072813510895e-03 5.259756930172443390e-03 5.341138690710067749e-03 5.078502465039491653e-03 5.020471755415201187e-03 5.752500891685485840e-01 2.220122769358567894e-05
1.688300000000000000e+04 1.688300000000000000e+04 6.854211911559104919e-03 5.268400069326162338e-03 5.355564411729574203e-03 5.098486784845590591e-03 5.035500042140483856e-03 5.756096839904785156e-01 7.275560346897691488e-05
1.716300000000000000e+04 1.716300000000000000e+04 6.863457150757312775e-03 5.277184769511222839e-03 5.370171274989843369e-03 5.118677858263254166e-03 5.049176979809999466e-03 5.759432315826416016e-01 1.861360578914172947e-05
1.744800000000000000e+04 1.744800000000000000e+04 6.872990634292364120e-03 5.286226980388164520e-03 5.384671036154031754e-03 5.138997919857501984e-03 5.064163822680711746e-03 5.762792825698852539e-01 1.962122769327834249e-05
1.773800000000000000e+04 1.773800000000000000e+04 6.882701534777879715e-03 5.295187234878540039e-03 5.399004090577363968e-03 5.158758256584405899e-03 5.080779083073139191e-03 5.766615271568298340e-01 1.857552888395730406e-05
1.803300000000000000e+04 1.803300000000000000e+04 6.892101373523473740e-03 5.303992424160242081e-03 5.413744598627090454e-03 5.179365631192922592e-03 5.095614120364189148e-03 5.770024061203002930e-01 3.848948108498007059e-05
1.833200000000000000e+04 1.833200000000000000e+04 6.901523564010858536e-03 5.313088651746511459e-03 5.428550764918327332e-03 5.199903156608343124e-03 5.112920887768268585e-03 5.773789882659912109e-01 2.342747393413446844e-05
1.863700000000000000e+04 1.863700000000000000e+04 6.910832133144140244e-03 5.321994889527559280e-03 5.443105474114418030e-03 5.220178514719009399e-03 5.128860939294099808e-03 5.777404904365539551e-01 2.004770431085489690e-05
1.894600000000000000e+04 1.894600000000000000e+04 6.920468062162399292e-03 5.330857355147600174e-03 5.458046682178974152e-03 5.240662489086389542e-03 5.143466871231794357e-03 5.780774354934692383e-01 2.722548379097133875e-05
1.926100000000000000e+04 1.926100000000000000e+04 6.929350551217794418e-03 5.339747760444879532e-03 5.472447723150253296e-03 5.261029116809368134e-03 5.161251872777938843e-03 5.784593820571899414e-01 2.423358455416746438e-05
1.958100000000000000e+04 1.958100000000000000e+04 6.939117331057786942e-03 5.348734091967344284e-03 5.487266927957534790e-03 5.281880963593721390e-03 5.175826139748096466e-03 5.787934064865112305e-01 1.568809238960966468e-05
1.990600000000000000e+04 1.990600000000000000e+04 6.948394235223531723e-03 5.357840098440647125e-03 5.501930136233568192e-03 5.302821286022663116e-03 5.193124990910291672e-03 5.791580677032470703e-01 1.436252205166965723e-05
2.023700000000000000e+04 2.023700000000000000e+04 6.957431323826313019e-03 5.366739816963672638e-03 5.516429897397756577e-03 5.323357414454221725e-03 5.210687406361103058e-03 5.795332789421081543e-01 4.282137524569407105e-05
2.057300000000000000e+04 2.057300000000000000e+04 6.966903340071439743e-03 5.375483538955450058e-03 5.531219299882650375e-03 5.344080738723278046e-03 5.226016975939273834e-03 5.798588395118713379e-01 2.054237120319157839e-05
2.091400000000000000e+04 2.091400000000000000e+04 6.975778844207525253e-03 5.384174641221761703e-03 5.546024069190025330e-03 5.365024786442518234e-03 5.242615938186645508e-03 5.802180171012878418e-01 1.593358683749102056e-05
2.126200000000000000e+04 2.126200000000000000e+04 6.985243875533342361e-03 5.392980761826038361e-03 5.560910794883966446e-03 5.385934840887784958e-03 5.257212091237306595e-03 5.805389881134033203e-01 1.663775765337049961e-05
2.161500000000000000e+04 2.161500000000000000e+04 6.994654424488544464e-03 5.402205511927604675e-03 5.575755611062049866e-03 5.406634416431188583e-03 5.274575203657150269e-03 5.809166431427001953e-01 1.538342439744155854e-05
2.197400000000000000e+04 2.197400000000000000e+04 7.004164159297943115e-03 5.411298014223575592e-03 5.591006949543952942e-03 5.428284406661987305e-03 5.291062407195568085e-03 5.812616944313049316e-01 4.953857569489628077e-05
2.233900000000000000e+04 2.233900000000000000e+04 7.013781927525997162e-03 5.420356988906860352e-03 5.605927202850580215e-03 5.449657794088125229e-03 5.306668113917112350e-03 5.815966129302978516e-01 1.235775653185555711e-05
2.271000000000000000e+04 2.271000000000000000e+04 7.023196667432785034e-03 5.429677665233612061e-03 5.620907060801982880e-03 5.470610223710536957e-03 5.323747638612985611e-03 5.819511413574218750e-01 1.295505171583499759e-05
2.308700000000000000e+04 2.308700000000000000e+04 7.032616995275020599e-03 5.438532214611768723e-03 5.635824985802173615e-03 5.491686984896659851e-03 5.341014824807643890e-03 5.823101997375488281e-01 1.383709786750841886e-05
2.347000000000000000e+04 2.347000000000000000e+04 7.041759323328733444e-03 5.447556730359792709e-03 5.650530569255352020e-03 5.512546282261610031e-03 5.358417052775621414e-03 5.826768279075622559e-01 1.719921237963717431e-05
2.386000000000000000e+04 2.386000000000000000e+04 7.051122840493917465e-03 5.456677172333002090e-03 5.665277596563100815e-03 5.533979739993810654e-03 5.373530555516481400e-03 5.830023288726806641e-01 2.450382817187346518e-05
2.425600000000000000e+04 2.425600000000000000e+04 7.060587871819734573e-03 5.465865135192871094e-03 5.680444184690713882e-03 5.554777104407548904e-03 5.391153972595930099e-03 5.833691358566284180e-01 1.173435339296702296e-05
2.465900000000000000e+04 2.465900000000000000e+04 7.069927640259265900e-03 5.475163925439119339e-03 5.695573054254055023e-03 5.576367955654859543e-03 5.409004166722297668e-03 5.837270021438598633e-01 1.918688576552085578e-05
2.506900000000000000e+04 2.506900000000000000e+04 7.079374976456165314e-03 5.484090186655521393e-03 5.710865370929241180e-03 5.597861018031835556e-03 5.424600560218095779e-03 5.840423703193664551e-01 1.033674652717309073e-05
2.548500000000000000e+04 2.548500000000000000e+04 7.088614627718925476e-03 5.493096541613340378e-03 5.725802853703498840e-03 5.619484465569257736e-03 5.441262852400541306e-03 5.843836069107055664e-01 1.262234218302182853e-05
2.590800000000000000e+04 2.590800000000000000e+04 7.098198868334293365e-03 5.502507556229829788e-03 5.741009954363107681e-03 5.640653893351554871e-03 5.458357743918895721e-03 5.847325921058654785e-01 1.272343615710269660e-05
2.633800000000000000e+04 2.633800000000000000e+04 7.107734680175781250e-03 5.511584226042032242e-03 5.756205413490533829e-03 5.662158597260713577e-03 5.474793724715709686e-03 5.850797295570373535e-01 1.319668990618083626e-05
2.677600000000000000e+04 2.677600000000000000e+04 7.117351982742547989e-03 5.520817358046770096e-03 5.771643482148647308e-03 5.683729890733957291e-03 5.492205731570720673e-03 5.854393243789672852e-01 1.496360710007138550e-05
2.722000000000000000e+04 2.722000000000000000e+04 7.126321550458669662e-03 5.529601126909255981e-03 5.786718335002660751e-03 5.705307237803936005e-03 5.507082678377628326e-03 5.857482552528381348e-01 1.662694012338761240e-05
2.767200000000000000e+04 2.767200000000000000e+04 7.136072963476181030e-03 5.538940429687500000e-03 5.802259780466556549e-03 5.727048963308334351e-03 5.526145920157432556e-03 5.861220359802246094e-01 1.705383692751638591e-05
2.813200000000000000e+04 2.813200000000000000e+04 7.145729381591081619e-03 5.547995213419198990e-03 5.817528814077377319e-03 5.748996511101722717e-03 5.543456412851810455e-03 5.864815115928649902e-01 1.062696355802472681e-05
2.859900000000000000e+04 2.859900000000000000e+04 7.155014201998710632e-03 5.557212047278881073e-03 5.832824856042861938e-03 5.771016236394643784e-03 5.559862125664949417e-03 5.868039131164550781e-01 1.092571619665250182e-05
2.907400000000000000e+04 2.907400000000000000e+04 7.164568174630403519e-03 5.566833540797233582e-03 5.848051048815250397e-03 5.792864598333835602e-03 5.577153991907835007e-03 5.871580243110656738e-01 2.082128048641607165e-05
2.955700000000000000e+04 2.955700000000000000e+04 7.174025289714336395e-03 5.575912073254585266e-03 5.863178055733442307e-03 5.814717151224613190e-03 5.594952963292598724e-03 5.875073075294494629e-01 9.083212717087008059e-06
3.004800000000000000e+04 3.004800000000000000e+04 7.183699402958154678e-03 5.585435312241315842e-03 5.878475494682788849e-03 5.836411844938993454e-03 5.611549131572246552e-03 5.878364443778991699e-01 4.840466135647147894e-05
3.054700000000000000e+04 3.054700000000000000e+04 7.193342782557010651e-03 5.594726186245679855e-03 5.893682129681110382e-03 5.858705844730138779e-03 5.629407241940498352e-03 5.881873369216918945e-01 3.440739601501263678e-05
3.105400000000000000e+04 3.105400000000000000e+04 7.203049492090940475e-03 5.604044068604707718e-03 5.908927880227565765e-03 5.881026852875947952e-03 5.645703058689832687e-03 5.885146856307983398e-01 7.741291483398526907e-06
3.157000000000000000e+04 3.157000000000000000e+04 7.212489377707242966e-03 5.613336805254220963e-03 5.924228578805923462e-03 5.903842393308877945e-03 5.661747418344020844e-03 5.888282060623168945e-01 9.216239050147123635e-06
3.209400000000000000e+04 3.209400000000000000e+04 7.221876177936792374e-03 5.622851662337779999e-03 5.939420312643051147e-03 5.926366895437240601e-03 5.679745227098464966e-03 5.891732573509216309e-01 9.765692993823904544e-06
3.262700000000000000e+04 3.262700000000000000e+04 7.231290917843580246e-03 5.632330197840929031e-03 5.954471882432699203e-03 5.948435515165328979e-03 5.697850603610277176e-03 5.895252227783203125e-01 1.625655204406939447e-05
3.316900000000000000e+04 3.316900000000000000e+04 7.454170379787683487e-03 5.763492546975612640e-03 6.075860001146793365e-03 6.067817099392414093e-03 5.674107465893030167e-03 5.872281789779663086e-01 8.977575635071843863e-05
3.372000000000000000e+04 3.372000000000000000e+04 7.469451520591974258e-03 5.780424457043409348e-03 6.116049829870462418e-03 6.131059490144252777e-03 5.782839842140674591e-03 5.899328589439392090e-01 2.180381852667778730e-05
3.428000000000000000e+04 3.428000000000000000e+04 7.488850038498640060e-03 5.797900259494781494e-03 6.150037981569766998e-03 6.172686815261840820e-03 5.842577666044235229e-03 5.910750627517700195e-01 2.275304359500296414e-05
3.484900000000000000e+04 3.484900000000000000e+04 7.505551911890506744e-03 5.813028663396835327e-03 6.177592556923627853e-03 6.209428422152996063e-03 5.889710970222949982e-03 5.919383168220520020e-01 4.643690772354602814e-05
3.542800000000000000e+04 3.542800000000000000e+04 7.521287072449922562e-03 5.827517248690128326e-03 6.202034652233123779e-03 6.243796553462743759e-03 5.930349696427583694e-03 5.926727056503295898e-01 1.219461137225152925e-05
3.601600000000000000e+04 3.601600000000000000e+04 7.536622695624828339e-03 5.841292906552553177e-03 6.224796641618013382e-03 6.276348140090703964e-03 5.967717617750167847e-03 5.933482050895690918e-01 9.270617738366127014e-06
3.661400000000000000e+04 3.661400000000000000e+04 7.550612557679414749e-03 5.853875540196895599e-03 6.246129982173442841e-03 6.307546515017747879e-03 6.001794710755348206e-03 5.939589738845825195e-01 7.891018867667298764e-06
3.722300000000000000e+04 3.722300000000000000e+04 7.563713472336530685e-03 5.866058170795440674e-03 6.266403011977672577e-03 6.337268743664026260e-03 6.034481339156627655e-03 5.945491790771484375e-01 2.812758611980825663e-05
3.784100000000000000e+04 3.784100000000000000e+04 7.575534284114837646e-03 5.877163726836442947e-03 6.285328418016433716e-03 6.365555338561534882e-03 6.064198445528745651e-03 5.950739979743957520e-01 8.674549462739378214e-06
3.846900000000000000e+04 3.846900000000000000e+04 7.586680818349123001e-03 5.888137966394424438e-03 6.303653586655855179e-03 6.392167881131172180e-03 6.092834286391735077e-03 5.955892801284790039e-01 1.797533150238450617e-05
3.910800000000000000e+04 3.910800000000000000e+04 7.597753778100013733e-03 5.898808594793081284e-03 6.321921944618225098e-03 6.418191362172365189e-03 6.119640544056892395e-03 5.960747003555297852e-01 1.914220410981215537e-05
3.975700000000000000e+04 3.975700000000000000e+04 7.607917767018079758e-03 5.908873397856950760e-03 6.339662708342075348e-03 6.444272119551897049e-03 6.144492421299219131e-03 5.965087413787841797e-01 6.554893388965865597e-06
4.041800000000000000e+04 4.041800000000000000e+04 7.617903407663106918e-03 5.918932612985372543e-03 6.356907542794942856e-03 6.469306070357561111e-03 6.169360131025314331e-03 5.969475507736206055e-01 6.233330168470274657e-06
4.108900000000000000e+04 4.108900000000000000e+04 7.627626881003379822e-03 5.928864702582359314e-03 6.373748183250427246e-03 6.493561435490846634e-03 6.193039473146200180e-03 5.973770022392272949e-01 6.404859504982596263e-06
4.177100000000000000e+04 4.177100000000000000e+04 7.637248374521732330e-03 5.938717164099216461e-03 6.390248425304889679e-03 6.517717149108648300e-03 6.216020323336124420e-03 5.977777838706970215e-01 1.722405795590020716e-05
4.246500000000000000e+04 4.246500000000000000e+04 7.646742742508649826e-03 5.948464851826429367e-03 6.406404543668031693e-03 6.541816052049398422e-03 6.239076610654592514e-03 5.981910824775695801e-01 7.148436452553141862e-06
4.317000000000000000e+04 4.317000000000000000e+04 7.656080182641744614e-03 5.958041176199913025e-03 6.422317586839199066e-03 6.565263960510492325e-03 6.260280497372150421e-03 5.985715985298156738e-01 6.598329491680487990e-06
4.388700000000000000e+04 4.388700000000000000e+04 7.665181998163461685e-03 5.967369303107261658e-03 6.437806878238916397e-03 6.588035728782415390e-03 6.281805690377950668e-03 5.989588499069213867e-01 1.658895780565217137e-05
4.461600000000000000e+04 4.461600000000000000e+04 7.674394175410270691e-03 5.976759828627109528e-03 6.453597452491521835e-03 6.611205637454986572e-03 6.301586050540208817e-03 5.993056297302246094e-01 5.621433956548571587e-06
4.535700000000000000e+04 4.535700000000000000e+04 7.683173287659883499e-03 5.986246746033430099e-03 6.468863692134618759e-03 6.633608136326074600e-03 6.323195528239011765e-03 5.996937155723571777e-01 1.978637010324746370e-05
4.611000000000000000e+04 4.611000000000000000e+04 7.692001760005950928e-03 5.994915962219238281e-03 6.483440753072500229e-03 6.655643694102764130e-03 6.341466680169105530e-03 6.000205874443054199e-01 6.053662673366488889e-06
4.687600000000000000e+04 4.687600000000000000e+04 7.700972259044647217e-03 6.004060152918100357e-03 6.498320959508419037e-03 6.677698343992233276e-03 6.362094078212976456e-03 6.003848314285278320e-01 7.320370968955103308e-06
4.765400000000000000e+04 4.765400000000000000e+04 7.709870114922523499e-03 6.012822501361370087e-03 6.512807682156562805e-03 6.699431687593460083e-03 6.381635554134845734e-03 6.007386445999145508e-01 1.528635766590014100e-05
4.844600000000000000e+04 4.844600000000000000e+04 7.718308363109827042e-03 6.021421402692794800e-03 6.527076009660959244e-03 6.721363868564367294e-03 6.399360019713640213e-03 6.010543704032897949e-01 1.506485205027274787e-05
4.925000000000000000e+04 4.925000000000000000e+04 7.726720068603754044e-03 6.030154414474964142e-03 6.541175302118062973e-03 6.742944009602069855e-03 6.418375764042139053e-03 6.013996005058288574e-01 4.459145202417857945e-06
5.006800000000000000e+04 5.006800000000000000e+04 7.735280320048332214e-03 6.038611289113759995e-03 6.555332336574792862e-03 6.764263380318880081e-03 6.435998249799013138e-03 6.017220020294189453e-01 5.032846729591256008e-06
5.090000000000000000e+04 5.090000000000000000e+04 7.743487134575843811e-03 6.047280505299568176e-03 6.569602992385625839e-03 6.785865407437086105e-03 6.454195827245712280e-03 6.020465493202209473e-01 1.242889811692293733e-05
5.174500000000000000e+04 5.174500000000000000e+04 7.751754019409418106e-03 6.055775098502635956e-03 6.583536975085735321e-03 6.806903518736362457e-03 6.472326349467039108e-03 6.023718118667602539e-01 3.220211510779336095e-05
5.260400000000000000e+04 5.260400000000000000e+04 7.760170847177505493e-03 6.063997279852628708e-03 6.597312632948160172e-03 6.827999372035264969e-03 6.489542778581380844e-03 6.026794314384460449e-01 1.535140108899213374e-05
5.347800000000000000e+04 5.347800000000000000e+04 7.768142037093639374e-03 6.072438787668943405e-03 6.611146498471498489e-03 6.849267985671758652e-03 6.507764104753732681e-03 6.030044555664062500e-01 5.004984814149793237e-06
5.436600000000000000e+04 5.436600000000000000e+04 7.776302285492420197e-03 6.080930586904287338e-03 6.625041831284761429e-03 6.870306562632322311e-03 6.524871569126844406e-03 6.033174395561218262e-01 1.202625753649044782e-05
5.526900000000000000e+04 5.526900000000000000e+04 7.784161716699600220e-03 6.089313421398401260e-03 6.638824008405208588e-03 6.890966091305017471e-03 6.542737595736980438e-03 6.036370992660522461e-01 8.311998499266337603e-06
5.618700000000000000e+04 5.618700000000000000e+04 7.792072370648384094e-03 6.097681820392608643e-03 6.652513984590768814e-03 6.911540403962135315e-03 6.560524459928274155e-03 6.039553284645080566e-01 6.778685474273515865e-06
5.712000000000000000e+04 5.712000000000000000e+04 7.800278719514608383e-03 6.105913314968347549e-03 6.666162051260471344e-03 6.932013668119907379e-03 6.577052175998687744e-03 6.042428612709045410e-01 3.765626388485543430e-06
5.806900000000000000e+04 5.806900000000000000e+04 7.807981222867965698e-03 6.113916635513305664e-03 6.679899524897336960e-03 6.952567491680383682e-03 6.594971287995576859e-03 6.045582294464111328e-01 5.454009169625351205e-06
5.903300000000000000e+04 5.903300000000000000e+04 7.815669290721416473e-03 6.122030783444643021e-03 6.693407893180847168e-03 6.972604431211948395e-03 6.611727643758058548e-03 6.048584580421447754e-01 3.054438593608210795e-06
6.001300000000000000e+04 6.001300000000000000e+04 7.823306135833263397e-03 6.129747722297906876e-03 6.707144901156425476e-03 6.992994807660579681e-03 6.628013681620359421e-03 6.051427125930786133e-01 3.646570576165686361e-06
6.101000000000000000e+04 6.101000000000000000e+04 7.831252180039882660e-03 6.137748714536428452e-03 6.720810197293758392e-03 7.013175636529922485e-03 6.645097862929105759e-03 6.054489612579345703e-01 4.094162250112276524e-06
6.202300000000000000e+04 6.202300000000000000e+04 7.838674820959568024e-03 6.145623046904802322e-03 6.734447553753852844e-03 7.033586502075195312e-03 6.662022322416305542e-03 6.057387590408325195e-01 3.241848844481864944e-06
6.305300000000000000e+04 6.305300000000000000e+04 7.846429012715816498e-03 6.153303198516368866e-03 6.748019717633724213e-03 7.053772453218698502e-03 6.679121870547533035e-03 6.060335040092468262e-01 3.200574428774416447e-05
6.410000000000000000e+04 6.410000000000000000e+04 7.853969931602478027e-03 6.161155179142951965e-03 6.761469412595033646e-03 7.074266672134399414e-03 6.695474032312631607e-03 6.063157320022583008e-01 2.554663069531670772e-06
6.516500000000000000e+04 6.516500000000000000e+04 7.861737161874771118e-03 6.168870721012353897e-03 6.774921435862779617e-03 7.094148080796003342e-03 6.712771486490964890e-03 6.066119074821472168e-01 3.115008439635857940e-06
6.624700000000000000e+04 6.624700000000000000e+04 7.869388908147811890e-03 6.176547147333621979e-03 6.788216065615415573e-03 7.114173844456672668e-03 6.729177664965391159e-03 6.068932414054870605e-01 5.628262442769482732e-06
6.734700000000000000e+04 6.734700000000000000e+04 7.876859977841377258e-03 6.184121593832969666e-03 6.801657844334840775e-03 7.134366780519485474e-03 6.745511665940284729e-03 6.071743965148925781e-01 2.485586037437315099e-06
6.846600000000000000e+04 6.846600000000000000e+04 7.884749211370944977e-03 6.191712338477373123e-03 6.815108004957437515e-03 7.154422346502542496e-03 6.761512253433465958e-03 6.074504256248474121e-01 3.253589511587051675e-06
6.960300000000000000e+04 6.960300000000000000e+04 7.892273366451263428e-03 6.199316587299108505e-03 6.828194018453359604e-03 7.174403406679630280e-03 6.778163835406303406e-03 6.077330112457275391e-01 1.221047841681865975e-05
7.075800000000000000e+04 7.075800000000000000e+04 7.900118827819824219e-03 6.206833291798830032e-03 6.841416005045175552e-03 7.194663863629102707e-03 6.794463843107223511e-03 6.080067157745361328e-01 2.156683649445767514e-06
7.193400000000000000e+04 7.193400000000000000e+04 7.908040657639503479e-03 6.214364431798458099e-03 6.854507140815258026e-03 7.214487530291080475e-03 6.810607854276895523e-03 6.082807183265686035e-01 3.266762632847530767e-06
7.312800000000000000e+04 7.312800000000000000e+04 7.915730588138103485e-03 6.222022697329521179e-03 6.867835763841867447e-03 7.234556134790182114e-03 6.827668286859989166e-03 6.085653305053710938e-01 1.534010698378551751e-05
7.434300000000000000e+04 7.434300000000000000e+04 7.923640310764312744e-03 6.229429971426725388e-03 6.880913861095905304e-03 7.254627998918294907e-03 6.842177361249923706e-03 6.088150739669799805e-01 2.786208142424584366e-06
7.557700000000000000e+04 7.557700000000000000e+04 7.931534200906753540e-03 6.236971821635961533e-03 6.894185207784175873e-03 7.274582050740718842e-03 6.860264576971530914e-03 6.091159582138061523e-01 1.067402808985207230e-05
7.683200000000000000e+04 7.683200000000000000e+04 7.939323782920837402e-03 6.244387011975049973e-03 6.907200440764427185e-03 7.294849492609500885e-03 6.875162012875080109e-03 6.093596220016479492e-01 2.042427695414517075e-06
7.810800000000000000e+04 7.810800000000000000e+04 7.947365753352642059e-03 6.252124439924955368e-03 6.920428015291690826e-03 7.314761634916067123e-03 6.892530247569084167e-03 6.096531748771667480e-01 2.716867356866714545e-06
7.940500000000000000e+04 7.940500000000000000e+04 7.955153472721576691e-03 6.259561516344547272e-03 6.933528929948806763e-03 7.334994617849588394e-03 6.907956674695014954e-03 6.099096536636352539e-01 1.951024387381039560e-06
8.072400000000000000e+04 8.072400000000000000e+04 7.962953299283981323e-03 6.267181597650051117e-03 6.946584675461053848e-03 7.354842964559793472e-03 6.924853194504976273e-03 6.101896166801452637e-01 2.608366685308283195e-06
8.206500000000000000e+04 8.206500000000000000e+04 7.970710285007953644e-03 6.274707615375518799e-03 6.959673948585987091e-03 7.375002373009920120e-03 6.940623279660940170e-03 6.104428172111511230e-01 2.749380200839368626e-06
8.342800000000000000e+04 8.342800000000000000e+04 7.978532463312149048e-03 6.282621994614601135e-03 6.972820498049259186e-03 7.395000662654638290e-03 6.957598961889743805e-03 6.107224822044372559e-01 8.145740139298141003e-06
8.481300000000000000e+04 8.481300000000000000e+04 7.986444979906082153e-03 6.290216464549303055e-03 6.985948886722326279e-03 7.415188942104578018e-03 6.973274517804384232e-03 6.109808087348937988e-01 2.264424892928218469e-06
8.622100000000000000e+04 8.622100000000000000e+04 7.994178682565689087e-03 6.297857966274023056e-03 6.999004166573286057e-03 7.435220759361982346e-03 6.989773362874984741e-03 6.112498641014099121e-01 1.697586526461236645e-06
8.765300000000000000e+04 8.765300000000000000e+04 8.002142421901226044e-03 6.305789109319448471e-03 7.012186571955680847e-03 7.455360144376754761e-03 7.005697116255760193e-03 6.115096807479858398e-01 2.047947646133252420e-06
8.910900000000000000e+04 8.910900000000000000e+04 8.009878918528556824e-03 6.313382647931575775e-03 7.025010883808135986e-03 7.475408725440502167e-03 7.021703757345676422e-03 6.117686033248901367e-01 1.618622945898096077e-06
9.058900000000000000e+04 9.058900000000000000e+04 8.017441257834434509e-03 6.320970132946968079e-03 7.037694100290536880e-03 7.495086174458265305e-03 7.038465235382318497e-03 6.120438575744628906e-01 2.283936055391677655e-06
9.209300000000000000e+04 9.209300000000000000e+04 8.025061339139938354e-03 6.328596267849206924e-03 7.050678599625825882e-03 7.515237201005220413e-03 7.053422275930643082e-03 6.122854948043823242e-01 1.541259507575887255e-06
9.362300000000000000e+04 9.362300000000000000e+04 8.033020421862602234e-03 6.336561869829893112e-03 7.064184173941612244e-03 7.535967975854873657e-03 7.070419378578662872e-03 6.125587224960327148e-01 1.986130200748448260e-06
9.517700000000000000e+04 9.517700000000000000e+04 8.040719665586948395e-03 6.344427820295095444e-03 7.077371235936880112e-03 7.556700147688388824e-03 7.088052574545145035e-03 6.128352880477905273e-01 1.628779273232794367e-06
9.675800000000000000e+04 9.675800000000000000e+04 8.048693649470806122e-03 6.352342665195465088e-03 7.090370636433362961e-03 7.577355485409498215e-03 7.105011958628892899e-03 6.131021976470947266e-01 2.040782874246360734e-06
9.836500000000000000e+04 9.836500000000000000e+04 8.056662976741790771e-03 6.360258441418409348e-03 7.103392388671636581e-03 7.597773335874080658e-03 7.121926639229059219e-03 6.133762001991271973e-01 1.439302195649361238e-06
9.999800000000000000e+04 9.999800000000000000e+04 8.064381778240203857e-03 6.367901805788278580e-03 7.116187363862991333e-03 7.617742288857698441e-03 7.138308137655258179e-03 6.136335134506225586e-01 1.271372275368776172e-05

